Moment fitted cut spectral elements for explicit analysis of guided wave propagation

In this work, a method for the simulation of guided wave propagation in solids defined by implicit surfaces is presented. The method employs structured grids of spectral elements in combination to a fictitious domain approach to represent complex geometrical features through singed distance functions. A novel approach, based on moment fitting, is introduced to restore the diagonal mass matrix property in elements intersected by interfaces, thus enabling the use of explicit time integrators. Since this approach can lead to significantly decreased critical time steps for intersected elements, a "leap-frog" algorithm is employed to locally comply with this condition, thus introducing only a small computational overhead. The resulting method is tested through a series of numerical examples of increasing complexity, where it is shown that it offers increased accuracy compared to other similar approaches. Due to these improvements, components of interest for SHM-related tasks can be effectively discretized, while maintaining a performance comparable or only slightly worse than the standard spectral element method.

==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 500,
        xmax = 5e5,
        ymin = 1e-6,
        ymax = 1.2,
        xtick = {10^3,5 * 10^3,10^4,5 *10^4, 10^5, 5*10^5},
        xticklabels = {$10^3$,$5 \cdot 10^3$,$10^4$,$5 \cdot 10^4$,$10^5$,$5\cdot 10^5$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs} \ [-]$},
        ylabel = {$\epsilon_{h,\Omega} \ [-]$},
        xticklabel style = {font =\fontsize{\bigFigureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\bigFigureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\bigFigureFontSize pt}{\bigFigureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\bigFigureFontSize pt}{\bigFigureFontSize pt}\selectfont},
        grid = both,
        width= 0.5 \textwidth,
        height= 0.4 \textwidth,
        legend style={at={(1.1,0.5)},anchor= west,nodes={font=\fontsize{\bigFigureFontSize pt}{\bigFigureFontSize pt}\selectfont}}
        ]
        \addplot [ color = \cutConsistentColor, style = solid, mark =triangle*] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon]
         {figures/ex1/by_cut/sp5_conv/planeBarUncut_sp_5_te-6Conv.csv};
        \addlegendentry{SEM}
        \addplot [color = blue, style = solid, mark = asterisk ] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f11_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.12$}
        \addplot [color = green, style = dashed, mark = star ] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f17_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.17$}
        \addplot [ color = red, style = densely dotted, mark = oplus] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f23_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.23$}
        \addplot [color = green, style = dashed, mark = otimes] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f29_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.29$}
        \addplot [color = blue, style = solid, mark = square] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f35_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.35$}
        \addplot [color = green, style = dashed, mark = triangle] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f42_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.42$}
         \addplot [color = red, mark = square*, style = densely dotted] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/spec_p5_f50_te-6_Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.50$}
        \addplot [color = green, style = dashed, mark = diamond] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f57_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.57$}
        \addplot [color = blue, style = solid, mark = pentagon] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f64_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.64$}
        \addplot [color = green, style = dashed, mark = +] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f70_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.70$}
        \addplot [color = green, style = dashed, color = red, style = densely dotted, mark = diamond*] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f76_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.76$}
        \addplot [color = green, style = dashed, mark = *] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f82_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.82$}
        \addplot [color = blue, style = solid, mark = x] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f88_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.88$}
    
    \end{axis}
\end{tikzpicture}


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/conv_align.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 500,
        xmax = 2.1e5,
        ymin = 2e-6,
        ymax = 1.2,
        xtick = {10^3,10^4, 10^5},
        xticklabels = {$10^3$,$10^4$,$10^5$,},
        ytick = { 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs} \ [-]$},
        ylabel = {$\epsilon_{h,\Omega} \ [-]$},
        xticklabel style = {font =\fontsize{\bigFigureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\bigFigureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\bigFigureFontSize pt}{\bigFigureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\bigFigureFontSize pt}{\bigFigureFontSize pt}\selectfont},
        grid = both,
        width= 0.48 \textwidth,
        height= 0.35 \textwidth,
        legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\bigFigureFontSize pt}{\bigFigureFontSize pt}\selectfont}}
        ]
        \addplot [ color = \cutConsistentColor, style = solid, mark =triangle*] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon]
         {figures/ex1/by_cut/sp5_conv/planeBarUncut_sp_5_te-6Conv.csv};
        \addlegendentry{SEM}
        \addplot [color = blue, style = solid, mark = asterisk ] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f11_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.12$}
        
        \addplot [color = blue, style = solid, mark = square] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f35_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.35$}
        
        \addplot [color = blue, style = solid, mark = pentagon] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f64_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.64$}
        \addplot [color = blue, style = solid, mark = x] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f88_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.88$}
    
    \end{axis}
\end{tikzpicture}


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/conv_half.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 500,
        xmax = 2.1e5,
        ymin = 2e-6,
        ymax = 1.2,
        xtick = {10^3,10^4, 10^5},
        xticklabels = {$10^3$,$10^4$,$10^5$,},
        ytick = { 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs} \ [-]$},
        ylabel = {$\epsilon_{h,\Omega} \ [-]$},
        xticklabel style = {font =\fontsize{\bigFigureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\bigFigureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\bigFigureFontSize pt}{\bigFigureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\bigFigureFontSize pt}{\bigFigureFontSize pt}\selectfont},
        grid = both,
        width= 0.48 \textwidth,
        height= 0.35 \textwidth,
        legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\bigFigureFontSize pt}{\bigFigureFontSize pt}\selectfont}}
        ]
        \addplot [ color = \cutConsistentColor, style = solid, mark =triangle*] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon]
         {figures/ex1/by_cut/sp5_conv/planeBarUncut_sp_5_te-6Conv.csv};
        \addlegendentry{SEM}
        \addplot [ color = red, style = densely dotted, mark = oplus] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f23_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.23$}
        \addplot [color = red, mark = square*, style = densely dotted] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/spec_p5_f50_te-6_Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.50$}
        \addplot [color = green, style = dashed, color = red, style = densely dotted, mark = diamond*] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f76_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.76$}
    \end{axis}
\end{tikzpicture}


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/conv_quarter.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 500,
        xmax = 2.1e5,
        ymin = 2e-6,
        ymax = 1.2,
        xtick = {10^3,10^4, 10^5},
        xticklabels = {$10^3$,$10^4$,$10^5$,},
        ytick = { 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs} \ [-]$},
        ylabel = {$\epsilon_{h,\Omega} \ [-]$},
        xticklabel style = {font =\fontsize{\bigFigureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\bigFigureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\bigFigureFontSize pt}{\bigFigureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\bigFigureFontSize pt}{\bigFigureFontSize pt}\selectfont},
        grid = both,
        width= 0.48 \textwidth,
        height= 0.35 \textwidth,
        legend style={at={(1.1,0)},anchor=south west,nodes={font=\fontsize{\bigFigureFontSize pt}{\bigFigureFontSize pt}\selectfont}}
        ]
        \addplot [ color = \cutConsistentColor, style = solid, mark =triangle*] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon]
         {figures/ex1/by_cut/sp5_conv/planeBarUncut_sp_5_te-6Conv.csv};
        \addlegendentry{SEM}
        \addplot [color = green, style = dashed, mark = star ] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f17_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.17$}
        \addplot [color = green, style = dashed, mark = otimes] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f29_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.29$}
        \addplot [color = green, style = dashed, mark = triangle] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f42_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.42$}
        \addplot [color = green, style = dashed, mark = diamond] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f57_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.57$}
        \addplot [color = green, style = dashed, mark = +] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f70_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.70$}
        \addplot [color = green, style = dashed, mark = *] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f82_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.82$}
    \end{axis}
\end{tikzpicture}


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/single.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 3e6,
        ymin = 5e-4,
        ymax = 1,
        xtick = {10^5, 2.5*10^5, 5*10^5, 10^6, 2.5*10^6},
        xticklabels = {$10^5$,$2.5 \cdot 10^5$, $5 \cdot 10^5$,$10^6$,$2.5 \cdot 10^6$},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {$\epsilon_{h,t} [-]$},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
    \addplot[color = \cutOptimizedColorb, mark =\explicitMarker*, line width=0.75pt] coordinates{
        %cut_min_w1e-1_kill1e-3/dt_is_dtcrit: sensor 1 error conv of L2 by ndof
        (115215,4.671273e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,1.076071e-01)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,1.013030e-01)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,9.297349e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,8.610332e-02)        %perforated_solidPlateWillbergStrSym201_sh334
        (2828355,6.938696e-02)        %perforated_solidPlateWillbergStrSym251_sh334
        (4079085,6.410019e-02)        %perforated_solidPlateWillbergStrSym301_sh334
	};
    \addlegendentry{SCM, $\Delta t \approx \Delta t_{crit}$}
    
    \addplot[color = \uncutColorb, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        %expl/dt_is_dtcrit: sensor 1 error conv of L2 by ndof
        (106710,3.386918e-01)        %morphed_solidPlateWillbergStrSymCyl51_O2_sh334
        (427290,1.775610e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (732390,6.851490e-02)        %morphed_solidPlateWillbergStrSymCyl132_O2_sh334
        (1727835,3.847980e-02)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,3.336194e-02)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        (3977520,2.199634e-02)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
        %(7103535,2.275379e-02)        %morphed_solidPlateWillbergStrSymCyl401_O2_sh334
	};
    \addlegendentry{SEM, $\Delta t \approx \Delta t_{crit}$}
    
    \addplot[color = \cutOptimizedColor, mark =\explicitMarker*, line width=0.75pt] coordinates{
        (115215,4.856207e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,5.714948e-02)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,3.655594e-02)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,3.298123e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,2.756921e-02)        %perforated_solidPlateWillbergStrSym201_sh334
        (2828355,2.636406e-02)        %perforated_solidPlateWillbergStrSym251_sh334
	};
    \addlegendentry{SCM, $\Delta t = 2.5 \cdot 10^{-9}$}
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        (427290,1.633026e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (732390,2.697889e-02)        %morphed_solidPlateWillbergStrSymCyl132_O2_sh334
        (1727835,7.101141e-03)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,5.036780e-03)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        (3977520,4.630423e-03)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
	};
    \addlegendentry{SEM, $\Delta t = 2.5 \cdot 10^{-9}$}
    
    \addplot[dashed, mark=none, black] coordinates {(459195,5e-4) (459195,1)};
    
    \end{axis}
\end{tikzpicture}


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/sp5_conv/PlaneBarUncut_sp_5_te-6Conv.csv <==
mesh; method; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
planeBeam11_s_p5; PlaneBarUncut_sp_5_te-6; explicitCFD; 30.5194; 1e-06; 0.00750007; 0.00750007; 0.00750007; 0.4; 612; 50544; 0.974708
planeBeam21_s_p5; PlaneBarUncut_sp_5_te-6; explicitCFD; 58.9112; 1e-06; 0.00466749; 0.00466749; 0.00466749; 0.4; 1212; 100944; 0.136337
planeBeam51_s_p5; PlaneBarUncut_sp_5_te-6; explicitCFD; 1145.51; 1e-06; 0.00165216; 0.00165216; 0.00165216; 0.4; 10542; 987564; 0.000302776
planeBeam101_s_p5; PlaneBarUncut_sp_5_te-6; explicitCFD; 5339.54; 1e-06; 0.000787906; 0.000787906; 0.000787906; 0.4; 46092; 4425264; 2.42903e-05
planeBeam201_s_p5; PlaneBarUncut_sp_5_te-6; explicitCFD; 15908; 1e-06; 0.000384436; 0.000384436; 0.000384436; 0.4; 192192; 18650664; 2.54081e-06
planeBeam401_s_p5; PlaneBarUncut_sp_5_te-6; explicitCFD; 40291.5; 1e-06; 0.000189853; 0.000189853; 0.000189853; 0.4; 784392; 76501464; 2.76677e-07


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f11_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f11\planeBeam11_f11_s_p5; planeBeamCutOpt_sp5_f11_te-5; 0.01; explicitCFD; 5.9375; 1e-05; 0.00157999; 0.00801252; 0.0069946; 0.00676109; 0.4; 612; 50544; 0.951822
quadFict_f11\planeBeam21_f11_s_p5; planeBeamCutOpt_sp5_f11_te-5; 0.01; explicitCFD; 14.3281; 1e-05; 0.00078576; 0.00399749; 0.00362411; 0.00676109; 0.4; 2222; 199084; 0.2978
quadFict_f11\planeBeam51_f11_s_p5; planeBeamCutOpt_sp5_f11_te-5; 0.01; explicitCFD; 125.656; 1e-05; 0.000313295; 0.0015969; 0.00147991; 0.00676109; 0.4; 13052; 1232704; 0.0230983
quadFict_f11\planeBeam101_f11_s_p5; planeBeamCutOpt_sp5_f11_te-5; 0.01; explicitCFD; 685.469; 1e-05; 0.00015648; 0.000798099; 0.000744984; 0.00676109; 0.4; 51102; 4915404; 0.00240054
quadFict_f11\planeBeam201_f11_s_p5; planeBeamCutOpt_sp5_f11_te-5; 0.01; explicitCFD; 3558.06; 1e-05; 7.8198e-05; 0.000398962; 0.000373748; 0.00676109; 0.4; 202202; 19630804; 0.000273417


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f17_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f17\planeBeam11_f17_s_p5; planeBeamCutOpt_sp5_f17_te-5; 0.01; explicitCFD; 6.29688; 1e-05; 0.00194534; 0.00803042; 0.00705099; 0.00461994; 0.4; 612; 50544; 1.02254
quadFict_f17\planeBeam21_f17_s_p5; planeBeamCutOpt_sp5_f17_te-5; 0.01; explicitCFD; 14.4688; 1e-05; 0.00097109; 0.00400197; 0.00363867; 0.00461994; 0.4; 2222; 199084; 0.377206
quadFict_f17\planeBeam51_f17_s_p5; planeBeamCutOpt_sp5_f17_te-5; 0.01; explicitCFD; 125.656; 1e-05; 0.000388049; 0.00159761; 0.00148228; 0.00461994; 0.4; 13052; 1232704; 0.0154278
quadFict_f17\planeBeam101_f17_s_p5; planeBeamCutOpt_sp5_f17_te-5; 0.01; explicitCFD; 682.5; 1e-05; 0.000193959; 0.000798277; 0.000745581; 0.00461994; 0.4; 51102; 4915404; 0.00167588
quadFict_f17\planeBeam201_f17_s_p5; planeBeamCutOpt_sp5_f17_te-5; 0.01; explicitCFD; 3552.95; 1e-05; 9.69634e-05; 0.000399007; 0.000373898; 0.00461994; 0.4; 202202; 19630804; 0.000192356

==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f23_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f23\planeBeam11_f23_s_p5; planeBeamCutOpt_sp5_f23_te-5; 0.01; explicitCFD; 5.89062; 1e-05; 0.00301071; 0.00804834; 0.00717741; 0.000173273; 0.4; 612; 50544; 0.999994
quadFict_f23\planeBeam21_f23_s_p5; planeBeamCutOpt_sp5_f23_te-5; 0.01; explicitCFD; 14.6094; 1e-05; 0.00149743; 0.00400644; 0.00367029; 0.000173273; 0.4; 2222; 199084; 0.355751
quadFict_f23\planeBeam51_f23_s_p5; planeBeamCutOpt_sp5_f23_te-5; 0.01; explicitCFD; 125.391; 1e-05; 0.00059701; 0.00159833; 0.00148734; 0.000173274; 0.4; 13052; 1232704; 0.000685719
quadFict_f23\planeBeam101_f23_s_p5; planeBeamCutOpt_sp5_f23_te-5; 0.01; explicitCFD; 678.547; 1e-05; 0.000298173; 0.000798456; 0.000746846; 0.000173273; 0.4; 51102; 4915404; 4.38817e-05
quadFict_f23\planeBeam201_f23_s_p5; planeBeamCutOpt_sp5_f23_te-5; 0.01; explicitCFD; 3552.53; 1e-05; 0.000149003; 0.000399051; 0.000374214; 0.000173273; 0.4; 202202; 19630804; 3.63932e-06

==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f29_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f29\planeBeam11_f29_s_p5; planeBeamCutOpt_sp5_f29_te-5; 0.01; explicitCFD; 5.90625; 1e-05; 0.000693362; 0.00806631; 0.00696559; 0.00526401; 0.4; 612; 50544; 1.08865
quadFict_f29\planeBeam21_f29_s_p5; planeBeamCutOpt_sp5_f29_te-5; 0.01; explicitCFD; 15.1562; 1e-05; 0.000341782; 0.00401092; 0.00361781; 0.00526401; 0.4; 2222; 199084; 0.835548
quadFict_f29\planeBeam51_f29_s_p5; planeBeamCutOpt_sp5_f29_te-5; 0.01; explicitCFD; 125.859; 1e-05; 0.000135561; 0.00159904; 0.00147899; 0.00526401; 0.4; 13052; 1232704; 0.0113658
quadFict_f29\planeBeam101_f29_s_p5; planeBeamCutOpt_sp5_f29_te-5; 0.01; explicitCFD; 680.891; 1e-05; 6.75908e-05; 0.000798635; 0.000744762; 0.00526401; 0.4; 51102; 4915404; 0.00088986
quadFict_f29\planeBeam201_f29_s_p5; planeBeamCutOpt_sp5_f29_te-5; 0.01; explicitCFD; 3557.31; 1e-05; 3.37481e-05; 0.000399096; 0.000373694; 0.00526401; 0.4; 202202; 19630804; 9.96281e-05

==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f35_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f35\planeBeam11_f35_s_p5; planeBeamCutOpt_sp5_f35_te-5; 0.01; explicitCFD; 5.98438; 1e-05; 0.000896031; 0.00808428; 0.00700579; 0.00862342; 0.4; 612; 50544; 0.981486
quadFict_f35\planeBeam21_f35_s_p5; planeBeamCutOpt_sp5_f35_te-5; 0.01; explicitCFD; 14.5312; 1e-05; 0.000441025; 0.00401539; 0.00362808; 0.00862342; 0.4; 2222; 199084; 0.861827
quadFict_f35\planeBeam51_f35_s_p5; planeBeamCutOpt_sp5_f35_te-5; 0.01; explicitCFD; 126.344; 1e-05; 0.000174763; 0.00159976; 0.00148065; 0.00862342; 0.4; 13052; 1232704; 0.014781
quadFict_f35\planeBeam101_f35_s_p5; planeBeamCutOpt_sp5_f35_te-5; 0.01; explicitCFD; 685.828; 1e-05; 8.71093e-05; 0.000798813; 0.00074518; 0.00862342; 0.4; 51102; 4915404; 0.00160694
quadFict_f35\planeBeam201_f35_s_p5; planeBeamCutOpt_sp5_f35_te-5; 0.01; explicitCFD; 3563.69; 1e-05; 4.34869e-05; 0.000399141; 0.000373798; 0.00862342; 0.4; 202202; 19630804; 0.000194463

==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f42_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f42\planeBeam11_f42_s_p5; planeBeamCutOpt_sp5_f42_te-5; 0.01; explicitCFD; 6.125; 1e-05; 0.000957053; 0.00810567; 0.00703562; 0.00692309; 0.4; 612; 50544; 1.00907
quadFict_f42\planeBeam21_f42_s_p5; planeBeamCutOpt_sp5_f42_te-5; 0.01; explicitCFD; 14.2031; 1e-05; 0.000476635; 0.00402073; 0.00363617; 0.00692309; 0.4; 2222; 199084; 0.894262
quadFict_f42\planeBeam51_f42_s_p5; planeBeamCutOpt_sp5_f42_te-5; 0.01; explicitCFD; 125.422; 1e-05; 0.000190182; 0.00160061; 0.00148201; 0.00692309; 0.4; 13052; 1232704; 0.228586
quadFict_f42\planeBeam101_f42_s_p5; planeBeamCutOpt_sp5_f42_te-5; 0.01; explicitCFD; 679.953; 1e-05; 9.50106e-05; 0.000799026; 0.000745523; 0.00692309; 0.4; 51102; 4915404; 0.0184177
quadFict_f42\planeBeam201_f42_s_p5; planeBeamCutOpt_sp5_f42_te-5; 0.01; explicitCFD; 3563.19; 1e-05; 4.7485e-05; 0.000399194; 0.000373885; 0.00692309; 0.4; 202202; 19630804; 0.00185331

==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f57_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f57\planeBeam11_f57_s_p5; planeBeamCutOpt_sp5_f57_te-5; 0.01; explicitCFD; 6.20312; 1e-05; 0.000478343; 0.00814854; 0.00703531; 0.00555471; 0.4; 612; 50544; 1.06871
quadFict_f57\planeBeam21_f57_s_p5; planeBeamCutOpt_sp5_f57_te-5; 0.01; explicitCFD; 13.875; 1e-05; 0.000232477; 0.00403139; 0.00363661; 0.00555471; 0.4; 2222; 199084; 0.471751
quadFict_f57\planeBeam51_f57_s_p5; planeBeamCutOpt_sp5_f57_te-5; 0.01; explicitCFD; 126.188; 1e-05; 9.14511e-05; 0.00160231; 0.00148213; 0.00555471; 0.4; 13052; 1232704; 0.00900719
quadFict_f57\planeBeam101_f57_s_p5; planeBeamCutOpt_sp5_f57_te-5; 0.01; explicitCFD; 685.703; 1e-05; 4.54744e-05; 0.000799451; 0.000745557; 0.00555471; 0.4; 51102; 4915404; 0.00129727
quadFict_f57\planeBeam201_f57_s_p5; planeBeamCutOpt_sp5_f57_te-5; 0.01; explicitCFD; 3559.06; 1e-05; 2.26749e-05; 0.0003993; 0.000373894; 0.00555471; 0.4; 202202; 19630804; 0.0002809

==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f64_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f64\planeBeam11_f64_s_p5; planeBeamCutOpt_sp5_f64_te-5; 0.01; explicitCFD; 5.8125; 1e-05; 0.000588434; 0.00817002; 0.00707015; 0.0123751; 0.4; 612; 50544; 1.04608
quadFict_f64\planeBeam21_f64_s_p5; planeBeamCutOpt_sp5_f64_te-5; 0.01; explicitCFD; 14.6094; 1e-05; 0.000285144; 0.00403673; 0.00364557; 0.0123751; 0.4; 2222; 199084; 0.592131
quadFict_f64\planeBeam51_f64_s_p5; planeBeamCutOpt_sp5_f64_te-5; 0.01; explicitCFD; 126.547; 1e-05; 0.000111976; 0.00160316; 0.00148359; 0.0123751; 0.4; 13052; 1232704; 0.00908444
quadFict_f64\planeBeam101_f64_s_p5; planeBeamCutOpt_sp5_f64_te-5; 0.01; explicitCFD; 682.938; 1e-05; 5.56488e-05; 0.000799664; 0.000745923; 0.0123751; 0.4; 51102; 4915404; 0.00201213
quadFict_f64\planeBeam201_f64_s_p5; planeBeamCutOpt_sp5_f64_te-5; 0.01; explicitCFD; 3558.33; 1e-05; 2.77403e-05; 0.000399353; 0.000373986; 0.0123751; 0.4; 202202; 19630804; 0.000512988

==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f70_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f70\planeBeam11_f70_s_p5; planeBeamCutOpt_sp5_f70_te-5; 0.01; explicitCFD; 5.92188; 1e-05; 0.00064087; 0.0081881; 0.00709545; 0.0114981; 0.4; 612; 50544; 1.53383
quadFict_f70\planeBeam21_f70_s_p5; planeBeamCutOpt_sp5_f70_te-5; 0.01; explicitCFD; 14.2188; 1e-05; 0.000310291; 0.00404123; 0.00365215; 0.0114981; 0.4; 2222; 199084; 0.554504
quadFict_f70\planeBeam51_f70_s_p5; planeBeamCutOpt_sp5_f70_te-5; 0.01; explicitCFD; 121.094; 1e-05; 0.000121768; 0.00160388; 0.00148466; 0.0114981; 0.4; 13052; 1232704; 0.0831685
quadFict_f70\planeBeam101_f70_s_p5; planeBeamCutOpt_sp5_f70_te-5; 0.01; explicitCFD; 684.297; 1e-05; 6.04998e-05; 0.000799843; 0.000746195; 0.0114981; 0.4; 51102; 4915404; 0.00784453
quadFict_f70\planeBeam201_f70_s_p5; planeBeamCutOpt_sp5_f70_te-5; 0.01; explicitCFD; 3553.05; 1e-05; 3.01547e-05; 0.000399398; 0.000374054; 0.0114981; 0.4; 202202; 19630804; 0.000903021

==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f76_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f76\planeBeam11_f76_s_p5; planeBeamCutOpt_sp5_f76_te-5; 0.01; explicitCFD; 5.76562; 1e-05; 0.000606356; 0.00820619; 0.00711207; 0.00568194; 0.4; 612; 50544; 1.24642
quadFict_f76\planeBeam21_f76_s_p5; planeBeamCutOpt_sp5_f76_te-5; 0.01; explicitCFD; 14.1406; 1e-05; 0.000291942; 0.00404572; 0.00365657; 0.00568194; 0.4; 2222; 199084; 0.190549
quadFict_f76\planeBeam51_f76_s_p5; planeBeamCutOpt_sp5_f76_te-5; 0.01; explicitCFD; 122.609; 1e-05; 0.000114224; 0.0016046; 0.00148539; 0.00568194; 0.4; 13052; 1232704; 0.0776061
quadFict_f76\planeBeam101_f76_s_p5; planeBeamCutOpt_sp5_f76_te-5; 0.01; explicitCFD; 670.406; 1e-05; 5.6698e-05; 0.000800022; 0.000746379; 0.00568194; 0.4; 51102; 4915404; 0.0801745
quadFict_f76\planeBeam201_f76_s_p5; planeBeamCutOpt_sp5_f76_te-5; 0.01; explicitCFD; 3533.56; 1e-05; 2.82465e-05; 0.000399443; 0.0003741; 0.00568194; 0.4; 202202; 19630804; 0.00241516


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f82_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f82\planeBeam11_f82_s_p5; planeBeamCutOpt_sp5_f82_te-5; 0.01; explicitCFD; 5.625; 1e-05; 0.000266656; 0.00822431; 0.00709819; 0.00513587; 0.4; 612; 50544; 1.02332
quadFict_f82\planeBeam21_f82_s_p5; planeBeamCutOpt_sp5_f82_te-5; 0.01; explicitCFD; 14.2344; 1e-05; 0.00012771; 0.00405022; 0.00365369; 0.00513587; 0.4; 2222; 199084; 0.189117
quadFict_f82\planeBeam51_f82_s_p5; planeBeamCutOpt_sp5_f82_te-5; 0.01; explicitCFD; 121; 1e-05; 4.98236e-05; 0.00160531; 0.00148499; 0.00513587; 0.4; 13052; 1232704; 0.00263664
quadFict_f82\planeBeam101_f82_s_p5; planeBeamCutOpt_sp5_f82_te-5; 0.01; explicitCFD; 679.562; 1e-05; 2.47085e-05; 0.000800201; 0.000746282; 0.00513587; 0.4; 51102; 4915404; 0.000310277
quadFict_f82\planeBeam201_f82_s_p5; planeBeamCutOpt_sp5_f82_te-5; 0.01; explicitCFD; 3530.91; 1e-05; 1.2304e-05; 0.000399487; 0.000374076; 0.00513587; 0.4; 202202; 19630804; 4.98454e-05

==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f88_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f88\planeBeam11_f88_s_p5; planeBeamCutOpt_sp5_f88_te-5; 0.01; explicitCFD; 6.20312; 1e-05; 0.000309333; 0.00824244; 0.00712257; 0.032101; 0.4; 612; 50544; 1.41412
quadFict_f88\planeBeam21_f88_s_p5; planeBeamCutOpt_sp5_f88_te-5; 0.01; explicitCFD; 14.3594; 1e-05; 0.000147642; 0.00405472; 0.00366002; 0.032101; 0.4; 2222; 199084; 0.229915
quadFict_f88\planeBeam51_f88_s_p5; planeBeamCutOpt_sp5_f88_te-5; 0.01; explicitCFD; 120.219; 1e-05; 5.74893e-05; 0.00160603; 0.00148602; 0.032101; 0.4; 13052; 1232704; 0.0069561
quadFict_f88\planeBeam101_f88_s_p5; planeBeamCutOpt_sp5_f88_te-5; 0.01; explicitCFD; 670.312; 1e-05; 2.84924e-05; 0.00080038; 0.000746543; 0.032101; 0.4; 51102; 4915404; 0.00148002
quadFict_f88\planeBeam201_f88_s_p5; planeBeamCutOpt_sp5_f88_te-5; 0.01; explicitCFD; 3532.52; 1e-05; 1.4184e-05; 0.000399532; 0.000374142; 0.032101; 0.4; 202202; 19630804; 0.000355136


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/by_cut/sp5_conv/spec_p5_f50_te-6_Conv.csv <==
mesh; method; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
planeBeam11_f50_s_p5; PlaneBarCutOpt_sp5_f50_te-6; explicitCFD; 25.2745; 1e-06; 0.00103488; 0.00775169; 0.00707371; 0.4; 612; 50544; 1.20687
planeBeam21_f50_s_p5; PlaneBarCutOpt_sp5_f50_te-6; explicitCFD; 93.6158; 1e-06; 0.00050651; 0.00382818; 0.00366054; 0.4; 2222; 199084; 0.648399
planeBeam51_f50_s_p5; PlaneBarCutOpt_sp5_f50_te-6; explicitCFD; 1122.28; 1e-06; 0.000200016; 0.00151988; 0.00149324; 0.4; 13052; 1232704; 0.0142133
planeBeam101_f50_s_p5; PlaneBarCutOpt_sp5_f50_te-6; explicitCFD; 4903.03; 1e-06; 9.95808e-05; 0.000758048; 0.0007514; 0.4; 51102; 4915404; 0.0127939
planeBeam201_f50_s_p5; PlaneBarCutOpt_sp5_f50_te-6; explicitCFD; 20203.6; 1e-06; 4.96839e-05; 0.000378551; 0.00037689; 0.4; 202202; 19630804; 0.0069774
planeBeam401_f50_s_p5; PlaneBarCutOpt_sp5_f50_te-6; explicitCFD; 80326; 1e-06; 2.48154e-05; 0.000189157; 0.000188742; 0.4; 804402; 78461604; 0.000508586


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/f10/sp4_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,1)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(410,3.44358)
		(810,0.764351)
		(6834,0.00262622)
		(29674,6.34249e-05)
		(123354,7.00582e-06)
		(502714,7.75912e-07)
	};
    \addlegendentry{conformal}
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{
	
	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 0.9895735083757183)
        (1458, 0.9807499932569191)
        (8442, 0.1665040124627167)
        (32882, 0.06674838557077427)
        (32882, 0.06674838557077427)
	};
	\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 1.5717000466023252)
        (1458, 1.0194231452340226)
        (8442, 0.5274392764170655)
        (32882, 0.06230270163112698)
        (129762, 0.008575674360516752)
	};
	\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 0.9953682073805349)
        (1458, 1.3291363194738437)
        (8442, 0.025391101112788323)
        (32882, 0.0029326150993892928)
        (129762, 0.0004834379922420404)
	};
    \addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 0.9997966784223113)
        (1458, 1.3440162679114696)
        (8442, 0.027453841145676592)
        (32882, 0.003228786863090079)
        (129762, 0.0005354424787542093)
	};
    \addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 1.0497689846917708)
        (1458, 1.3608714014111987)
        (8442, 0.02967060054442917)
        (32882, 0.003553037081510127)
        (129762, 0.0005930568193976805)
	};
    \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
    \end{axis}
\end{tikzpicture}



==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/f10/sp5_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        %legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(612,0.974708)
		(1212,0.136337)
		(10542,0.000302776)
		(46092,2.42903e-05)
		(192192,2.54081e-06)
		(784392,2.76677e-07)
	};
   % \addlegendentry{conformal}
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{

	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
     (612, 0.9742685932387446)
    (2222, 0.6830054111373697)
    (13052, 0.1870667232745746)
    (51102, 0.0682673197971188)
    (202202, 0.01822266354856544)
	};
	%\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
    (612, 1.1384646261461022)
    (2222, 0.9942803202887605)
    (13052, 0.5736108259640823)
    (51102, 0.07329783165685962)
    (202202, 0.010478897883551967)
	};
	%\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (612, 0.9696470609028017)
        (2222, 0.3496539342879927)
        (13052, 0.021131448956926705)
        (51102, 0.0021135640438403516)
        (202202, 0.00023751774858002178)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (612, 0.9668479878337417)
        (2222, 0.35439931494431204)
        (13052, 0.02211396718539454)
        (51102, 0.0022367524791411094)
        (202202, 0.000252311002761573)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (612, 0.9644179407769169)
        (2222, 0.3596315924052031)
        (13052, 0.023221319969763326)
        (51102, 0.0023784371665250634)
        (202202, 0.0002694041593594221)
	};
   % \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
    \end{axis}
\end{tikzpicture}



==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/f10/sp6_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        %legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(854,1.26761)
		(1694,0.01352)
		(15050,0.000120933)
		(66110,1.04946e-05)
		(276230,1.14069e-06)
	};
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{
	
	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 1.182759392306907)
        (3146, 0.2707833729332958)
        (18662, 0.2568688240598492)
        (73322, 0.0720353644990401)
        (290642, 0.01845224790613604)
	};
	%\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 1.1430108214518502)
        (3146, 1.0620132919455925)
        (18662, 0.6303373850849512)
        (73322, 0.07038738875391325)
        (290642, 0.009010170276071695)
	};
	%\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 0.9614212555308023)
        (3146, 0.19515701287388773)
        (18662, 0.010450547889747792)
        (73322, 0.0007943433014102725)
        (290642, 8.456596921030827e-05)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 1.0673151942809431)
        (3146, 0.19769371955905177)
        (18662, 0.010980907838157276)
        (73322, 0.0008416383462676811)
        (290642, 8.983209441330888e-05)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 1.207742740229842)
        (3146, 0.19851174303371785)
        (18662, 0.0115841523384047)
        (73322, 0.0008952909128747859)
        (290642, 9.557944539019833e-05)
	};
   % \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
   
    \end{axis}
\end{tikzpicture}

==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/f10/sp7_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
       % legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(1136,1.01089)
		(2256,0.00295569)
		(20358,5.56129e-05)
		(89278,5.70878e-06)
	};
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{

	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
    (1136, 0.8319477945346517)
    (4230, 0.08916219790686436)
    (25272, 0.6903996225870436)
    (99542, 0.08407235825687527)
    (395082, 0.019062744754647244)
	};
	%\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 1.5947816031730646)
        (4230, 0.9321597137267533)
        (25272, 0.4822333613276126)
        (99542, 0.06503657561807329)
        (395082, 0.007256297602233458)
	};
	%\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 0.985359159665652)
        (4230, 0.1002485647507198)
        (25272, 0.001962011661177746)
        (99542, 0.00010250714148645859)
        (395082, 1.1345978452626981e-05)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 1.00735306167433)
        (4230, 0.10618796034600525)
        (25272, 0.002133973799732395)
        (99542, 0.00011934694703367969)
        (395082, 1.3651394512997637e-05)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
    \addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 1.0778861355525684)
        (4230, 0.13306220084043105)
        (25272, 0.0023586725635438258)
        (99542, 0.00014101883372565698)
        (395082, 1.6518056613587506e-05)
	};
   % \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
   
    \end{axis}
\end{tikzpicture}

==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/f20/sp4_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,1)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(410,3.44358)
		(810,0.764351)
		(6834,0.00262622)
		(29674,6.34249e-05)
		(123354,7.00582e-06)
		(502714,7.75912e-07)
	};
    \addlegendentry{conformal}
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{
	
	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
     (410, 0.9988157646646186)
    (1458, 0.9640176362748809)
    (8442, 0.6882071934289005)
    (129762, 0.03583948561299686)
	};
	\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
    (410, 1.3342397628841016)
    (1458, 1.0179995110638809)
    (8442, 0.5437379432022127)
    (129762, 0.010991367772101643)
	};
	\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 0.992212419998328)
        (1458, 1.0633220802207959)
        (8442, 0.03523381606178045)
        (129762, 0.0009072133194600629)
	};
    \addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 1.1030688696108972)
        (1458, 0.9989331203295218)
        (8442, 0.03562275789108847)
        (129762, 0.0009572128042916527)
	};
    \addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 1.1871215821431993)
        (1458, 1.0893301530357056)
        (8442, 0.035821879148228625)
        (129762, 0.001013652103926677)
	};
    \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
    \end{axis}
\end{tikzpicture}



==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/f20/sp5_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        %legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(612,0.974708)
		(1212,0.136337)
		(10542,0.000302776)
		(46092,2.42903e-05)
		(192192,2.54081e-06)
		(784392,2.76677e-07)
	};
   % \addlegendentry{conformal}
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{

	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
    (612, 0.9892083208800894)
    (2222, 0.31637041025079976)
    (13052, 0.10835745956214471)
    (202202, 0.05035886560973295)
	};
	%\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (612, 1.9107207214163646)
        (2222, 0.8664562897167958)
        (13052, 0.4815958238322765)
        (202202, 0.006709434831360619)
	};
	%\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (612, 1.0298815014192422)
        (2222, 0.516901287662445)
        (13052, 0.009117267537973898)
        (202202, 0.00011136018187724156)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (612, 1.0258596295077076)
        (2222, 0.47929928808368477)
        (13052, 0.010230375357575719)
        (202202, 0.00012753133712857978)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (612, 1.0263244803107163)
        (2222, 0.35000283540220445)
        (13052, 0.019056208334283738)
        (202202, 0.00014792904536774367)
	};
   % \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
    \end{axis}
\end{tikzpicture}



==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/f20/sp6_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        %legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(854,1.26761)
		(1694,0.01352)
		(15050,0.000120933)
		(66110,1.04946e-05)
		(276230,1.14069e-06)
	};
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{
	
	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 0.8529606315856865)
        (3146, 0.43408540014139013)
        (18662, 0.09843564862260447)
        (290642, 0.43796734864567516)
	};
	%\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 1.0753456333123548)
        (3146, 0.7911566480880701)
        (18662, 0.36908869468921773)
        (290642, 0.007219894098677049)
	};
	%\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 1.0083379376771104)
        (3146, 0.2634351768615629)
        (18662, 0.002233891837273415)
        (290642, 2.8373803278330267e-05)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 0.9490025183992399)
        (3146, 0.35316357817118627)
        (18662, 0.005147492711383582)
        (290642, 3.829510931779378e-05)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 0.9530821141113608)
        (3146, 0.3043513492195788)
        (18662, 0.0059655806581212605)
        (290642, 6.498564956359351e-05)
	};
   % \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
   
    \end{axis}
\end{tikzpicture}

==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex1/f20/sp7_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
       % legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(1136,1.01089)
		(2256,0.00295569)
		(20358,5.56129e-05)
		(89278,5.70878e-06)
	};
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{

	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 0.9549921011333694)
        (4230, 0.8708658282178973)
        (25272, 0.1328481336179733)
        (395082, 0.059811559180944676)
	};
	%\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 1.0624207983946883)
        (4230, 0.9617873135733757)
        (25272, 0.4881031584729656)
        (395082, 0.012508562673431716)
	};
	%\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 1.1875606711074773)
        (4230, 0.27379844670249487)
        (25272, 0.011543140938345626)
        (395082, 0.0001442780825790071)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 1.8867755791025433)
        (4230, 0.2842339918342657)
        (25272, 0.028370899608659704)
        (395082, 0.00023364522597137314)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
    \addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 1.9199383485951187)
        (4230, 0.31552950798533447)
        (25272, 0.047870864758148196)
        (395082, 0.0004665586181160982)
	};
   % \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
   
    \end{axis}
\end{tikzpicture}

==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex2/by_dof/s1_L2.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 3e6,
        ymin = 5e-4,
        ymax = 1,
        xtick = {10^5, 2.5*10^5, 5*10^5, 10^6, 2.5*10^6},
        xticklabels = {$10^5$,$2.5 \cdot 10^5$, $5 \cdot 10^5$,$10^6$,$2.5 \cdot 10^6$},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs} [-]$},
        ylabel = {$\epsilon_{h,t} [-]$},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.48\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
    \addplot[color = \cutOptimizedColorb, mark =\explicitMarker*, line width=0.75pt] coordinates{
        %cut_min_w1e-1_kill1e-3/dt_is_dtcrit: sensor 1 error conv of L2 by ndof
        (115215,4.671273e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,1.076071e-01)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,1.013030e-01)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,9.297349e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,8.610332e-02)        %perforated_solidPlateWillbergStrSym201_sh334
        (2828355,6.938696e-02)        %perforated_solidPlateWillbergStrSym251_sh334
        (4079085,6.410019e-02)        %perforated_solidPlateWillbergStrSym301_sh334
	};
    \addlegendentry{SCM, $\Delta t \approx \Delta t_{c}$}
    
    \addplot[color = \uncutColorb, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        %expl/dt_is_dtcrit: sensor 1 error conv of L2 by ndof
        (106710,3.386918e-01)        %morphed_solidPlateWillbergStrSymCyl51_O2_sh334
        (427290,1.775610e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (732390,6.851490e-02)        %morphed_solidPlateWillbergStrSymCyl132_O2_sh334
        (1727835,3.847980e-02)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,3.336194e-02)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        (3977520,2.199634e-02)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
        %(7103535,2.275379e-02)        %morphed_solidPlateWillbergStrSymCyl401_O2_sh334
	};
    \addlegendentry{SEM, $\Delta t \approx \Delta t_{c}$}
    
    \addplot[color = \cutOptimizedColor, mark =\explicitMarker*, line width=0.75pt] coordinates{
        (115215,4.856207e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,5.714948e-02)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,3.655594e-02)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,3.298123e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,2.756921e-02)        %perforated_solidPlateWillbergStrSym201_sh334
        (2828355,2.636406e-02)        %perforated_solidPlateWillbergStrSym251_sh334
	};
    \addlegendentry{SCM, $\Delta t = 2.5 \cdot 10^{-9}$}
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        (427290,1.633026e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (732390,2.697889e-02)        %morphed_solidPlateWillbergStrSymCyl132_O2_sh334
        (1727835,7.101148e-03)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,5.036780e-03)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        %(3977520,4.630423e-03)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
	};
    \addlegendentry{SEM, $\Delta t = 2.5 \cdot 10^{-9}$}
    
    \addplot[dashed, mark=none, black] coordinates {(459195,5e-4) (459195,1)};
    
    \end{axis}
\end{tikzpicture}


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex2/by_dof/s1_L2_dt25e-10.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 3e6,
        ymin = 1e-3,
        ymax = 10,
        xtick = {10^5, 5*10^5, 10^6, 3*10^6},
        xticklabels = {$10^5$,$5 \cdot 10^5$,$10^6$,$3 \cdot 10^6$},
        %ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {$\epsilon_{h,t} [-]$},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
    \addplot[color = \cutOptimizedColor, mark =\explicitMarker*, line width=0.75pt] coordinates{
        (115215,4.920731e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,6.380406e-02)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,4.137083e-02)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,3.813543e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,3.379161e-02)        %perforated_solidPlateWillbergStrSym201_sh334
	};
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        (427290,1.651660e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (1727835,1.979695e-02)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,1.937938e-02)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        %(3977520,1.862696e-02)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
	};
	
    \addlegendentry{SCM}
    \addlegendentry{SEM}
    
     \addplot[color = \cutOptimizedColorb, mark =\explicitMarker*, line width=0.75pt] coordinates{
        (115215,4.856207e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,5.714948e-02)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,3.655594e-02)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,3.298123e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,2.756921e-02)        %perforated_solidPlateWillbergStrSym201_sh334
        (2828355,2.636406e-02)        %perforated_solidPlateWillbergStrSym251_sh334
	};
    
    \addplot[color = \uncutColorb, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        (427290,1.633026e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (732390,2.697889e-02)        %morphed_solidPlateWillbergStrSymCyl132_O2_sh334
        (1727835,7.101141e-03)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,5.036780e-03)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        (3977520,4.630423e-03)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
	};
	
    \addlegendentry{SCM new ref}
    \addlegendentry{SEM new ref}

    \end{axis}
\end{tikzpicture}


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex2/by_dof/s2_L2.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 3e6,
        ymin = 5e-4,
        ymax = 1,
        xtick = {10^5, 2.5*10^5, 5*10^5, 10^6, 2.5*10^6},
        xticklabels = {$10^5$,$2.5 \cdot 10^5$, $5 \cdot 10^5$,$10^6$,$2.5 \cdot 10^6$},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs} [-]$},
        ylabel = {$\epsilon_{h,t} [-]$},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.48\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
            \addplot[color = \cutOptimizedColorb, mark =\explicitMarker*, line width=0.75pt] coordinates{
        %cut_min_w1e-1_kill1e-3/dt_is_dtcrit: sensor 2 error conv of L2 by ndof
        %(19140,3.016599e+00)        %solidPlateWillbergStrSym21_sh334
        (115215,7.492915e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,1.414332e-01)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,1.039666e-01)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,9.289755e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,8.430959e-02)        %perforated_solidPlateWillbergStrSym201_sh334
        (2828355,6.765287e-02)        %perforated_solidPlateWillbergStrSym251_sh334
        (4079085,5.739852e-02)        %perforated_solidPlateWillbergStrSym301_sh334
	};
    \addlegendentry{SCM $\Delta t = \Delta t_{c}$}
    
    \addplot[color = \uncutColorb, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        %expl/dt_is_dtcrit: sensor 2 error conv of L2 by ndof
        (106710,7.613629e-01)        %morphed_solidPlateWillbergStrSymCyl51_O2_sh334
        (427290,2.242084e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (732390,8.315060e-02)        %morphed_solidPlateWillbergStrSymCyl132_O2_sh334
        (1727835,4.449440e-02)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,3.698472e-02)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        (3977520,2.386830e-02)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
        (7103535,2.355977e-02)        %morphed_solidPlateWillbergStrSymCyl401_O2_sh334
	};
    \addlegendentry{SEM $\Delta t = \Delta t_{c}$}
    
    \addplot[color = \cutOptimizedColor, mark =\explicitMarker*, line width=0.75pt] coordinates{
        (115215,6.944212e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,4.455072e-02)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,1.257766e-02)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,1.000072e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,7.748154e-03)        %perforated_solidPlateWillbergStrSym201_sh334
        (2828355,6.587350e-03)        %perforated_solidPlateWillbergStrSym251_sh334
        %(4079085,6.871763e-03)        %perforated_solidPlateWillbergStrSym301_sh334
	};
    \addlegendentry{SCM $\Delta t = 2.5 \cdot 10^{-9}$}
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        (427290,1.634893e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (732390,2.929614e-02)        %morphed_solidPlateWillbergStrSymCyl132_O2_sh334
        (1727835,9.572522e-03)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,7.148873e-03)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        %(3977520,5.986474e-03)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
	};
    \addlegendentry{SEM $\Delta t = 2.5 \cdot 10^{-9}$}
    
    \addplot[dashed, mark=none, black] coordinates {(771810,5e-4) (771810,1)};
    
    \end{axis}
\end{tikzpicture}


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex2/by_dof/s2_L2_dt25e-10.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 3e6,
        ymin = 5e-4,
        ymax = 10,
        xtick = {10^5, 5*10^5, 10^6, 3*10^6},
        xticklabels = {$10^5$,$5 \cdot 10^5$,$10^6$,$3 \cdot 10^6$},
        %ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {$\epsilon_{h,t} [-]$},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
    \addplot[color = \cutOptimizedColor, mark =\explicitMarker*, line width=0.75pt] coordinates{
          (115215,6.833995e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,2.921009e-02)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,2.064918e-02)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,2.221895e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,2.435185e-02)        %perforated_solidPlateWillbergStrSym201_sh334
	};
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
  
        (427290,1.494179e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (1727835,1.551364e-02)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,1.687928e-02)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        %(3977520,1.767880e-02)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
	};
	
    \addlegendentry{SCM}
    \addlegendentry{SEM}
\addplot[color = \cutOptimizedColorb, mark =\explicitMarker*, line width=0.75pt] coordinates{
        (115215,6.944212e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,4.455072e-02)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,1.257766e-02)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,1.000072e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,7.748154e-03)        %perforated_solidPlateWillbergStrSym201_sh334
        (2828355,6.587350e-03)        %perforated_solidPlateWillbergStrSym251_sh334
        %(4079085,6.871763e-03)        %perforated_solidPlateWillbergStrSym301_sh334
	};
    
    \addplot[color = \uncutColorb, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        (427290,1.634893e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (732390,2.929614e-02)        %morphed_solidPlateWillbergStrSymCyl132_O2_sh334
        (1727835,9.572475e-03)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,7.148873e-03)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        %(3977520,5.986474e-03)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
	};
	\addlegendentry{SCM new ref}
    \addlegendentry{SEM new ref}
    
    \end{axis}
\end{tikzpicture}


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex2/cut_132.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
0;3.38332e-315;4.25403e-313;-6.49337e-313;8.47728e-314;4.74899e-317;-8.95499e-314
4e-08;2.3776e-313;2.51185e-314;4.63189e-313;1.28764e-313;4.74899e-317;3.37838e-314
8e-08;5.42614e-313;-2.23272e-313;1.47307e-312;9.47603e-314;4.74899e-317;2.91781e-313
1.2e-07;7.94724e-313;8.02896e-313;3.55335e-313;5.7518e-314;4.74899e-317;-2.10695e-315
1.6e-07;1.04807e-312;1.37519e-312;-1.17235e-313;8.90908e-314;4.74899e-317;-1.29018e-314
2e-07;1.32452e-312;7.05786e-313;1.13606e-312;1.68701e-313;4.74899e-317;3.86781e-313
2.4e-07;1.21139e-312;1.92827e-313;1.01065e-312;2.15119e-313;4.74899e-317;-3.36797e-314
2.8e-07;7.22279e-313;6.4815e-313;6.43867e-315;2.16198e-313;4.74899e-317;-1.1221e-313
3.2e-07;4.85137e-313;2.1553e-313;1.09904e-312;1.66814e-313;4.74899e-317;3.25254e-313
3.6e-07;7.56915e-313;-4.61189e-313;1.74324e-312;8.94108e-315;4.74899e-317;-1.27586e-313
4e-07;9.62473e-313;4.72085e-314;-8.27433e-314;-1.7322e-313;4.74899e-317;-2.03953e-313
4.4e-07;8.20742e-313;7.46541e-313;-3.41368e-313;-1.66471e-313;4.74899e-317;2.54026e-313
4.8e-07;6.74682e-313;5.76137e-313;1.40802e-312;8.39744e-314;4.74899e-317;-1.85354e-314
5.2e-07;7.74864e-313;6.82606e-313;4.29488e-313;3.91905e-313;4.74899e-317;4.67826e-314
5.6e-07;7.3276e-313;8.61801e-313;-1.3322e-312;4.7962e-313;4.74899e-317;5.1259e-313
6e-07;6.73075e-313;-8.65985e-314;7.6343e-313;2.6184e-313;4.74899e-317;2.95355e-313
6.4e-07;-3.9273e-40;-2.48647e-40;-2.5911e-39;-2.62968e-315;4.74899e-317;1.50177e-313
6.8e-07;-9.8155e-38;3.62647e-38;-1.47325e-37;-4.58047e-314;4.74899e-317;3.76343e-313
7.2e-07;-1.01578e-36;2.51518e-36;3.28663e-37;8.8596e-314;4.74899e-317;1.99053e-313
7.6e-07;-1.40061e-35;-7.37296e-36;2.43042e-35;2.14089e-313;4.74899e-317;-2.87006e-314
8e-07;1.20546e-34;-1.15858e-34;7.42464e-35;2.30013e-313;4.74899e-317;1.38638e-313
8.4e-07;2.1979e-33;8.00868e-35;-1.3062e-33;1.55261e-313;4.74899e-317;6.06652e-314
8.8e-07;-2.26792e-33;1.41438e-33;-7.82793e-33;6.91742e-314;4.74899e-317;-1.30654e-313
9.2e-07;-8.82155e-32;5.7704e-33;2.87037e-32;-6.38989e-315;4.74899e-317;9.76759e-314
9.6e-07;-2.12375e-32;-1.00189e-32;2.41068e-31;-7.60168e-314;4.74899e-317;5.69455e-314
1e-06;1.68659e-30;-2.0715e-31;-2.62567e-31;-4.79502e-314;4.74899e-317;-1.44901e-313
1.04e-06;1.39621e-30;1.23378e-31;-3.77388e-30;1.33404e-313;4.74899e-317;5.53623e-314
1.08e-06;-1.79867e-29;3.21286e-30;-8.24442e-31;3.25825e-313;4.74899e-317;7.72376e-314
1.12e-06;-2.557e-29;9.423e-31;3.51057e-29;3.45527e-313;4.74899e-317;1.18544e-313
1.16e-06;1.12155e-28;-2.71804e-29;4.88957e-29;2.03579e-313;4.74899e-317;3.00723e-313
1.2e-06;2.72564e-28;-4.68063e-29;-1.84447e-28;7.91707e-314;4.74899e-317;1.8847e-313
1.24e-06;-3.56577e-28;9.8605e-29;-5.75258e-28;7.56646e-314;4.74899e-317;2.80507e-313
1.28e-06;-1.91154e-27;4.88988e-28;2.12014e-28;1.11832e-313;4.74899e-317;2.71885e-313
1.32e-06;-4.84443e-28;3.35345e-28;3.43474e-27;8.83599e-314;4.74899e-317;8.00218e-314
1.36e-06;9.00666e-27;-2.07516e-27;4.34181e-27;4.35656e-314;4.74899e-317;2.74343e-313
1.4e-06;1.3581e-26;-5.23031e-27;-8.94127e-27;7.46076e-314;4.74899e-317;4.22667e-314
1.44e-06;-2.3822e-26;-1.25503e-28;-3.29904e-26;1.60976e-313;4.74899e-317;-1.2099e-313
1.48e-06;-9.01678e-26;2.05297e-26;-1.83126e-26;1.8608e-313;4.74899e-317;2.60622e-313
1.52e-06;-2.33738e-26;3.87181e-26;9.51788e-26;1.36429e-313;4.74899e-317;-5.43024e-314
1.56e-06;3.30473e-25;-1.84679e-27;2.28706e-25;9.72994e-314;4.74899e-317;-2.29793e-314
1.6e-06;5.72615e-25;-1.41694e-25;5.51825e-26;9.29814e-314;4.74899e-317;4.67126e-313
1.64e-06;-4.01246e-25;-2.62039e-25;-6.77656e-25;1.09441e-313;4.74899e-317;-9.17584e-314
1.68e-06;-2.69801e-24;-3.4161e-26;-1.32633e-24;1.4965e-313;4.74899e-317;-1.26279e-313
1.72e-06;-2.68481e-24;7.61903e-25;-1.54913e-25;1.70156e-313;4.74899e-317;2.73965e-313
1.76e-06;5.05287e-24;1.58987e-24;3.67678e-24;9.99846e-314;4.74899e-317;-3.31333e-313
1.8e-06;1.66169e-23;7.91092e-25;6.75205e-24;-4.81818e-314;4.74899e-317;-1.82876e-313
1.84e-06;9.77631e-24;-3.24132e-24;1.40115e-24;-1.51282e-313;4.74899e-317;3.33413e-313
1.88e-06;-3.58509e-23;-8.72252e-24;-1.5952e-23;-9.73165e-314;4.74899e-317;-1.08342e-313
1.92e-06;-8.5065e-23;-7.69843e-24;-3.18736e-23;6.62169e-314;4.74899e-317;1.24042e-313
1.96e-06;-2.92691e-23;1.00102e-23;-1.51556e-23;1.77395e-313;4.74899e-317;5.04856e-313
2e-06;1.92463e-22;4.14868e-23;5.55441e-23;1.78193e-313;4.74899e-317;-4.40405e-314
2.04e-06;3.79461e-22;5.22616e-23;1.4257e-22;1.57402e-313;4.74899e-317;2.29102e-314
2.08e-06;8.20655e-23;-1.39038e-23;1.22141e-22;1.31753e-313;4.74899e-317;3.92385e-313
2.12e-06;-8.47481e-22;-1.65675e-22;-1.46694e-22;1.51549e-314;4.74899e-317;-1.45593e-314
2.16e-06;-1.51684e-21;-2.69651e-22;-6.08588e-22;-1.55418e-313;4.74899e-317;-1.65393e-313
2.2e-06;-2.76004e-22;-7.07307e-23;-7.66084e-22;-2.40171e-313;4.74899e-317;3.11008e-314
2.24e-06;3.17395e-21;5.30081e-22;1.99611e-22;-2.12118e-313;4.74899e-317;-2.00962e-313
2.28e-06;5.49059e-21;1.07934e-21;2.45727e-21;-1.67332e-313;4.74899e-317;-2.19286e-313
2.32e-06;1.18969e-21;6.29822e-22;4.01785e-21;-1.87584e-313;4.74899e-317;2.12536e-313
2.36e-06;-1.02929e-20;-1.26127e-21;7.68996e-22;-2.2538e-313;4.74899e-317;2.16881e-313
2.4e-06;-1.80195e-20;-3.24265e-21;-9.22073e-21;-1.73578e-313;4.74899e-317;3.36668e-314
2.44e-06;-5.23629e-21;-2.53029e-21;-1.83583e-20;-5.94377e-314;4.74899e-317;2.68754e-313
2.48e-06;2.93131e-20;1.96545e-21;-8.5783e-21;7.27979e-316;4.74899e-317;3.02518e-313
2.52e-06;5.36244e-20;6.50379e-21;3.11999e-20;-1.76368e-314;4.74899e-317;1.18764e-313
2.56e-06;2.02889e-20;4.96492e-21;7.43606e-20;-6.10974e-314;4.74899e-317;3.97303e-313
2.6e-06;-7.471e-20;-2.41265e-21;5.04829e-20;-1.06717e-313;4.74899e-317;5.7545e-313
2.64e-06;-1.46304e-19;-4.64022e-21;-9.07615e-20;-1.69069e-313;4.74899e-317;2.31125e-313
2.68e-06;-6.883e-20;6.93141e-21;-2.66255e-19;-2.29801e-313;4.74899e-317;9.37898e-314
2.72e-06;1.74255e-19;1.56687e-20;-2.31457e-19;-2.72454e-313;4.74899e-317;1.7208e-313
2.76e-06;3.76331e-19;-1.6658e-20;2.0968e-19;-3.19965e-313;4.74899e-317;1.26146e-314
2.8e-06;2.20483e-19;-9.37475e-20;8.30489e-19;-3.39137e-313;4.74899e-317;7.09384e-314
2.84e-06;-3.68283e-19;-1.23492e-19;8.75199e-19;-2.85712e-313;4.74899e-317;4.15326e-313
2.88e-06;-9.39623e-19;3.58613e-20;-3.19941e-19;-2.13663e-313;4.74899e-317;2.82041e-313
2.92e-06;-7.25965e-19;3.79138e-19;-2.21772e-18;-2.07195e-313;4.74899e-317;6.26358e-315
2.96e-06;6.03544e-19;5.8291e-19;-2.73822e-18;-3.05437e-313;4.74899e-317;2.31908e-313
3e-06;2.23729e-18;1.73556e-19;6.50751e-20;-5.50971e-128;4.74899e-317;2.23391e-128
3.04e-06;2.429e-18;-8.99617e-19;5.0389e-18;-1.00235e-123;4.74899e-317;6.87903e-124
3.08e-06;-1.12909e-19;-1.79857e-18;7.02434e-18;-1.80148e-122;4.74899e-317;1.17291e-121
3.12e-06;-4.53241e-18;-1.22452e-18;1.09882e-18;2.97609e-120;4.74899e-317;3.96459e-120
3.16e-06;-7.39095e-18;1.17232e-18;-1.01576e-17;8.65775e-119;4.74899e-317;-7.59265e-119
3.2e-06;-4.5046e-18;3.67954e-18;-1.47736e-17;-5.57706e-118;4.74899e-317;-3.51861e-117
3.24e-06;5.47926e-18;3.47067e-18;-1.89506e-18;-3.24685e-116;4.74899e-317;-2.42843e-116
3.28e-06;1.78825e-17;-3.66979e-19;2.13875e-17;-7.68343e-115;4.74899e-317;1.22446e-114
3.32e-06;2.20672e-17;-4.66303e-18;2.72474e-17;9.57776e-114;4.74899e-317;2.52175e-113
3.36e-06;7.06048e-18;-4.43607e-18;-6.47033e-18;3.49856e-112;4.74899e-317;-3.8037e-112
3.4e-06;-2.78304e-17;9.68885e-19;-5.75484e-17;-3.07017e-111;4.74899e-317;-6.14486e-111
3.44e-06;-6.34836e-17;4.49513e-18;-5.71697e-17;-6.12408e-110;4.74899e-317;8.63388e-110
3.48e-06;-6.38077e-17;-2.35904e-18;4.30473e-17;6.25407e-109;4.74899e-317;6.45455e-109
3.52e-06;3.66493e-19;-1.64425e-17;1.78934e-16;5.24214e-108;4.74899e-317;-1.17482e-107
3.56e-06;1.1428e-16;-1.79713e-17;1.72486e-16;-7.22846e-107;4.74899e-317;-2.50139e-107
3.6e-06;2.00198e-16;1.28368e-17;-1.0395e-16;-2.0678e-106;4.74899e-317;9.57781e-106
3.64e-06;1.52461e-16;6.5748e-17;-5.02165e-16;5.07562e-105;4.74899e-317;-9.23126e-106
3.68e-06;-7.24446e-17;8.95965e-17;-5.79109e-16;-3.66773e-106;4.74899e-317;-4.91854e-104
3.72e-06;-3.72093e-16;2.78898e-17;3.63674e-17;-2.32688e-103;4.74899e-317;1.53115e-103
3.76e-06;-5.13464e-16;-1.15894e-16;1.10447e-15;4.53649e-103;4.74899e-317;1.64969e-102
3.8e-06;-2.85178e-16;-2.46319e-16;1.64682e-15;7.32877e-102;4.74899e-317;-8.46412e-102
3.84e-06;2.99716e-16;-2.30185e-16;6.60017e-16;-2.5194e-101;4.74899e-317;-3.61193e-101
3.88e-06;9.22565e-16;-1.13533e-17;-1.69739e-15;-1.63905e-100;4.74899e-317;2.85615e-100
3.92e-06;1.112e-15;3.15554e-16;-3.61235e-15;8.0377e-100;4.74899e-317;4.73854e-100
3.96e-06;5.58471e-16;5.54066e-16;-2.78622e-15;2.67356e-99;4.74899e-317;-6.67756e-99
4e-06;-6.28474e-16;5.39136e-16;1.25023e-15;-1.76216e-98;4.74899e-317;-2.08666e-99
4.04e-06;-1.89808e-15;2.23531e-16;5.7905e-15;-3.38633e-98;4.74899e-317;1.14258e-97
4.08e-06;-2.46664e-15;-3.4976e-16;6.53154e-15;2.81673e-97;4.74899e-317;-3.899e-98
4.12e-06;-1.64003e-15;-1.08393e-15;1.51004e-15;4.18229e-97;4.74899e-317;-1.48616e-96
4.16e-06;7.97333e-16;-1.72221e-15;-6.08781e-15;-3.3471e-96;4.74899e-317;3.76716e-97
4.2e-06;4.12361e-15;-1.68346e-15;-9.74988e-15;-7.18536e-96;4.74899e-317;1.56453e-95
4.24e-06;6.39415e-15;-2.28841e-16;-5.5674e-15;2.93398e-95;4.74899e-317;1.83973e-95
4.28e-06;4.98036e-15;2.76022e-15;3.1254e-15;1.52684e-94;4.74899e-317;-1.57159e-94
4.32e-06;-1.55537e-15;5.8336e-15;8.04538e-15;-1.82523e-94;4.74899e-317;-7.1973e-94
4.36e-06;-1.09711e-14;6.04398e-15;4.49484e-15;-2.93998e-93;4.74899e-317;1.93162e-93
4.4e-06;-1.66061e-14;9.38617e-16;-2.24921e-15;7.60328e-94;4.74899e-317;1.48092e-92
4.44e-06;-1.08205e-14;-8.365e-15;-1.30575e-15;4.6821e-92;4.74899e-317;-2.88173e-92
4.48e-06;7.94557e-15;-1.58168e-14;1.03573e-14;-2.88501e-93;4.74899e-317;-2.2232e-91
4.52e-06;2.96803e-14;-1.34809e-14;1.92647e-14;-6.20971e-91;4.74899e-317;4.16896e-91
4.56e-06;3.58402e-14;1.61883e-15;5.25034e-15;3.18093e-92;4.74899e-317;2.69884e-90
4.6e-06;1.28699e-14;2.19801e-14;-3.3982e-14;7.0206e-90;4.74899e-317;-5.19149e-90
4.64e-06;-3.19895e-14;3.18263e-14;-6.77024e-14;-3.22473e-91;4.74899e-317;-2.79411e-89
4.68e-06;-6.75954e-14;1.84685e-14;-5.03728e-14;-6.90893e-89;4.74899e-317;5.43381e-89
4.72e-06;-5.78065e-14;-1.45073e-14;3.20524e-14;-1.08332e-90;4.74899e-317;2.55263e-88
4.76e-06;6.42762e-15;-4.45142e-14;1.28821e-13;6.00706e-88;4.74899e-317;-4.79103e-88
4.8e-06;8.77453e-14;-4.44139e-14;1.48369e-13;9.37917e-89;4.74899e-317;-2.10571e-87
4.84e-06;1.19758e-13;-6.35625e-15;3.78378e-14;-4.65278e-87;4.74899e-317;3.56087e-87
4.88e-06;5.82496e-14;4.48468e-14;-1.45965e-13;-1.79075e-87;4.74899e-317;1.59014e-86
4.92e-06;-7.07081e-14;6.53209e-14;-2.53605e-13;3.21349e-86;4.74899e-317;-2.20014e-86
4.96e-06;-1.72559e-13;2.84107e-14;-1.62145e-13;2.28349e-86;4.74899e-317;-1.10442e-85
5e-06;-1.50499e-13;-4.42927e-14;9.29975e-14;-1.96342e-85;4.74899e-317;1.0736e-85
5.04e-06;6.2119e-15;-8.93054e-14;3.06265e-13;-2.26828e-85;4.74899e-317;7.02712e-85
5.08e-06;1.88484e-13;-5.12033e-14;2.60835e-13;1.03875e-84;4.74899e-317;-3.39006e-85
5.12e-06;2.36294e-13;5.84302e-14;-5.3046e-14;1.85417e-84;4.74899e-317;-4.04652e-84
5.16e-06;7.5267e-14;1.48592e-13;-3.68339e-13;-4.52491e-84;4.74899e-317;-2.8177e-85
5.2e-06;-1.8897e-13;1.1225e-13;-3.39016e-13;-1.27465e-83;4.74899e-317;2.06383e-83
5.24e-06;-3.21406e-13;-6.95647e-14;1.16382e-13;1.39682e-83;4.74899e-317;1.44569e-83
5.28e-06;-1.48612e-13;-2.71331e-13;6.37471e-13;7.38837e-83;4.74899e-317;-8.97096e-83
5.32e-06;2.50302e-13;-2.89009e-13;6.51351e-13;-7.28932e-84;4.74899e-317;-1.34711e-82
5.36e-06;5.37069e-13;-1.16437e-14;-9.28329e-14;-3.54899e-82;4.74899e-317;3.04844e-82
5.4e-06;3.58622e-13;4.27349e-13;-1.1333e-12;-2.87053e-82;4.74899e-317;8.62521e-82
5.44e-06;-3.08634e-13;6.73573e-13;-1.50143e-12;1.33532e-81;4.74899e-317;-5.78608e-82
5.48e-06;-1.00963e-12;3.95803e-13;-5.22839e-13;2.58261e-81;4.74899e-317;-4.26897e-81
5.52e-06;-1.06461e-12;-3.93731e-13;1.38807e-12;-3.20738e-81;4.74899e-317;-1.64987e-81
5.56e-06;-1.26292e-13;-1.21038e-12;2.73823e-12;-1.44148e-80;4.74899e-317;1.62098e-80
5.6e-06;1.37222e-12;-1.34534e-12;2.0364e-12;-1.93447e-81;4.74899e-317;2.34231e-80
5.64e-06;2.3246e-12;-4.00155e-13;-7.59795e-13;5.76397e-80;4.74899e-317;-4.09322e-80
5.68e-06;1.69717e-12;1.26524e-12;-3.72427e-12;7.26233e-80;4.74899e-317;-1.37633e-79
5.72e-06;-5.48426e-13;2.57996e-12;-4.17207e-12;-1.48438e-79;4.74899e-317;8.52202e-81
5.76e-06;-3.11063e-12;2.40666e-12;-9.68163e-13;-4.60937e-79;4.74899e-317;5.4239e-79
5.8e-06;-4.04311e-12;4.13719e-13;3.9523e-12;3.18713e-80;4.74899e-317;5.92145e-79
5.84e-06;-2.17648e-12;-2.46577e-12;6.53503e-12;1.81272e-78;4.74899e-317;-1.34806e-78
5.88e-06;1.74359e-12;-4.43403e-12;3.81539e-12;2.09894e-78;4.74899e-317;-3.80686e-78
5.92e-06;5.20856e-12;-3.94858e-12;-3.0485e-12;-4.18547e-78;4.74899e-317;3.37658e-79
5.96e-06;5.54496e-12;-8.53764e-13;-8.82403e-12;-1.30222e-77;4.74899e-317;1.42003e-77
6e-06;1.9638e-12;3.2941e-12;-8.04858e-12;-1.28714e-78;4.74899e-317;1.64538e-77
6.04e-06;-3.48701e-12;6.04412e-12;2.89661e-14;4.52824e-77;4.74899e-317;-2.94513e-77
6.08e-06;-7.02089e-12;5.57368e-12;9.76248e-12;6.3441e-77;4.74899e-317;-9.4977e-77
6.12e-06;-5.75917e-12;1.94412e-12;1.29327e-11;-7.59975e-77;4.74899e-317;-2.07506e-77
6.16e-06;-1.12854e-13;-2.79257e-12;5.65525e-12;-3.21259e-76;4.74899e-317;2.97047e-76
6.2e-06;6.02589e-12;-5.82066e-12;-7.40212e-12;-1.68496e-76;4.74899e-317;4.60831e-76
6.24e-06;7.8254e-12;-5.41609e-12;-1.58285e-11;8.64296e-76;4.74899e-317;-3.79398e-76
6.28e-06;3.26081e-12;-2.20812e-12;-1.18735e-11;1.74228e-75;4.74899e-317;-2.03104e-75
6.32e-06;-4.72552e-12;1.14023e-12;2.36929e-12;-4.83966e-76;4.74899e-317;-1.50794e-75
6.36e-06;-9.72813e-12;1.86555e-12;1.56548e-11;-6.40358e-75;4.74899e-317;4.517e-75
6.4e-06;-6.59122e-12;-5.0624e-13;1.6447e-11;-7.34816e-75;4.74899e-317;1.10556e-74
6.44e-06;3.85398e-12;-3.14075e-12;2.88141e-12;1.03476e-74;4.74899e-317;9.98947e-76
6.48e-06;1.39863e-11;-1.56653e-12;-1.48326e-11;3.81456e-74;4.74899e-317;-3.34227e-74
6.52e-06;1.42155e-11;6.40597e-12;-2.21114e-11;2.15839e-74;4.74899e-317;-5.02928e-74
6.56e-06;8.64806e-13;1.71112e-11;-1.16668e-11;-8.89345e-74;4.74899e-317;3.2012e-74
6.6e-06;-1.87374e-11;2.12844e-11;1.04201e-11;-1.96e-73;4.74899e-317;2.00558e-73
6.64e-06;-2.91467e-11;9.82148e-12;2.89284e-11;-1.01717e-74;4.74899e-317;1.91996e-73
6.68e-06;-1.76133e-11;-1.75214e-11;3.0194e-11;5.87875e-73;4.74899e-317;-3.28923e-73
6.72e-06;1.40179e-11;-4.7037e-11;1.09649e-11;8.99403e-73;4.74899e-317;-1.06108e-72
6.76e-06;4.61238e-11;-5.59794e-11;-1.99507e-11;-4.48717e-73;4.74899e-317;-5.80624e-73
6.8e-06;5.21153e-11;-2.77572e-11;-4.63201e-11;-3.38859e-72;4.74899e-317;2.30135e-72
6.84e-06;1.82388e-11;3.14557e-11;-5.14668e-11;-3.75067e-72;4.74899e-317;5.16691e-72
6.88e-06;-4.14958e-11;8.85615e-11;-2.56318e-11;4.46302e-72;4.74899e-317;9.7755e-73
6.92e-06;-8.87082e-11;1.00291e-10;2.63054e-11;1.79641e-71;4.74899e-317;-1.37304e-71
6.96e-06;-8.42456e-11;4.43197e-11;7.9872e-11;1.42154e-71;4.74899e-317;-2.37719e-71
7e-06;-1.80985e-11;-5.64422e-11;9.70942e-11;-3.12876e-71;4.74899e-317;3.77222e-72
7.04e-06;7.638e-11;-1.38745e-10;4.92416e-11;-9.01002e-71;4.74899e-317;7.50867e-71
7.08e-06;1.38314e-10;-1.37659e-10;-5.32961e-11;-4.74623e-71;4.74899e-317;1.04882e-70
7.12e-06;1.18995e-10;-3.66794e-11;-1.49878e-10;1.90072e-70;4.74899e-317;-5.52617e-71
7.16e-06;1.94715e-11;1.08439e-10;-1.59832e-10;4.33905e-70;4.74899e-317;-3.88927e-70
7.2e-06;-1.02883e-10;1.97527e-10;-4.55165e-11;1.23165e-70;4.74899e-317;-4.45849e-70
7.24e-06;-1.68547e-10;1.54524e-10;1.38174e-10;-1.06515e-69;4.74899e-317;4.22933e-70
7.28e-06;-1.30494e-10;-9.64618e-12;2.60412e-10;-2.01835e-69;4.74899e-317;1.93758e-69
7.32e-06;-1.06591e-11;-1.90758e-10;2.04986e-10;-8.77972e-71;4.74899e-317;1.81746e-69
7.36e-06;1.11005e-10;-2.56512e-10;-2.53182e-11;5.64794e-69;4.74899e-317;-2.6778e-69
7.4e-06;1.50982e-10;-1.43712e-10;-2.81385e-10;9.07043e-69;4.74899e-317;-9.33784e-69
7.44e-06;8.2868e-11;8.41017e-11;-3.61726e-10;-1.90246e-69;4.74899e-317;-7.00567e-69
7.48e-06;-4.07317e-11;2.69684e-10;-1.72379e-10;-2.86451e-68;4.74899e-317;1.53608e-68
7.52e-06;-1.24193e-10;2.7232e-10;1.74186e-10;-3.9253e-68;4.74899e-317;4.35581e-68
7.56e-06;-9.94397e-11;7.84092e-11;4.19501e-10;1.93008e-68;4.74899e-317;2.48779e-68
7.6e-06;2.02221e-11;-1.75065e-10;3.54547e-10;1.39545e-67;4.74899e-317;-8.2332e-68
7.64e-06;1.45312e-10;-2.93312e-10;2.65821e-12;1.62708e-67;4.74899e-317;-1.96308e-67
7.68e-06;1.74141e-10;-1.72508e-10;-3.70372e-10;-1.33814e-67;4.74899e-317;-7.72554e-68
7.72e-06;6.93526e-11;1.07452e-10;-4.51959e-10;-6.53739e-67;4.74899e-317;4.17451e-67
7.76e-06;-1.11634e-10;3.2596e-10;-1.42458e-10;-6.41528e-67;4.74899e-317;8.52646e-67
7.8e-06;-2.56576e-10;2.80994e-10;3.3601e-10;7.90254e-67;4.74899e-317;1.81191e-67
7.84e-06;-2.77426e-10;-4.76004e-11;5.90831e-10;2.94528e-66;4.74899e-317;-2.01336e-66
7.88e-06;-1.67008e-10;-4.55894e-10;3.68177e-10;2.38447e-66;4.74899e-317;-3.56096e-66
7.92e-06;5.75508e-12;-6.37964e-10;-2.24236e-10;-4.22284e-66;4.74899e-317;-8.46935e-68
7.96e-06;1.47682e-10;-3.97222e-10;-7.70766e-10;-1.27585e-65;4.74899e-317;9.26424e-66
8e-06;1.91716e-10;1.96491e-10;-8.51182e-10;-8.2478e-66;4.74899e-317;1.42747e-65
8.04e-06;1.12723e-10;8.17267e-10;-3.64008e-10;2.0938e-65;4.74899e-317;-2.53004e-66
8.08e-06;-8.14594e-11;1.06674e-09;3.81311e-10;5.31433e-65;4.74899e-317;-4.07587e-65
8.12e-06;-3.5346e-10;7.24037e-10;8.76536e-10;2.59709e-65;4.74899e-317;-5.48548e-65
8.16e-06;-6.28795e-10;-9.19547e-11;7.70889e-10;-9.76164e-65;4.74899e-317;2.17492e-65
8.2e-06;-8.0962e-10;-9.56494e-10;1.07048e-10;-2.12955e-64;4.74899e-317;1.71807e-64
8.24e-06;-8.39893e-10;-1.36566e-09;-7.27949e-10;-7.10089e-65;4.74899e-317;2.01856e-64
8.28e-06;-7.96424e-10;-1.03623e-09;-1.28516e-09;4.31527e-64;4.74899e-317;-1.29643e-64
8.32e-06;-9.21772e-10;-1.03041e-10;-1.35505e-09;8.21603e-64;4.74899e-317;-6.95307e-64
8.36e-06;-1.52507e-09;9.2037e-10;-1.08105e-09;1.46089e-64;4.74899e-317;-7.10445e-64
8.4e-06;-2.77506e-09;1.42554e-09;-8.34835e-10;-1.81967e-63;4.74899e-317;6.58301e-64
8.44e-06;-4.52762e-09;1.09241e-09;-9.71601e-10;-3.05464e-63;4.74899e-317;2.70724e-63
8.48e-06;-6.35696e-09;1.39032e-10;-1.6391e-09;-5.69797e-65;4.74899e-317;2.38762e-63
8.52e-06;-7.83637e-09;-7.51051e-10;-2.73657e-09;7.35226e-63;4.74899e-317;-3.02565e-63
8.56e-06;-8.91157e-09;-8.31541e-10;-4.00299e-09;1.09522e-62;4.74899e-317;-1.01607e-62
8.6e-06;-1.00882e-08;1.92885e-10;-5.15829e-09;-1.61404e-63;4.74899e-317;-7.64538e-63
8.64e-06;-1.22443e-08;1.88401e-09;-6.04107e-09;-2.85554e-62;4.74899e-317;1.2918e-62
8.68e-06;-1.61449e-08;3.26377e-09;-6.71505e-09;-3.78823e-62;4.74899e-317;3.68147e-62
8.72e-06;-2.19775e-08;3.43026e-09;-7.50389e-09;1.22597e-62;4.74899e-317;2.32697e-62
8.76e-06;-2.92515e-08;2.22198e-09;-8.89487e-09;1.06813e-61;4.74899e-317;-5.18652e-62
8.8e-06;-3.71613e-08;4.55201e-10;-1.12998e-08;1.2637e-61;4.74899e-317;-1.28864e-61
8.84e-06;-4.51858e-08;-5.01425e-10;-1.4782e-08;-6.48597e-62;4.74899e-317;-6.72081e-62
8.88e-06;-5.35244e-08;4.04966e-10;-1.89504e-08;-3.84946e-61;4.74899e-317;1.96731e-61
8.92e-06;-6.30742e-08;3.17634e-09;-2.31607e-08;-4.05981e-61;4.74899e-317;4.35365e-61
8.96e-06;-7.49578e-08;6.70534e-09;-2.69492e-08;2.92086e-61;4.74899e-317;1.84327e-61
9e-06;-8.99051e-08;9.49139e-09;-3.04026e-08;1.33473e-60;4.74899e-317;-7.04109e-61
9.04e-06;-1.07885e-07;1.06651e-08;-3.41405e-08;1.25115e-60;4.74899e-317;-1.41366e-60
9.08e-06;-1.28212e-07;1.05946e-08;-3.88491e-08;-1.18578e-60;4.74899e-317;-4.81996e-61
9.12e-06;-1.50061e-07;1.06184e-08;-4.46783e-08;-4.43451e-60;4.74899e-317;2.35977e-60
9.16e-06;-1.7306e-07;1.20782e-08;-5.10087e-08;-3.66159e-60;4.74899e-317;4.36364e-60
9.2e-06;-1.97626e-07;1.53525e-08;-5.6871e-08;4.4472e-60;4.74899e-317;1.20343e-60
9.24e-06;-2.24846e-07;1.95998e-08;-6.17623e-08;1.40037e-59;4.74899e-317;-7.2816e-60
9.28e-06;-2.55982e-07;2.3401e-08;-6.61941e-08;9.91863e-60;4.74899e-317;-1.24841e-59
9.32e-06;-2.91814e-07;2.58343e-08;-7.14272e-08;-1.56382e-59;4.74899e-317;-2.76726e-60
9.36e-06;-3.32143e-07;2.7214e-08;-7.84992e-08;-4.14011e-59;4.74899e-317;1.99709e-59
9.4e-06;-3.75736e-07;2.89879e-08;-8.72865e-08;-2.31538e-59;4.74899e-317;3.10933e-59
9.44e-06;-4.20853e-07;3.28834e-08;-9.63897e-08;5.23517e-59;4.74899e-317;4.53785e-60
9.48e-06;-4.66181e-07;3.9884e-08;-1.03977e-07;1.11265e-58;4.74899e-317;-4.46365e-59
9.52e-06;-5.11644e-07;4.9691e-08;-1.08932e-07;3.47329e-59;4.74899e-317;-5.42997e-59
9.56e-06;-5.58493e-07;6.09744e-08;-1.11397e-07;-1.70922e-58;4.74899e-317;8.04523e-60
9.6e-06;-6.08447e-07;7.22148e-08;-1.12355e-07;-2.54219e-58;4.74899e-317;5.67786e-59
9.64e-06;-6.62344e-07;8.2596e-08;-1.12634e-07;6.37635e-59;4.74899e-317;-3.4488e-59
9.68e-06;-7.1922e-07;9.24195e-08;-1.12189e-07;5.66475e-58;4.74899e-317;-1.55232e-58
9.72e-06;-7.76549e-07;1.02844e-07;-1.10184e-07;3.93788e-58;4.74899e-317;1.36763e-58
9.76e-06;-8.31595e-07;1.15188e-07;-1.05746e-07;-9.50368e-58;4.74899e-317;9.87565e-58
9.8e-06;-8.8302e-07;1.30286e-07;-9.87318e-08;-2.00577e-57;4.74899e-317;1.20349e-57
9.84e-06;-9.31654e-07;1.48289e-07;-8.98985e-08;2.57152e-58;4.74899e-317;-1.39383e-57
9.88e-06;-9.79802e-07;1.68999e-07;-8.03333e-08;6.05224e-57;4.74899e-317;-6.52865e-57
9.92e-06;-1.02945e-06;1.92446e-07;-7.05723e-08;7.83882e-57;4.74899e-317;-7.34551e-57
9.96e-06;-1.08048e-06;2.19342e-07;-6.00556e-08;-5.55303e-57;4.74899e-317;6.44868e-57
1e-05;-1.13015e-06;2.51115e-07;-4.72865e-08;-3.06656e-56;4.74899e-317;3.253e-56
1.004e-05;-1.1743e-06;2.89441e-07;-3.0541e-08;-3.32893e-56;4.74899e-317;3.89953e-56
1.008e-05;-1.20944e-06;3.35481e-07;-8.63042e-09;2.96126e-56;4.74899e-317;-2.05735e-56
1.012e-05;-1.23444e-06;3.89227e-07;1.8715e-08;1.36819e-55;4.74899e-317;-1.39264e-55
1.016e-05;-1.25056e-06;4.4944e-07;5.0939e-08;1.46238e-55;4.74899e-317;-1.86169e-55
1.02e-05;-1.25989e-06;5.14387e-07;8.70616e-08;-1.1221e-55;4.74899e-317;3.73575e-56
1.024e-05;-1.26346e-06;5.83076e-07;1.26177e-07;-5.55311e-55;4.74899e-317;5.32341e-55
1.028e-05;-1.26036e-06;6.56228e-07;1.67872e-07;-6.34213e-55;4.74899e-317;8.11691e-55
1.032e-05;-1.24824e-06;7.36261e-07;2.1237e-07;3.23496e-55;4.74899e-317;7.18853e-56
1.036e-05;-1.22467e-06;8.2627e-07;2.60239e-07;2.07515e-54;4.74899e-317;-1.83768e-54
1.04e-05;-1.18824e-06;9.28727e-07;3.11759e-07;2.63768e-54;4.74899e-317;-3.25869e-54
1.044e-05;-1.13871e-06;1.04489e-06;3.66443e-07;-5.9073e-55;4.74899e-317;-1.12648e-54
1.048e-05;-1.0763e-06;1.17523e-06;4.23277e-07;-7.16193e-54;4.74899e-317;5.71257e-54
1.052e-05;-1.00081e-06;1.32039e-06;4.8178e-07;-1.03679e-53;4.74899e-317;1.20998e-53
1.056e-05;-9.11035e-07;1.48156e-06;5.43187e-07;-5.05141e-55;4.74899e-317;7.03208e-54
1.06e-05;-8.04565e-07;1.65982e-06;6.10717e-07;2.2768e-53;4.74899e-317;-1.57083e-53
1.064e-05;-6.78088e-07;1.85506e-06;6.88429e-07;3.82601e-53;4.74899e-317;-4.16254e-53
1.068e-05;-5.27843e-07;2.06549e-06;7.79176e-07;1.14247e-53;4.74899e-317;-3.35845e-53
1.072e-05;-3.50311e-07;2.28856e-06;8.8298e-07;-6.60885e-53;4.74899e-317;3.64056e-53
1.076e-05;-1.42955e-07;2.52277e-06;9.96965e-07;-1.3213e-52;4.74899e-317;1.32586e-52
1.08e-05;9.5365e-08;2.7691e-06;1.11703e-06;-6.99662e-53;4.74899e-317;1.37371e-52
1.084e-05;3.64758e-07;3.03066e-06;1.24026e-06;1.71877e-52;4.74899e-317;-6.06468e-53
1.088e-05;6.65346e-07;3.31087e-06;1.3665e-06;4.26072e-52;4.74899e-317;-3.89683e-52
1.092e-05;9.98191e-07;3.61146e-06;1.4981e-06;3.19661e-52;4.74899e-317;-5.01352e-52
1.096e-05;1.3652e-06;3.9318e-06;1.63793e-06;-3.83799e-52;4.74899e-317;6.68587e-54
1.1e-05;1.76805e-06;4.27018e-06;1.78721e-06;-1.27948e-51;4.74899e-317;1.04893e-51
1.104e-05;2.20734e-06;4.6259e-06;1.94464e-06;-1.24399e-51;4.74899e-317;1.66381e-51
1.108e-05;2.68334e-06;5.00046e-06;2.10744e-06;6.50067e-52;4.74899e-317;5.14385e-52
1.112e-05;3.1979e-06;5.39676e-06;2.2735e-06;3.56318e-51;4.74899e-317;-2.5479e-51
1.116e-05;3.7558e-06;5.81677e-06;2.44299e-06;4.31437e-51;4.74899e-317;-5.06848e-51
1.12e-05;4.36358e-06;6.25932e-06;2.61811e-06;-3.51091e-52;4.74899e-317;-2.92709e-51
1.124e-05;5.02608e-06;6.7199e-06;2.80124e-06;-9.13734e-51;4.74899e-317;5.41395e-51
1.128e-05;5.74323e-06;7.19268e-06;2.99255e-06;-1.36079e-50;4.74899e-317;1.42332e-50
1.132e-05;6.50972e-06;7.67369e-06;3.18863e-06;-3.31956e-51;4.74899e-317;1.16992e-50
1.136e-05;7.31815e-06;8.16275e-06;3.38329e-06;2.13093e-50;4.74899e-317;-9.29443e-51
1.14e-05;8.16343e-06;8.66305e-06;3.56986e-06;3.94268e-50;4.74899e-317;-3.6866e-50
1.144e-05;9.04523e-06;9.17869e-06;3.74378e-06;2.00447e-50;4.74899e-317;-3.92821e-50
1.148e-05;9.96618e-06;9.71226e-06;3.9036e-06;-4.41323e-50;4.74899e-317;9.20333e-51
1.152e-05;1.09269e-05;1.02642e-05;4.04989e-06;-1.05437e-49;4.74899e-317;8.78185e-50
1.156e-05;1.19211e-05;1.08338e-05;4.18298e-06;-7.82581e-50;4.74899e-317;1.16995e-49
1.16e-05;1.2935e-05;1.14208e-05;4.30156e-06;7.69706e-50;4.74899e-317;1.56227e-50
1.164e-05;1.39526e-05;1.20255e-05;4.40304e-06;2.60663e-49;4.74899e-317;-1.90972e-49
1.168e-05;1.49635e-05;1.26473e-05;4.48508e-06;2.5166e-49;4.74899e-317;-3.16344e-49
1.172e-05;1.59688e-05;1.32836e-05;4.54676e-06;-9.58246e-50;4.74899e-317;-1.29643e-49
1.176e-05;1.69785e-05;1.39291e-05;4.58842e-06;-5.95449e-49;4.74899e-317;3.73512e-49
1.18e-05;1.80032e-05;1.45774e-05;4.61069e-06;-7.11134e-49;4.74899e-317;7.85395e-49
1.184e-05;1.90433e-05;1.52228e-05;4.6138e-06;6.03087e-51;4.74899e-317;5.01453e-49
1.188e-05;2.00851e-05;1.58624e-05;4.59759e-06;1.25534e-48;4.74899e-317;-6.37373e-49
1.192e-05;2.11062e-05;1.64959e-05;4.56156e-06;1.81227e-48;4.74899e-317;-1.80025e-48
1.196e-05;2.20854e-05;1.71255e-05;4.50462e-06;4.50372e-49;4.74899e-317;-1.51528e-48
1.2e-05;2.30119e-05;1.77541e-05;4.42474e-06;-2.44578e-48;4.74899e-317;8.84034e-49
1.204e-05;2.38863e-05;1.83838e-05;4.31927e-06;-4.21943e-48;4.74899e-317;3.81862e-48
1.208e-05;2.47143e-05;1.9015e-05;4.18616e-06;-1.81785e-48;4.74899e-317;3.93291e-48
1.212e-05;2.54971e-05;1.96451e-05;4.02512e-06;4.46433e-48;4.74899e-317;-7.88159e-49
1.216e-05;2.62264e-05;2.02691e-05;3.83807e-06;9.06279e-48;4.74899e-317;-7.51109e-48
1.22e-05;2.68856e-05;2.08797e-05;3.62878e-06;4.93424e-48;4.74899e-317;-9.01754e-48
1.224e-05;2.74587e-05;2.1468e-05;3.40183e-06;-8.03705e-48;4.74899e-317;-2.26754e-49
1.228e-05;2.79379e-05;2.2026e-05;3.16152e-06;-1.82438e-47;4.74899e-317;1.38304e-47
1.232e-05;2.83268e-05;2.25479e-05;2.91039e-06;-1.03288e-47;4.74899e-317;1.82972e-47
1.236e-05;2.86371e-05;2.30311e-05;2.64782e-06;1.61136e-47;4.74899e-317;2.11503e-48
1.24e-05;2.88801e-05;2.34754e-05;2.36976e-06;3.57711e-47;4.74899e-317;-2.48074e-47
1.244e-05;2.90605e-05;2.38799e-05;2.0701e-06;1.59478e-47;4.74899e-317;-3.23091e-47
1.248e-05;2.91733e-05;2.42414e-05;1.74341e-06;-4.08711e-47;4.74899e-317;3.61519e-49
1.252e-05;2.92057e-05;2.45544e-05;1.38732e-06;-7.42243e-47;4.74899e-317;4.85585e-47
1.256e-05;2.91412e-05;2.48138e-05;1.00307e-06;-1.22399e-47;4.74899e-317;4.8245e-47
1.26e-05;2.89648e-05;2.50169e-05;5.94136e-07;1.26035e-46;4.74899e-317;-3.36359e-47
1.264e-05;2.86663e-05;2.51639e-05;1.64297e-07;1.81282e-46;4.74899e-317;-1.21775e-46
1.268e-05;2.82417e-05;2.52559e-05;-2.83654e-07;-2.08661e-47;4.74899e-317;-6.31229e-47
1.272e-05;2.76915e-05;2.52921e-05;-7.48203e-07;-4.06767e-46;4.74899e-317;1.88962e-46
1.276e-05;2.70169e-05;2.52681e-05;-1.22929e-06;-5.32199e-46;4.74899e-317;3.91083e-46
1.28e-05;2.62174e-05;2.51764e-05;-1.72893e-06;8.25381e-47;4.74899e-317;1.20459e-46
1.284e-05;2.52893e-05;2.50082e-05;-2.25197e-06;1.24207e-45;4.74899e-317;-7.11865e-46
1.288e-05;2.4228e-05;2.47552e-05;-2.80562e-06;1.7085e-45;4.74899e-317;-1.35965e-45
1.292e-05;2.30314e-05;2.44106e-05;-3.39697e-06;4.69824e-47;4.74899e-317;-5.45599e-46
1.296e-05;2.17021e-05;2.39704e-05;-4.02917e-06;-3.42864e-45;4.74899e-317;2.09795e-45
1.3e-05;2.02462e-05;2.34336e-05;-4.69839e-06;-5.42508e-45;4.74899e-317;4.51198e-45
1.304e-05;1.86705e-05;2.28022e-05;-5.39393e-06;-1.587e-45;4.74899e-317;2.80578e-45
1.308e-05;1.69771e-05;2.20793e-05;-6.10195e-06;8.29335e-45;4.74899e-317;-4.86061e-45
1.312e-05;1.51617e-05;2.12673e-05;-6.81077e-06;1.61329e-44;4.74899e-317;-1.35709e-44
1.316e-05;1.32144e-05;2.03661e-05;-7.51431e-06;9.19311e-45;4.74899e-317;-1.20475e-44
1.32e-05;1.11238e-05;1.93721e-05;-8.2118e-06;-1.66635e-44;4.74899e-317;7.6629e-45
1.324e-05;8.88132e-06;1.82801e-05;-8.90493e-06;-4.37685e-44;4.74899e-317;3.61118e-44
1.328e-05;6.48363e-06;1.70846e-05;-9.59523e-06;-3.72818e-44;4.74899e-317;4.32333e-44
1.332e-05;3.93184e-06;1.57812e-05;-1.02836e-05;2.34987e-44;4.74899e-317;-7.00958e-47
1.336e-05;1.23088e-06;1.43673e-05;-1.09714e-05;1.06246e-43;4.74899e-317;-8.26737e-44
1.34e-05;-1.61044e-06;1.28414e-05;-1.1661e-05;1.23542e-43;4.74899e-317;-1.32747e-43
1.344e-05;-4.57921e-06;1.12019e-05;-1.23541e-05;-2.44156e-46;4.74899e-317;-5.8339e-44
1.348e-05;-7.65978e-06;9.44663e-06;-1.305e-05;-2.24162e-43;4.74899e-317;1.52691e-43
1.352e-05;-1.08369e-05;7.57375e-06;-1.37435e-05;-3.50768e-43;4.74899e-317;3.51965e-43
1.356e-05;-1.40981e-05;5.58294e-06;-1.44266e-05;-1.49984e-43;4.74899e-317;2.85337e-43
1.36e-05;-1.74344e-05;3.47619e-06;-1.50904e-05;3.84585e-43;4.74899e-317;-1.79274e-43
1.364e-05;-2.08378e-05;1.25673e-06;-1.57274e-05;8.63487e-43;4.74899e-317;-7.97589e-43
1.368e-05;-2.4301e-05;-1.07334e-06;-1.63326e-05;6.81176e-43;4.74899e-317;-9.55736e-43
1.372e-05;-2.7818e-05;-3.51453e-06;-1.69031e-05;-4.22056e-43;4.74899e-317;-1.21097e-43
1.376e-05;-3.13861e-05;-6.06876e-06;-1.74376e-05;-1.81956e-42;4.74899e-317;1.47656e-42
1.38e-05;-3.50059e-05;-8.73556e-06;-1.79372e-05;-2.12386e-42;4.74899e-317;2.56622e-42
1.384e-05;-3.86787e-05;-1.15087e-05;-1.84046e-05;-2.63615e-43;4.74899e-317;1.55589e-42
1.388e-05;-4.24033e-05;-1.43768e-05;-1.88453e-05;3.11479e-42;4.74899e-317;-1.89676e-42
1.392e-05;-4.61753e-05;-1.73279e-05;-1.92656e-05;5.29429e-42;4.74899e-317;-5.66775e-42
1.396e-05;-4.99866e-05;-2.0356e-05;-1.96715e-05;3.19055e-42;4.74899e-317;-5.87442e-42
1.4e-05;-5.38255e-05;-2.34646e-05;-2.00666e-05;-3.56842e-42;4.74899e-317;6.44818e-44
1.404e-05;-5.76762e-05;-2.66642e-05;-2.04504e-05;-1.07174e-41;4.74899e-317;9.86812e-42
1.408e-05;-6.1519e-05;-2.99651e-05;-2.08186e-05;-1.11997e-41;4.74899e-317;1.57867e-41
1.412e-05;-6.53335e-05;-3.33699e-05;-2.11633e-05;-7.82025e-43;4.74899e-317;9.27516e-42
1.416e-05;-6.91017e-05;-3.68703e-05;-2.14731e-05;1.63635e-41;4.74899e-317;-1.08336e-41
1.42e-05;-7.28078e-05;-4.04494e-05;-2.17353e-05;2.75011e-41;4.74899e-317;-3.28545e-41
1.424e-05;-7.64376e-05;-4.4088e-05;-2.19376e-05;1.90026e-41;4.74899e-317;-3.62259e-41
1.428e-05;-7.99787e-05;-4.77708e-05;-2.20716e-05;-1.19284e-41;4.74899e-317;-6.12676e-42
1.432e-05;-8.34251e-05;-5.14897e-05;-2.21345e-05;-4.98579e-41;4.74899e-317;4.92216e-41
1.436e-05;-8.67809e-05;-5.52429e-05;-2.21302e-05;-6.53262e-41;4.74899e-317;9.27385e-41
1.44e-05;-9.00589e-05;-5.90314e-05;-2.20672e-05;-3.15474e-41;4.74899e-317;7.53573e-41
1.444e-05;-9.32689e-05;-6.28535e-05;-2.19555e-05;5.29221e-41;4.74899e-317;-2.64782e-41
1.448e-05;-9.64059e-05;-6.67026e-05;-2.18025e-05;1.47302e-40;4.74899e-317;-1.72775e-40
1.452e-05;-9.94469e-05;-7.05673e-05;-2.16092e-05;1.72529e-40;4.74899e-317;-2.53905e-40
1.456e-05;-0.00010236;-7.44364e-05;-2.13694e-05;5.07266e-41;4.74899e-317;-1.43927e-40
1.46e-05;-0.000105116;-7.83039e-05;-2.10715e-05;-2.19297e-40;4.74899e-317;1.90763e-40
1.464e-05;-0.000107701;-8.21703e-05;-2.07034e-05;-4.88725e-40;4.74899e-317;5.86314e-40
1.468e-05;-0.000110106;-8.60377e-05;-2.0258e-05;-4.73419e-40;4.74899e-317;6.87515e-40
1.472e-05;-0.000112324;-8.99036e-05;-1.97367e-05;6.12452e-41;4.74899e-317;1.5692e-40
1.476e-05;-0.000114342;-9.37556e-05;-1.91482e-05;9.84642e-40;4.74899e-317;-9.54073e-40
1.48e-05;-0.000116139;-9.75736e-05;-1.85053e-05;1.606e-39;4.74899e-317;-1.93267e-39
1.484e-05;-0.000117697;-0.000101337;-1.7819e-05;9.63679e-40;4.74899e-317;-1.6236e-39
1.488e-05;-0.000119001;-0.000105029;-1.70953e-05;-1.2886e-39;4.74899e-317;6.70204e-40
1.492e-05;-0.000120047;-0.000108643;-1.6334e-05;-3.93101e-39;4.74899e-317;4.0339e-39
1.496e-05;-0.000120844;-0.000112174;-1.55302e-05;-4.26874e-39;4.74899e-317;5.63731e-39
1.5e-05;-0.000121413;-0.000115617;-1.46769e-05;-6.44977e-41;4.74899e-317;2.34924e-39
1.504e-05;-0.000121776;-0.000118964;-1.37682e-05;7.46545e-39;4.74899e-317;-5.99544e-39
1.508e-05;-0.000121946;-0.000122203;-1.28016e-05;1.2319e-38;4.74899e-317;-1.40829e-38
1.512e-05;-0.000121916;-0.000125322;-1.17806e-05;6.96393e-39;4.74899e-317;-1.28392e-38
1.516e-05;-0.000121662;-0.000128317;-1.07149e-05;-1.01027e-38;4.74899e-317;3.2833e-39
1.52e-05;-0.000121151;-0.000131189;-9.61773e-06;-2.81376e-38;4.74899e-317;2.74903e-38
1.524e-05;-0.000120357;-0.000133942;-8.5009e-06;-2.75661e-38;4.74899e-317;3.91489e-38
1.528e-05;-0.000119264;-0.000136576;-7.37e-06;3.95657e-39;4.74899e-317;1.66701e-38
1.532e-05;-0.000117871;-0.000139077;-6.22159e-06;5.24775e-38;4.74899e-317;-3.93477e-38
1.536e-05;-0.000116186;-0.000141426;-5.04473e-06;7.55619e-38;4.74899e-317;-9.13337e-38
1.54e-05;-0.000114227;-0.000143601;-3.82542e-06;3.09721e-38;4.74899e-317;-8.05427e-38
1.544e-05;-0.000112008;-0.000145592;-2.55267e-06;-7.59371e-38;4.74899e-317;2.32491e-38
1.548e-05;-0.000109542;-0.000147399;-1.22375e-06;-1.67622e-37;4.74899e-317;1.70177e-37
1.552e-05;-0.000106834;-0.000149027;1.53229e-07;-1.34809e-37;4.74899e-317;2.31963e-37
1.556e-05;-0.000103885;-0.00015048;1.56156e-06;6.26988e-38;4.74899e-317;8.92012e-38
1.56e-05;-0.000100696;-0.000151761;2.98329e-06;3.10278e-37;4.74899e-317;-2.36016e-37
1.564e-05;-9.72689e-05;-0.000152868;4.40863e-06;3.71817e-37;4.74899e-317;-5.1622e-37
1.568e-05;-9.36056e-05;-0.000153793;5.84166e-06;7.52045e-38;4.74899e-317;-4.33137e-37
1.572e-05;-8.97044e-05;-0.00015451;7.29847e-06;-4.65951e-37;4.74899e-317;1.44275e-37
1.576e-05;-8.55585e-05;-0.000154981;8.79882e-06;-8.15575e-37;4.74899e-317;9.14608e-37
1.58e-05;-8.11595e-05;-0.000155168;1.0357e-05;-5.04739e-37;4.74899e-317;1.20563e-36
1.584e-05;-7.65013e-05;-0.000155042;1.1977e-05;4.89239e-37;4.74899e-317;4.5093e-37
1.588e-05;-7.15797e-05;-0.000154597;1.36533e-05;1.48818e-36;4.74899e-317;-1.17862e-36
1.592e-05;-6.63884e-05;-0.000153842;1.53736e-05;1.46901e-36;4.74899e-317;-2.54613e-36
1.596e-05;-6.09193e-05;-0.000152792;1.71229e-05;-4.25045e-38;4.74899e-317;-2.16356e-36
1.6e-05;-5.51696e-05;-0.000151459;1.88856e-05;-2.22095e-36;4.74899e-317;5.28621e-37
1.604e-05;-4.91514e-05;-0.000149855;2.06486e-05;-3.18672e-36;4.74899e-317;4.14272e-36
1.608e-05;-4.28945e-05;-0.000147993;2.24036e-05;-1.44649e-36;4.74899e-317;5.70238e-36
1.612e-05;-3.64342e-05;-0.00014588;2.4148e-05;2.43511e-36;4.74899e-317;2.68873e-36
1.616e-05;-2.979e-05;-0.000143512;2.58864e-05;5.55237e-36;4.74899e-317;-4.37952e-36
1.62e-05;-2.29505e-05;-0.000140868;2.7629e-05;4.61609e-36;4.74899e-317;-1.09916e-35
1.624e-05;-1.58758e-05;-0.00013792;2.93883e-05;-9.66321e-37;4.74899e-317;-1.08982e-35
1.628e-05;-8.51945e-06;-0.000134648;3.11714e-05;-7.57694e-36;4.74899e-317;-9.14607e-37
1.632e-05;-8.55423e-07;-0.000131055;3.29746e-05;-9.48914e-36;4.74899e-317;1.48912e-35
1.636e-05;7.10704e-06;-0.00012717;3.47828e-05;-3.65061e-36;4.74899e-317;2.54725e-35
1.64e-05;1.53308e-05;-0.000123042;3.65752e-05;6.78619e-36;4.74899e-317;1.9088e-35
1.644e-05;2.3775e-05;-0.000118722;3.83333e-05;1.3971e-35;4.74899e-317;-7.17015e-36
1.648e-05;3.24195e-05;-0.000114252;4.00425e-05;1.15624e-35;4.74899e-317;-4.09162e-35
1.652e-05;4.12728e-05;-0.000109661;4.16876e-05;4.41494e-37;4.74899e-317;-5.73702e-35
1.656e-05;5.03592e-05;-0.000104981;4.32471e-05;-1.17667e-35;4.74899e-317;-3.33961e-35
1.66e-05;5.96944e-05;-0.000100264;4.46922e-05;-1.74556e-35;4.74899e-317;3.28643e-35
1.664e-05;6.9267e-05;-9.55925e-05;4.59916e-05;-1.52097e-35;4.74899e-317;1.08887e-34
1.668e-05;7.90382e-05;-9.10604e-05;4.71157e-05;-8.18259e-36;4.74899e-317;1.34889e-34
1.672e-05;8.89585e-05;-8.67459e-05;4.80393e-05;3.5742e-36;4.74899e-317;5.76863e-35
1.676e-05;9.89909e-05;-8.2686e-05;4.8744e-05;2.51988e-35;4.74899e-317;-1.1924e-34
1.68e-05;0.000109122;-7.88796e-05;4.92206e-05;5.4693e-35;4.74899e-317;-3.01326e-34
1.684e-05;0.00011936;-7.53134e-05;4.94701e-05;6.62328e-35;4.74899e-317;-3.26306e-34
1.688e-05;0.000129708;-7.19923e-05;4.94971e-05;1.66794e-35;4.74899e-317;-6.67931e-35
1.692e-05;0.000140155;-6.89537e-05;4.92997e-05;-1.08227e-34;4.74899e-317;4.25836e-34
1.696e-05;0.000150659;-6.62592e-05;4.88646e-05;-2.37275e-34;4.74899e-317;8.44676e-34
1.7e-05;0.000161161;-6.39741e-05;4.81703e-05;-2.18799e-34;4.74899e-317;7.4314e-34
1.704e-05;0.000171601;-6.21504e-05;4.71959e-05;6.2005e-35;4.74899e-317;-1.29815e-34
1.708e-05;0.000181923;-6.08207e-05;4.59274e-05;5.08553e-34;4.74899e-317;-1.45079e-33
1.712e-05;0.000192083;-6.00035e-05;4.43588e-05;7.52548e-34;4.74899e-317;-2.24704e-33
1.716e-05;0.00020204;-5.97101e-05;4.24924e-05;3.68748e-34;4.74899e-317;-1.41155e-33
1.72e-05;0.000211752;-5.99483e-05;4.03419e-05;-6.85688e-34;4.74899e-317;1.30454e-33
1.724e-05;0.000221184;-6.07203e-05;3.79337e-05;-1.75278e-33;4.74899e-317;4.4912e-33
1.728e-05;0.000230298;-6.20174e-05;3.53024e-05;-1.71363e-33;4.74899e-317;5.38951e-33
1.732e-05;0.000239058;-6.38205e-05;3.24795e-05;1.15573e-34;4.74899e-317;1.71787e-33
1.736e-05;0.000247414;-6.61049e-05;2.94845e-05;2.98638e-33;4.74899e-317;-5.82546e-33
1.74e-05;0.000255308;-6.88465e-05;2.63241e-05;4.61561e-33;4.74899e-317;-1.24117e-32
1.744e-05;0.000262676;-7.20208e-05;2.29975e-05;2.61187e-33;4.74899e-317;-1.12232e-32
1.748e-05;0.000269456;-7.55952e-05;1.95023e-05;-3.16021e-33;4.74899e-317;1.21709e-33
1.752e-05;0.000275594;-7.95247e-05;1.58386e-05;-9.15822e-33;4.74899e-317;1.97789e-32
1.756e-05;0.000281042;-8.37582e-05;1.20121e-05;-9.6296e-33;4.74899e-317;3.05987e-32
1.76e-05;0.00028576;-8.82568e-05;8.03819e-06;-1.05923e-33;4.74899e-317;1.91495e-32
1.764e-05;0.000289714;-9.30075e-05;3.94523e-06;1.3212e-32;4.74899e-317;-1.65132e-32
1.768e-05;0.000292881;-9.80184e-05;-2.26683e-07;2.26011e-32;4.74899e-317;-5.69148e-32
1.772e-05;0.000295238;-0.000103296;-4.42877e-06;1.56357e-32;4.74899e-317;-6.74219e-32
1.776e-05;0.000296756;-0.00010882;-8.60749e-06;-9.65663e-33;4.74899e-317;-2.19671e-32
1.78e-05;0.00029739;-0.000114531;-1.27099e-05;-3.91162e-32;4.74899e-317;6.83292e-32
1.784e-05;0.000297092;-0.000120344;-1.66933e-05;-4.7546e-32;4.74899e-317;1.45376e-31
1.788e-05;0.000295817;-0.000126168;-2.05372e-05;-1.64533e-32;4.74899e-317;1.32081e-31
1.792e-05;0.000293532;-0.000131932;-2.42501e-05;4.56902e-32;4.74899e-317;-7.62894e-33
1.796e-05;0.000290209;-0.000137592;-2.78633e-05;9.77746e-32;4.74899e-317;-2.14528e-31
1.8e-05;0.00028582;-0.000143117;-3.14144e-05;8.71125e-32;4.74899e-317;-3.37716e-31
1.804e-05;0.00028032;-0.000148473;-3.49288e-05;-8.5614e-33;4.74899e-317;-2.22836e-31
1.808e-05;0.000273657;-0.000153603;-3.84071e-05;-1.45431e-31;4.74899e-317;1.50962e-31
1.812e-05;0.000265783;-0.000158424;-4.18212e-05;-2.19638e-31;4.74899e-317;5.8347e-31
1.816e-05;0.00025667;-0.00016284;-4.51169e-05;-1.31094e-31;4.74899e-317;7.19222e-31
1.82e-05;0.000246321;-0.000166763;-4.82247e-05;1.22866e-31;4.74899e-317;2.85862e-31
1.824e-05;0.000234762;-0.000170131;-5.10748e-05;3.94229e-31;4.74899e-317;-6.20712e-31
1.828e-05;0.000222032;-0.000172902;-5.36124e-05;4.42216e-31;4.74899e-317;-1.43578e-30
1.832e-05;0.000208167;-0.000175044;-5.58032e-05;1.07902e-31;4.74899e-317;-1.39242e-30
1.836e-05;0.00019319;-0.000176516;-5.76264e-05;-4.9534e-31;4.74899e-317;-1.01343e-31
1.84e-05;0.000177111;-0.000177257;-5.90649e-05;-9.45874e-31;4.74899e-317;1.91678e-30
1.844e-05;0.000159936;-0.000177192;-6.01027e-05;-7.4828e-31;4.74899e-317;3.24346e-30
1.848e-05;0.000141669;-0.000176238;-6.0731e-05;2.40159e-31;4.74899e-317;2.37641e-30
1.852e-05;0.000122318;-0.00017432;-6.09567e-05;1.49421e-30;4.74899e-317;-9.85419e-31
1.856e-05;0.000101892;-0.000171382;-6.08026e-05;1.97534e-30;4.74899e-317;-5.09722e-30
1.86e-05;8.03945e-05;-0.000167379;-6.02983e-05;8.54148e-31;4.74899e-317;-6.72538e-30
1.864e-05;5.78331e-05;-0.000162275;-5.94678e-05;-1.59771e-30;4.74899e-317;-3.28255e-30
1.868e-05;3.4228e-05;-0.000156022;-5.83215e-05;-3.71946e-30;4.74899e-317;4.6017e-30
1.872e-05;9.62434e-06;-0.000148573;-5.68557e-05;-3.36413e-30;4.74899e-317;1.21412e-29
1.876e-05;-1.59073e-05;-0.000139882;-5.50558e-05;2.85073e-31;4.74899e-317;1.26648e-29
1.88e-05;-4.22827e-05;-0.000129923;-5.29021e-05;5.3035e-30;4.74899e-317;2.56486e-30
1.884e-05;-6.94181e-05;-0.000118679;-5.03746e-05;7.59366e-30;4.74899e-317;-1.42134e-29
1.888e-05;-9.72358e-05;-0.000106135;-4.74543e-05;3.81764e-30;4.74899e-317;-2.62589e-29
1.892e-05;-0.00012566;-9.2266e-05;-4.41233e-05;-5.07652e-30;4.74899e-317;-2.12679e-29
1.896e-05;-0.000154607;-7.7046e-05;-4.0368e-05;-1.29068e-29;4.74899e-317;3.8121e-30
1.9e-05;-0.000183985;-6.04536e-05;-3.61857e-05;-1.19412e-29;4.74899e-317;3.62964e-29
1.904e-05;-0.000213699;-4.24805e-05;-3.15904e-05;3.86799e-31;4.74899e-317;5.19913e-29
1.908e-05;-0.000243653;-2.31261e-05;-2.66095e-05;1.69794e-29;4.74899e-317;3.08834e-29
1.912e-05;-0.000273762;-2.38976e-06;-2.12726e-05;2.40417e-29;4.74899e-317;-2.44109e-29
1.916e-05;-0.000303958;1.97274e-05;-1.55998e-05;1.1605e-29;4.74899e-317;-8.18704e-29
1.92e-05;-0.00033419;4.32125e-05;-9.60222e-06;-1.56259e-29;4.74899e-317;-9.51189e-29
1.924e-05;-0.000364422;6.80318e-05;-3.29218e-06;-3.74621e-29;4.74899e-317;-3.60609e-29
1.928e-05;-0.000394607;9.41314e-05;3.30601e-06;-3.19775e-29;4.74899e-317;7.52567e-29
1.932e-05;-0.000424672;0.00012145;1.01552e-05;4.22394e-30;4.74899e-317;1.6896e-28
1.936e-05;-0.000454506;0.00014993;1.72141e-05;4.6674e-29;4.74899e-317;1.63243e-28
1.94e-05;-0.000483968;0.000179529;2.44473e-05;5.76548e-29;4.74899e-317;2.53185e-29
1.944e-05;-0.000512909;0.00021021;3.18311e-05;1.85611e-29;4.74899e-317;-1.85009e-28
1.948e-05;-0.000541191;0.000241943;3.93543e-05;-4.62891e-29;4.74899e-317;-3.29196e-28
1.952e-05;-0.000568701;0.000274695;4.70138e-05;-8.12333e-29;4.74899e-317;-2.69784e-28
1.956e-05;-0.000595352;0.000308417;5.48064e-05;-4.60053e-29;4.74899e-317;2.29822e-29
1.96e-05;-0.000621074;0.000343045;6.27193e-05;3.91989e-29;4.74899e-317;4.09678e-28
1.964e-05;-0.000645784;0.000378499;7.07262e-05;9.80017e-29;4.74899e-317;6.26862e-28
1.968e-05;-0.000669363;0.000414694;7.87942e-05;6.30211e-29;4.74899e-317;4.41939e-28
1.972e-05;-0.000691664;0.000451546;8.68947e-05;-4.80776e-29;4.74899e-317;-1.58576e-28
1.976e-05;-0.000712537;0.000488972;9.50075e-05;-1.25373e-28;4.74899e-317;-8.74856e-28
1.98e-05;-0.000731876;0.000526883;0.000103112;-6.14779e-29;4.74899e-317;-1.19907e-27
1.984e-05;-0.000749635;0.000565162;0.000111174;1.19632e-28;4.74899e-317;-7.19806e-28
1.988e-05;-0.000765805;0.000603668;0.000119146;2.33708e-28;4.74899e-317;5.21951e-28
1.992e-05;-0.000780366;0.000642247;0.000126971;8.49911e-29;4.74899e-317;1.87348e-27
1.996e-05;-0.000793256;0.000680748;0.000134599;-2.97571e-28;4.74899e-317;2.31554e-27
2e-05;-0.000804372;0.000719034;0.000141987;-5.69718e-28;4.74899e-317;1.10379e-27
2.004e-05;-0.000813603;0.000756985;0.000149089;-3.07757e-28;4.74899e-317;-1.51557e-27
2.008e-05;-0.000820857;0.000794486;0.000155855;5.29564e-28;4.74899e-317;-4.05309e-27
2.012e-05;-0.000826068;0.000831426;0.000162244;1.32333e-27;4.74899e-317;-4.41365e-27
2.016e-05;-0.000829188;0.000867697;0.000168229;1.1191e-27;4.74899e-317;-1.3334e-27
2.02e-05;-0.000830174;0.000903191;0.000173807;-4.82656e-28;4.74899e-317;4.18888e-27
2.024e-05;-0.000828982;0.000937797;0.000178978;-2.55713e-27;4.74899e-317;8.6737e-27
2.028e-05;-0.000825566;0.000971396;0.000183737;-3.12244e-27;4.74899e-317;7.93336e-27
2.032e-05;-0.000819881;0.00100386;0.000188063;-7.03504e-28;4.74899e-317;2.81522e-28
2.036e-05;-0.000811874;0.00103506;0.000191923;3.81609e-27;4.74899e-317;-1.08956e-26
2.04e-05;-0.000801494;0.00106486;0.000195283;6.87858e-27;4.74899e-317;-1.77323e-26
2.044e-05;-0.000788689;0.00109313;0.000198113;4.57451e-27;4.74899e-317;-1.26012e-26
2.048e-05;-0.000773435;0.00111975;0.000200388;-3.51652e-27;4.74899e-317;5.25521e-27
2.052e-05;-0.00075574;0.00114457;0.000202091;-1.21814e-26;4.74899e-317;2.60857e-26
2.056e-05;-0.00073566;0.00116747;0.000203204;-1.31013e-26;4.74899e-317;3.34863e-26
2.06e-05;-0.000713268;0.00118832;0.000203718;-1.66799e-27;4.74899e-317;1.56688e-26
2.064e-05;-0.000688631;0.001207;0.000203624;1.67489e-26;4.74899e-317;-2.24825e-26
2.068e-05;-0.000661782;0.00122341;0.000202912;2.75213e-26;4.74899e-317;-5.67385e-26
2.072e-05;-0.000632725;0.00123746;0.000201565;1.68441e-26;4.74899e-317;-5.64877e-26
2.076e-05;-0.000601454;0.00124906;0.000199546;-1.45622e-26;4.74899e-317;-8.4832e-27
2.08e-05;-0.000567988;0.00125814;0.000196811;-4.58504e-26;4.74899e-317;6.49205e-26
2.084e-05;-0.000532381;0.0012646;0.000193314;-4.73869e-26;4.74899e-317;1.11106e-25
2.088e-05;-0.000494713;0.00126835;0.000189029;-5.24491e-27;4.74899e-317;8.07305e-26
2.092e-05;-0.000455066;0.00126929;0.000183961;5.91337e-26;4.74899e-317;-2.87493e-26
2.096e-05;-0.000413511;0.00126731;0.000178139;9.47783e-26;4.74899e-317;-1.53482e-25
2.1e-05;-0.000370101;0.00126234;0.000171611;5.71834e-26;4.74899e-317;-1.93473e-25
2.104e-05;-0.00032488;0.00125434;0.000164423;-4.76436e-26;4.74899e-317;-8.4891e-26
2.108e-05;-0.000277896;0.00124329;0.000156606;-1.49282e-25;4.74899e-317;1.32623e-25
2.112e-05;-0.000229221;0.00122915;0.000148174;-1.53516e-25;4.74899e-317;3.13344e-25
2.116e-05;-0.000178957;0.00121189;0.000139119;-2.00639e-26;4.74899e-317;2.9254e-25
2.12e-05;-0.000127238;0.00119144;0.000129436;1.80702e-25;4.74899e-317;1.9784e-26
2.124e-05;-7.42103e-05;0.00116771;0.000119128;2.91711e-25;4.74899e-317;-3.59654e-25
2.128e-05;-2.00208e-05;0.00114068;0.000108219;1.80674e-25;4.74899e-317;-5.62393e-25
2.132e-05;3.51922e-05;0.00111038;9.67456e-05;-1.31461e-25;4.74899e-317;-3.60903e-25
2.136e-05;9.129e-05;0.00107691;8.47522e-05;-4.35633e-25;4.74899e-317;2.06173e-25
2.14e-05;0.000148126;0.00104038;7.22746e-05;-4.57312e-25;4.74899e-317;7.80723e-25
2.144e-05;0.000205548;0.00100084;5.93345e-05;-8.02304e-26;4.74899e-317;8.84821e-25
2.148e-05;0.000263406;0.000958297;4.59326e-05;4.9566e-25;4.74899e-317;2.84836e-25
2.152e-05;0.000321557;0.000912725;3.20476e-05;8.26137e-25;4.74899e-317;-7.36155e-25
2.156e-05;0.000379855;0.000864099;1.76509e-05;5.371e-25;4.74899e-317;-1.45626e-24
2.16e-05;0.000438142;0.000812448;2.73432e-06;-3.19587e-25;4.74899e-317;-1.18514e-24
2.164e-05;0.000496258;0.000757865;-1.26633e-05;-1.17304e-24;4.74899e-317;1.49328e-25
2.168e-05;0.000554062;0.000700494;-2.8453e-05;-1.27124e-24;4.74899e-317;1.75577e-24
2.172e-05;0.000611446;0.000640495;-4.45209e-05;-2.87644e-25;4.74899e-317;2.38255e-24
2.176e-05;0.000668326;0.000578015;-6.07655e-05;1.25636e-24;4.74899e-317;1.22393e-24
2.18e-05;0.000724599;0.000513167;-7.71209e-05;2.18463e-24;4.74899e-317;-1.28055e-24
2.184e-05;0.000780124;0.000446029;-9.3553e-05;1.49591e-24;4.74899e-317;-3.45046e-24
2.188e-05;0.000834719;0.000376667;-0.000110041;-7.04572e-25;4.74899e-317;-3.40039e-24
2.192e-05;0.000888196;0.00030516;-0.00012656;-2.95922e-24;4.74899e-317;-5.40723e-25
2.196e-05;0.00094038;0.000231627;-0.000143071;-3.32256e-24;4.74899e-317;3.56974e-24
2.2e-05;0.000991114;0.000156221;-0.000159526;-9.13578e-25;4.74899e-317;5.90686e-24
2.204e-05;0.00104023;7.91166e-05;-0.00017587;2.99725e-24;4.74899e-317;4.06189e-24
2.208e-05;0.00108757;4.87726e-07;-0.000192048;5.45793e-24;4.74899e-317;-1.61133e-24
2.212e-05;0.00113296;-7.94994e-05;-0.000208018;3.91283e-24;4.74899e-317;-7.53161e-24
2.216e-05;0.00117627;-0.000160681;-0.000223748;-1.45575e-24;4.74899e-317;-8.94348e-24
2.22e-05;0.00121736;-0.000242886;-0.000239218;-7.09422e-24;4.74899e-317;-3.48001e-24
2.224e-05;0.00125613;-0.000325933;-0.000254409;-8.20216e-24;4.74899e-317;6.27533e-24
2.228e-05;0.00129245;-0.000409625;-0.000269298;-2.55117e-24;4.74899e-317;1.35774e-23
2.232e-05;0.00132622;-0.000493748;-0.000283848;6.85543e-24;4.74899e-317;1.18882e-23
2.236e-05;0.00135731;-0.000578072;-0.000298007;1.29318e-23;4.74899e-317;2.05825e-25
2.24e-05;0.00138564;-0.000662356;-0.000311707;9.53147e-24;4.74899e-317;-1.47072e-23
2.244e-05;0.0014111;-0.000746364;-0.000324868;-2.96387e-24;4.74899e-317;-2.17707e-23
2.248e-05;0.00143364;-0.00082988;-0.00033741;-1.62095e-23;4.74899e-317;-1.33522e-23
2.252e-05;0.00145317;-0.000912708;-0.000349273;-1.90007e-23;4.74899e-317;7.80049e-24
2.256e-05;0.0014696;-0.000994668;-0.000360419;-6.22696e-24;4.74899e-317;2.8183e-23
2.26e-05;0.00148289;-0.00107558;-0.000370827;1.51097e-23;4.74899e-317;3.15736e-23
2.264e-05;0.00149296;-0.00115527;-0.000380477;2.88397e-23;4.74899e-317;1.11208e-23
2.268e-05;0.00149976;-0.00123357;-0.000389339;2.1296e-23;4.74899e-317;-2.30765e-23
2.272e-05;0.00150326;-0.00131028;-0.000397384;-6.23882e-24;4.74899e-317;-4.78379e-23
2.276e-05;0.00150344;-0.00138523;-0.000404581;-3.49698e-23;4.74899e-317;-4.1787e-23
2.28e-05;0.00150025;-0.00145821;-0.000410897;-4.05938e-23;4.74899e-317;-2.20275e-24
2.284e-05;0.00149366;-0.00152901;-0.000416289;-1.29695e-23;4.74899e-317;4.86565e-23
2.288e-05;0.00148364;-0.00159741;-0.000420707;3.18286e-23;4.74899e-317;7.48412e-23
2.292e-05;0.00147016;-0.0016632;-0.000424099;5.93592e-23;4.74899e-317;5.07998e-23
2.296e-05;0.00145323;-0.00172618;-0.000426432;4.238e-23;4.74899e-317;-1.7158e-23
2.3e-05;0.00143286;-0.00178617;-0.000427691;-1.40494e-23;4.74899e-317;-8.85716e-23
2.304e-05;0.00140906;-0.00184299;-0.000427881;-6.99169e-23;4.74899e-317;-1.11293e-22
2.308e-05;0.00138184;-0.00189649;-0.000427017;-7.74172e-23;4.74899e-317;-5.72083e-23
2.312e-05;0.00135122;-0.00194651;-0.00042512;-2.07333e-23;4.74899e-317;5.20617e-23
2.316e-05;0.00131725;-0.00199291;-0.000422206;6.37525e-23;4.74899e-317;1.49895e-22
2.32e-05;0.00128003;-0.00203556;-0.000418292;1.088e-22;4.74899e-317;1.62516e-22
2.324e-05;0.00123966;-0.00207434;-0.00041339;6.89944e-23;4.74899e-317;6.00169e-23
2.328e-05;0.00119625;-0.00210913;-0.000407521;-3.55832e-23;4.74899e-317;-1.1226e-22
2.332e-05;0.00114988;-0.00213982;-0.000400705;-1.25281e-22;4.74899e-317;-2.47905e-22
2.336e-05;0.00110065;-0.0021663;-0.000392961;-1.20559e-22;4.74899e-317;-2.39659e-22
2.34e-05;0.00104867;-0.00218846;-0.000384299;-1.20391e-23;4.74899e-317;-5.50859e-23
2.344e-05;0.000994085;-0.00220622;-0.000374713;1.19943e-22;4.74899e-317;2.20667e-22
2.348e-05;0.000937023;-0.0022195;-0.000364183;1.62713e-22;4.74899e-317;4.13308e-22
2.352e-05;0.000877605;-0.00222826;-0.000352682;6.71824e-23;4.74899e-317;3.58873e-22
2.356e-05;0.000815938;-0.00223244;-0.000340178;-9.79396e-23;4.74899e-317;2.47243e-23
2.36e-05;0.00075213;-0.00223199;-0.000326647;-1.90521e-22;4.74899e-317;-4.27374e-22
2.364e-05;0.000686302;-0.00222687;-0.000312084;-1.14987e-22;4.74899e-317;-6.99422e-22
2.368e-05;0.000618591;-0.00221705;-0.000296516;7.95836e-23;4.74899e-317;-5.335e-22
2.372e-05;0.000549147;-0.00220255;-0.000280007;2.20283e-22;4.74899e-317;8.3839e-23
2.376e-05;0.000478123;-0.00218341;-0.00026264;1.55376e-22;4.74899e-317;8.31339e-22
2.38e-05;0.00040567;-0.0021597;-0.000244503;-8.95988e-23;4.74899e-317;1.18461e-21
2.384e-05;0.00033194;-0.00213145;-0.000225671;-2.96068e-22;4.74899e-317;7.47743e-22
2.388e-05;0.000257092;-0.00209871;-0.000206211;-2.28375e-22;4.74899e-317;-3.99294e-22
2.392e-05;0.000181299;-0.00206149;-0.000186187;1.25151e-22;4.74899e-317;-1.60234e-21
2.396e-05;0.000104764;-0.00201981;-0.000165663;4.73084e-22;4.74899e-317;-1.94963e-21
2.4e-05;2.7715e-05;-0.00197368;-0.000144697;4.31221e-22;4.74899e-317;-8.98991e-22
2.404e-05;-4.96146e-05;-0.00192314;-0.000123337;-1.06278e-22;4.74899e-317;1.17511e-21
2.408e-05;-0.000127019;-0.00186826;-0.000101622;-7.62819e-22;4.74899e-317;2.97764e-21
2.412e-05;-0.000204337;-0.00180917;-7.95893e-05;-8.98776e-22;4.74899e-317;3.01745e-21
2.416e-05;-0.000281436;-0.00174602;-5.72823e-05;-1.66469e-22;4.74899e-317;7.21078e-22
2.42e-05;-0.000358169;-0.00167899;-3.4743e-05;1.04103e-21;4.74899e-317;-2.82697e-21
2.424e-05;-0.000434345;-0.00160825;-1.20038e-05;1.71617e-21;4.74899e-317;-5.22723e-21
2.428e-05;-0.000509734;-0.00153399;1.09146e-05;9.97807e-22;4.74899e-317;-4.25826e-21
2.432e-05;-0.000584096;-0.00145638;3.39931e-05;-9.53904e-22;4.74899e-317;3.14344e-22
2.436e-05;-0.000657222;-0.0013756;5.72001e-05;-2.754e-21;4.74899e-317;5.95899e-21
2.44e-05;-0.000728949;-0.00129186;8.04841e-05;-2.6669e-21;4.74899e-317;8.56314e-21
2.444e-05;-0.000799138;-0.00120536;0.000103776;-9.83429e-23;4.74899e-317;5.2234e-21
2.448e-05;-0.000867662;-0.0011163;0.000126997;3.47058e-21;4.74899e-317;-3.1139e-21
2.452e-05;-0.000934393;-0.00102485;0.000150072;5.14702e-21;4.74899e-317;-1.13122e-20
2.456e-05;-0.000999202;-0.000931175;0.000172927;2.7933e-21;4.74899e-317;-1.29302e-20
2.46e-05;-0.00106195;-0.000835435;0.000195492;-2.80362e-21;4.74899e-317;-4.93616e-21
2.464e-05;-0.00112249;-0.000737806;0.000217701;-7.72565e-21;4.74899e-317;8.99279e-21
2.468e-05;-0.00118064;-0.000638479;0.000239486;-7.45258e-21;4.74899e-317;1.95785e-20
2.472e-05;-0.00123625;-0.00053767;0.00026078;-6.61254e-22;4.74899e-317;1.77412e-20
2.476e-05;-0.00128918;-0.00043562;0.000281511;8.70593e-21;4.74899e-317;1.73904e-21
2.48e-05;-0.00133932;-0.00033259;0.000301604;1.33773e-20;4.74899e-317;-1.96143e-20
2.484e-05;-0.0013866;-0.00022885;0.000320989;8.069e-21;4.74899e-317;-3.11582e-20
2.488e-05;-0.00143089;-0.000124658;0.000339612;-5.49689e-21;4.74899e-317;-2.15796e-20
2.492e-05;-0.00147203;-2.02509e-05;0.000357438;-1.81936e-20;4.74899e-317;6.87891e-21
2.496e-05;-0.00150987;8.41527e-05;0.000374451;-1.91988e-20;4.74899e-317;3.68724e-20
2.5e-05;-0.00154428;0.000188334;0.000390639;-4.57538e-21;4.74899e-317;4.57408e-20
2.504e-05;-0.00157518;0.000292054;0.000405983;1.76791e-20;4.74899e-317;2.17355e-20
2.508e-05;-0.00160254;0.00039505;0.000420456;3.11878e-20;4.74899e-317;-2.43834e-20
2.512e-05;-0.00162633;0.000497046;0.000434027;2.25925e-20;4.74899e-317;-6.2439e-20
2.516e-05;-0.0016465;0.000597772;0.000446665;-6.65392e-21;4.74899e-317;-6.15944e-20
2.52e-05;-0.00166304;0.000696982;0.000458341;-3.77721e-20;4.74899e-317;-1.38325e-20
2.524e-05;-0.00167593;0.00079445;0.000469023;-4.58229e-20;4.74899e-317;5.48763e-20
2.528e-05;-0.00168515;0.000889968;0.000478682;-1.86765e-20;4.74899e-317;9.69861e-20
2.532e-05;-0.00169073;0.000983328;0.000487291;3.00128e-20;4.74899e-317;7.49345e-20
2.536e-05;-0.00169266;0.00107433;0.000494822;6.5917e-20;4.74899e-317;-8.20575e-21
2.54e-05;-0.00169095;0.00116276;0.000501251;5.71695e-20;4.74899e-317;-1.02538e-19
2.544e-05;-0.00168561;0.00124841;0.000506548;6.77502e-22;4.74899e-317;-1.39392e-19
2.548e-05;-0.00167666;0.0013311;0.00051069;-6.9022e-20;4.74899e-317;-7.93403e-20
2.552e-05;-0.00166412;0.00141064;0.000513661;-9.92235e-20;4.74899e-317;5.21442e-20
2.556e-05;-0.00164802;0.00148688;0.000515449;-5.72257e-20;4.74899e-317;1.70856e-19
2.56e-05;-0.00162842;0.0015597;0.000516048;3.92931e-20;4.74899e-317;1.85526e-19
2.564e-05;-0.00160537;0.001629;0.000515447;1.25497e-19;4.74899e-317;6.49617e-20
2.568e-05;-0.00157896;0.00169467;0.000513633;1.30794e-19;4.74899e-317;-1.26942e-19
2.572e-05;-0.00154926;0.00175658;0.000510598;3.37397e-20;4.74899e-317;-2.60896e-19
2.576e-05;-0.00151633;0.00181462;0.000506352;-1.10334e-19;4.74899e-317;-2.26576e-19
2.58e-05;-0.00148021;0.00186863;0.000500923;-1.96976e-19;4.74899e-317;-1.84823e-20
2.584e-05;-0.00144098;0.00191849;0.000494351;-1.45572e-19;4.74899e-317;2.40845e-19
2.588e-05;-0.00139874;0.00196406;0.00048668;3.11841e-20;4.74899e-317;3.68976e-19
2.592e-05;-0.00135362;0.00200523;0.000477951;2.18122e-19;4.74899e-317;2.48373e-19
2.596e-05;-0.00130576;0.00204193;0.000468203;2.6903e-19;4.74899e-317;-7.53262e-20
2.6e-05;-0.0012553;0.00207408;0.00045747;1.17544e-19;4.74899e-317;-3.99101e-19
2.604e-05;-0.0012024;0.00210161;0.000445788;-1.54406e-19;4.74899e-317;-4.85595e-19
2.608e-05;-0.00114723;0.00212445;0.000433186;-3.54171e-19;4.74899e-317;-2.31946e-19
2.612e-05;-0.00108999;0.00214252;0.000419691;-3.11482e-19;4.74899e-317;2.32509e-19
2.616e-05;-0.00103082;0.00215579;0.000405325;-1.74693e-20;4.74899e-317;6.0305e-19
2.62e-05;-0.000969896;0.00216427;0.000390117;3.4028e-19;4.74899e-317;5.9426e-19
2.624e-05;-0.000907351;0.00216802;0.000374105;4.92026e-19;4.74899e-317;1.5203e-19
2.628e-05;-0.00084335;0.00216715;0.000357333;2.8429e-19;4.74899e-317;-4.69883e-19
2.632e-05;-0.000778064;0.00216174;0.000339852;-1.79675e-19;4.74899e-317;-8.46741e-19
2.636e-05;-0.000711653;0.00215189;0.000321713;-5.77622e-19;4.74899e-317;-6.66691e-19
2.64e-05;-0.00064426;0.00213765;0.000302966;-5.85547e-19;4.74899e-317;2.3858e-20
2.644e-05;-0.000576016;0.00211911;0.000283667;-1.34418e-19;4.74899e-317;7.99653e-19
2.648e-05;-0.000507067;0.00209633;0.000263865;4.91266e-19;4.74899e-317;1.11012e-18
2.652e-05;-0.000437586;0.00206939;0.000243605;8.21782e-19;4.74899e-317;6.61942e-19
2.656e-05;-0.000367754;0.00203839;0.000222916;5.49812e-19;4.74899e-317;-3.30034e-19
2.66e-05;-0.000297742;0.0020034;0.000201827;-1.95127e-19;4.74899e-317;-1.22519e-18
2.664e-05;-0.000227702;0.00196451;0.000180368;-8.84499e-19;4.74899e-317;-1.36029e-18
2.668e-05;-0.00015778;0.00192184;0.000158578;-9.60829e-19;4.74899e-317;-5.27341e-19
2.672e-05;-8.81423e-05;0.00187549;0.000136512;-2.84881e-19;4.74899e-317;8.08355e-19
2.676e-05;-1.89748e-05;0.00182555;0.000114236;6.97439e-19;4.74899e-317;1.74629e-18
2.68e-05;4.95358e-05;0.00177216;9.18316e-05;1.24083e-18;4.74899e-317;1.54197e-18
2.684e-05;0.000117218;0.00171544;6.93915e-05;8.61096e-19;4.74899e-317;1.76438e-19
2.688e-05;0.000183916;0.00165556;4.70174e-05;-2.48034e-19;4.74899e-317;-1.51709e-18
2.692e-05;0.000249475;0.00159271;2.48059e-05;-1.2879e-18;4.74899e-317;-2.33556e-18
2.696e-05;0.000313735;0.00152709;2.83465e-06;-1.41554e-18;4.74899e-317;-1.54048e-18
2.7e-05;0.00037654;0.00145894;-1.88468e-05;-4.11695e-19;4.74899e-317;5.19761e-19
2.704e-05;0.000437741;0.00138849;-4.02177e-05;1.05523e-18;4.74899e-317;2.49914e-18
2.708e-05;0.000497197;0.00131595;-6.12768e-05;1.84156e-18;4.74899e-317;2.90219e-18
2.712e-05;0.000554765;0.00124154;-8.20251e-05;1.19797e-18;4.74899e-317;1.1782e-18
2.716e-05;0.000610303;0.00116545;-0.000102444;-5.40277e-19;4.74899e-317;-1.7144e-18
2.72e-05;0.000663691;0.00108786;-0.000122478;-2.06033e-18;4.74899e-317;-3.77707e-18
2.724e-05;0.000714843;0.00100902;-0.000142035;-2.03582e-18;4.74899e-317;-3.29556e-18
2.728e-05;0.000763701;0.000929171;-0.000161009;-2.65016e-19;4.74899e-317;-1.84624e-19
2.732e-05;0.000810213;0.00084857;-0.000179317;1.9858e-18;4.74899e-317;3.6447e-18
2.736e-05;0.000854311;0.000767424;-0.000196926;2.86029e-18;4.74899e-317;5.35865e-18
2.74e-05;0.000895917;0.000685886;-0.000213856;1.41735e-18;4.74899e-317;3.19645e-18
2.744e-05;0.000934952;0.000604066;-0.00023016;-1.45361e-18;4.74899e-317;-1.94183e-18
2.748e-05;0.000971344;0.000522073;-0.000245881;-3.54456e-18;4.74899e-317;-6.63069e-18
2.752e-05;0.00100503;0.000440055;-0.000261021;-2.98459e-18;4.74899e-317;-7.05663e-18
2.756e-05;0.00103595;0.000358225;-0.000275532;1.8719e-19;4.74899e-317;-1.93184e-18
2.76e-05;0.00106407;0.000276843;-0.000289325;3.77967e-18;4.74899e-317;5.9291e-18
2.764e-05;0.00108936;0.000196184;-0.000302293;4.88125e-18;4.74899e-317;1.09024e-17
2.768e-05;0.00111183;0.000116493;-0.000314342;2.09774e-18;4.74899e-317;8.33958e-18
2.772e-05;0.00113148;3.79614e-05;-0.000325415;-3.01291e-18;4.74899e-317;-1.55222e-18
2.776e-05;0.00114828;-3.92653e-05;-0.000335489;-6.62921e-18;4.74899e-317;-1.27202e-17
2.78e-05;0.00116218;-0.000115059;-0.000344563;-5.40286e-18;4.74899e-317;-1.65961e-17
2.784e-05;0.00117313;-0.000189278;-0.000352639;5.92843e-19;4.74899e-317;-8.20081e-18
2.788e-05;0.00118116;-0.000261741;-0.000359702;7.22704e-18;4.74899e-317;9.01659e-18
2.792e-05;0.00118631;-0.000332239;-0.000365723;9.07288e-18;4.74899e-317;2.36947e-17
2.796e-05;0.00118867;-0.000400553;-0.000370672;3.80297e-18;4.74899e-317;2.34468e-17
2.8e-05;0.0011883;-0.000466494;-0.00037454;-5.37208e-18;4.74899e-317;4.41324e-18
2.804e-05;0.00118524;-0.000529918;-0.000377353;-1.1616e-17;4.74899e-317;-2.33687e-17
2.808e-05;0.0011795;-0.000590732;-0.000379174;-9.59062e-18;4.74899e-317;-4.01981e-17
2.812e-05;0.0011711;-0.000648877;-0.000380087;1.5654e-19;4.74899e-317;-2.97664e-17
2.816e-05;0.00116009;-0.000704292;-0.000380171;1.10579e-17;4.74899e-317;7.01965e-18
2.82e-05;0.00114653;-0.000756904;-0.000379475;1.49415e-17;4.74899e-317;4.82259e-17
2.824e-05;0.00113051;-0.000806619;-0.00037801;7.97968e-18;4.74899e-317;6.26643e-17
2.828e-05;0.00111212;-0.000853335;-0.000375751;-5.95675e-18;4.74899e-317;3.19411e-17
2.832e-05;0.00109148;-0.000896957;-0.000372663;-1.71699e-17;4.74899e-317;-3.18705e-17
2.836e-05;0.00106867;-0.00093741;-0.000368716;-1.66621e-17;4.74899e-317;-8.77745e-17
2.84e-05;0.0010438;-0.00097464;-0.000363897;-3.28511e-18;4.74899e-317;-9.02626e-17
2.844e-05;0.00101698;-0.00100862;-0.000358214;1.40583e-17;4.74899e-317;-2.34947e-17
2.848e-05;0.00098829;-0.00103933;-0.000351688;2.21319e-17;4.74899e-317;7.87515e-17
2.852e-05;0.000957847;-0.00106678;-0.000344352;1.37281e-17;4.74899e-317;1.46539e-16
2.856e-05;0.000925757;-0.00109101;-0.000336254;-5.64373e-18;4.74899e-317;1.18789e-16
2.86e-05;0.000892131;-0.00111203;-0.000327442;-2.12609e-17;4.74899e-317;-7.15033e-18
2.864e-05;0.000857072;-0.00112988;-0.000317955;-2.08673e-17;4.74899e-317;-1.58898e-16
2.868e-05;0.000820682;-0.00114457;-0.000307812;-4.79542e-18;4.74899e-317;-2.26508e-16
2.872e-05;0.000783075;-0.00115608;-0.000297008;1.42675e-17;4.74899e-317;-1.38e-16
2.876e-05;0.000744384;-0.00116441;-0.00028554;2.15952e-17;4.74899e-317;7.64668e-17
2.88e-05;0.000704753;-0.00116952;-0.000273426;1.20525e-17;4.74899e-317;2.83772e-16
2.884e-05;0.000664317;-0.00117142;-0.000260722;-6.13467e-18;4.74899e-317;3.25342e-16
2.888e-05;0.000623191;-0.00117012;-0.000247518;-1.78893e-17;4.74899e-317;1.31514e-16
2.892e-05;0.000581475;-0.00116568;-0.00023391;-1.31337e-17;4.74899e-317;-2.05676e-16
2.896e-05;0.000539272;-0.00115816;-0.000219987;4.35494e-18;4.74899e-317;-4.65419e-16
2.9e-05;0.000496702;-0.00114768;-0.000205817;1.82379e-17;4.74899e-317;-4.3541e-16
2.904e-05;0.000453901;-0.00113434;-0.000191453;1.24977e-17;4.74899e-317;-7.33238e-17
2.908e-05;0.000411013;-0.00111829;-0.000176942;-1.21461e-17;4.74899e-317;4.2369e-16
2.912e-05;0.000368187;-0.00109967;-0.000162323;-3.3436e-17;4.74899e-317;7.14206e-16
2.916e-05;0.000325562;-0.00107865;-0.000147634;-2.41104e-17;4.74899e-317;5.36898e-16
2.92e-05;0.000283268;-0.00105537;-0.000132908;1.98428e-17;4.74899e-317;-7.67931e-17
2.924e-05;0.000241412;-0.00102998;-0.000118178;6.57367e-17;4.74899e-317;-7.64013e-16
2.928e-05;0.00020008;-0.00100261;-0.000103485;6.52482e-17;4.74899e-317;-1.03125e-15
2.932e-05;0.000159349;-0.000973413;-8.88696e-05;-1.2566e-18;4.74899e-317;-5.93706e-16
2.936e-05;0.000119306;-0.000942511;-7.43644e-05;-9.56122e-17;4.74899e-317;3.71249e-16
2.94e-05;8.0053e-05;-0.00091003;-5.99865e-05;-1.40115e-16;4.74899e-317;1.26128e-15
2.944e-05;4.16914e-05;-0.000876075;-4.57375e-05;-7.67603e-17;4.74899e-317;1.40713e-15
2.948e-05;4.29576e-06;-0.000840742;-3.16137e-05;7.63321e-17;4.74899e-317;5.51333e-16
2.952e-05;-3.20888e-05;-0.000804126;-1.76233e-05;2.18894e-16;4.74899e-317;-8.8015e-16
2.956e-05;-6.74281e-05;-0.000766329;-3.79761e-06;2.27894e-16;4.74899e-317;-1.95394e-15
2.96e-05;-0.000101674;-0.000727457;9.80771e-06;5.12969e-17;4.74899e-317;-1.81298e-15
2.964e-05;-0.000134758;-0.000687621;2.31249e-05;-2.26936e-16;4.74899e-317;-3.20542e-16
2.968e-05;-0.000166604;-0.000646957;3.60892e-05;-4.10987e-16;4.74899e-317;1.69735e-15
2.972e-05;-0.000197137;-0.000605627;4.86472e-05;-3.18231e-16;4.74899e-317;2.86918e-15
2.976e-05;-0.000226283;-0.000563814;6.07566e-05;6.30491e-17;4.74899e-317;2.17715e-15
2.98e-05;-0.000253958;-0.0005217;7.23812e-05;5.07999e-16;4.74899e-317;-2.30066e-16
2.984e-05;-0.000280073;-0.000479446;8.34903e-05;6.714e-16;4.74899e-317;-2.92475e-15
2.988e-05;-0.000304565;-0.000437191;9.40596e-05;3.42166e-16;4.74899e-317;-4.00181e-15
2.992e-05;-0.000327417;-0.000395067;0.000104066;-3.45349e-16;4.74899e-317;-2.37791e-15
2.996e-05;-0.000348655;-0.00035322;0.000113479;-9.34903e-16;4.74899e-317;1.26834e-15
3e-05;-0.000368314;-0.000311819;0.000122254;-9.40123e-16;4.74899e-317;4.66547e-15
3.004e-05;-0.000386404;-0.000271041;0.000130342;-2.2148e-16;4.74899e-317;5.30691e-15
3.008e-05;-0.000402906;-0.000231055;0.000137715;8.32788e-16;4.74899e-317;2.22784e-15
3.012e-05;-0.000417792;-0.000191994;0.000144374;1.49413e-15;4.74899e-317;-3.0142e-15
3.016e-05;-0.000431046;-0.000153942;0.000150347;1.17352e-15;4.74899e-317;-7.01378e-15
3.02e-05;-0.000442671;-0.000116941;0.000155668;-1.05777e-16;4.74899e-317;-6.6578e-15
3.024e-05;-0.000452672;-8.10147e-05;0.00016037;-1.59123e-15;4.74899e-317;-1.43716e-15
3.028e-05;-0.000461057;-4.62107e-05;0.000164474;-2.2054e-15;4.74899e-317;5.72508e-15
3.032e-05;-0.000467847;-1.26188e-05;0.000167997;-1.29106e-15;4.74899e-317;9.99524e-15
3.036e-05;-0.000473081;1.9646e-05;0.000170957;7.90749e-16;4.74899e-317;7.80103e-15
3.04e-05;-0.000476809;5.04862e-05;0.000173368;2.71194e-15;4.74899e-317;-3.70328e-16
3.044e-05;-0.000479075;7.98544e-05;0.000175248;2.99088e-15;4.74899e-317;-9.64173e-15
3.048e-05;-0.000479907;0.000107749;0.000176615;1.09493e-15;4.74899e-317;-1.3533e-14
3.052e-05;-0.00047934;0.000134175;0.000177485;-1.97372e-15;4.74899e-317;-8.36363e-15
3.056e-05;-0.000477428;0.000159106;0.000177852;-4.15622e-15;4.74899e-317;3.64002e-15
3.06e-05;-0.00047425;0.000182465;0.000177682;-3.68853e-15;4.74899e-317;1.49828e-14
3.064e-05;-0.00046989;0.000204151;0.000176914;-4.472e-16;4.74899e-317;1.74316e-14
3.068e-05;-0.000464413;0.000224059;0.000175487;3.69522e-15;4.74899e-317;7.80973e-15
3.072e-05;-0.000457859;0.000242107;0.00017336;5.89706e-15;4.74899e-317;-8.91353e-15
3.076e-05;-0.000450263;0.000258245;0.000170523;4.22754e-15;4.74899e-317;-2.18957e-14
3.08e-05;-0.000441669;0.000272457;0.000166994;-7.92033e-16;4.74899e-317;-2.12751e-14
3.084e-05;-0.000432134;0.000284767;0.000162819;-6.13062e-15;4.74899e-317;-5.39339e-15
3.088e-05;-0.000421718;0.000295226;0.00015806;-7.98401e-15;4.74899e-317;1.67543e-14
3.092e-05;-0.000410478;0.000303895;0.000152791;-4.39533e-15;4.74899e-317;3.03319e-14
3.096e-05;-0.000398468;0.000310813;0.000147079;2.98505e-15;4.74899e-317;2.4383e-14
3.1e-05;-0.000385754;0.000315985;0.000140976;9.46619e-15;4.74899e-317;2.27538e-16
3.104e-05;-0.000372403;0.000319401;0.000134521;1.02188e-14;4.74899e-317;-2.76617e-14
3.108e-05;-0.000358484;0.00032107;0.000127761;3.76586e-15;4.74899e-317;-4.0028e-14
3.112e-05;-0.000344063;0.000321054;0.000120762;-6.41819e-15;4.74899e-317;-2.58264e-14
3.116e-05;-0.000329217;0.000319471;0.000113606;-1.36473e-14;4.74899e-317;8.73055e-15
3.12e-05;-0.000314038;0.000316451;0.00010637;-1.23173e-14;4.74899e-317;4.20851e-14
3.124e-05;-0.000298619;0.000312104;9.90991e-05;-2.04216e-15;4.74899e-317;5.04298e-14
3.128e-05;-0.000283033;0.00030648;9.17978e-05;1.12957e-14;4.74899e-317;2.42879e-14
3.132e-05;-0.000267322;0.000299587;8.44442e-05;1.87403e-14;4.74899e-317;-2.27165e-14
3.136e-05;-0.000251525;0.000291419;7.70076e-05;1.40955e-14;4.74899e-317;-6.02552e-14
3.14e-05;-0.000235703;0.000281998;6.94631e-05;-1.26236e-15;4.74899e-317;-6.04596e-14
3.144e-05;-0.000219944;0.000271388;6.17979e-05;-1.81403e-14;4.74899e-317;-1.80162e-14
3.148e-05;-0.000204331;0.000259684;5.40119e-05;-2.47985e-14;4.74899e-317;4.29566e-14
3.152e-05;-0.000188909;0.000246987;4.61188e-05;-1.49134e-14;4.74899e-317;8.19472e-14
3.156e-05;-0.000173685;0.000233385;3.8143e-05;7.04255e-15;4.74899e-317;6.84684e-14
3.16e-05;-0.000158661;0.000218948;3.0114e-05;2.73198e-14;4.74899e-317;4.95411e-15
3.164e-05;-0.000143868;0.000203733;2.20595e-05;3.13039e-14;4.74899e-317;-7.05365e-14
3.168e-05;-0.000129358;0.000187803;1.40027e-05;1.37928e-14;4.74899e-317;-1.06418e-13
3.172e-05;-0.00011517;0.000171234;5.96854e-06;-1.59623e-14;4.74899e-317;-7.2177e-14
3.176e-05;-0.000101316;0.000154127;-2.00719e-06;-3.87635e-14;4.74899e-317;1.73146e-14
3.18e-05;-8.78002e-05;0.0001366;-9.86942e-06;-3.76062e-14;4.74899e-317;1.06303e-13
3.184e-05;-7.46475e-05;0.00011878;-1.75429e-05;-9.92677e-15;4.74899e-317;1.32113e-13
3.188e-05;-6.1909e-05;0.000100778;-2.49386e-05;2.8602e-14;4.74899e-317;6.84356e-14
3.192e-05;-4.96373e-05;8.26847e-05;-3.19666e-05;5.25193e-14;4.74899e-317;-5.14325e-14
3.196e-05;-3.78643e-05;6.4566e-05;-3.85521e-05;4.30455e-14;4.74899e-317;-1.50402e-13
3.2e-05;-2.66078e-05;4.64733e-05;-4.46523e-05;2.17026e-15;4.74899e-317;-1.56312e-13
3.204e-05;-1.58947e-05;2.84625e-05;-5.02688e-05;-4.58551e-14;4.74899e-317;-5.3338e-14
3.208e-05;-5.76577e-06;1.06093e-05;-5.54452e-05;-6.84398e-14;4.74899e-317;9.98184e-14
3.212e-05;3.74985e-06;-6.98546e-06;-6.02497e-05;-4.63484e-14;4.74899e-317;2.01931e-13
3.216e-05;1.26627e-05;-2.42104e-05;-6.47466e-05;1.10231e-14;4.74899e-317;1.75126e-13
3.22e-05;2.1019e-05;-4.09708e-05;-6.89715e-05;6.8387e-14;4.74899e-317;2.24423e-14
3.224e-05;2.88673e-05;-5.72119e-05;-7.29213e-05;8.57827e-14;4.74899e-317;-1.64424e-13
3.228e-05;3.62324e-05;-7.2918e-05;-7.65622e-05;4.58409e-14;4.74899e-317;-2.58721e-13
3.232e-05;4.31207e-05;-8.80845e-05;-7.98462e-05;-3.11665e-14;4.74899e-317;-1.83348e-13
3.236e-05;4.95427e-05;-0.000102685;-8.27298e-05;-9.65608e-14;4.74899e-317;2.91334e-14
3.24e-05;5.55191e-05;-0.000116656;-8.51904e-05;-1.03457e-13;4.74899e-317;2.46295e-13
3.244e-05;6.10623e-05;-0.000129919;-8.72396e-05;-3.95749e-14;4.74899e-317;3.16856e-13
3.248e-05;6.61614e-05;-0.000142404;-8.89247e-05;5.98482e-14;4.74899e-317;1.74415e-13
3.252e-05;7.08007e-05;-0.00015407;-9.03142e-05;1.30522e-13;4.74899e-317;-1.06211e-13
3.256e-05;7.4998e-05;-0.000164897;-9.14689e-05;1.19985e-13;4.74899e-317;-3.45008e-13
3.26e-05;7.88212e-05;-0.000174874;-9.24129e-05;2.5308e-14;4.74899e-317;-3.70528e-13
3.264e-05;8.23595e-05;-0.000183986;-9.31219e-05;-9.87795e-14;4.74899e-317;-1.40662e-13
3.268e-05;8.56723e-05;-0.000192211;-9.35338e-05;-1.70435e-13;4.74899e-317;2.13234e-13
3.272e-05;8.87659e-05;-0.000199518;-9.35715e-05;-1.33624e-13;4.74899e-317;4.58406e-13
3.276e-05;9.16172e-05;-0.000205867;-9.31662e-05;6.27058e-17;4.74899e-317;4.11746e-13
3.28e-05;9.42163e-05;-0.000211218;-9.22757e-05;1.50706e-13;4.74899e-317;7.3176e-14
3.284e-05;9.65846e-05;-0.000215546;-9.08954e-05;2.16336e-13;4.74899e-317;-3.53847e-13
3.288e-05;9.87591e-05;-0.000218867;-8.90626e-05;1.40647e-13;4.74899e-317;-5.81665e-13
3.292e-05;0.000100771;-0.000221247;-8.68472e-05;-4.18816e-14;4.74899e-317;-4.29752e-13
3.296e-05;0.000102645;-0.000222779;-8.43325e-05;-2.18127e-13;4.74899e-317;3.7655e-14
3.3e-05;0.000104418;-0.000223548;-8.15932e-05;-2.65098e-13;4.74899e-317;5.2962e-13
3.304e-05;0.000106132;-0.000223597;-7.86814e-05;-1.34468e-13;4.74899e-317;7.0656e-13
3.308e-05;0.000107805;-0.000222929;-7.56261e-05;1.04685e-13;4.74899e-317;4.11423e-13
3.312e-05;0.000109416;-0.000221522;-7.24418e-05;2.99984e-13;4.74899e-317;-2.01337e-13
3.316e-05;0.000110918;-0.000219359;-6.91379e-05;3.11598e-13;4.74899e-317;-7.39731e-13
3.32e-05;0.000112297;-0.000216442;-6.57262e-05;1.10058e-13;4.74899e-317;-8.21461e-13
3.324e-05;0.000113611;-0.000212795;-6.2227e-05;-1.90975e-13;4.74899e-317;-3.41009e-13
3.328e-05;0.000114963;-0.000208465;-5.86744e-05;-3.96222e-13;4.74899e-317;4.27224e-13
3.332e-05;0.000116438;-0.000203517;-5.51168e-05;-3.53073e-13;4.74899e-317;9.79325e-13
3.336e-05;0.000118046;-0.00019803;-5.16046e-05;-6.1562e-14;4.74899e-317;9.08424e-13
3.34e-05;0.000119729;-0.000192084;-4.817e-05;3.06767e-13;4.74899e-317;1.98514e-13
3.344e-05;0.000121422;-0.000185746;-4.48109e-05;5.06074e-13;4.74899e-317;-7.23167e-13
3.348e-05;0.000123103;-0.000179057;-4.14943e-05;3.7791e-13;4.74899e-317;-1.23753e-12
3.352e-05;0.000124797;-0.000172034;-3.81754e-05;-2.72322e-14;4.74899e-317;-9.45115e-13
3.356e-05;0.000126536;-0.000164678;-3.4818e-05;-4.60056e-13;4.74899e-317;3.30057e-14
3.36e-05;0.00012832;-0.000156989;-3.13993e-05;-6.24104e-13;4.74899e-317;1.08636e-12
3.364e-05;0.000130114;-0.000148974;-2.79035e-05;-3.77825e-13;4.74899e-317;1.49019e-12
3.368e-05;0.000131872;-0.000140645;-2.43169e-05;1.50799e-13;4.74899e-317;8.98045e-13
3.372e-05;0.000133555;-0.000132009;-2.06308e-05;6.26153e-13;4.74899e-317;-3.7917e-13
3.376e-05;0.000135138;-0.000123065;-1.68476e-05;7.15743e-13;4.74899e-317;-1.52337e-12
3.38e-05;0.000136611;-0.000113803;-1.29792e-05;3.17274e-13;4.74899e-317;-1.7274e-12
3.384e-05;0.000137979;-0.000104219;-9.04221e-06;-3.50383e-13;4.74899e-317;-7.57748e-13
3.388e-05;0.000139262;-9.43277e-05;-5.05773e-06;-8.64331e-13;4.74899e-317;8.2547e-13
3.392e-05;0.000140471;-8.41721e-05;-1.0592e-06;-8.63492e-13;4.74899e-317;1.97946e-12
3.396e-05;0.000141582;-7.38115e-05;2.90204e-06;-3.00851e-13;4.74899e-317;1.85712e-12
3.4e-05;0.000142537;-6.33004e-05;6.76667e-06;4.88872e-13;4.74899e-317;4.15901e-13
3.404e-05;0.000143283;-5.26671e-05;1.04915e-05;9.748e-13;4.74899e-317;-1.47502e-12
3.408e-05;0.000143814;-4.1908e-05;1.40708e-05;7.73206e-13;4.74899e-317;-2.55288e-12
3.412e-05;0.000144182;-3.10019e-05;1.75359e-05;-7.1125e-14;4.74899e-317;-2.00295e-12
3.416e-05;0.000144455;-1.99348e-05;2.09357e-05;-1.07169e-12;4.74899e-317;-6.72512e-14
3.42e-05;0.000144665;-8.7156e-06;2.4311e-05;-1.59529e-12;4.74899e-317;2.02472e-12
3.424e-05;0.000144795;2.62761e-06;2.76843e-05;-1.28839e-12;4.74899e-317;2.81695e-12
3.428e-05;0.000144793;1.40676e-05;3.10638e-05;-3.47869e-13;4.74899e-317;1.61431e-12
3.432e-05;0.000144613;2.55941e-05;3.44508e-05;5.63201e-13;4.74899e-317;-9.67427e-13
3.436e-05;0.000144228;3.72099e-05;3.78403e-05;7.21073e-13;4.74899e-317;-3.30981e-12
3.44e-05;0.000143615;4.89104e-05;4.12191e-05;-1.83413e-13;4.74899e-317;-3.82339e-12
3.444e-05;0.000142754;6.06653e-05;4.45695e-05;-1.80979e-12;4.74899e-317;-2.05487e-12
3.448e-05;0.000141626;7.24213e-05;4.78798e-05;-3.34511e-12;4.74899e-317;8.91072e-13
3.452e-05;0.000140236;8.41194e-05;5.11525e-05;-4.01367e-12;4.74899e-317;2.97149e-12
3.456e-05;0.000138614;9.57088e-05;5.44031e-05;-3.61804e-12;4.74899e-317;2.53194e-12
3.46e-05;0.000136785;0.000107142;5.76503e-05;-2.75404e-12;4.74899e-317;-5.17422e-13
3.464e-05;0.000134757;0.000118363;6.09047e-05;-2.51284e-12;4.74899e-317;-4.50811e-12
3.468e-05;0.000132515;0.000129316;6.41592e-05;-3.80953e-12;4.74899e-317;-7.02411e-12
3.472e-05;0.000130049;0.000139967;6.73844e-05;-6.7626e-12;4.74899e-317;-6.52114e-12
3.476e-05;0.000127364;0.000150332;7.05292e-05;-1.05702e-11;4.74899e-317;-3.48428e-12
3.48e-05;0.000124475;0.000160469;7.35283e-05;-1.40257e-11;4.74899e-317;-2.83474e-13
3.484e-05;0.000121368;0.000170434;7.63119e-05;-1.63709e-11;4.74899e-317;2.82894e-13
3.488e-05;0.000118001;0.000180237;7.88142e-05;-1.79197e-11;4.74899e-317;-3.13899e-12
3.492e-05;0.000114317;0.000189823;8.09805e-05;-2.00097e-11;4.74899e-317;-9.42666e-12
3.496e-05;0.000110279;0.000199098;8.27792e-05;-2.42753e-11;4.74899e-317;-1.55759e-11
3.5e-05;0.000105887;0.000207972;8.42175e-05;-3.16896e-11;4.74899e-317;-1.86527e-11
3.504e-05;0.000101168;0.000216397;8.53461e-05;-4.19957e-11;4.74899e-317;-1.78731e-11
3.508e-05;9.61636e-05;0.000224368;8.62449e-05;-5.39331e-11;4.74899e-317;-1.53848e-11
3.512e-05;9.09208e-05;0.000231908;8.69937e-05;-6.6182e-11;4.74899e-317;-1.50948e-11
3.516e-05;8.54999e-05;0.00023904;8.76491e-05;-7.84775e-11;4.74899e-317;-2.01895e-11
3.52e-05;7.99625e-05;0.000245768;8.82397e-05;-9.21669e-11;4.74899e-317;-3.09541e-11
3.524e-05;7.43448e-05;0.000252071;8.87749e-05;-1.0977e-10;4.74899e-317;-4.4433e-11
3.528e-05;6.86361e-05;0.000257905;8.92498e-05;-1.33737e-10;4.74899e-317;-5.63222e-11
3.532e-05;6.27866e-05;0.000263222;8.96431e-05;-1.65193e-10;4.74899e-317;-6.39673e-11
3.536e-05;5.67423e-05;0.00026799;8.99164e-05;-2.03559e-10;4.74899e-317;-6.84864e-11
3.54e-05;5.04769e-05;0.000272201;9.00234e-05;-2.47414e-10;4.74899e-317;-7.44807e-11
3.544e-05;4.39944e-05;0.000275869;8.99264e-05;-2.96098e-10;4.74899e-317;-8.73463e-11
3.548e-05;3.7309e-05;0.000279015;8.96046e-05;-3.51014e-10;4.74899e-317;-1.09852e-10
3.552e-05;3.0428e-05;0.000281648;8.90484e-05;-4.1574e-10;4.74899e-317;-1.40286e-10
3.556e-05;2.33518e-05;0.000283755;8.82491e-05;-4.94828e-10;4.74899e-317;-1.73584e-10
3.56e-05;1.60843e-05;0.000285307;8.71964e-05;-5.92037e-10;4.74899e-317;-2.04898e-10
3.564e-05;8.63876e-06;0.000286274;8.58845e-05;-7.09153e-10;4.74899e-317;-2.33354e-10
3.568e-05;1.04154e-06;0.00028665;8.43175e-05;-8.46221e-10;4.74899e-317;-2.63416e-10
3.572e-05;-6.66239e-06;0.000286457;8.25084e-05;-1.00318e-09;4.74899e-317;-3.02735e-10
3.576e-05;-1.44072e-05;0.000285729;8.04727e-05;-1.18197e-09;4.74899e-317;-3.57687e-10
3.58e-05;-2.21204e-05;0.000284495;7.82258e-05;-1.38776e-09;4.74899e-317;-4.29512e-10
3.584e-05;-2.97538e-05;0.000282754;7.57855e-05;-1.62841e-09;4.74899e-317;-5.13779e-10
3.588e-05;-3.73057e-05;0.000280483;7.31743e-05;-1.91243e-09;4.74899e-317;-6.03803e-10
3.592e-05;-4.4812e-05;0.000277648;7.04158e-05;-2.2467e-09;4.74899e-317;-6.95963e-10
3.596e-05;-5.23078e-05;0.000274225;6.75264e-05;-2.63554e-09;4.74899e-317;-7.93415e-10
3.6e-05;-5.97927e-05;0.000270208;6.45108e-05;-3.08198e-09;4.74899e-317;-9.05518e-10
3.604e-05;-6.72298e-05;0.000265609;6.13649e-05;-3.59057e-09;4.74899e-317;-1.04308e-09
3.608e-05;-7.45735e-05;0.000260455;5.80853e-05;-4.16986e-09;4.74899e-317;-1.21236e-09
3.612e-05;-8.17995e-05;0.000254782;5.46785e-05;-4.83305e-09;4.74899e-317;-1.41192e-09
3.616e-05;-8.89101e-05;0.000248625;5.11643e-05;-5.59622e-09;4.74899e-317;-1.63463e-09
3.62e-05;-9.59195e-05;0.000242;4.75711e-05;-6.47531e-09;4.74899e-317;-1.87393e-09
3.624e-05;-0.000102839;0.000234897;4.39273e-05;-7.48383e-09;4.74899e-317;-2.1303e-09
3.628e-05;-0.000109672;0.00022729;4.02525e-05;-8.63292e-09;4.74899e-317;-2.41354e-09
3.632e-05;-0.000116411;0.000219158;3.65527e-05;-9.93397e-09;4.74899e-317;-2.73901e-09
3.636e-05;-0.000123027;0.00021051;3.28202e-05;-1.14023e-08;4.74899e-317;-3.11996e-09
3.64e-05;-0.000129464;0.000201393;2.90379e-05;-1.30598e-08;4.74899e-317;-3.56095e-09
3.644e-05;-0.000135645;0.000191875;2.51893e-05;-1.49342e-08;4.74899e-317;-4.05702e-09
3.648e-05;-0.000141508;0.00018202;2.12703e-05;-1.7056e-08;4.74899e-317;-4.59946e-09
3.652e-05;-0.000147031;0.000171871;1.72952e-05;-1.94548e-08;4.74899e-317;-5.18492e-09
3.656e-05;-0.00015224;0.00016144;1.3289e-05;-2.2157e-08;4.74899e-317;-5.82155e-09
3.66e-05;-0.000157178;0.000150712;9.26929e-06;-2.51874e-08;4.74899e-317;-6.52805e-09
3.664e-05;-0.000161868;0.000139653;5.23283e-06;-2.85742e-08;4.74899e-317;-7.32558e-09
3.668e-05;-0.000166288;0.000128226;1.16311e-06;-3.23528e-08;4.74899e-317;-8.22772e-09
3.672e-05;-0.000170393;0.000116416;-2.94795e-06;-3.65676e-08;4.74899e-317;-9.23515e-09
3.676e-05;-0.000174148;0.000104242;-7.08645e-06;-4.12699e-08;4.74899e-317;-1.0339e-08
3.68e-05;-0.000177555;9.17525e-05;-1.12275e-05;-4.65123e-08;4.74899e-317;-1.15314e-08
3.684e-05;-0.000180647;7.89902e-05;-1.53592e-05;-5.23454e-08;4.74899e-317;-1.28159e-08
3.688e-05;-0.000183457;6.5968e-05;-1.94911e-05;-5.88162e-08;4.74899e-317;-1.42112e-08
3.692e-05;-0.000185988;5.26697e-05;-2.36355e-05;-6.59728e-08;4.74899e-317;-1.57454e-08
3.696e-05;-0.000188212;3.90865e-05;-2.77799e-05;-7.38698e-08;4.74899e-317;-1.74424e-08
3.7e-05;-0.000190083;2.5255e-05;-3.18786e-05;-8.25725e-08;4.74899e-317;-1.93121e-08
3.704e-05;-0.000191556;1.12629e-05;-3.58675e-05;-9.21569e-08;4.74899e-317;-2.13483e-08
3.708e-05;-0.000192606;-2.78506e-06;-3.96852e-05;-1.02705e-07;4.74899e-317;-2.35384e-08
3.712e-05;-0.000193221;-1.68104e-05;-4.32831e-05;-1.14297e-07;4.74899e-317;-2.58774e-08
3.716e-05;-0.0001934;-3.07802e-05;-4.66272e-05;-1.2701e-07;4.74899e-317;-2.83788e-08
3.72e-05;-0.000193158;-4.46955e-05;-4.97043e-05;-1.40917e-07;4.74899e-317;-3.10721e-08
3.724e-05;-0.000192518;-5.85679e-05;-5.25321e-05;-1.56096e-07;4.74899e-317;-3.39903e-08
3.728e-05;-0.000191504;-7.24067e-05;-5.51612e-05;-1.72631e-07;4.74899e-317;-3.71537e-08
3.732e-05;-0.000190128;-8.62156e-05;-5.76597e-05;-1.90622e-07;4.74899e-317;-4.0561e-08
3.736e-05;-0.00018839;-9.99868e-05;-6.00875e-05;-2.10178e-07;4.74899e-317;-4.41949e-08
3.74e-05;-0.000186278;-0.00011369;-6.24746e-05;-2.31409e-07;4.74899e-317;-4.80379e-08
3.744e-05;-0.000183783;-0.000127272;-6.48142e-05;-2.54418e-07;4.74899e-317;-5.2089e-08
3.748e-05;-0.000180907;-0.000140673;-6.70705e-05;-2.79303e-07;4.74899e-317;-5.63702e-08
3.752e-05;-0.000177666;-0.000153846;-6.91984e-05;-3.06154e-07;4.74899e-317;-6.09158e-08
3.756e-05;-0.000174083;-0.000166769;-7.11663e-05;-3.35068e-07;4.74899e-317;-6.57538e-08
3.76e-05;-0.000170187;-0.000179415;-7.29703e-05;-3.66153e-07;4.74899e-317;-7.08877e-08
3.764e-05;-0.000165997;-0.000191736;-7.46319e-05;-3.99523e-07;4.74899e-317;-7.62948e-08
3.768e-05;-0.000161516;-0.000203658;-7.61775e-05;-4.353e-07;4.74899e-317;-8.19394e-08
3.772e-05;-0.000156726;-0.000215105;-7.7617e-05;-4.73595e-07;4.74899e-317;-8.77956e-08
3.776e-05;-0.000151593;-0.000226033;-7.89358e-05;-5.14504e-07;4.74899e-317;-9.38624e-08
3.78e-05;-0.000146098;-0.000236442;-8.01015e-05;-5.58111e-07;4.74899e-317;-1.00162e-07
3.784e-05;-0.000140252;-0.000246357;-8.1076e-05;-6.04489e-07;4.74899e-317;-1.06719e-07
3.788e-05;-0.000134096;-0.00025581;-8.18189e-05;-6.53713e-07;4.74899e-317;-1.13538e-07
3.792e-05;-0.00012768;-0.000264807;-8.22864e-05;-7.05864e-07;4.74899e-317;-1.20587e-07
3.796e-05;-0.00012104;-0.000273314;-8.24354e-05;-7.61022e-07;4.74899e-317;-1.27808e-07
3.8e-05;-0.000114193;-0.000281242;-8.22374e-05;-8.19257e-07;4.74899e-317;-1.35137e-07
3.804e-05;-0.000107149;-0.000288448;-8.16933e-05;-8.80614e-07;4.74899e-317;-1.42533e-07
3.808e-05;-9.99228e-05;-0.000294775;-8.08373e-05;-9.4511e-07;4.74899e-317;-1.49985e-07
3.812e-05;-9.25488e-05;-0.000300097;-7.97292e-05;-1.01273e-06;4.74899e-317;-1.57499e-07
3.816e-05;-8.50829e-05;-0.00030437;-7.84424e-05;-1.08346e-06;4.74899e-317;-1.65067e-07
3.82e-05;-7.75991e-05;-0.000307627;-7.70511e-05;-1.15725e-06;4.74899e-317;-1.72647e-07
3.824e-05;-7.01766e-05;-0.000309931;-7.5616e-05;-1.23407e-06;4.74899e-317;-1.80152e-07
3.828e-05;-6.28792e-05;-0.000311305;-7.41701e-05;-1.31385e-06;4.74899e-317;-1.87473e-07
3.832e-05;-5.57338e-05;-0.000311695;-7.27133e-05;-1.3965e-06;4.74899e-317;-1.94511e-07
3.836e-05;-4.87226e-05;-0.000310983;-7.12239e-05;-1.48189e-06;4.74899e-317;-2.01202e-07
3.84e-05;-4.17987e-05;-0.000309051;-6.96768e-05;-1.56982e-06;4.74899e-317;-2.07514e-07
3.844e-05;-3.49132e-05;-0.000305843;-6.80531e-05;-1.66007e-06;4.74899e-317;-2.13419e-07
3.848e-05;-2.80391e-05;-0.000301388;-6.63353e-05;-1.75238e-06;4.74899e-317;-2.18857e-07
3.852e-05;-2.11781e-05;-0.000295763;-6.44972e-05;-1.84649e-06;4.74899e-317;-2.23718e-07
3.856e-05;-1.43559e-05;-0.000289033;-6.2503e-05;-1.94208e-06;4.74899e-317;-2.27852e-07
3.86e-05;-7.61465e-06;-0.000281203;-6.03117e-05;-2.03883e-06;4.74899e-317;-2.31102e-07
3.864e-05;-1.00416e-06;-0.000272221;-5.78799e-05;-2.13632e-06;4.74899e-317;-2.33342e-07
3.868e-05;5.43259e-06;-0.000262;-5.51651e-05;-2.2341e-06;4.74899e-317;-2.34492e-07
3.872e-05;1.16724e-05;-0.000250474;-5.21386e-05;-2.33164e-06;4.74899e-317;-2.34498e-07
3.876e-05;1.77071e-05;-0.000237621;-4.881e-05;-2.42838e-06;4.74899e-317;-2.33296e-07
3.88e-05;2.35153e-05;-0.000223483;-4.52435e-05;-2.52372e-06;4.74899e-317;-2.30774e-07
3.884e-05;2.90345e-05;-0.000208145;-4.15433e-05;-2.61702e-06;4.74899e-317;-2.26769e-07
3.888e-05;3.41658e-05;-0.000191705;-3.78131e-05;-2.70762e-06;4.74899e-317;-2.21092e-07
3.892e-05;3.88174e-05;-0.000174225;-3.41138e-05;-2.79479e-06;4.74899e-317;-2.13576e-07
3.896e-05;4.29522e-05;-0.000155709;-3.04497e-05;-2.87776e-06;4.74899e-317;-2.04108e-07
3.9e-05;4.65963e-05;-0.000136112;-2.67852e-05;-2.95566e-06;4.74899e-317;-1.92631e-07
3.904e-05;4.98046e-05;-0.000115391;-2.30786e-05;-3.02761e-06;4.74899e-317;-1.79108e-07
3.908e-05;5.26173e-05;-9.35488e-05;-1.93118e-05;-3.09266e-06;4.74899e-317;-1.63478e-07
3.912e-05;5.50476e-05;-7.06413e-05;-1.55011e-05;-3.14986e-06;4.74899e-317;-1.45623e-07
3.916e-05;5.70988e-05;-4.67487e-05;-1.16878e-05;-3.19827e-06;4.74899e-317;-1.25388e-07
3.92e-05;5.8783e-05;-2.19423e-05;-7.91651e-06;-3.23688e-06;4.74899e-317;-1.02623e-07
3.924e-05;6.0118e-05;3.71946e-06;-4.21536e-06;-3.26467e-06;4.74899e-317;-7.7234e-08
3.928e-05;6.1112e-05;3.01709e-05;-5.91747e-07;-3.28059e-06;4.74899e-317;-4.92082e-08
3.932e-05;6.17614e-05;5.73239e-05;2.95827e-06;-3.28353e-06;4.74899e-317;-1.85905e-08
3.936e-05;6.2066e-05;8.50736e-05;6.44131e-06;-3.2724e-06;4.74899e-317;1.45656e-08
3.94e-05;6.20404e-05;0.000113314;9.86901e-06;-3.24613e-06;4.74899e-317;5.02445e-08
3.944e-05;6.17006e-05;0.000141943;1.32639e-05;-3.20366e-06;4.74899e-317;8.84797e-08
3.948e-05;6.1041e-05;0.000170846;1.66546e-05;-3.14399e-06;4.74899e-317;1.29319e-07
3.952e-05;6.00309e-05;0.000199897;2.00594e-05;-3.06612e-06;4.74899e-317;1.72767e-07
3.956e-05;5.86457e-05;0.000228968;2.34741e-05;-2.96908e-06;4.74899e-317;2.18736e-07
3.96e-05;5.69016e-05;0.000257953;2.68786e-05;-2.85192e-06;4.74899e-317;2.67048e-07
3.964e-05;5.48551e-05;0.000286784;3.02524e-05;-2.71375e-06;4.74899e-317;3.17475e-07
3.968e-05;5.25618e-05;0.000315411;3.35791e-05;-2.55372e-06;4.74899e-317;3.69807e-07
3.972e-05;5.00335e-05;0.000343784;3.68308e-05;-2.37108e-06;4.74899e-317;4.23882e-07
3.976e-05;4.72347e-05;0.000371827;3.99508e-05;-2.16521e-06;4.74899e-317;4.79585e-07
3.98e-05;4.41185e-05;0.00039944;4.28581e-05;-1.93556e-06;4.74899e-317;5.36786e-07
3.984e-05;4.06667e-05;0.000426512;4.5479e-05;-1.68169e-06;4.74899e-317;5.95278e-07
3.988e-05;3.6901e-05;0.000452932;4.77786e-05;-1.40323e-06;4.74899e-317;6.54754e-07
3.992e-05;3.28712e-05;0.000478614;4.977e-05;-1.09991e-06;4.74899e-317;7.14823e-07
3.996e-05;2.86399e-05;0.000503494;5.14943e-05;-7.71584e-07;4.74899e-317;7.75087e-07
4e-05;2.4277e-05;0.000527526;5.29937e-05;-4.18243e-07;4.74899e-317;8.35197e-07
4.004e-05;1.98518e-05;0.000550662;5.42958e-05;-4.00353e-08;4.74899e-317;8.94877e-07
4.008e-05;1.54158e-05;0.000572823;5.54104e-05;3.62737e-07;4.74899e-317;9.53892e-07
4.012e-05;1.09886e-05;0.00059389;5.63276e-05;7.8963e-07;4.74899e-317;1.01197e-06
4.016e-05;6.5668e-06;0.000613708;5.70145e-05;1.24007e-06;4.74899e-317;1.06876e-06
4.02e-05;2.15498e-06;0.000632115;5.74225e-05;1.71338e-06;4.74899e-317;1.12383e-06
4.024e-05;-2.2095e-06;0.000648964;5.75071e-05;2.20872e-06;4.74899e-317;1.17669e-06
4.028e-05;-6.46396e-06;0.000664138;5.72547e-05;2.72514e-06;4.74899e-317;1.22691e-06
4.032e-05;-1.05547e-05;0.000677568;5.66937e-05;3.26151e-06;4.74899e-317;1.27418e-06
4.036e-05;-1.44645e-05;0.000689226;5.5889e-05;3.81656e-06;4.74899e-317;1.31824e-06
4.04e-05;-1.82082e-05;0.000699121;5.49287e-05;4.38885e-06;4.74899e-317;1.35889e-06
4.044e-05;-2.18041e-05;0.000707274;5.391e-05;4.97686e-06;4.74899e-317;1.39589e-06
4.048e-05;-2.52555e-05;0.00071368;5.29209e-05;5.57893e-06;4.74899e-317;1.42892e-06
4.052e-05;-2.85568e-05;0.000718291;5.20144e-05;6.19334e-06;4.74899e-317;1.4576e-06
4.056e-05;-3.17107e-05;0.000721017;5.11878e-05;6.81825e-06;4.74899e-317;1.48157e-06
4.06e-05;-3.47269e-05;0.000721767;5.03816e-05;7.45175e-06;4.74899e-317;1.50057e-06
4.064e-05;-3.75988e-05;0.000720474;4.95019e-05;8.09181e-06;4.74899e-317;1.51447e-06
4.068e-05;-4.02851e-05;0.000717105;4.84466e-05;8.73631e-06;4.74899e-317;1.52325e-06
4.072e-05;-4.27224e-05;0.000711641;4.71211e-05;9.38306e-06;4.74899e-317;1.52687e-06
4.076e-05;-4.48594e-05;0.000704054;4.54464e-05;1.00299e-05;4.74899e-317;1.52528e-06
4.08e-05;-4.66758e-05;0.000694301;4.33719e-05;1.06744e-05;4.74899e-317;1.51831e-06
4.084e-05;-4.81636e-05;0.000682346;4.08929e-05;1.13146e-05;4.74899e-317;1.5058e-06
4.088e-05;-4.92888e-05;0.000668183;3.80584e-05;1.19479e-05;4.74899e-317;1.48763e-06
4.092e-05;-4.99768e-05;0.000651835;3.49574e-05;1.25723e-05;4.74899e-317;1.46383e-06
4.096e-05;-5.01388e-05;0.000633347;3.16904e-05;1.31853e-05;4.74899e-317;1.43452e-06
4.1e-05;-4.97179e-05;0.000612758;2.83439e-05;1.37847e-05;4.74899e-317;1.3999e-06
4.104e-05;-4.87161e-05;0.000590075;2.49812e-05;1.43682e-05;4.74899e-317;1.36015e-06
4.108e-05;-4.71855e-05;0.000565274;2.16456e-05;1.49335e-05;4.74899e-317;1.31533e-06
4.112e-05;-4.51982e-05;0.000538312;1.83635e-05;1.54784e-05;4.74899e-317;1.26544e-06
4.116e-05;-4.2816e-05;0.000509152;1.51426e-05;1.60007e-05;4.74899e-317;1.21047e-06
4.12e-05;-4.00696e-05;0.000477791;1.19703e-05;1.64984e-05;4.74899e-317;1.15049e-06
4.124e-05;-3.69467e-05;0.000444272;8.8216e-06;1.69694e-05;4.74899e-317;1.08569e-06
4.128e-05;-3.33969e-05;0.000408683;5.67689e-06;1.74116e-05;4.74899e-317;1.01634e-06
4.132e-05;-2.93595e-05;0.000371142;2.53603e-06;1.78231e-05;4.74899e-317;9.42735e-07
4.136e-05;-2.48095e-05;0.000331774;-5.83522e-07;1.8202e-05;4.74899e-317;8.65078e-07
4.14e-05;-1.97892e-05;0.000290697;-3.66346e-06;1.85465e-05;4.74899e-317;7.83469e-07
4.144e-05;-1.43956e-05;0.000248018;-6.70064e-06;1.88547e-05;4.74899e-317;6.97932e-07
4.148e-05;-8.72515e-06;0.000203837;-9.70975e-06;1.91249e-05;4.74899e-317;6.08503e-07
4.152e-05;-2.81602e-06;0.000158266;-1.27159e-05;1.93556e-05;4.74899e-317;5.15302e-07
4.156e-05;3.36704e-06;0.000111422;-1.57486e-05;1.95451e-05;4.74899e-317;4.18553e-07
4.16e-05;9.89808e-06;6.34291e-05;-1.88409e-05;1.9692e-05;4.74899e-317;3.18535e-07
4.164e-05;1.68394e-05;1.43911e-05;-2.20276e-05;1.97948e-05;4.74899e-317;2.15501e-07
4.168e-05;2.42143e-05;-3.56084e-05;-2.53356e-05;1.98521e-05;4.74899e-317;1.09611e-07
4.172e-05;3.20104e-05;-8.65025e-05;-2.87686e-05;1.98626e-05;4.74899e-317;9.28916e-10
4.176e-05;4.01946e-05;-0.000138223;-3.22974e-05;1.98252e-05;4.74899e-317;-1.10518e-07
4.18e-05;4.87206e-05;-0.000190685;-3.5861e-05;1.97387e-05;4.74899e-317;-2.24656e-07
4.184e-05;5.75363e-05;-0.00024377;-3.93771e-05;1.96021e-05;4.74899e-317;-3.41299e-07
4.188e-05;6.65995e-05;-0.000297328;-4.27544e-05;1.94145e-05;4.74899e-317;-4.60154e-07
4.192e-05;7.58957e-05;-0.00035118;-4.59074e-05;1.91752e-05;4.74899e-317;-5.80877e-07
4.196e-05;8.54348e-05;-0.000405133;-4.87689e-05;1.88833e-05;4.74899e-317;-7.03153e-07
4.2e-05;9.52188e-05;-0.000459001;-5.13016e-05;1.85382e-05;4.74899e-317;-8.26745e-07
4.204e-05;0.000105205;-0.000512626;-5.35035e-05;1.81396e-05;4.74899e-317;-9.51479e-07
4.208e-05;0.000115297;-0.000565884;-5.54013e-05;1.76869e-05;4.74899e-317;-1.07718e-06
4.212e-05;0.000125383;-0.000618675;-5.70361e-05;1.718e-05;4.74899e-317;-1.2036e-06
4.216e-05;0.000135369;-0.000670899;-5.8448e-05;1.66189e-05;4.74899e-317;-1.33038e-06
4.22e-05;0.000145205;-0.000722446;-5.96707e-05;1.60037e-05;4.74899e-317;-1.45706e-06
4.224e-05;0.000154865;-0.000773179;-6.07364e-05;1.53346e-05;4.74899e-317;-1.58313e-06
4.228e-05;0.000164324;-0.000822947;-6.16804e-05;1.46122e-05;4.74899e-317;-1.70812e-06
4.232e-05;0.000173557;-0.000871588;-6.2536e-05;1.38369e-05;4.74899e-317;-1.83161e-06
4.236e-05;0.000182557;-0.00091894;-6.33196e-05;1.30095e-05;4.74899e-317;-1.9532e-06
4.24e-05;0.000191343;-0.000964836;-6.4021e-05;1.21311e-05;4.74899e-317;-2.07251e-06
4.244e-05;0.000199945;-0.00100911;-6.46056e-05;1.12029e-05;4.74899e-317;-2.18909e-06
4.248e-05;0.000208367;-0.00105158;-6.50279e-05;1.02263e-05;4.74899e-317;-2.3024e-06
4.252e-05;0.000216578;-0.00109208;-6.52474e-05;9.20301e-06;4.74899e-317;-2.41185e-06
4.256e-05;0.000224515;-0.00113049;-6.52419e-05;8.13481e-06;4.74899e-317;-2.51685e-06
4.26e-05;0.000232108;-0.00116671;-6.50159e-05;7.02366e-06;4.74899e-317;-2.61685e-06
4.264e-05;0.000239285;-0.00120067;-6.45988e-05;5.87168e-06;4.74899e-317;-2.71141e-06
4.268e-05;0.000245978;-0.00123233;-6.40302e-05;4.68119e-06;4.74899e-317;-2.80011e-06
4.272e-05;0.000252132;-0.00126164;-6.33385e-05;3.4547e-06;4.74899e-317;-2.88262e-06
4.276e-05;0.000257718;-0.00128858;-6.25232e-05;2.19491e-06;4.74899e-317;-2.95857e-06
4.28e-05;0.000262733;-0.00131309;-6.15532e-05;9.04764e-07;4.74899e-317;-3.02758e-06
4.284e-05;0.000267177;-0.00133508;-6.03778e-05;-4.12652e-07;4.74899e-317;-3.08923e-06
4.288e-05;0.000271031;-0.00135445;-5.89448e-05;-1.75416e-06;4.74899e-317;-3.14312e-06
4.292e-05;0.00027424;-0.00137108;-5.72189e-05;-3.11651e-06;4.74899e-317;-3.1889e-06
4.296e-05;0.000276736;-0.00138487;-5.51967e-05;-4.49636e-06;4.74899e-317;-3.22631e-06
4.3e-05;0.000278451;-0.00139571;-5.29107e-05;-5.89025e-06;4.74899e-317;-3.25517e-06
4.304e-05;0.000279335;-0.00140356;-5.04187e-05;-7.29458e-06;4.74899e-317;-3.27539e-06
4.308e-05;0.000279353;-0.00140836;-4.77829e-05;-8.70563e-06;4.74899e-317;-3.28692e-06
4.312e-05;0.00027849;-0.00141008;-4.50518e-05;-1.01196e-05;4.74899e-317;-3.28971e-06
4.316e-05;0.000276765;-0.00140867;-4.22551e-05;-1.15328e-05;4.74899e-317;-3.28369e-06
4.32e-05;0.000274231;-0.00140405;-3.94073e-05;-1.29415e-05;4.74899e-317;-3.2688e-06
4.324e-05;0.000270966;-0.00139613;-3.65124e-05;-1.43418e-05;4.74899e-317;-3.24496e-06
4.328e-05;0.000267036;-0.00138483;-3.35633e-05;-1.57301e-05;4.74899e-317;-3.21221e-06
4.332e-05;0.000262469;-0.00137015;-3.05418e-05;-1.71028e-05;4.74899e-317;-3.17063e-06
4.336e-05;0.000257249;-0.00135215;-2.74282e-05;-1.8456e-05;4.74899e-317;-3.12039e-06
4.34e-05;0.000251344;-0.00133097;-2.4214e-05;-1.97858e-05;4.74899e-317;-3.06167e-06
4.344e-05;0.000244726;-0.00130671;-2.09113e-05;-2.10885e-05;4.74899e-317;-2.99463e-06
4.348e-05;0.000237381;-0.00127947;-1.75471e-05;-2.236e-05;4.74899e-317;-2.9193e-06
4.352e-05;0.000229299;-0.00124931;-1.41499e-05;-2.35969e-05;4.74899e-317;-2.83565e-06
4.356e-05;0.000220469;-0.00121626;-1.07381e-05;-2.47953e-05;4.74899e-317;-2.74363e-06
4.36e-05;0.000210892;-0.00118033;-7.31511e-06;-2.59517e-05;4.74899e-317;-2.64325e-06
4.364e-05;0.000200586;-0.00114153;-3.87164e-06;-2.70626e-05;4.74899e-317;-2.53462e-06
4.368e-05;0.000189584;-0.00109993;-3.86216e-07;-2.81243e-05;4.74899e-317;-2.41799e-06
4.372e-05;0.000177916;-0.00105564;3.17252e-06;-2.91332e-05;4.74899e-317;-2.29359e-06
4.376e-05;0.000165599;-0.00100881;6.83701e-06;-3.0086e-05;4.74899e-317;-2.16164e-06
4.38e-05;0.000152645;-0.000959592;1.06262e-05;-3.0979e-05;4.74899e-317;-2.02219e-06
4.384e-05;0.000139078;-0.000908095;1.45364e-05;-3.1809e-05;4.74899e-317;-1.8752e-06
4.388e-05;0.000124953;-0.000854397;1.85462e-05;-3.25729e-05;4.74899e-317;-1.72059e-06
4.392e-05;0.000110343;-0.000798543;2.26294e-05;-3.32675e-05;4.74899e-317;-1.55837e-06
4.396e-05;9.53286e-05;-0.000740582;2.67598e-05;-3.38896e-05;4.74899e-317;-1.3887e-06
4.4e-05;7.99726e-05;-0.00068059;3.0903e-05;-3.44363e-05;4.74899e-317;-1.21189e-06
4.404e-05;6.43103e-05;-0.000618684;3.50068e-05;-3.49042e-05;4.74899e-317;-1.0283e-06
4.408e-05;4.83536e-05;-0.000555022;3.90079e-05;-3.52904e-05;4.74899e-317;-8.38194e-07
4.412e-05;3.21092e-05;-0.000489804;4.28508e-05;-3.5592e-05;4.74899e-317;-6.41741e-07
4.416e-05;1.56037e-05;-0.000423245;4.65054e-05;-3.58064e-05;4.74899e-317;-4.39028e-07
4.42e-05;-1.10048e-06;-0.000355548;4.99693e-05;-3.59314e-05;4.74899e-317;-2.30205e-07
4.424e-05;-1.79098e-05;-0.000286869;5.32585e-05;-3.59647e-05;4.74899e-317;-1.56112e-08
4.428e-05;-3.47249e-05;-0.000217326;5.63927e-05;-3.59044e-05;4.74899e-317;2.04168e-07
4.432e-05;-5.14704e-05;-0.000147033;5.93798e-05;-3.57487e-05;4.74899e-317;4.28354e-07
4.436e-05;-6.81085e-05;-7.61369e-05;6.22059e-05;-3.5496e-05;4.74899e-317;6.56127e-07
4.44e-05;-8.46285e-05;-4.83747e-06;6.48371e-05;-3.51449e-05;4.74899e-317;8.86776e-07
4.444e-05;-0.000101025;6.66414e-05;6.72427e-05;-3.46942e-05;4.74899e-317;1.11977e-06
4.448e-05;-0.000117283;0.000138094;6.94267e-05;-3.41433e-05;4.74899e-317;1.35467e-06
4.452e-05;-0.000133375;0.000209364;7.14468e-05;-3.34918e-05;4.74899e-317;1.59099e-06
4.456e-05;-0.000149261;0.000280339;7.34051e-05;-3.27395e-05;4.74899e-317;1.82803e-06
4.46e-05;-0.000164883;0.000350922;7.54094e-05;-3.18865e-05;4.74899e-317;2.06485e-06
4.464e-05;-0.000180156;0.000420993;7.75281e-05;-3.09329e-05;4.74899e-317;2.30032e-06
4.468e-05;-0.000194991;0.000490385;7.97599e-05;-2.98794e-05;4.74899e-317;2.53338e-06
4.472e-05;-0.000209329;0.000558887;8.20347e-05;-2.87271e-05;4.74899e-317;2.7631e-06
4.476e-05;-0.000223165;0.000626276;8.42448e-05;-2.74775e-05;4.74899e-317;2.98874e-06
4.48e-05;-0.000236536;0.000692361;8.629e-05;-2.61326e-05;4.74899e-317;3.20967e-06
4.484e-05;-0.000249466;0.000757006;8.81104e-05;-2.4695e-05;4.74899e-317;3.42516e-06
4.488e-05;-0.000261925;0.000820124;8.96895e-05;-2.31674e-05;4.74899e-317;3.63429e-06
4.492e-05;-0.000273821;0.000881626;9.10342e-05;-2.15528e-05;4.74899e-317;3.83596e-06
4.496e-05;-0.000285047;0.000941378;9.21481e-05;-1.98547e-05;4.74899e-317;4.02905e-06
4.5e-05;-0.000295528;0.000999192;9.30153e-05;-1.80767e-05;4.74899e-317;4.21257e-06
4.504e-05;-0.000305241;0.00105484;9.35991e-05;-1.62228e-05;4.74899e-317;4.38583e-06
4.508e-05;-0.000314189;0.00110813;9.38519e-05;-1.42971e-05;4.74899e-317;4.54839e-06
4.512e-05;-0.000322382;0.00115886;9.3735e-05;-1.23045e-05;4.74899e-317;4.69989e-06
4.516e-05;-0.000329816;0.00120694;9.32427e-05;-1.02499e-05;4.74899e-317;4.83981e-06
4.52e-05;-0.000336477;0.00125227;9.24185e-05;-8.13826e-06;4.74899e-317;4.96743e-06
4.524e-05;-0.000342334;0.00129483;9.13525e-05;-5.975e-06;4.74899e-317;5.08183e-06
4.528e-05;-0.000347339;0.00133458;9.01585e-05;-3.76582e-06;4.74899e-317;5.18213e-06
4.532e-05;-0.000351434;0.00137149;8.89407e-05;-1.51681e-06;4.74899e-317;5.26762e-06
4.536e-05;-0.000354574;0.00140544;8.77656e-05;7.6552e-07;4.74899e-317;5.33786e-06
4.54e-05;-0.000356748;0.00143633;8.66489e-05;3.07437e-06;4.74899e-317;5.39262e-06
4.544e-05;-0.000357981;0.001464;8.55585e-05;5.40271e-06;4.74899e-317;5.43164e-06
4.548e-05;-0.000358315;0.00148837;8.44301e-05;7.74329e-06;4.74899e-317;5.45451e-06
4.552e-05;-0.000357792;0.00150937;8.31866e-05;1.00887e-05;4.74899e-317;5.46061e-06
4.556e-05;-0.000356444;0.001527;8.17561e-05;1.24316e-05;4.74899e-317;5.44924e-06
4.56e-05;-0.000354299;0.00154126;8.00837e-05;1.47644e-05;4.74899e-317;5.41982e-06
4.564e-05;-0.000351378;0.00155217;7.81405e-05;1.70797e-05;4.74899e-317;5.37206e-06
4.568e-05;-0.000347682;0.00155975;7.59283e-05;1.93698e-05;4.74899e-317;5.30597e-06
4.572e-05;-0.000343182;0.00156403;7.3476e-05;2.1627e-05;4.74899e-317;5.22169e-06
4.576e-05;-0.000337825;0.00156505;7.08229e-05;2.38435e-05;4.74899e-317;5.11927e-06
4.58e-05;-0.000331561;0.00156283;6.79945e-05;2.60114e-05;4.74899e-317;4.9985e-06
4.584e-05;-0.000324378;0.00155735;6.49862e-05;2.8123e-05;4.74899e-317;4.85898e-06
4.588e-05;-0.000316313;0.00154861;6.17683e-05;3.017e-05;4.74899e-317;4.7003e-06
4.592e-05;-0.00030744;0.00153663;5.831e-05;3.21444e-05;4.74899e-317;4.52227e-06
4.596e-05;-0.000297828;0.00152141;5.46049e-05;3.40378e-05;4.74899e-317;4.32508e-06
4.6e-05;-0.000287522;0.00150297;5.06839e-05;3.58423e-05;4.74899e-317;4.10926e-06
4.604e-05;-0.00027654;0.00148135;4.66076e-05;3.75498e-05;4.74899e-317;3.87551e-06
4.608e-05;-0.000264893;0.00145659;4.24482e-05;3.9153e-05;4.74899e-317;3.62445e-06
4.612e-05;-0.000252597;0.00142877;3.82706e-05;4.06443e-05;4.74899e-317;3.35652e-06
4.616e-05;-0.000239679;0.00139797;3.41221e-05;4.20168e-05;4.74899e-317;3.07204e-06
4.62e-05;-0.000226175;0.0013643;3.00285e-05;4.32639e-05;4.74899e-317;2.77139e-06
4.624e-05;-0.000212143;0.00132788;2.59922e-05;4.43794e-05;4.74899e-317;2.45531e-06
4.628e-05;-0.000197663;0.00128884;2.19948e-05;4.53577e-05;4.74899e-317;2.1249e-06
4.632e-05;-0.000182822;0.00124731;1.8007e-05;4.61934e-05;4.74899e-317;1.7815e-06
4.636e-05;-0.000167684;0.0012034;1.4006e-05;4.68816e-05;4.74899e-317;1.42651e-06
4.64e-05;-0.000152279;0.00115728;9.99005e-06;4.74175e-05;4.74899e-317;1.06108e-06
4.644e-05;-0.000136614;0.00110907;5.97923e-06;4.77966e-05;4.74899e-317;6.86183e-07
4.648e-05;-0.000120704;0.00105891;2.00017e-06;4.80147e-05;4.74899e-317;3.02668e-07
4.652e-05;-0.000104602;0.00100694;-1.93359e-06;4.80678e-05;4.74899e-317;-8.84878e-08
4.656e-05;-8.83844e-05;0.000953285;-5.83409e-06;4.79527e-05;4.74899e-317;-4.8601e-07
4.66e-05;-7.21191e-05;0.000898079;-9.73674e-06;4.76669e-05;4.74899e-317;-8.88316e-07
4.664e-05;-5.58495e-05;0.000841445;-1.36847e-05;4.72087e-05;4.74899e-317;-1.29367e-06
4.668e-05;-3.95987e-05;0.0007835;-1.7707e-05;4.65769e-05;4.74899e-317;-1.70041e-06
4.672e-05;-2.33869e-05;0.000724367;-2.18032e-05;4.57708e-05;4.74899e-317;-2.10719e-06
4.676e-05;-7.23682e-06;0.000664186;-2.59439e-05;4.47903e-05;4.74899e-317;-2.51292e-06
4.68e-05;8.83134e-06;0.00060313;-3.00874e-05;4.3636e-05;4.74899e-317;-2.9167e-06
4.684e-05;2.47934e-05;0.000541388;-3.41974e-05;4.23092e-05;4.74899e-317;-3.31748e-06
4.688e-05;4.05952e-05;0.000479139;-3.82508e-05;4.0812e-05;4.74899e-317;-3.71401e-06
4.692e-05;5.61298e-05;0.000416528;-4.22331e-05;3.9147e-05;4.74899e-317;-4.10476e-06
4.696e-05;7.12504e-05;0.00035367;-4.61328e-05;3.73169e-05;4.74899e-317;-4.48817e-06
4.7e-05;8.58235e-05;0.000290674;-4.99379e-05;3.53248e-05;4.74899e-317;-4.86289e-06
4.704e-05;9.97873e-05;0.00022768;-5.36314e-05;3.31736e-05;4.74899e-317;-5.22789e-06
4.708e-05;0.000113169;0.000164874;-5.71849e-05;3.08666e-05;4.74899e-317;-5.58247e-06
4.712e-05;0.00012605;0.000102485;-6.05568e-05;2.84076e-05;4.74899e-317;-5.92604e-06
4.716e-05;0.000138496;4.07493e-05;-6.3701e-05;2.58015e-05;4.74899e-317;-6.25784e-06
4.72e-05;0.000150519;-2.01171e-05;-6.6584e-05;2.30538e-05;4.74899e-317;-6.57673e-06
4.724e-05;0.00016207;-7.99562e-05;-6.91956e-05;2.01711e-05;4.74899e-317;-6.88127e-06
4.728e-05;0.000173064;-0.000138678;-7.15479e-05;1.71602e-05;4.74899e-317;-7.16987e-06
4.732e-05;0.000183408;-0.000196242;-7.36668e-05;1.40283e-05;4.74899e-317;-7.44119e-06
4.736e-05;0.000193021;-0.000252608;-7.55826e-05;1.07828e-05;4.74899e-317;-7.69426e-06
4.74e-05;0.000201847;-0.000307687;-7.73239e-05;7.43183e-06;4.74899e-317;-7.92854e-06
4.744e-05;0.000209873;-0.00036132;-7.89137e-05;3.98399e-06;4.74899e-317;-8.14364e-06
4.748e-05;0.000217136;-0.000413312;-8.03718e-05;4.48647e-07;4.74899e-317;-8.33895e-06
4.752e-05;0.000223692;-0.000463487;-8.17261e-05;-3.16456e-06;4.74899e-317;-8.51346e-06
4.756e-05;0.000229575;-0.000511752;-8.30252e-05;-6.84599e-06;4.74899e-317;-8.66575e-06
4.76e-05;0.000234762;-0.000558089;-8.43352e-05;-1.05862e-05;4.74899e-317;-8.79422e-06
4.764e-05;0.00023918;-0.000602524;-8.57118e-05;-1.43758e-05;4.74899e-317;-8.8975e-06
4.768e-05;0.000242745;-0.000645061;-8.71637e-05;-1.82054e-05;4.74899e-317;-8.97471e-06
4.772e-05;0.000245417;-0.000685636;-8.86342e-05;-2.20646e-05;4.74899e-317;-9.02553e-06
4.776e-05;0.000247206;-0.000724111;-9.0016e-05;-2.59426e-05;4.74899e-317;-9.04997e-06
4.78e-05;0.000248158;-0.000760296;-9.11892e-05;-2.98274e-05;4.74899e-317;-9.04801e-06
4.784e-05;0.000248329;-0.000793999;-9.20544e-05;-3.37067e-05;4.74899e-317;-9.01926e-06
4.788e-05;0.00024776;-0.000825076;-9.25462e-05;-3.75681e-05;4.74899e-317;-8.96288e-06
4.792e-05;0.000246473;-0.000853473;-9.26354e-05;-4.13993e-05;4.74899e-317;-8.8778e-06
4.796e-05;0.00024446;-0.000879222;-9.23291e-05;-4.51883e-05;4.74899e-317;-8.76318e-06
4.8e-05;0.000241696;-0.000902407;-9.167e-05;-4.8923e-05;4.74899e-317;-8.61877e-06
4.804e-05;0.000238156;-0.000923107;-9.07257e-05;-5.25908e-05;4.74899e-317;-8.44502e-06
4.808e-05;0.000233844;-0.000941352;-8.95653e-05;-5.61795e-05;4.74899e-317;-8.24289e-06
4.812e-05;0.000228792;-0.000957115;-8.82366e-05;-5.96769e-05;4.74899e-317;-8.01338e-06
4.816e-05;0.000223042;-0.000970343;-8.67623e-05;-6.30718e-05;4.74899e-317;-7.75717e-06
4.82e-05;0.000216626;-0.000980992;-8.51559e-05;-6.63533e-05;4.74899e-317;-7.47446e-06
4.824e-05;0.000209554;-0.000989061;-8.34399e-05;-6.95112e-05;4.74899e-317;-7.16522e-06
4.828e-05;0.000201846;-0.000994604;-8.16497e-05;-7.25352e-05;4.74899e-317;-6.82963e-06
4.832e-05;0.000193542;-0.00099771;-7.98212e-05;-7.54147e-05;4.74899e-317;-6.46841e-06
4.836e-05;0.000184701;-0.000998471;-7.7978e-05;-7.81395e-05;4.74899e-317;-6.08297e-06
4.84e-05;0.00017537;-0.000996951;-7.61292e-05;-8.06988e-05;4.74899e-317;-5.67508e-06
4.844e-05;0.00016556;-0.000993178;-7.42758e-05;-8.30827e-05;4.74899e-317;-5.24643e-06
4.848e-05;0.000155268;-0.000987161;-7.24149e-05;-8.52813e-05;4.74899e-317;-4.79829e-06
4.852e-05;0.000144508;-0.000978925;-7.05368e-05;-8.72855e-05;4.74899e-317;-4.33141e-06
4.856e-05;0.000133339;-0.000968531;-6.86218e-05;-8.90868e-05;4.74899e-317;-3.84638e-06
4.86e-05;0.000121851;-0.000956073;-6.66392e-05;-9.0677e-05;4.74899e-317;-3.34398e-06
4.864e-05;0.000110128;-0.000941647;-6.455e-05;-9.20487e-05;4.74899e-317;-2.82552e-06
4.868e-05;9.82213e-05;-0.000925338;-6.23112e-05;-9.31954e-05;4.74899e-317;-2.2927e-06
4.872e-05;8.61543e-05;-0.000907215;-5.98798e-05;-9.41117e-05;4.74899e-317;-1.74736e-06
4.876e-05;7.39456e-05;-0.000887344;-5.72218e-05;-9.47934e-05;4.74899e-317;-1.19111e-06
4.88e-05;6.16178e-05;-0.00086581;-5.43226e-05;-9.52362e-05;4.74899e-317;-6.25111e-07
4.884e-05;4.9185e-05;-0.000842718;-5.11958e-05;-9.54364e-05;4.74899e-317;-5.02253e-08
4.888e-05;3.66425e-05;-0.00081819;-4.78839e-05;-9.539e-05;4.74899e-317;5.32651e-07
4.892e-05;2.39823e-05;-0.000792363;-4.44493e-05;-9.50937e-05;4.74899e-317;1.12225e-06
4.896e-05;1.12245e-05;-0.000765381;-4.09622e-05;-9.45448e-05;4.74899e-317;1.71681e-06
4.9e-05;-1.57177e-06;-0.000737391;-3.74935e-05;-9.37414e-05;4.74899e-317;2.31427e-06
4.904e-05;-1.4335e-05;-0.000708528;-3.41142e-05;-9.26826e-05;4.74899e-317;2.91265e-06
4.908e-05;-2.702e-05;-0.000678902;-3.08914e-05;-9.13676e-05;4.74899e-317;3.5104e-06
4.912e-05;-3.96149e-05;-0.000648594;-2.78733e-05;-8.97961e-05;4.74899e-317;4.10647e-06
4.916e-05;-5.21093e-05;-0.000617663;-2.50665e-05;-8.79683e-05;4.74899e-317;4.70001e-06
4.92e-05;-6.44584e-05;-0.000586185;-2.24275e-05;-8.58848e-05;4.74899e-317;5.28996e-06
4.924e-05;-7.65872e-05;-0.00055427;-1.98802e-05;-8.35479e-05;4.74899e-317;5.87467e-06
4.928e-05;-8.84287e-05;-0.000522061;-1.73502e-05;-8.09611e-05;4.74899e-317;6.45186e-06
4.932e-05;-9.99551e-05;-0.000489698;-1.47937e-05;-7.81299e-05;4.74899e-317;7.01895e-06
4.936e-05;-0.000111171;-0.000457281;-1.22038e-05;-7.50605e-05;4.74899e-317;7.57346e-06
4.94e-05;-0.000122087;-0.000424862;-9.60192e-06;-7.17592e-05;4.74899e-317;8.11346e-06
4.944e-05;-0.000132708;-0.000392475;-7.02415e-06;-6.82319e-05;4.74899e-317;8.63759e-06
4.948e-05;-0.000143037;-0.000360182;-4.50937e-06;-6.44842e-05;4.74899e-317;9.14487e-06
4.952e-05;-0.000153075;-0.000328095;-2.08501e-06;-6.05227e-05;4.74899e-317;9.63425e-06
4.956e-05;-0.000162794;-0.00029636;2.4914e-07;-5.63551e-05;4.74899e-317;1.01043e-05
4.96e-05;-0.000172108;-0.000265121;2.53084e-06;-5.19906e-05;4.74899e-317;1.0553e-05
4.964e-05;-0.000180899;-0.000234487;4.82923e-06;-4.74394e-05;4.74899e-317;1.09782e-05
4.968e-05;-0.000189075;-0.000204529;7.22023e-06;-4.27116e-05;4.74899e-317;1.13778e-05
4.972e-05;-0.000196626;-0.000175301;9.75381e-06;-3.78174e-05;4.74899e-317;1.175e-05
4.976e-05;-0.00020362;-0.000146859;1.24311e-05;-3.27668e-05;4.74899e-317;1.20937e-05
4.98e-05;-0.000210143;-0.000119262;1.52034e-05;-2.75705e-05;4.74899e-317;1.24079e-05
4.984e-05;-0.000216233;-9.25615e-05;1.79891e-05;-2.22407e-05;4.74899e-317;1.2692e-05
4.988e-05;-0.000221856;-6.67996e-05;2.0695e-05;-1.6791e-05;4.74899e-317;1.29455e-05
4.992e-05;-0.000226932;-4.20036e-05;2.32335e-05;-1.12364e-05;4.74899e-317;1.31677e-05
4.996e-05;-0.000231371;-1.81972e-05;2.55364e-05;-5.59185e-06;4.74899e-317;1.33579e-05
5e-05;-0.000235104;4.59577e-06;2.75719e-05;1.28368e-07;4.74899e-317;1.35152e-05
5.004e-05;-0.000238081;2.63559e-05;2.93584e-05;5.91096e-06;4.74899e-317;1.36387e-05
5.008e-05;-0.000240284;4.70759e-05;3.09605e-05;1.17429e-05;4.74899e-317;1.37276e-05
5.012e-05;-0.000241737;6.67633e-05;3.24606e-05;1.76103e-05;4.74899e-317;1.37814e-05
5.016e-05;-0.000242495;8.54325e-05;3.3926e-05;2.34981e-05;4.74899e-317;1.38e-05
5.02e-05;-0.000242619;0.000103093;3.53909e-05;2.93908e-05;4.74899e-317;1.37839e-05
5.024e-05;-0.000242117;0.000119743;3.68595e-05;3.5273e-05;4.74899e-317;1.37335e-05
5.028e-05;-0.000240918;0.00013537;3.83206e-05;4.11301e-05;4.74899e-317;1.36493e-05
5.032e-05;-0.000238909;0.00014997;3.97604e-05;4.69487e-05;4.74899e-317;1.35315e-05
5.036e-05;-0.000236002;0.000163552;4.11719e-05;5.2715e-05;4.74899e-317;1.33797e-05
5.04e-05;-0.000232185;0.000176147;4.2566e-05;5.84149e-05;4.74899e-317;1.31934e-05
5.044e-05;-0.000227507;0.000187796;4.39756e-05;6.40331e-05;4.74899e-317;1.29722e-05
5.048e-05;-0.000222028;0.000198533;4.54459e-05;6.95537e-05;4.74899e-317;1.27159e-05
5.052e-05;-0.000215771;0.000208379;4.70113e-05;7.49607e-05;4.74899e-317;1.24252e-05
5.056e-05;-0.000208728;0.000217348;4.86747e-05;8.02392e-05;4.74899e-317;1.21013e-05
5.06e-05;-0.000200884;0.000225468;5.04056e-05;8.53755e-05;4.74899e-317;1.17457e-05
5.064e-05;-0.000192227;0.000232793;5.21594e-05;9.03569e-05;4.74899e-317;1.13599e-05
5.068e-05;-0.000182735;0.000239403;5.39002e-05;9.51707e-05;4.74899e-317;1.09451e-05
5.072e-05;-0.000172363;0.000245378;5.56087e-05;9.9804e-05;4.74899e-317;1.0502e-05
5.076e-05;-0.000161067;0.00025078;5.72719e-05;0.000104243;4.74899e-317;1.00307e-05
5.08e-05;-0.000148838;0.00025564;5.88676e-05;0.000108475;4.74899e-317;9.53098e-06
5.084e-05;-0.00013572;0.000259972;6.03593e-05;0.000112488;4.74899e-317;9.00288e-06
5.088e-05;-0.000121777;0.000263794;6.17068e-05;0.000116273;4.74899e-317;8.44704e-06
5.092e-05;-0.000107053;0.000267146;6.28791e-05;0.00011982;4.74899e-317;7.86503e-06
5.096e-05;-9.15604e-05;0.000270092;6.38588e-05;0.00012312;4.74899e-317;7.25921e-06
5.1e-05;-7.52977e-05;0.000272715;6.46416e-05;0.000126166;4.74899e-317;6.63239e-06
5.104e-05;-5.82838e-05;0.000275097;6.52432e-05;0.000128945;4.74899e-317;5.98725e-06
5.108e-05;-4.05629e-05;0.00027731;6.57121e-05;0.00013145;4.74899e-317;5.32596e-06
5.112e-05;-2.21868e-05;0.000279421;6.61311e-05;0.000133672;4.74899e-317;4.64996e-06
5.116e-05;-3.19935e-06;0.000281485;6.65919e-05;0.000135603;4.74899e-317;3.96023e-06
5.12e-05;1.6358e-05;0.000283541;6.71539e-05;0.00013724;4.74899e-317;3.25771e-06
5.124e-05;3.64301e-05;0.0002856;6.78196e-05;0.000138578;4.74899e-317;2.54386e-06
5.128e-05;5.69455e-05;0.00028765;6.85454e-05;0.000139611;4.74899e-317;1.82098e-06
5.132e-05;7.78358e-05;0.000289667;6.92732e-05;0.000140337;4.74899e-317;1.09201e-06
5.136e-05;9.90574e-05;0.000291646;6.99556e-05;0.000140751;4.74899e-317;3.59951e-07
5.14e-05;0.000120593;0.000293609;7.05597e-05;0.000140851;4.74899e-317;-3.72793e-07
5.144e-05;0.000142429;0.000295589;7.10608e-05;0.000140635;4.74899e-317;-1.10481e-06
5.148e-05;0.000164527;0.000297615;7.14403e-05;0.000140108;4.74899e-317;-1.83549e-06
5.152e-05;0.000186824;0.000299703;7.16913e-05;0.000139272;4.74899e-317;-2.56431e-06
5.156e-05;0.00020924;0.000301863;7.18202e-05;0.00013813;4.74899e-317;-3.29011e-06
5.16e-05;0.000231698;0.00030412;7.18391e-05;0.000136683;4.74899e-317;-4.01057e-06
5.164e-05;0.00025413;0.000306507;7.17508e-05;0.000134933;4.74899e-317;-4.72236e-06
5.168e-05;0.000276472;0.000309051;7.15357e-05;0.000132882;4.74899e-317;-5.42186e-06
5.172e-05;0.000298672;0.000311757;7.11504e-05;0.000130534;4.74899e-317;-6.106e-06
5.176e-05;0.000320703;0.000314608;7.05383e-05;0.000127895;4.74899e-317;-6.7729e-06
5.18e-05;0.000342559;0.000317575;6.96481e-05;0.00012497;4.74899e-317;-7.42178e-06
5.184e-05;0.000364215;0.000320633;6.84523e-05;0.000121768;4.74899e-317;-8.05246e-06
5.188e-05;0.000385594;0.000323765;6.69611e-05;0.000118296;4.74899e-317;-8.66459e-06
5.192e-05;0.000406568;0.000326963;6.52247e-05;0.00011456;4.74899e-317;-9.25728e-06
5.196e-05;0.000427001;0.000330224;6.33238e-05;0.000110569;4.74899e-317;-9.8291e-06
5.2e-05;0.000446808;0.00033355;6.13492e-05;0.000106332;4.74899e-317;-1.03785e-05
5.204e-05;0.000465972;0.000336929;5.93751e-05;0.000101863;4.74899e-317;-1.09041e-05
5.208e-05;0.000484511;0.000340319;5.74373e-05;9.71726e-05;4.74899e-317;-1.14047e-05
5.212e-05;0.000502438;0.00034364;5.55277e-05;9.22757e-05;4.74899e-317;-1.18785e-05
5.216e-05;0.000519729;0.000346797;5.36046e-05;8.71846e-05;4.74899e-317;-1.23236e-05
5.22e-05;0.00053632;0.000349717;5.16165e-05;8.1911e-05;4.74899e-317;-1.27373e-05
5.224e-05;0.000552115;0.000352386;4.95248e-05;7.64669e-05;4.74899e-317;-1.31168e-05
5.228e-05;0.000566984;0.000354833;4.7313e-05;7.08651e-05;4.74899e-317;-1.346e-05
5.232e-05;0.000580786;0.000357093;4.49758e-05;6.51191e-05;4.74899e-317;-1.37662e-05
5.236e-05;0.0005934;0.000359154;4.24978e-05;5.92427e-05;4.74899e-317;-1.40356e-05
5.24e-05;0.000604757;0.000360947;3.98425e-05;5.32499e-05;4.74899e-317;-1.42694e-05
5.244e-05;0.000614854;0.000362367;3.69627e-05;4.71548e-05;4.74899e-317;-1.44685e-05
5.248e-05;0.000623712;0.000363312;3.38263e-05;4.09717e-05;4.74899e-317;-1.46329e-05
5.252e-05;0.000631338;0.000363705;3.04349e-05;3.47161e-05;4.74899e-317;-1.47615e-05
5.256e-05;0.000637694;0.000363497;2.68224e-05;2.84046e-05;4.74899e-317;-1.48526e-05
5.26e-05;0.00064271;0.000362657;2.30386e-05;2.20549e-05;4.74899e-317;-1.49048e-05
5.264e-05;0.000646311;0.000361168;1.91305e-05;1.56851e-05;4.74899e-317;-1.49177e-05
5.268e-05;0.000648444;0.00035903;1.5129e-05;9.31269e-06;4.74899e-317;-1.4892e-05
5.272e-05;0.000649075;0.000356241;1.10431e-05;2.95416e-06;4.74899e-317;-1.48293e-05
5.276e-05;0.000648188;0.000352778;6.86521e-06;-3.37532e-06;4.74899e-317;-1.47306e-05
5.28e-05;0.000645772;0.000348582;2.58755e-06;-9.6612e-06;4.74899e-317;-1.45961e-05
5.284e-05;0.00064182;0.000343566;-1.77673e-06;-1.58888e-05;4.74899e-317;-1.44245e-05
5.288e-05;0.000636312;0.000337639;-6.18567e-06;-2.2043e-05;4.74899e-317;-1.42145e-05
5.292e-05;0.000629212;0.000330727;-1.05818e-05;-2.81092e-05;4.74899e-317;-1.39657e-05
5.296e-05;0.000620471;0.000322778;-1.49172e-05;-3.40738e-05;4.74899e-317;-1.36796e-05
5.3e-05;0.000610052;0.000313752;-1.91712e-05;-3.99242e-05;4.74899e-317;-1.33595e-05
5.304e-05;0.00059795;0.000303619;-2.33489e-05;-4.56484e-05;4.74899e-317;-1.30099e-05
5.308e-05;0.000584199;0.000292365;-2.74653e-05;-5.12338e-05;4.74899e-317;-1.26347e-05
5.312e-05;0.000568846;0.000279996;-3.15294e-05;-5.66667e-05;4.74899e-317;-1.22364e-05
5.316e-05;0.000551921;0.000266517;-3.55437e-05;-6.19328e-05;4.74899e-317;-1.18153e-05
5.32e-05;0.000533436;0.000251916;-3.95149e-05;-6.70181e-05;4.74899e-317;-1.13708e-05
5.324e-05;0.000513397;0.000236158;-4.34646e-05;-7.19098e-05;4.74899e-317;-1.09015e-05
5.328e-05;0.000491823;0.000219206;-4.74239e-05;-7.65969e-05;4.74899e-317;-1.04071e-05
5.332e-05;0.000468752;0.000201053;-5.14133e-05;-8.10703e-05;4.74899e-317;-9.8881e-06
5.336e-05;0.000444223;0.000181743;-5.54274e-05;-8.53218e-05;4.74899e-317;-9.34625e-06
5.34e-05;0.000418274;0.00016135;-5.94375e-05;-8.93435e-05;4.74899e-317;-8.78435e-06
5.344e-05;0.000390947;0.000139951;-6.34076e-05;-9.31275e-05;4.74899e-317;-8.20579e-06
5.348e-05;0.000362304;0.000117604;-6.73022e-05;-9.6667e-05;4.74899e-317;-7.61422e-06
5.352e-05;0.000332419;9.43447e-05;-7.10818e-05;-9.9957e-05;4.74899e-317;-7.01307e-06
5.356e-05;0.000301366;7.01893e-05;-7.46992e-05;-0.000102995;4.74899e-317;-6.40529e-06
5.36e-05;0.000269194;4.51417e-05;-7.81131e-05;-0.000105779;4.74899e-317;-5.79314e-06
5.364e-05;0.000235937;1.91917e-05;-8.13089e-05;-0.000108308;4.74899e-317;-5.1783e-06
5.368e-05;0.000201627;-7.67265e-06;-8.43013e-05;-0.000110578;4.74899e-317;-4.56215e-06
5.372e-05;0.000166313;-3.54419e-05;-8.71112e-05;-0.000112585;4.74899e-317;-3.94619e-06
5.376e-05;0.000130057;-6.40641e-05;-8.97392e-05;-0.000114326;4.74899e-317;-3.33229e-06
5.38e-05;9.29326e-05;-9.34461e-05;-9.21625e-05;-0.000115801;4.74899e-317;-2.72273e-06
5.384e-05;5.50194e-05;-0.00012348;-9.43549e-05;-0.000117009;4.74899e-317;-2.11995e-06
5.388e-05;1.64062e-05;-0.000154078;-9.63054e-05;-0.000117954;4.74899e-317;-1.52633e-06
5.392e-05;-2.28049e-05;-0.000185183;-9.80104e-05;-0.00011864;4.74899e-317;-9.44016e-07
5.396e-05;-6.25122e-05;-0.000216756;-9.94523e-05;-0.000119072;4.74899e-317;-3.75067e-07
5.4e-05;-0.000102637;-0.000248738;-0.000100591;-0.000119253;4.74899e-317;1.78264e-07
5.404e-05;-0.000143131;-0.000281041;-0.000101379;-0.000119189;4.74899e-317;7.13379e-07
5.408e-05;-0.000183942;-0.000313557;-0.000101795;-0.000118887;4.74899e-317;1.22742e-06
5.412e-05;-0.000224973;-0.000346185;-0.00010185;-0.000118357;4.74899e-317;1.7175e-06
5.416e-05;-0.000266053;-0.00037885;-0.000101584;-0.00011761;4.74899e-317;2.18105e-06
5.42e-05;-0.000306974;-0.000411497;-0.00010105;-0.000116656;4.74899e-317;2.61595e-06
5.424e-05;-0.000347555;-0.00044407;-0.000100308;-0.000115506;4.74899e-317;3.02075e-06
5.428e-05;-0.000387688;-0.000476505;-9.94148e-05;-0.000114167;4.74899e-317;3.39465e-06
5.432e-05;-0.000427319;-0.000508726;-9.84039e-05;-0.000112648;4.74899e-317;3.73758e-06
5.436e-05;-0.000466399;-0.000540643;-9.72601e-05;-0.000110958;4.74899e-317;4.05011e-06
5.44e-05;-0.000504851;-0.000572146;-9.59211e-05;-0.000109108;4.74899e-317;4.33314e-06
5.444e-05;-0.000542578;-0.000603112;-9.43093e-05;-0.000107112;4.74899e-317;4.58746e-06
5.448e-05;-0.00057949;-0.000633416;-9.23734e-05;-0.000104982;4.74899e-317;4.81321e-06
5.452e-05;-0.000615508;-0.000662963;-9.01068e-05;-0.00010273;4.74899e-317;5.0094e-06
5.456e-05;-0.000650543;-0.000691703;-8.75347e-05;-0.000100368;4.74899e-317;5.17398e-06
5.46e-05;-0.000684467;-0.000719618;-8.46906e-05;-9.79074e-05;4.74899e-317;5.30455e-06
5.464e-05;-0.000717116;-0.000746692;-8.16016e-05;-9.53614e-05;4.74899e-317;5.39957e-06
5.468e-05;-0.000748324;-0.000772889;-7.82823e-05;-9.27434e-05;4.74899e-317;5.45949e-06
5.472e-05;-0.000777962;-0.000798156;-7.47299e-05;-9.00682e-05;4.74899e-317;5.48701e-06
5.476e-05;-0.000805932;-0.000822427;-7.09236e-05;-8.73505e-05;4.74899e-317;5.48621e-06
5.48e-05;-0.000832154;-0.000845637;-6.68396e-05;-8.46032e-05;4.74899e-317;5.46098e-06
5.484e-05;-0.000856554;-0.000867707;-6.24772e-05;-8.18379e-05;4.74899e-317;5.41354e-06
5.488e-05;-0.000879067;-0.000888554;-5.78764e-05;-7.90644e-05;4.74899e-317;5.34402e-06
5.492e-05;-0.000899652;-0.000908095;-5.31097e-05;-7.62927e-05;4.74899e-317;5.2513e-06
5.496e-05;-0.000918287;-0.00092626;-4.82544e-05;-7.35331e-05;4.74899e-317;5.13454e-06
5.5e-05;-0.000934945;-0.000942987;-4.33691e-05;-7.07965e-05;4.74899e-317;4.99452e-06
5.504e-05;-0.000949569;-0.000958208;-3.84846e-05;-6.80931e-05;4.74899e-317;4.83386e-06
5.508e-05;-0.000962075;-0.000971844;-3.36071e-05;-6.54317e-05;4.74899e-317;4.65613e-06
5.512e-05;-0.000972377;-0.000983831;-2.87286e-05;-6.28198e-05;4.74899e-317;4.46443e-06
5.516e-05;-0.00098042;-0.000994137;-2.38413e-05;-6.02646e-05;4.74899e-317;4.26046e-06
5.52e-05;-0.000986187;-0.00100277;-1.89546e-05;-5.7773e-05;4.74899e-317;4.04478e-06
5.524e-05;-0.000989689;-0.00100973;-1.41016e-05;-5.53525e-05;4.74899e-317;3.81801e-06
5.528e-05;-0.000990939;-0.00101498;-9.32822e-06;-5.30101e-05;4.74899e-317;3.58224e-06
5.532e-05;-0.000989933;-0.00101848;-4.67022e-06;-5.07519e-05;4.74899e-317;3.34153e-06
5.536e-05;-0.000986639;-0.0010201;-1.37578e-07;-4.85825e-05;4.74899e-317;3.10104e-06
5.54e-05;-0.000981007;-0.00101979;4.28708e-06;-4.65058e-05;4.74899e-317;2.86541e-06
5.544e-05;-0.000972997;-0.00101748;8.64126e-06;-4.45249e-05;4.74899e-317;2.63732e-06
5.548e-05;-0.000962605;-0.00101314;1.29751e-05;-4.2643e-05;4.74899e-317;2.41724e-06
5.552e-05;-0.000949881;-0.00100673;1.73413e-05;-4.08627e-05;4.74899e-317;2.20439e-06
5.556e-05;-0.000934929;-0.000998215;2.17763e-05;-3.9185e-05;4.74899e-317;1.99831e-06
5.56e-05;-0.00091786;-0.000987566;2.62782e-05;-3.76087e-05;4.74899e-317;1.80009e-06
5.564e-05;-0.000898757;-0.00097476;3.07975e-05;-3.61306e-05;4.74899e-317;1.6126e-06
5.568e-05;-0.00087764;-0.000959792;3.52497e-05;-3.47461e-05;4.74899e-317;1.43962e-06
5.572e-05;-0.000854485;-0.000942667;3.95449e-05;-3.34508e-05;4.74899e-317;1.28462e-06
5.576e-05;-0.000829276;-0.000923391;4.36127e-05;-3.22413e-05;4.74899e-317;1.14974e-06
5.58e-05;-0.000802044;-0.000901964;4.74114e-05;-3.11151e-05;4.74899e-317;1.03564e-06
5.584e-05;-0.000772885;-0.000878384;5.0927e-05;-3.00699e-05;4.74899e-317;9.42173e-07
5.588e-05;-0.000741939;-0.000852647;5.41722e-05;-2.91025e-05;4.74899e-317;8.69464e-07
5.592e-05;-0.000709343;-0.000824745;5.71865e-05;-2.8208e-05;4.74899e-317;8.18636e-07
5.596e-05;-0.000675211;-0.000794665;6.00285e-05;-2.73809e-05;4.74899e-317;7.9174e-07
5.6e-05;-0.00063963;-0.000762385;6.27547e-05;-2.66163e-05;4.74899e-317;7.90877e-07
5.604e-05;-0.000602679;-0.000727898;6.53942e-05;-2.59098e-05;4.74899e-317;8.17044e-07
5.608e-05;-0.000564452;-0.000691227;6.79345e-05;-2.52575e-05;4.74899e-317;8.69404e-07
5.612e-05;-0.00052507;-0.000652439;7.03276e-05;-2.46537e-05;4.74899e-317;9.45455e-07
5.616e-05;-0.000484662;-0.000611629;7.25094e-05;-2.40907e-05;4.74899e-317;1.04203e-06
5.62e-05;-0.000443356;-0.000568888;7.44231e-05;-2.35587e-05;4.74899e-317;1.15664e-06
5.624e-05;-0.000401265;-0.000524286;7.60403e-05;-2.30473e-05;4.74899e-317;1.28834e-06
5.628e-05;-0.000358492;-0.000477875;7.73698e-05;-2.25465e-05;4.74899e-317;1.43789e-06
5.632e-05;-0.00031515;-0.000429709;7.84512e-05;-2.20475e-05;4.74899e-317;1.60696e-06
5.636e-05;-0.00027137;-0.000379852;7.93371e-05;-2.15429e-05;4.74899e-317;1.79709e-06
5.64e-05;-0.000227301;-0.000328373;8.00741e-05;-2.10263e-05;4.74899e-317;2.00899e-06
5.644e-05;-0.000183111;-0.000275338;8.06942e-05;-2.04919e-05;4.74899e-317;2.24247e-06
5.648e-05;-0.000138981;-0.000220815;8.12145e-05;-1.9934e-05;4.74899e-317;2.497e-06
5.652e-05;-9.50832e-05;-0.000164878;8.16349e-05;-1.9347e-05;4.74899e-317;2.77206e-06
5.656e-05;-5.15585e-05;-0.000107616;8.19355e-05;-1.8725e-05;4.74899e-317;3.06717e-06
5.66e-05;-8.49163e-06;-4.912e-05;8.20798e-05;-1.80628e-05;4.74899e-317;3.38122e-06
5.664e-05;3.40766e-05;1.05256e-05;8.20257e-05;-1.73549e-05;4.74899e-317;3.71207e-06
5.668e-05;7.61059e-05;7.12388e-05;8.17371e-05;-1.65947e-05;4.74899e-317;4.05665e-06
5.672e-05;0.000117507;0.000132923;8.11859e-05;-1.57734e-05;4.74899e-317;4.41194e-06
5.676e-05;0.000158124;0.000195454;8.03495e-05;-1.48815e-05;4.74899e-317;4.77602e-06
5.68e-05;0.000197766;0.000258678;7.92134e-05;-1.391e-05;4.74899e-317;5.14857e-06
5.684e-05;0.000236261;0.000322441;7.77839e-05;-1.28515e-05;4.74899e-317;5.53019e-06
5.688e-05;0.000273489;0.000386615;7.60991e-05;-1.16999e-05;4.74899e-317;5.92123e-06
5.692e-05;0.000309377;0.000451115;7.42253e-05;-1.04493e-05;4.74899e-317;6.32104e-06
5.696e-05;0.00034387;0.000515887;7.22377e-05;-9.09351e-06;4.74899e-317;6.72812e-06
5.7e-05;0.000376905;0.000580869;7.01961e-05;-7.62736e-06;4.74899e-317;7.14132e-06
5.704e-05;0.000408411;0.000645959;6.8127e-05;-6.04721e-06;4.74899e-317;7.56079e-06
5.708e-05;0.000438319;0.000710987;6.60177e-05;-4.35087e-06;4.74899e-317;7.98775e-06
5.712e-05;0.000466565;0.000775722;6.38223e-05;-2.53687e-06;4.74899e-317;8.42298e-06
5.716e-05;0.000493085;0.000839908;6.14817e-05;-6.04058e-07;4.74899e-317;8.86469e-06
5.72e-05;0.000517802;0.000903312;5.89522e-05;1.44865e-06;4.74899e-317;9.30754e-06
5.724e-05;0.000540644;0.000965768;5.62331e-05;3.62296e-06;4.74899e-317;9.74377e-06
5.728e-05;0.000561558;0.00102719;5.33758e-05;5.92202e-06;4.74899e-317;1.0166e-05
5.732e-05;0.000580516;0.00108756;5.04683e-05;8.35014e-06;4.74899e-317;1.05702e-05
5.736e-05;0.000597492;0.00114685;4.76048e-05;1.09108e-05;4.74899e-317;1.09565e-05
5.74e-05;0.000612445;0.00120498;4.48571e-05;1.36048e-05;4.74899e-317;1.13278e-05
5.744e-05;0.000625311;0.00126183;4.22603e-05;1.64299e-05;4.74899e-317;1.16864e-05
5.748e-05;0.000636036;0.00131718;3.98111e-05;1.93833e-05;4.74899e-317;1.20323e-05
5.752e-05;0.000644598;0.00137081;3.74721e-05;2.2463e-05;4.74899e-317;1.23628e-05
5.756e-05;0.000651007;0.00142248;3.51779e-05;2.56678e-05;4.74899e-317;1.26751e-05
5.76e-05;0.00065528;0.00147201;3.28482e-05;2.89951e-05;4.74899e-317;1.29679e-05
5.764e-05;0.000657424;0.00151924;3.04097e-05;3.24398e-05;4.74899e-317;1.32419e-05
5.768e-05;0.000657438;0.00156408;2.78187e-05;3.59952e-05;4.74899e-317;1.34974e-05
5.772e-05;0.000655338;0.00160644;2.50727e-05;3.9654e-05;4.74899e-317;1.37317e-05
5.776e-05;0.000651168;0.00164626;2.22014e-05;4.34089e-05;4.74899e-317;1.39377e-05
5.78e-05;0.000644996;0.0016834;1.92505e-05;4.72523e-05;4.74899e-317;1.41057e-05
5.784e-05;0.0006369;0.00171773;1.62727e-05;5.11762e-05;4.74899e-317;1.42279e-05
5.788e-05;0.000626959;0.00174911;1.33311e-05;5.51727e-05;4.74899e-317;1.43014e-05
5.792e-05;0.000615252;0.00177745;1.05019e-05;5.92341e-05;4.74899e-317;1.43294e-05
5.796e-05;0.000601848;0.00180271;7.8603e-06;6.33512e-05;4.74899e-317;1.43184e-05
5.8e-05;0.000586793;0.00182487;5.45582e-06;6.75129e-05;4.74899e-317;1.42728e-05
5.804e-05;0.000570114;0.00184384;3.29069e-06;7.17075e-05;4.74899e-317;1.41926e-05
5.808e-05;0.000551846;0.00185953;1.31962e-06;7.59243e-05;4.74899e-317;1.40735e-05
5.812e-05;0.000532066;0.00187181;-5.28449e-07;8.01536e-05;4.74899e-317;1.39108e-05
5.816e-05;0.000510895;0.00188057;-2.31674e-06;8.43845e-05;4.74899e-317;1.37034e-05
5.82e-05;0.000488477;0.00188576;-4.07045e-06;8.86027e-05;4.74899e-317;1.34538e-05
5.824e-05;0.000464942;0.00188738;-5.76515e-06;9.27916e-05;4.74899e-317;1.31644e-05
5.828e-05;0.000440396;0.00188545;-7.33951e-06;9.69351e-05;4.74899e-317;1.28335e-05
5.832e-05;0.000414943;0.00187998;-8.72361e-06;0.000101019;4.74899e-317;1.24537e-05
5.836e-05;0.000388694;0.00187099;-9.86694e-06;0.000105031;4.74899e-317;1.20158e-05
5.84e-05;0.000361768;0.00185845;-1.07561e-05;0.000108958;4.74899e-317;1.15147e-05
5.844e-05;0.000334274;0.00184234;-1.14215e-05;0.000112784;4.74899e-317;1.0954e-05
5.848e-05;0.000306308;0.0018226;-1.19338e-05;0.000116494;4.74899e-317;1.03451e-05
5.852e-05;0.000277957;0.00179922;-1.23864e-05;0.000120074;4.74899e-317;9.70118e-06
5.856e-05;0.00024932;0.0017722;-1.28622e-05;0.00012351;4.74899e-317;9.03002e-06
5.86e-05;0.000220516;0.00174162;-1.33994e-05;0.000126787;4.74899e-317;8.33029e-06
5.864e-05;0.000191677;0.0017076;-1.39736e-05;0.000129893;4.74899e-317;7.59445e-06
5.868e-05;0.000162934;0.00167022;-1.45052e-05;0.000132817;4.74899e-317;6.81591e-06
5.872e-05;0.000134401;0.00162956;-1.48832e-05;0.00013555;4.74899e-317;5.99536e-06
5.876e-05;0.000106188;0.00158564;-1.49932e-05;0.000138078;4.74899e-317;5.1412e-06
5.88e-05;7.84037e-05;0.00153847;-1.47473e-05;0.000140386;4.74899e-317;4.26382e-06
5.884e-05;5.11604e-05;0.00148807;-1.41095e-05;0.000142461;4.74899e-317;3.36812e-06
5.888e-05;2.45693e-05;0.00143448;-1.31076e-05;0.000144289;4.74899e-317;2.45024e-06
5.892e-05;-1.26697e-06;0.00137778;-1.18199e-05;0.000145863;4.74899e-317;1.50127e-06
5.896e-05;-2.62498e-05;0.00131805;-1.0347e-05;0.000147175;4.74899e-317;5.15221e-07
5.9e-05;-5.02759e-05;0.00125537;-8.78348e-06;0.000148215;4.74899e-317;-5.04556e-07
5.904e-05;-7.32377e-05;0.00118983;-7.20225e-06;0.000148974;4.74899e-317;-1.54529e-06
5.908e-05;-9.50376e-05;0.00112153;-5.64594e-06;0.000149445;4.74899e-317;-2.59114e-06
5.912e-05;-0.000115603;0.00105056;-4.12338e-06;0.00014962;4.74899e-317;-3.63157e-06
5.916e-05;-0.000134881;0.000977029;-2.614e-06;0.000149493;4.74899e-317;-4.66605e-06
5.92e-05;-0.000152827;0.000901037;-1.08512e-06;0.000149056;4.74899e-317;-5.70205e-06
5.924e-05;-0.00016938;0.000822721;4.82605e-07;0.000148305;4.74899e-317;-6.74779e-06
5.928e-05;-0.000184465;0.000742248;2.07603e-06;0.000147239;4.74899e-317;-7.80499e-06
5.932e-05;-0.000198006;0.000659818;3.64819e-06;0.000145854;4.74899e-317;-8.86675e-06
5.936e-05;-0.000209929;0.000575647;5.13477e-06;0.000144148;4.74899e-317;-9.92208e-06
5.94e-05;-0.000220172;0.000489935;6.47825e-06;0.000142115;4.74899e-317;-1.09632e-05
5.944e-05;-0.000228688;0.000402856;7.64737e-06;0.000139755;4.74899e-317;-1.19903e-05
5.948e-05;-0.000235453;0.000314567;8.64318e-06;0.000137069;4.74899e-317;-1.30088e-05
5.952e-05;-0.000240473;0.000225219;9.49075e-06;0.000134062;4.74899e-317;-1.4023e-05
5.956e-05;-0.000243779;0.000134972;1.02229e-05;0.000130736;4.74899e-317;-1.50294e-05
5.96e-05;-0.0002454;4.3988e-05;1.08648e-05;0.000127093;4.74899e-317;-1.60163e-05
5.964e-05;-0.000245351;-4.75662e-05;1.14257e-05;0.000123135;4.74899e-317;-1.697e-05
5.968e-05;-0.000243625;-0.000139523;1.19003e-05;0.000118869;4.74899e-317;-1.78822e-05
5.972e-05;-0.000240206;-0.000231708;1.22761e-05;0.0001143;4.74899e-317;-1.87542e-05
5.976e-05;-0.000235086;-0.000323943;1.25439e-05;0.000109436;4.74899e-317;-1.95936e-05
5.98e-05;-0.000228274;-0.000416046;1.27031e-05;0.000104283;4.74899e-317;-2.04071e-05
5.984e-05;-0.000219788;-0.000507825;1.27606e-05;9.88479e-05;4.74899e-317;-2.11934e-05
5.988e-05;-0.000209657;-0.000599075;1.27234e-05;9.31431e-05;4.74899e-317;-2.19418e-05
5.992e-05;-0.00019791;-0.000689589;1.25893e-05;8.71789e-05;4.74899e-317;-2.26378e-05
5.996e-05;-0.000184595;-0.000779174;1.23402e-05;8.09649e-05;4.74899e-317;-2.32713e-05
6e-05;-0.000169788;-0.000867668;1.19404e-05;7.45121e-05;4.74899e-317;-2.3842e-05
6.004e-05;-0.000153589;-0.000954928;1.13449e-05;6.78365e-05;4.74899e-317;-2.43584e-05
6.008e-05;-0.000136102;-0.00104081;1.0516e-05;6.0958e-05;4.74899e-317;-2.48296e-05
6.012e-05;-0.000117405;-0.00112513;9.44362e-06;5.38947e-05;4.74899e-317;-2.52575e-05
6.016e-05;-9.75426e-05;-0.00120766;8.15324e-06;4.66599e-05;4.74899e-317;-2.56338e-05
6.02e-05;-7.65373e-05;-0.00128818;6.69043e-06;3.92654e-05;4.74899e-317;-2.59453e-05
6.024e-05;-5.4425e-05;-0.00136645;5.09206e-06;3.17265e-05;4.74899e-317;-2.61825e-05
6.028e-05;-3.12817e-05;-0.00144231;3.36666e-06;2.40631e-05;4.74899e-317;-2.63462e-05
6.032e-05;-7.22999e-06;-0.00151565;1.49814e-06;1.62959e-05;4.74899e-317;-2.64461e-05
6.036e-05;1.75757e-05;-0.00158637;-5.37069e-07;8.4426e-06;4.74899e-317;-2.64923e-05
6.04e-05;4.29731e-05;-0.0016544;-2.75998e-06;5.20325e-07;4.74899e-317;-2.64867e-05
6.044e-05;6.88145e-05;-0.00171964;-5.19146e-06;-7.45135e-06;4.74899e-317;-2.64205e-05
6.048e-05;9.49832e-05;-0.00178196;-7.85188e-06;-1.54504e-05;4.74899e-317;-2.62796e-05
6.052e-05;0.000121397;-0.00184117;-1.07463e-05;-2.34558e-05;4.74899e-317;-2.60535e-05
6.056e-05;0.000147996;-0.00189708;-1.38459e-05;-3.14486e-05;4.74899e-317;-2.5743e-05
6.06e-05;0.000174713;-0.00194952;-1.7087e-05;-3.94089e-05;4.74899e-317;-2.53597e-05
6.064e-05;0.000201452;-0.00199835;-2.0395e-05;-4.7313e-05;4.74899e-317;-2.49182e-05
6.068e-05;0.000228073;-0.00204349;-2.37164e-05;-5.51361e-05;4.74899e-317;-2.44275e-05
6.072e-05;0.000254416;-0.00208494;-2.70373e-05;-6.28574e-05;4.74899e-317;-2.38856e-05
6.076e-05;0.000280335;-0.00212271;-3.03805e-05;-7.04611e-05;4.74899e-317;-2.32835e-05
6.08e-05;0.000305723;-0.00215678;-3.37879e-05;-7.79315e-05;4.74899e-317;-2.26128e-05
6.084e-05;0.000330499;-0.00218707;-3.72998e-05;-8.52479e-05;4.74899e-317;-2.18736e-05
6.088e-05;0.000354585;-0.00221345;-4.09384e-05;-9.2387e-05;4.74899e-317;-2.10757e-05
6.092e-05;0.000377883;-0.00223571;-4.4702e-05;-9.93286e-05;4.74899e-317;-2.02318e-05
6.096e-05;0.00040028;-0.00225371;-4.85689e-05;-0.000106058;4.74899e-317;-1.93488e-05
6.1e-05;0.000421668;-0.00226733;-5.25089e-05;-0.000112563;4.74899e-317;-1.84227e-05
6.104e-05;0.000441951;-0.00227657;-5.64948e-05;-0.000118827;4.74899e-317;-1.74424e-05
6.108e-05;0.000461029;-0.00228147;-6.05086e-05;-0.000124829;4.74899e-317;-1.63988e-05
6.112e-05;0.000478798;-0.00228212;-6.45382e-05;-0.000130552;4.74899e-317;-1.52928e-05
6.116e-05;0.000495169;-0.00227856;-6.85668e-05;-0.000135982;4.74899e-317;-1.41368e-05
6.12e-05;0.000510093;-0.00227077;-7.25653e-05;-0.000141105;4.74899e-317;-1.29478e-05
6.124e-05;0.000523557;-0.00225873;-7.6496e-05;-0.000145909;4.74899e-317;-1.1738e-05
6.128e-05;0.000535546;-0.00224242;-8.03272e-05;-0.000150379;4.74899e-317;-1.05106e-05
6.132e-05;0.000545997;-0.00222186;-8.4048e-05;-0.000154503;4.74899e-317;-9.26145e-06
6.136e-05;0.000554803;-0.00219714;-8.76678e-05;-0.000158276;4.74899e-317;-7.98669e-06
6.14e-05;0.00056186;-0.00216839;-9.11995e-05;-0.00016169;4.74899e-317;-6.68854e-06
6.144e-05;0.000567106;-0.00213574;-9.46378e-05;-0.000164736;4.74899e-317;-5.37647e-06
6.148e-05;0.000570528;-0.0020993;-9.79482e-05;-0.000167399;4.74899e-317;-4.06213e-06
6.152e-05;0.000572133;-0.00205914;-0.000101073;-0.000169672;4.74899e-317;-2.752e-06
6.156e-05;0.000571919;-0.00201533;-0.000103948;-0.000171553;4.74899e-317;-1.44291e-06
6.16e-05;0.000569875;-0.00196791;-0.000106524;-0.000173042;4.74899e-317;-1.24193e-07
6.164e-05;0.000565988;-0.00191697;-0.000108779;-0.000174137;4.74899e-317;1.21399e-06
6.168e-05;0.000560244;-0.00186258;-0.000110722;-0.000174833;4.74899e-317;2.57165e-06
6.172e-05;0.000552611;-0.00180483;-0.000112392;-0.000175124;4.74899e-317;3.9359e-06
6.176e-05;0.000543042;-0.00174381;-0.000113832;-0.000175009;4.74899e-317;5.28672e-06
6.18e-05;0.000531494;-0.00167963;-0.000115077;-0.000174492;4.74899e-317;6.6076e-06
6.184e-05;0.000517962;-0.00161241;-0.000116135;-0.000173576;4.74899e-317;7.89341e-06
6.188e-05;0.000502496;-0.00154232;-0.000116993;-0.000172263;4.74899e-317;9.14967e-06
6.192e-05;0.000485185;-0.00146951;-0.000117628;-0.000170556;4.74899e-317;1.03847e-05
6.196e-05;0.000466117;-0.0013942;-0.000118034;-0.000168461;4.74899e-317;1.16011e-05
6.2e-05;0.000445362;-0.00131662;-0.000118209;-0.000165985;4.74899e-317;1.27927e-05
6.204e-05;0.000422992;-0.00123696;-0.000118142;-0.000163133;4.74899e-317;1.39486e-05
6.208e-05;0.000399089;-0.00115538;-0.00011779;-0.000159909;4.74899e-317;1.50596e-05
6.212e-05;0.000373754;-0.001072;-0.000117089;-0.000156321;4.74899e-317;1.61239e-05
6.216e-05;0.00034707;-0.000986929;-0.000115981;-0.000152382;4.74899e-317;1.71475e-05
6.22e-05;0.00031909;-0.000900307;-0.00011444;-0.000148105;4.74899e-317;1.81397e-05
6.224e-05;0.000289863;-0.000812314;-0.000112466;-0.000143504;4.74899e-317;1.91059e-05
6.228e-05;0.000259475;-0.000723158;-0.00011007;-0.000138588;4.74899e-317;2.00421e-05
6.232e-05;0.000228062;-0.000633055;-0.000107264;-0.000133367;4.74899e-317;2.09348e-05
6.236e-05;0.000195777;-0.000542221;-0.000104063;-0.000127855;4.74899e-317;2.17677e-05
6.24e-05;0.000162729;-0.00045088;-0.000100489;-0.00012207;4.74899e-317;2.25301e-05
6.244e-05;0.000128963;-0.000359252;-9.65716e-05;-0.000116033;4.74899e-317;2.32226e-05
6.248e-05;9.44944e-05;-0.000267535;-9.23451e-05;-0.00010976;4.74899e-317;2.38534e-05
6.252e-05;5.93621e-05;-0.000175892;-8.78392e-05;-0.000103261;4.74899e-317;2.44312e-05
6.256e-05;2.36545e-05;-8.44539e-05;-8.3078e-05;-9.65495e-05;4.74899e-317;2.49589e-05
6.26e-05;-1.2505e-05;6.64771e-06;-7.80768e-05;-8.96408e-05;4.74899e-317;2.5433e-05
6.264e-05;-4.89837e-05;9.72621e-05;-7.28388e-05;-8.25561e-05;4.74899e-317;2.58479e-05
6.268e-05;-8.56459e-05;0.000187217;-6.73528e-05;-7.53167e-05;4.74899e-317;2.62002e-05
6.272e-05;-0.000122348;0.000276332;-6.15942e-05;-6.79419e-05;4.74899e-317;2.64904e-05
6.276e-05;-0.000158945;0.000364432;-5.5532e-05;-6.04495e-05;4.74899e-317;2.67211e-05
6.28e-05;-0.000195317;0.000451337;-4.91475e-05;-5.2859e-05;4.74899e-317;2.68948e-05
6.284e-05;-0.000231393;0.000536858;-4.24541e-05;-4.51912e-05;4.74899e-317;2.70113e-05
6.288e-05;-0.000267142;0.000620797;-3.55023e-05;-3.74662e-05;4.74899e-317;2.70662e-05
6.292e-05;-0.000302541;0.000702963;-2.836e-05;-2.97019e-05;4.74899e-317;2.70521e-05
6.296e-05;-0.000337538;0.000783188;-2.10807e-05;-2.19161e-05;4.74899e-317;2.69623e-05
6.3e-05;-0.000372036;0.00086131;-1.36841e-05;-1.41291e-05;4.74899e-317;2.67955e-05
6.304e-05;-0.000405904;0.00093716;-6.16177e-06;-6.36201e-06;4.74899e-317;2.65583e-05
6.308e-05;-0.000438998;0.00101056;1.50504e-06;1.36795e-06;4.74899e-317;2.62618e-05
6.312e-05;-0.000471179;0.00108134;9.33441e-06;9.04943e-06;4.74899e-317;2.59147e-05
6.316e-05;-0.000502316;0.00114937;1.73399e-05;1.66729e-05;4.74899e-317;2.55187e-05
6.32e-05;-0.000532294;0.00121458;2.55242e-05;2.4224e-05;4.74899e-317;2.50688e-05
6.324e-05;-0.000561017;0.0012769;3.38661e-05;3.16824e-05;4.74899e-317;2.45586e-05
6.328e-05;-0.000588412;0.00133625;4.23118e-05;3.9027e-05;4.74899e-317;2.39855e-05
6.332e-05;-0.000614419;0.00139254;5.07868e-05;4.62407e-05;4.74899e-317;2.33514e-05
6.336e-05;-0.000638975;0.00144564;5.92248e-05;5.33102e-05;4.74899e-317;2.26604e-05
6.34e-05;-0.000661988;0.00149546;6.75941e-05;6.02205e-05;4.74899e-317;2.19149e-05
6.344e-05;-0.000683347;0.00154194;7.58989e-05;6.6953e-05;4.74899e-317;2.11138e-05
6.348e-05;-0.00070294;0.00158504;8.41583e-05;7.34893e-05;4.74899e-317;2.02533e-05
6.352e-05;-0.000720678;0.00162474;9.23786e-05;7.98159e-05;4.74899e-317;1.93299e-05
6.356e-05;-0.000736502;0.00166104;0.000100541;8.59234e-05;4.74899e-317;1.83449e-05
6.36e-05;-0.000750365;0.00169395;0.000108607;9.18008e-05;4.74899e-317;1.73069e-05
6.364e-05;-0.000762224;0.00172348;0.000116528;9.74339e-05;4.74899e-317;1.62315e-05
6.368e-05;-0.000772038;0.00174958;0.00012425;0.000102809;4.74899e-317;1.51348e-05
6.372e-05;-0.000779768;0.0017722;0.000131723;0.000107917;4.74899e-317;1.40256e-05
6.376e-05;-0.000785377;0.00179128;0.000138903;0.000112752;4.74899e-317;1.29023e-05
6.38e-05;-0.000788824;0.00180679;0.000145761;0.000117308;4.74899e-317;1.17563e-05
6.384e-05;-0.000790074;0.00181876;0.000152287;0.00012157;4.74899e-317;1.05819e-05
6.388e-05;-0.000789129;0.00182721;0.000158478;0.000125523;4.74899e-317;9.38404e-06
6.392e-05;-0.000786042;0.00183216;0.000164333;0.000129154;4.74899e-317;8.17725e-06
6.396e-05;-0.000780903;0.0018336;0.000169848;0.000132459;4.74899e-317;6.97789e-06
6.4e-05;-0.000773784;0.00183156;0.000175025;0.000135434;4.74899e-317;5.79482e-06
6.404e-05;-0.000764694;0.00182606;0.000179874;0.000138071;4.74899e-317;4.62603e-06
6.408e-05;-0.000753572;0.00181722;0.000184411;0.000140362;4.74899e-317;3.4629e-06
6.412e-05;-0.000740321;0.00180516;0.000188644;0.000142301;4.74899e-317;2.29843e-06
6.416e-05;-0.000724865;0.00178997;0.000192564;0.00014389;4.74899e-317;1.13382e-06
6.42e-05;-0.000707198;0.00177173;0.000196144;0.000145131;4.74899e-317;-2.04628e-08
6.424e-05;-0.000687397;0.00175048;0.00019935;0.000146027;4.74899e-317;-1.14935e-06
6.428e-05;-0.000665606;0.00172625;0.000202156;0.000146574;4.74899e-317;-2.24055e-06
6.432e-05;-0.000641991;0.00169913;0.000204541;0.000146773;4.74899e-317;-3.29048e-06
6.436e-05;-0.000616698;0.00166923;0.00020649;0.000146626;4.74899e-317;-4.3048e-06
6.44e-05;-0.000589812;0.00163672;0.000207979;0.000146138;4.74899e-317;-5.29281e-06
6.444e-05;-0.000561354;0.00160178;0.000208976;0.00014531;4.74899e-317;-6.25932e-06
6.448e-05;-0.00053132;0.00156454;0.000209445;0.000144142;4.74899e-317;-7.1998e-06
6.452e-05;-0.000499723;0.00152513;0.000209361;0.000142632;4.74899e-317;-8.10301e-06
6.456e-05;-0.000466632;0.00148359;0.000208709;0.000140784;4.74899e-317;-8.95911e-06
6.46e-05;-0.000432171;0.00143999;0.00020748;0.000138608;4.74899e-317;-9.76703e-06
6.464e-05;-0.000396487;0.00139438;0.000205667;0.000136114;4.74899e-317;-1.0535e-05
6.468e-05;-0.000359716;0.00134689;0.000203283;0.000133307;4.74899e-317;-1.12741e-05
6.472e-05;-0.00032196;0.00129768;0.000200366;0.000130191;4.74899e-317;-1.1991e-05
6.476e-05;-0.000283286;0.00124694;0.00019697;0.000126777;4.74899e-317;-1.26845e-05
6.48e-05;-0.000243733;0.00119489;0.000193136;0.000123081;4.74899e-317;-1.33488e-05
6.484e-05;-0.000203339;0.00114167;0.000188876;0.000119119;4.74899e-317;-1.39795e-05
6.488e-05;-0.000162166;0.00108744;0.000184184;0.000114904;4.74899e-317;-1.45765e-05
6.492e-05;-0.000120327;0.00103227;0.000179065;0.000110443;4.74899e-317;-1.51434e-05
6.496e-05;-7.79972e-05;0.000976252;0.000173541;0.000105748;4.74899e-317;-1.56835e-05
6.5e-05;-3.54023e-05;0.00091949;0.000167645;0.000100835;4.74899e-317;-1.61967e-05
6.504e-05;7.23256e-06;0.000862131;0.000161402;9.57206e-05;4.74899e-317;-1.66783e-05
6.508e-05;4.97279e-05;0.00080436;0.000154831;9.04179e-05;4.74899e-317;-1.71219e-05
6.512e-05;9.19645e-05;0.000746363;0.000147943;8.49327e-05;4.74899e-317;-1.75226e-05
6.516e-05;0.000133856;0.000688293;0.000140741;7.92733e-05;4.74899e-317;-1.78808e-05
6.52e-05;0.000175305;0.00063025;0.000133208;7.34564e-05;4.74899e-317;-1.82026e-05
6.524e-05;0.000216192;0.0005723;0.000125312;6.75026e-05;4.74899e-317;-1.84969e-05
6.528e-05;0.000256385;0.000514508;0.000117016;6.14284e-05;4.74899e-317;-1.87701e-05
6.532e-05;0.000295771;0.000456958;0.000108301;5.52432e-05;4.74899e-317;-1.90222e-05
6.536e-05;0.000334244;0.000399762;9.91705e-05;4.89568e-05;4.74899e-317;-1.92485e-05
6.54e-05;0.000371691;0.000343046;8.96418e-05;4.25861e-05;4.74899e-317;-1.94445e-05
6.544e-05;0.000407976;0.000286929;7.97359e-05;3.61527e-05;4.74899e-317;-1.96103e-05
6.548e-05;0.000442975;0.000231511;6.94804e-05;2.96746e-05;4.74899e-317;-1.97507e-05
6.552e-05;0.0004766;0.000176877;5.89244e-05;2.31635e-05;4.74899e-317;-1.98703e-05
6.556e-05;0.000508801;0.000123114;4.81478e-05;1.6631e-05;4.74899e-317;-1.99674e-05
6.56e-05;0.000539527;7.03302e-05;3.72504e-05;1.00962e-05;4.74899e-317;-2.00339e-05
6.564e-05;0.000568694;1.8654e-05;2.63264e-05;3.58307e-06;4.74899e-317;-2.00586e-05
6.568e-05;0.000596182;-3.17793e-05;1.54391e-05;-2.88907e-06;4.74899e-317;-2.00337e-05
6.572e-05;0.000621864;-8.08535e-05;4.61092e-06;-9.30944e-06;4.74899e-317;-1.99582e-05
6.576e-05;0.000645636;-0.000128485;-6.16939e-06;-1.56687e-05;4.74899e-317;-1.9837e-05
6.58e-05;0.000667434;-0.000174613;-1.69272e-05;-2.19502e-05;4.74899e-317;-1.96775e-05
6.584e-05;0.000687221;-0.000219186;-2.7681e-05;-2.81311e-05;4.74899e-317;-1.94856e-05
6.588e-05;0.000704985;-0.000262133;-3.84268e-05;-3.41914e-05;4.74899e-317;-1.9263e-05
6.592e-05;0.000720732;-0.000303366;-4.91314e-05;-4.01201e-05;4.74899e-317;-1.90072e-05
6.596e-05;0.000734478;-0.000342787;-5.97371e-05;-4.59097e-05;4.74899e-317;-1.87138e-05
6.6e-05;0.000746234;-0.000380313;-7.01739e-05;-5.15487e-05;4.74899e-317;-1.83805e-05
6.604e-05;0.000755979;-0.000415887;-8.03781e-05;-5.70203e-05;4.74899e-317;-1.80098e-05
6.608e-05;0.000763667;-0.000449482;-9.03102e-05;-6.23095e-05;4.74899e-317;-1.76082e-05
6.612e-05;0.000769245;-0.000481084;-9.99624e-05;-6.74085e-05;4.74899e-317;-1.71815e-05
6.616e-05;0.000772693;-0.000510682;-0.000109349;-7.23119e-05;4.74899e-317;-1.67294e-05
6.62e-05;0.000774036;-0.000538258;-0.000118484;-7.70098e-05;4.74899e-317;-1.62444e-05
6.624e-05;0.00077332;-0.000563803;-0.000127367;-8.14875e-05;4.74899e-317;-1.57157e-05
6.628e-05;0.000770577;-0.000587323;-0.000135979;-8.5732e-05;4.74899e-317;-1.51351e-05
6.632e-05;0.000765809;-0.000608835;-0.0001443;-8.97376e-05;4.74899e-317;-1.45012e-05
6.636e-05;0.000759002;-0.000628361;-0.000152316;-9.3502e-05;4.74899e-317;-1.38177e-05
6.64e-05;0.000750158;-0.00064591;-0.000160006;-9.70195e-05;4.74899e-317;-1.30906e-05
6.644e-05;0.000739313;-0.000661487;-0.000167329;-0.000100279;4.74899e-317;-1.23247e-05
6.648e-05;0.000726525;-0.000675096;-0.000174224;-0.000103269;4.74899e-317;-1.15226e-05
6.652e-05;0.000711857;-0.000686745;-0.000180627;-0.000105985;4.74899e-317;-1.06845e-05
6.656e-05;0.000695379;-0.000696451;-0.000186492;-0.000108424;4.74899e-317;-9.80932e-06
6.66e-05;0.000677167;-0.000704227;-0.000191803;-0.000110585;4.74899e-317;-8.89606e-06
6.664e-05;0.000657294;-0.00071009;-0.000196568;-0.000112463;4.74899e-317;-7.9463e-06
6.668e-05;0.000635814;-0.000714072;-0.000200804;-0.000114051;4.74899e-317;-6.96487e-06
6.672e-05;0.000612747;-0.000716228;-0.000204536;-0.000115345;4.74899e-317;-5.95803e-06
6.676e-05;0.000588102;-0.000716644;-0.000207794;-0.000116345;4.74899e-317;-4.9304e-06
6.68e-05;0.000561916;-0.000715428;-0.000210611;-0.000117051;4.74899e-317;-3.88344e-06
6.684e-05;0.000534279;-0.000712683;-0.000213011;-0.000117463;4.74899e-317;-2.81728e-06
6.688e-05;0.000505332;-0.000708487;-0.000214999;-0.000117581;4.74899e-317;-1.73364e-06
6.692e-05;0.000475242;-0.00070288;-0.00021656;-0.000117407;4.74899e-317;-6.36895e-07
6.696e-05;0.000444172;-0.000695878;-0.000217657;-0.000116947;4.74899e-317;4.67804e-07
6.7e-05;0.000412274;-0.000687504;-0.000218244;-0.000116209;4.74899e-317;1.5772e-06
6.704e-05;0.000379676;-0.00067781;-0.000218279;-0.000115196;4.74899e-317;2.69054e-06
6.708e-05;0.000346482;-0.00066688;-0.000217737;-0.00011391;4.74899e-317;3.80786e-06
6.712e-05;0.000312766;-0.000654817;-0.000216624;-0.000112352;4.74899e-317;4.92811e-06
6.716e-05;0.000278574;-0.000641723;-0.000214977;-0.000110527;4.74899e-317;6.04853e-06
6.72e-05;0.000243955;-0.000627688;-0.000212852;-0.000108443;4.74899e-317;7.16499e-06
6.724e-05;0.000208992;-0.000612794;-0.000210305;-0.000106108;4.74899e-317;8.27224e-06
6.728e-05;0.000173817;-0.000597129;-0.000207375;-0.000103528;4.74899e-317;9.36376e-06
6.732e-05;0.000138607;-0.000580785;-0.000204075;-0.000100706;4.74899e-317;1.04323e-05
6.736e-05;0.000103546;-0.000563858;-0.000200394;-9.76434e-05;4.74899e-317;1.14708e-05
6.74e-05;6.87926e-05;-0.000546433;-0.000196299;-9.43494e-05;4.74899e-317;1.24731e-05
6.744e-05;3.44504e-05;-0.000528582;-0.000191746;-9.08338e-05;4.74899e-317;1.34333e-05
6.748e-05;5.78576e-07;-0.000510368;-0.000186692;-8.7106e-05;4.74899e-317;1.43455e-05
6.752e-05;-3.2785e-05;-0.000491855;-0.000181118;-8.3173e-05;4.74899e-317;1.52042e-05
6.756e-05;-6.55952e-05;-0.000473112;-0.000175047;-7.90424e-05;4.74899e-317;1.6007e-05
6.76e-05;-9.77859e-05;-0.000454212;-0.000168546;-7.47245e-05;4.74899e-317;1.67555e-05
6.764e-05;-0.000129275;-0.000435227;-0.000161702;-7.02323e-05;4.74899e-317;1.74543e-05
6.768e-05;-0.000159979;-0.000416229;-0.000154598;-6.55788e-05;4.74899e-317;1.8107e-05
6.772e-05;-0.000189838;-0.000397301;-0.000147296;-6.07759e-05;4.74899e-317;1.87139e-05
6.776e-05;-0.000218818;-0.000378541;-0.000139834;-5.58366e-05;4.74899e-317;1.92714e-05
6.78e-05;-0.000246918;-0.00036006;-0.000132237;-5.07768e-05;4.74899e-317;1.97746e-05
6.784e-05;-0.000274144;-0.000341968;-0.000124522;-4.56138e-05;4.74899e-317;2.02191e-05
6.788e-05;-0.000300488;-0.000324359;-0.000116713;-4.03623e-05;4.74899e-317;2.06027e-05
6.792e-05;-0.000325899;-0.000307302;-0.000108835;-3.50333e-05;4.74899e-317;2.09243e-05
6.796e-05;-0.000350286;-0.00029085;-0.000100907;-2.96364e-05;4.74899e-317;2.11831e-05
6.8e-05;-0.00037353;-0.000275047;-9.29361e-05;-2.41828e-05;4.74899e-317;2.13763e-05
6.804e-05;-0.000395526;-0.00025994;-8.49219e-05;-1.86843e-05;4.74899e-317;2.14981e-05
6.808e-05;-0.00041623;-0.000245586;-7.68665e-05;-1.31498e-05;4.74899e-317;2.15405e-05
6.812e-05;-0.000435679;-0.000232056;-6.87775e-05;-7.58445e-06;4.74899e-317;2.14959e-05
6.816e-05;-0.000453963;-0.000219434;-6.06643e-05;-1.99158e-06;4.74899e-317;2.13607e-05
6.82e-05;-0.000471171;-0.000207806;-5.25367e-05;3.62338e-06;4.74899e-317;2.11375e-05
6.824e-05;-0.000487328;-0.000197253;-4.44123e-05;9.25199e-06;4.74899e-317;2.08332e-05
6.828e-05;-0.000502399;-0.000187837;-3.63207e-05;1.48837e-05;4.74899e-317;2.04552e-05
6.832e-05;-0.000516328;-0.000179593;-2.82948e-05;2.05067e-05;4.74899e-317;2.00081e-05
6.836e-05;-0.000529098;-0.000172532;-2.03565e-05;2.61069e-05;4.74899e-317;1.94928e-05
6.84e-05;-0.000540749;-0.00016665;-1.25161e-05;3.16677e-05;4.74899e-317;1.89079e-05
6.844e-05;-0.000551355;-0.000161941;-4.78959e-06;3.71719e-05;4.74899e-317;1.82521e-05
6.848e-05;-0.000560997;-0.000158407;2.78782e-06;4.26032e-05;4.74899e-317;1.75256e-05
6.852e-05;-0.000569757;-0.000156064;1.01692e-05;4.79465e-05;4.74899e-317;1.67306e-05
6.856e-05;-0.000577709;-0.000154931;1.73168e-05;5.31859e-05;4.74899e-317;1.58717e-05
6.86e-05;-0.000584919;-0.000155029;2.42087e-05;5.83041e-05;4.74899e-317;1.49539e-05
6.864e-05;-0.000591422;-0.00015637;3.08203e-05;6.32836e-05;4.74899e-317;1.39821e-05
6.868e-05;-0.000597221;-0.000158959;3.71029e-05;6.811e-05;4.74899e-317;1.29589e-05
6.872e-05;-0.00060231;-0.000162804;4.29847e-05;7.27736e-05;4.74899e-317;1.18851e-05
6.876e-05;-0.000606708;-0.00016792;4.83981e-05;7.72696e-05;4.74899e-317;1.076e-05
6.88e-05;-0.00061048;-0.000174319;5.33097e-05;8.1596e-05;4.74899e-317;9.58335e-06
6.884e-05;-0.000613724;-0.00018199;5.77351e-05;8.57506e-05;4.74899e-317;8.35632e-06
6.888e-05;-0.000616557;-0.000190878;6.17368e-05;8.97288e-05;4.74899e-317;7.08248e-06
6.892e-05;-0.000619091;-0.000200881;6.54129e-05;9.3522e-05;4.74899e-317;5.76858e-06
6.896e-05;-0.000621411;-0.000211887;6.88776e-05;9.71203e-05;4.74899e-317;4.42471e-06
6.9e-05;-0.000623562;-0.000223818;7.22306e-05;0.000100515;4.74899e-317;3.06302e-06
6.904e-05;-0.000625542;-0.000236656;7.55222e-05;0.000103702;4.74899e-317;1.69524e-06
6.908e-05;-0.000627318;-0.000250438;7.87348e-05;0.000106675;4.74899e-317;3.30215e-07
6.912e-05;-0.000628854;-0.00026521;8.17964e-05;0.000109427;4.74899e-317;-1.02674e-06
6.916e-05;-0.000630159;-0.000280986;8.46175e-05;0.000111945;4.74899e-317;-2.37259e-06
6.92e-05;-0.000631302;-0.000297713;8.71277e-05;0.000114214;4.74899e-317;-3.70458e-06
6.924e-05;-0.000632397;-0.000315277;8.92903e-05;0.000116219;4.74899e-317;-5.01937e-06
6.928e-05;-0.000633558;-0.000333532;9.10968e-05;0.00011795;4.74899e-317;-6.31357e-06
6.932e-05;-0.000634847;-0.000352349;9.2553e-05;0.000119399;4.74899e-317;-7.58471e-06
6.936e-05;-0.000636257;-0.00037165;9.36723e-05;0.000120559;4.74899e-317;-8.83139e-06
6.94e-05;-0.000637734;-0.0003914;9.44746e-05;0.000121424;4.74899e-317;-1.00523e-05
6.944e-05;-0.000639217;-0.000411572;9.49883e-05;0.000121988;4.74899e-317;-1.12447e-05
6.948e-05;-0.000640649;-0.000432115;9.5251e-05;0.000122247;4.74899e-317;-1.24037e-05
6.952e-05;-0.00064198;-0.000452934;9.53097e-05;0.000122199;4.74899e-317;-1.3522e-05
6.956e-05;-0.000643164;-0.000473911;9.52157e-05;0.000121846;4.74899e-317;-1.45901e-05
6.96e-05;-0.000644177;-0.000494916;9.50151e-05;0.00012119;4.74899e-317;-1.55978e-05
6.964e-05;-0.000645025;-0.000515823;9.47355e-05;0.000120237;4.74899e-317;-1.65356e-05
6.968e-05;-0.00064574;-0.000536497;9.43794e-05;0.000118992;4.74899e-317;-1.73962e-05
6.972e-05;-0.000646349;-0.000556802;9.39289e-05;0.000117457;4.74899e-317;-1.81749e-05
6.976e-05;-0.000646839;-0.000576611;9.33587e-05;0.000115638;4.74899e-317;-1.88682e-05
6.98e-05;-0.000647161;-0.000595829;9.2649e-05;0.000113539;4.74899e-317;-1.94725e-05
6.984e-05;-0.000647244;-0.000614394;9.17961e-05;0.000111164;4.74899e-317;-1.99831e-05
6.988e-05;-0.000647019;-0.000632266;9.08162e-05;0.000108519;4.74899e-317;-2.0394e-05
6.992e-05;-0.000646426;-0.000649402;8.97453e-05;0.000105614;4.74899e-317;-2.06995e-05
6.996e-05;-0.000645412;-0.000665738;8.86324e-05;0.000102456;4.74899e-317;-2.08947e-05
7e-05;-0.000643926;-0.000681196;8.75265e-05;9.90534e-05;4.74899e-317;-2.09761e-05
7.004e-05;-0.000641914;-0.00069569;8.64655e-05;9.54137e-05;4.74899e-317;-2.09423e-05
7.008e-05;-0.000639312;-0.000709134;8.54696e-05;9.15459e-05;4.74899e-317;-2.07941e-05
7.012e-05;-0.000636035;-0.000721433;8.45444e-05;8.74639e-05;4.74899e-317;-2.05348e-05
7.016e-05;-0.000631982;-0.000732479;8.36851e-05;8.31866e-05;4.74899e-317;-2.01685e-05
7.02e-05;-0.000627063;-0.000742153;8.28791e-05;7.87349e-05;4.74899e-317;-1.96985e-05
7.024e-05;-0.00062122;-0.000750346;8.21042e-05;7.41293e-05;4.74899e-317;-1.91245e-05
7.028e-05;-0.000614438;-0.000756967;8.13318e-05;6.9392e-05;4.74899e-317;-1.8442e-05
7.032e-05;-0.000606726;-0.000761948;8.05392e-05;6.45496e-05;4.74899e-317;-1.76435e-05
7.036e-05;-0.000598079;-0.000765226;7.9723e-05;5.96339e-05;4.74899e-317;-1.67217e-05
7.04e-05;-0.000588459;-0.000766738;7.89043e-05;5.46786e-05;4.74899e-317;-1.56724e-05
7.044e-05;-0.000577789;-0.000766422;7.81158e-05;4.97157e-05;4.74899e-317;-1.44968e-05
7.048e-05;-0.000565964;-0.000764231;7.73846e-05;4.47759e-05;4.74899e-317;-1.32016e-05
7.052e-05;-0.000552874;-0.000760143;7.67231e-05;3.98913e-05;4.74899e-317;-1.17967e-05
7.056e-05;-0.000538414;-0.000754156;7.61315e-05;3.50955e-05;4.74899e-317;-1.02918e-05
7.06e-05;-0.0005225;-0.000746281;7.56034e-05;3.0421e-05;4.74899e-317;-8.69302e-06
7.064e-05;-0.000505076;-0.000736538;7.51267e-05;2.58971e-05;4.74899e-317;-7.00236e-06
7.068e-05;-0.000486119;-0.000724937;7.46865e-05;2.1553e-05;4.74899e-317;-5.21952e-06
7.072e-05;-0.000465615;-0.000711465;7.42736e-05;1.74215e-05;4.74899e-317;-3.34649e-06
7.076e-05;-0.000443536;-0.000696077;7.38983e-05;1.35381e-05;4.74899e-317;-1.39167e-06
7.08e-05;-0.000419813;-0.000678701;7.35931e-05;9.93578e-06;4.74899e-317;6.29105e-07
7.084e-05;-0.000394346;-0.000659269;7.33976e-05;6.64045e-06;4.74899e-317;2.69554e-06
7.088e-05;-0.000367038;-0.000637751;7.33354e-05;3.67335e-06;4.74899e-317;4.78825e-06
7.092e-05;-0.000337835;-0.000614164;7.34041e-05;1.05759e-06;4.74899e-317;6.89349e-06
7.096e-05;-0.000306731;-0.000588562;7.35855e-05;-1.17902e-06;4.74899e-317;9.00466e-06
7.1e-05;-0.000273749;-0.000561003;7.38668e-05;-3.00794e-06;4.74899e-317;1.11201e-05
7.104e-05;-0.00023891;-0.000531528;7.425e-05;-4.40575e-06;4.74899e-317;1.32386e-05
7.108e-05;-0.000202226;-0.00050015;7.47412e-05;-5.35544e-06;4.74899e-317;1.53555e-05
7.112e-05;-0.000163698;-0.000466872;7.53289e-05;-5.84241e-06;4.74899e-317;1.74603e-05
7.116e-05;-0.00012332;-0.00043171;7.59717e-05;-5.85057e-06;4.74899e-317;1.9538e-05
7.12e-05;-8.10864e-05;-0.000394704;7.66012e-05;-5.36254e-06;4.74899e-317;2.15721e-05
7.124e-05;-3.70057e-05;-0.000355926;7.71368e-05;-4.36262e-06;4.74899e-317;2.35484e-05
7.128e-05;8.86336e-06;-0.000315461;7.75035e-05;-2.83863e-06;4.74899e-317;2.54578e-05
7.132e-05;5.63974e-05;-0.00027339;7.76503e-05;-7.81648e-07;4.74899e-317;2.72945e-05
7.136e-05;0.000105436;-0.000229772;7.75668e-05;1.81403e-06;4.74899e-317;2.90527e-05
7.14e-05;0.000155839;-0.000184632;7.72922e-05;4.94882e-06;4.74899e-317;3.0722e-05
7.144e-05;0.000207527;-0.000137969;7.69055e-05;8.61535e-06;4.74899e-317;3.22861e-05
7.148e-05;0.000260475;-8.97744e-05;7.64983e-05;1.27985e-05;4.74899e-317;3.37248e-05
7.152e-05;0.000314664;-4.00668e-05;7.61441e-05;1.74786e-05;4.74899e-317;3.50198e-05
7.156e-05;0.000370057;1.10891e-05;7.58801e-05;2.26349e-05;4.74899e-317;3.61579e-05
7.16e-05;0.000426589;6.35868e-05;7.57085e-05;2.82465e-05;4.74899e-317;3.71322e-05
7.164e-05;0.000484188;0.000117304;7.56076e-05;3.42897e-05;4.74899e-317;3.79396e-05
7.168e-05;0.000542763;0.000172132;7.55413e-05;4.07356e-05;4.74899e-317;3.85787e-05
7.172e-05;0.000602183;0.000227986;7.54644e-05;4.75501e-05;4.74899e-317;3.90481e-05
7.176e-05;0.000662257;0.0002848;7.53309e-05;5.46975e-05;4.74899e-317;3.93462e-05
7.18e-05;0.00072275;0.000342517;7.51057e-05;6.21438e-05;4.74899e-317;3.94704e-05
7.184e-05;0.000783427;0.000401067;7.4775e-05;6.98565e-05;4.74899e-317;3.94165e-05
7.188e-05;0.00084408;0.000460364;7.43424e-05;7.78006e-05;4.74899e-317;3.91795e-05
7.192e-05;0.000904545;0.000520289;7.38161e-05;8.59364e-05;4.74899e-317;3.8755e-05
7.196e-05;0.000964688;0.000580704;7.31967e-05;9.4221e-05;4.74899e-317;3.81411e-05
7.2e-05;0.0010244;0.000641466;7.2477e-05;0.000102612;4.74899e-317;3.73384e-05
7.204e-05;0.00108361;0.000702454;7.16473e-05;0.00011107;4.74899e-317;3.63491e-05
7.208e-05;0.00114222;0.000763591;7.06994e-05;0.000119553;4.74899e-317;3.51762e-05
7.212e-05;0.00120013;0.000824821;6.96261e-05;0.000128013;4.74899e-317;3.38233e-05
7.216e-05;0.00125716;0.000886076;6.84176e-05;0.000136398;4.74899e-317;3.22946e-05
7.22e-05;0.00131309;0.000947249;6.70593e-05;0.000144659;4.74899e-317;3.05931e-05
7.224e-05;0.00136766;0.0010082;6.55318e-05;0.000152755;4.74899e-317;2.87201e-05
7.228e-05;0.00142068;0.00106876;6.38166e-05;0.000160646;4.74899e-317;2.66751e-05
7.232e-05;0.00147202;0.0011288;6.19078e-05;0.000168292;4.74899e-317;2.44599e-05
7.236e-05;0.00152157;0.00118816;5.98258e-05;0.000175648;4.74899e-317;2.20804e-05
7.24e-05;0.00156924;0.00124671;5.7621e-05;0.00018267;4.74899e-317;1.95466e-05
7.244e-05;0.00161489;0.00130428;5.53649e-05;0.000189316;4.74899e-317;1.68682e-05
7.248e-05;0.00165831;0.00136072;5.31317e-05;0.000195547;4.74899e-317;1.40509e-05
7.252e-05;0.00169933;0.00141587;5.09757e-05;0.00020132;4.74899e-317;1.10963e-05
7.256e-05;0.00173773;0.00146958;4.89111e-05;0.00020659;4.74899e-317;8.0053e-06
7.26e-05;0.00177333;0.00152173;4.68969e-05;0.000211314;4.74899e-317;4.78354e-06
7.264e-05;0.00180596;0.00157214;4.48404e-05;0.000215459;4.74899e-317;1.44315e-06
7.268e-05;0.00183546;0.00162062;4.26195e-05;0.000218993;4.74899e-317;-1.99835e-06
7.272e-05;0.00186176;0.00166698;4.01183e-05;0.000221882;4.74899e-317;-5.52173e-06
7.276e-05;0.00188477;0.00171108;3.72587e-05;0.000224084;4.74899e-317;-9.1106e-06
7.28e-05;0.0019044;0.00175277;3.40153e-05;0.000225558;4.74899e-317;-1.27555e-05
7.284e-05;0.00192051;0.00179197;3.04157e-05;0.00022627;4.74899e-317;-1.64559e-05
7.288e-05;0.00193293;0.00182854;2.65299e-05;0.000226193;4.74899e-317;-2.02171e-05
7.292e-05;0.00194153;0.00186238;2.24516e-05;0.000225302;4.74899e-317;-2.40436e-05
7.296e-05;0.00194622;0.00189335;1.82727e-05;0.000223568;4.74899e-317;-2.79303e-05
7.3e-05;0.00194696;0.00192129;1.40559e-05;0.000220964;4.74899e-317;-3.18592e-05
7.304e-05;0.00194373;0.0019461;9.81185e-06;0.000217468;4.74899e-317;-3.58033e-05
7.308e-05;0.00193651;0.00196764;5.49264e-06;0.000213064;4.74899e-317;-3.97355e-05
7.312e-05;0.00192528;0.00198578;1.00593e-06;0.000207741;4.74899e-317;-4.36365e-05
7.316e-05;0.00191002;0.00200036;-3.7531e-06;0.000201487;4.74899e-317;-4.74961e-05
7.32e-05;0.00189072;0.00201125;-8.86456e-06;0.000194289;4.74899e-317;-5.13087e-05
7.324e-05;0.00186735;0.00201831;-1.43578e-05;0.000186138;4.74899e-317;-5.50663e-05
7.328e-05;0.00183989;0.00202146;-2.0206e-05;0.000177027;4.74899e-317;-5.87546e-05
7.332e-05;0.00180832;0.00202063;-2.63408e-05;0.000166948;4.74899e-317;-6.23521e-05
7.336e-05;0.00177263;0.00201582;-3.26767e-05;0.000155895;4.74899e-317;-6.58337e-05
7.34e-05;0.00173282;0.00200702;-3.91359e-05;0.000143862;4.74899e-317;-6.91759e-05
7.344e-05;0.0016889;0.00199422;-4.56665e-05;0.00013085;4.74899e-317;-7.23608e-05
7.348e-05;0.00164091;0.00197737;-5.22506e-05;0.000116866;4.74899e-317;-7.53773e-05
7.352e-05;0.00158893;0.00195646;-5.89012e-05;0.000101922;4.74899e-317;-7.82181e-05
7.356e-05;0.00153307;0.00193147;-6.56464e-05;8.60372e-05;4.74899e-317;-8.08747e-05
7.36e-05;0.00147344;0.00190241;-7.25068e-05;6.92361e-05;4.74899e-317;-8.33336e-05
7.364e-05;0.00141016;0.00186931;-7.94776e-05;5.15484e-05;4.74899e-317;-8.55774e-05
7.368e-05;0.00134331;0.00183223;-8.65249e-05;3.30114e-05;4.74899e-317;-8.75881e-05
7.372e-05;0.00127296;0.00179121;-9.35987e-05;1.36687e-05;4.74899e-317;-8.93509e-05
7.376e-05;0.00119915;0.0017463;-0.000100652;-6.43247e-06;4.74899e-317;-9.08553e-05
7.38e-05;0.00112196;0.00169754;-0.000107655;-2.72453e-05;4.74899e-317;-9.20933e-05
7.384e-05;0.00104146;0.00164494;-0.000114595;-4.87258e-05;4.74899e-317;-9.3057e-05
7.388e-05;0.000957762;0.00158852;-0.000121465;-7.08307e-05;4.74899e-317;-9.37382e-05
7.392e-05;0.000871024;0.00152833;-0.00012826;-9.35128e-05;4.74899e-317;-9.4129e-05
7.396e-05;0.000781444;0.00146445;-0.000134962;-0.000116718;4.74899e-317;-9.42231e-05
7.4e-05;0.000689252;0.00139702;-0.00014154;-0.000140387;4.74899e-317;-9.40153e-05
7.404e-05;0.000594685;0.00132617;-0.000147957;-0.000164458;4.74899e-317;-9.35017e-05
7.408e-05;0.000497965;0.00125203;-0.000154169;-0.000188868;4.74899e-317;-9.26789e-05
7.412e-05;0.000399286;0.00117471;-0.000160144;-0.00021355;4.74899e-317;-9.1545e-05
7.416e-05;0.000298815;0.00109432;-0.000165859;-0.00023843;4.74899e-317;-9.0101e-05
7.42e-05;0.000196709;0.00101096;-0.000171294;-0.000263432;4.74899e-317;-8.83514e-05
7.424e-05;9.31244e-05;0.000924785;-0.00017642;-0.000288477;4.74899e-317;-8.63036e-05
7.428e-05;-1.17584e-05;0.000836003;-0.000181196;-0.000313485;4.74899e-317;-8.3964e-05
7.432e-05;-0.000117731;0.000744847;-0.000185575;-0.000338377;4.74899e-317;-8.13347e-05
7.436e-05;-0.000224553;0.000651547;-0.000189528;-0.000363072;4.74899e-317;-7.84124e-05
7.44e-05;-0.000331967;0.000556287;-0.000193058;-0.000387491;4.74899e-317;-7.51909e-05
7.444e-05;-0.000439708;0.000459189;-0.000196188;-0.000411565;4.74899e-317;-7.16678e-05
7.448e-05;-0.000547514;0.000360345;-0.000198947;-0.000435231;4.74899e-317;-6.7849e-05
7.452e-05;-0.000655125;0.000259871;-0.000201352;-0.00045843;4.74899e-317;-6.37488e-05
7.456e-05;-0.000762283;0.000157955;-0.000203407;-0.000481097;4.74899e-317;-5.93864e-05
7.46e-05;-0.000868729;5.48552e-05;-0.000205105;-0.000503161;4.74899e-317;-5.47798e-05
7.464e-05;-0.000974214;-4.91396e-05;-0.000206437;-0.000524554;4.74899e-317;-4.99418e-05
7.468e-05;-0.0010785;-0.00015376;-0.000207392;-0.000545206;4.74899e-317;-4.48804e-05
7.472e-05;-0.00118137;-0.000258788;-0.000207968;-0.000565049;4.74899e-317;-3.96006e-05
7.476e-05;-0.00128257;-0.000364051;-0.000208164;-0.000584007;4.74899e-317;-3.41093e-05
7.48e-05;-0.00138186;-0.000469402;-0.000207978;-0.000602004;4.74899e-317;-2.84164e-05
7.484e-05;-0.00147896;-0.000574684;-0.000207402;-0.000618963;4.74899e-317;-2.25344e-05
7.488e-05;-0.00157357;-0.000679711;-0.00020642;-0.000634817;4.74899e-317;-1.64744e-05
7.492e-05;-0.00166542;-0.000784265;-0.000205012;-0.0006495;4.74899e-317;-1.0244e-05
7.496e-05;-0.0017543;-0.00088811;-0.000203159;-0.000662948;4.74899e-317;-3.84815e-06
7.5e-05;-0.00183999;-0.000991015;-0.00020085;-0.000675102;4.74899e-317;2.70424e-06
7.504e-05;-0.00192235;-0.00109279;-0.000198083;-0.000685906;4.74899e-317;9.39592e-06
7.508e-05;-0.00200123;-0.00119326;-0.000194868;-0.000695312;4.74899e-317;1.62013e-05
7.512e-05;-0.00207645;-0.00129227;-0.000191227;-0.000703279;4.74899e-317;2.30919e-05
7.516e-05;-0.00214783;-0.00138961;-0.000187172;-0.000709767;4.74899e-317;3.0043e-05
7.52e-05;-0.00221514;-0.00148502;-0.000182705;-0.000714734;4.74899e-317;3.70353e-05
7.524e-05;-0.00227821;-0.00157825;-0.000177816;-0.000718139;4.74899e-317;4.40525e-05
7.528e-05;-0.00233685;-0.00166908;-0.000172498;-0.000719943;4.74899e-317;5.10761e-05
7.532e-05;-0.00239094;-0.00175734;-0.000166769;-0.000720107;4.74899e-317;5.8084e-05
7.536e-05;-0.00244034;-0.00184293;-0.000160681;-0.000718596;4.74899e-317;6.50517e-05
7.54e-05;-0.00248495;-0.00192575;-0.000154317;-0.000715373;4.74899e-317;7.19565e-05
7.544e-05;-0.00252468;-0.00200566;-0.000147764;-0.000710412;4.74899e-317;7.87801e-05
7.548e-05;-0.00255943;-0.00208246;-0.000141092;-0.000703695;4.74899e-317;8.55077e-05
7.552e-05;-0.00258909;-0.00215597;-0.000134335;-0.000695211;4.74899e-317;9.21244e-05
7.556e-05;-0.00261356;-0.00222596;-0.000127493;-0.000684957;4.74899e-317;9.86097e-05
7.56e-05;-0.00263275;-0.00229223;-0.00012053;-0.000672929;4.74899e-317;0.000104935
7.564e-05;-0.00264658;-0.0023546;-0.000113386;-0.000659128;4.74899e-317;0.00011107
7.568e-05;-0.00265498;-0.00241292;-0.000105998;-0.000643557;4.74899e-317;0.000116984
7.572e-05;-0.00265791;-0.0024671;-9.8324e-05;-0.000626229;4.74899e-317;0.000122659
7.576e-05;-0.00265534;-0.0025171;-9.03577e-05;-0.000607163;4.74899e-317;0.000128082
7.58e-05;-0.00264726;-0.00256286;-8.2131e-05;-0.000586387;4.74899e-317;0.000133241
7.584e-05;-0.00263373;-0.00260432;-7.37022e-05;-0.000563935;4.74899e-317;0.000138119
7.588e-05;-0.00261481;-0.00264136;-6.51413e-05;-0.000539844;4.74899e-317;0.00014269
7.592e-05;-0.00259057;-0.00267387;-5.65167e-05;-0.000514153;4.74899e-317;0.000146928
7.596e-05;-0.00256107;-0.00270172;-4.78821e-05;-0.000486909;4.74899e-317;0.000150816
7.6e-05;-0.00252639;-0.00272483;-3.92648e-05;-0.000458162;4.74899e-317;0.000154346
7.604e-05;-0.00248658;-0.00274314;-3.06625e-05;-0.00042797;4.74899e-317;0.00015752
7.608e-05;-0.00244175;-0.00275661;-2.20516e-05;-0.000396397;4.74899e-317;0.000160333
7.612e-05;-0.00239198;-0.00276519;-1.34024e-05;-0.000363515;4.74899e-317;0.00016277
7.616e-05;-0.00233739;-0.00276886;-4.69331e-06;-0.000329402;4.74899e-317;0.000164802
7.62e-05;-0.00227809;-0.00276757;4.07898e-06;-0.000294135;4.74899e-317;0.0001664
7.624e-05;-0.00221419;-0.00276127;1.28903e-05;-0.00025779;4.74899e-317;0.00016755
7.628e-05;-0.00214581;-0.00274991;2.16858e-05;-0.000220437;4.74899e-317;0.000168255
7.632e-05;-0.00207309;-0.00273343;3.03898e-05;-0.000182149;4.74899e-317;0.00016853
7.636e-05;-0.0019962;-0.00271178;3.89294e-05;-0.000143002;4.74899e-317;0.000168392
7.64e-05;-0.00191531;-0.00268496;4.72615e-05;-0.000103081;4.74899e-317;0.000167843
7.644e-05;-0.00183062;-0.00265303;5.53911e-05;-6.2475e-05;4.74899e-317;0.000166874
7.648e-05;-0.00174235;-0.00261605;6.33741e-05;-2.12747e-05;4.74899e-317;0.000165465
7.652e-05;-0.00165069;-0.00257414;7.13017e-05;2.0428e-05;4.74899e-317;0.000163608
7.656e-05;-0.00155585;-0.00252739;7.92715e-05;6.2535e-05;4.74899e-317;0.000161308
7.66e-05;-0.00145805;-0.00247588;8.73521e-05;0.000104941;4.74899e-317;0.00015858
7.664e-05;-0.00135754;-0.00241968;9.55578e-05;0.000147539;4.74899e-317;0.000155439
7.668e-05;-0.00125457;-0.00235885;0.000103845;0.000190226;4.74899e-317;0.000151887
7.672e-05;-0.00114937;-0.00229348;0.000112133;0.000232904;4.74899e-317;0.000147906
7.676e-05;-0.00104218;-0.00222366;0.000120334;0.000275473;4.74899e-317;0.000143475
7.68e-05;-0.000933237;-0.00214953;0.000128379;0.000317831;4.74899e-317;0.000138583
7.684e-05;-0.000822748;-0.00207125;0.000136227;0.000359869;4.74899e-317;0.000133243
7.688e-05;-0.000710959;-0.00198897;0.000143863;0.000401492;4.74899e-317;0.000127484
7.692e-05;-0.000598128;-0.00190285;0.000151291;0.00044261;4.74899e-317;0.000121343
7.696e-05;-0.000484516;-0.00181305;0.000158519;0.000483137;4.74899e-317;0.000114842
7.7e-05;-0.000370377;-0.00171971;0.000165545;0.000522983;4.74899e-317;0.000107985
7.704e-05;-0.000255965;-0.00162305;0.000172363;0.000562048;4.74899e-317;0.00010077
7.708e-05;-0.000141534;-0.00152325;0.000178953;0.000600234;4.74899e-317;9.32012e-05
7.712e-05;-2.73424e-05;-0.00142054;0.000185293;0.000637439;4.74899e-317;8.53036e-05
7.716e-05;8.63751e-05;-0.0013151;0.000191356;0.000673562;4.74899e-317;7.71192e-05
7.72e-05;0.000199411;-0.00120711;0.000197116;0.000708496;4.74899e-317;6.86955e-05
7.724e-05;0.000311565;-0.00109675;0.000202547;0.000742139;4.74899e-317;6.00695e-05
7.728e-05;0.000422613;-0.000984277;0.000207633;0.000774392;4.74899e-317;5.12581e-05
7.732e-05;0.000532288;-0.000869949;0.000212364;0.000805173;4.74899e-317;4.22603e-05
7.736e-05;0.000640299;-0.000754042;0.000216738;0.000834401;4.74899e-317;3.30702e-05
7.74e-05;0.000746367;-0.000636802;0.000220765;0.000861994;4.74899e-317;2.36933e-05
7.744e-05;0.000850248;-0.000518432;0.000224457;0.000887872;4.74899e-317;1.41539e-05
7.748e-05;0.000951732;-0.000399116;0.000227825;0.000911965;4.74899e-317;4.49029e-06
7.752e-05;0.00105062;-0.000279049;0.000230871;0.00093422;4.74899e-317;-5.25887e-06
7.756e-05;0.00114671;-0.000158462;0.00023359;0.000954591;4.74899e-317;-1.50657e-05
7.76e-05;0.00123982;-3.76273e-05;0.000235979;0.000973033;4.74899e-317;-2.4913e-05
7.764e-05;0.00132974;8.31645e-05;0.000238034;0.000989498;4.74899e-317;-3.4785e-05
7.768e-05;0.00141631;0.000203624;0.000239749;0.00100394;4.74899e-317;-4.46572e-05
7.772e-05;0.00149936;0.00032349;0.000241103;0.00101632;4.74899e-317;-5.44947e-05
7.776e-05;0.00157875;0.000442538;0.000242063;0.0010266;4.74899e-317;-6.42582e-05
7.78e-05;0.00165436;0.000560578;0.000242591;0.00103473;4.74899e-317;-7.39141e-05
7.784e-05;0.00172608;0.000677431;0.000242663;0.0010407;4.74899e-317;-8.344e-05
7.788e-05;0.00179383;0.000792916;0.000242277;0.00104446;4.74899e-317;-9.28231e-05
7.792e-05;0.0018575;0.000906828;0.000241456;0.00104598;4.74899e-317;-0.000102053
7.796e-05;0.00191696;0.00101894;0.000240231;0.00104526;4.74899e-317;-0.000111116
7.8e-05;0.00197207;0.001129;0.000238626;0.00104228;4.74899e-317;-0.000119989
7.804e-05;0.00202272;0.00123676;0.000236648;0.00103702;4.74899e-317;-0.000128646
7.808e-05;0.00206884;0.00134198;0.000234295;0.00102948;4.74899e-317;-0.000137061
7.812e-05;0.0021104;0.00144444;0.00023157;0.00101967;4.74899e-317;-0.00014522
7.816e-05;0.00214735;0.00154396;0.000228484;0.00100761;4.74899e-317;-0.000153117
7.82e-05;0.00217965;0.00164042;0.000225046;0.000993293;4.74899e-317;-0.000160745
7.824e-05;0.00220724;0.0017337;0.000221251;0.000976753;4.74899e-317;-0.000168086
7.828e-05;0.00223007;0.00182365;0.000217085;0.000958005;4.74899e-317;-0.000175112
7.832e-05;0.0022481;0.00191008;0.00021253;0.000937075;4.74899e-317;-0.00018179
7.836e-05;0.00226129;0.00199279;0.000207575;0.000913993;4.74899e-317;-0.000188094
7.84e-05;0.00226963;0.00207158;0.000202222;0.000888789;4.74899e-317;-0.000194011
7.844e-05;0.00227312;0.00214631;0.000196508;0.000861503;4.74899e-317;-0.000199534
7.848e-05;0.00227185;0.0022169;0.000190512;0.000832178;4.74899e-317;-0.000204657
7.852e-05;0.00226592;0.00228331;0.000184345;0.00080087;4.74899e-317;-0.00020936
7.856e-05;0.00225545;0.00234546;0.000178103;0.000767639;4.74899e-317;-0.00021361
7.86e-05;0.00224053;0.00240326;0.000171824;0.00073255;4.74899e-317;-0.000217368
7.864e-05;0.00222123;0.00245657;0.000165474;0.000695671;4.74899e-317;-0.000220604
7.868e-05;0.0021976;0.00250521;0.000158969;0.00065708;4.74899e-317;-0.000223312
7.872e-05;0.0021697;0.00254905;0.000152216;0.000616859;4.74899e-317;-0.000225501
7.876e-05;0.00213762;0.00258799;0.000145146;0.000575091;4.74899e-317;-0.000227193
7.88e-05;0.00210147;0.00262197;0.000137726;0.00053186;4.74899e-317;-0.000228398
7.884e-05;0.0020614;0.00265098;0.000129954;0.00048725;4.74899e-317;-0.000229104
7.888e-05;0.00201756;0.00267501;0.000121857;0.000441353;4.74899e-317;-0.000229283
7.892e-05;0.00197014;0.00269408;0.000113483;0.000394268;4.74899e-317;-0.000228905
7.896e-05;0.00191932;0.00270819;0.000104897;0.000346102;4.74899e-317;-0.000227956
7.9e-05;0.00186526;0.00271735;9.61614e-05;0.00029697;4.74899e-317;-0.000226447
7.904e-05;0.00180811;0.00272157;8.73329e-05;0.000246987;4.74899e-317;-0.000224406
7.908e-05;0.00174798;0.00272091;7.84534e-05;0.000196277;4.74899e-317;-0.000221859
7.912e-05;0.001685;0.00271542;6.95552e-05;0.000144965;4.74899e-317;-0.000218816
7.916e-05;0.00161932;0.00270514;6.06575e-05;9.31812e-05;4.74899e-317;-0.000215268
7.92e-05;0.00155112;0.0026901;5.17547e-05;4.10513e-05;4.74899e-317;-0.000211198
7.924e-05;0.00148057;0.0026703;4.28095e-05;-1.12963e-05;4.74899e-317;-0.000206594
7.928e-05;0.00140787;0.00264574;3.3765e-05;-6.37328e-05;4.74899e-317;-0.000201465
7.932e-05;0.00133324;0.00261646;2.4575e-05;-0.00011613;4.74899e-317;-0.000195836
7.936e-05;0.00125689;0.00258249;1.52325e-05;-0.000168366;4.74899e-317;-0.000189741
7.94e-05;0.00117898;0.00254391;5.7764e-06;-0.000220324;4.74899e-317;-0.000183204
7.944e-05;0.00109969;0.00250081;-3.72532e-06;-0.000271892;4.74899e-317;-0.000176237
7.948e-05;0.00101913;0.00245331;-1.32005e-05;-0.000322956;4.74899e-317;-0.000168838
7.952e-05;0.000937472;0.00240159;-2.25899e-05;-0.000373397;4.74899e-317;-0.00016101
7.956e-05;0.00085491;0.00234581;-3.18549e-05;-0.000423092;4.74899e-317;-0.000152766
7.96e-05;0.000771677;0.00228617;-4.09819e-05;-0.000471916;4.74899e-317;-0.000144137
7.964e-05;0.000688026;0.00222282;-4.99859e-05;-0.000519752;4.74899e-317;-0.000135158
7.968e-05;0.000604209;0.00215592;-5.89058e-05;-0.000566487;4.74899e-317;-0.000125861
7.972e-05;0.00052047;0.00208558;-6.7786e-05;-0.00061201;4.74899e-317;-0.000116269
7.976e-05;0.000437038;0.00201195;-7.66523e-05;-0.000656207;4.74899e-317;-0.000106393
7.98e-05;0.000354115;0.00193519;-8.54981e-05;-0.000698961;4.74899e-317;-9.62496e-05
7.984e-05;0.000271872;0.00185547;-9.42944e-05;-0.000740165;4.74899e-317;-8.58617e-05
7.988e-05;0.000190461;0.00177296;-0.00010301;-0.000779718;4.74899e-317;-7.52622e-05
7.992e-05;0.000110037;0.00168783;-0.000111625;-0.000817531;4.74899e-317;-6.44852e-05
7.996e-05;3.07761e-05;0.00160026;-0.000120113;-0.00085352;4.74899e-317;-5.35588e-05
8e-05;-4.71217e-05;0.00151044;-0.000128429;-0.000887604;4.74899e-317;-4.25013e-05
8.004e-05;-0.000123447;0.00141856;-0.00013651;-0.000919705;4.74899e-317;-3.13242e-05
8.008e-05;-0.000198004;0.00132481;-0.000144294;-0.000949745;4.74899e-317;-2.00403e-05
8.012e-05;-0.000270628;0.00122938;-0.000151754;-0.000977651;4.74899e-317;-8.67191e-06
8.016e-05;-0.000341194;0.00113248;-0.000158897;-0.00100335;4.74899e-317;2.74475e-06
8.02e-05;-0.000409613;0.00103431;-0.00016575;-0.00102678;4.74899e-317;1.41646e-05
8.024e-05;-0.000475812;0.000935078;-0.000172346;-0.0010479;4.74899e-317;2.5544e-05
8.028e-05;-0.000539725;0.000834994;-0.000178722;-0.00106665;4.74899e-317;3.68511e-05
8.032e-05;-0.000601276;0.000734236;-0.000184925;-0.00108299;4.74899e-317;4.8067e-05
8.036e-05;-0.000660384;0.000632978;-0.000190998;-0.00109689;4.74899e-317;5.9178e-05
8.04e-05;-0.000716958;0.000531409;-0.000196943;-0.00110831;4.74899e-317;7.01655e-05
8.044e-05;-0.000770904;0.000429748;-0.000202717;-0.00111723;4.74899e-317;8.09995e-05
8.048e-05;-0.000822131;0.000328242;-0.000208244;-0.00112364;4.74899e-317;9.16423e-05
8.052e-05;-0.000870566;0.000227152;-0.000213467;-0.00112753;4.74899e-317;0.000102057
8.056e-05;-0.000916171;0.000126719;-0.000218362;-0.0011289;4.74899e-317;0.000112218
8.06e-05;-0.000958936;2.71366e-05;-0.00022294;-0.00112773;4.74899e-317;0.00012211
8.064e-05;-0.000998862;-7.14613e-05;-0.000227218;-0.00112403;4.74899e-317;0.00013173
8.068e-05;-0.00103594;-0.00016898;-0.000231212;-0.00111781;4.74899e-317;0.00014107
8.072e-05;-0.00107013;-0.000265334;-0.000234941;-0.0011091;4.74899e-317;0.000150119
8.076e-05;-0.00110141;-0.00036041;-0.000238426;-0.00109792;4.74899e-317;0.000158848
8.08e-05;-0.00112972;-0.000454062;-0.000241673;-0.00108427;4.74899e-317;0.000167225
8.084e-05;-0.00115507;-0.000546115;-0.000244662;-0.0010682;4.74899e-317;0.000175223
8.088e-05;-0.00117747;-0.000636393;-0.000247342;-0.00104975;4.74899e-317;0.00018283
8.092e-05;-0.00119696;-0.000724735;-0.000249654;-0.00102897;4.74899e-317;0.000190046
8.096e-05;-0.00121361;-0.000811004;-0.000251556;-0.00100592;4.74899e-317;0.000196877
8.1e-05;-0.00122745;-0.000895075;-0.000253026;-0.000980647;4.74899e-317;0.000203315
8.104e-05;-0.0012385;-0.000976829;-0.00025406;-0.000953208;4.74899e-317;0.000209335
8.108e-05;-0.00124676;-0.00105614;-0.000254665;-0.000923673;4.74899e-317;0.000214898
8.112e-05;-0.00125221;-0.00113286;-0.000254866;-0.000892121;4.74899e-317;0.000219969
8.116e-05;-0.0012549;-0.00120688;-0.000254707;-0.000858633;4.74899e-317;0.000224525
8.12e-05;-0.00125493;-0.0012781;-0.000254246;-0.000823288;4.74899e-317;0.000228561
8.124e-05;-0.00125249;-0.00134644;-0.000253531;-0.000786162;4.74899e-317;0.000232078
8.128e-05;-0.00124775;-0.00141184;-0.000252591;-0.000747338;4.74899e-317;0.000235076
8.132e-05;-0.00124086;-0.00147426;-0.000251432;-0.000706903;4.74899e-317;0.000237547
8.136e-05;-0.00123191;-0.00153359;-0.000250048;-0.000664948;4.74899e-317;0.000239475
8.14e-05;-0.00122092;-0.00158972;-0.00024842;-0.000621568;4.74899e-317;0.000240844
8.144e-05;-0.00120791;-0.00164253;-0.000246532;-0.000576867;4.74899e-317;0.000241646
8.148e-05;-0.0011929;-0.00169192;-0.000244369;-0.000530955;4.74899e-317;0.000241883
8.152e-05;-0.00117596;-0.00173785;-0.000241937;-0.000483948;4.74899e-317;0.000241571
8.156e-05;-0.00115721;-0.00178032;-0.000239252;-0.000435964;4.74899e-317;0.000240724
8.16e-05;-0.00113681;-0.00181935;-0.000236328;-0.000387119;4.74899e-317;0.000239356
8.164e-05;-0.00111494;-0.00185493;-0.000233153;-0.000337527;4.74899e-317;0.000237476
8.168e-05;-0.0010917;-0.00188707;-0.000229688;-0.000287307;4.74899e-317;0.000235091
8.172e-05;-0.0010672;-0.00191573;-0.000225879;-0.000236588;4.74899e-317;0.000232215
8.176e-05;-0.00104149;-0.00194087;-0.00022167;-0.000185499;4.74899e-317;0.000228866
8.18e-05;-0.00101464;-0.00196246;-0.000217015;-0.00013417;4.74899e-317;0.000225061
8.184e-05;-0.000986789;-0.00198049;-0.000211901;-8.27217e-05;4.74899e-317;0.000220811
8.188e-05;-0.000958055;-0.00199498;-0.000206341;-3.12753e-05;4.74899e-317;0.000216115
8.192e-05;-0.000928593;-0.00200599;-0.00020037;2.00444e-05;4.74899e-317;0.000210974
8.196e-05;-0.000898551;-0.00201355;-0.000194025;7.11084e-05;4.74899e-317;0.000205394
8.2e-05;-0.000868077;-0.0020177;-0.00018734;0.00012179;4.74899e-317;0.000199398
8.204e-05;-0.000837306;-0.00201847;-0.000180353;0.000171974;4.74899e-317;0.000193019
8.208e-05;-0.00080633;-0.00201588;-0.000173105;0.000221546;4.74899e-317;0.00018629
8.212e-05;-0.000775183;-0.00200998;-0.00016564;0.000270396;4.74899e-317;0.000179235
8.216e-05;-0.000743854;-0.00200085;-0.000157993;0.000318409;4.74899e-317;0.000171868
8.22e-05;-0.000712319;-0.00198861;-0.000150193;0.000365472;4.74899e-317;0.000164199
8.224e-05;-0.000680587;-0.0019733;-0.000142259;0.000411489;4.74899e-317;0.000156243
8.228e-05;-0.000648707;-0.00195498;-0.000134201;0.000456367;4.74899e-317;0.000148022
8.232e-05;-0.000616758;-0.00193366;-0.000126016;0.000500015;4.74899e-317;0.000139572
8.236e-05;-0.000584834;-0.00190938;-0.000117682;0.000542339;4.74899e-317;0.000130928
8.24e-05;-0.000553035;-0.00188219;-0.000109167;0.000583244;4.74899e-317;0.000122123
8.244e-05;-0.000521457;-0.00185217;-0.000100438;0.000622645;4.74899e-317;0.000113175
8.248e-05;-0.000490177;-0.00181939;-9.14583e-05;0.000660471;4.74899e-317;0.000104096
8.252e-05;-0.000459235;-0.0017839;-8.21941e-05;0.000696647;4.74899e-317;9.48964e-05
8.256e-05;-0.000428632;-0.00174577;-7.26147e-05;0.000731093;4.74899e-317;8.55979e-05
8.26e-05;-0.000398362;-0.00170502;-6.27067e-05;0.000763728;4.74899e-317;7.62311e-05
8.264e-05;-0.000368447;-0.0016617;-5.24876e-05;0.000794481;4.74899e-317;6.68288e-05
8.268e-05;-0.000338946;-0.00161587;-4.20085e-05;0.000823294;4.74899e-317;5.74133e-05
8.272e-05;-0.000309927;-0.00156764;-3.13459e-05;0.00085011;4.74899e-317;4.79894e-05
8.276e-05;-0.00028142;-0.00151716;-2.0584e-05;0.000874868;4.74899e-317;3.85495e-05
8.28e-05;-0.000253405;-0.00146461;-9.79418e-06;0.00089751;4.74899e-317;2.90864e-05
8.284e-05;-0.000225835;-0.00141021;9.81403e-07;0.000917983;4.74899e-317;1.96067e-05
8.288e-05;-0.000198681;-0.0013541;1.17361e-05;0.000936248;4.74899e-317;1.01367e-05
8.292e-05;-0.00017196;-0.00129643;2.24901e-05;0.00095227;4.74899e-317;7.16302e-07
8.296e-05;-0.000145729;-0.00123732;3.32698e-05;0.000966018;4.74899e-317;-8.61247e-06
8.3e-05;-0.000120047;-0.0011769;4.40887e-05;0.000977468;4.74899e-317;-1.78163e-05
8.304e-05;-9.49673e-05;-0.00111527;5.49386e-05;0.000986605;4.74899e-317;-2.68748e-05
8.308e-05;-7.05245e-05;-0.00105256;6.5792e-05;0.000993425;4.74899e-317;-3.5776e-05
8.312e-05;-4.67415e-05;-0.000988851;7.66096e-05;0.000997922;4.74899e-317;-4.4508e-05
8.316e-05;-2.36157e-05;-0.000924227;8.73464e-05;0.00100009;4.74899e-317;-5.30515e-05
8.32e-05;-1.11075e-06;-0.00085875;9.79567e-05;0.000999921;4.74899e-317;-6.13797e-05
8.324e-05;2.08286e-05;-0.000792487;0.000108405;0.000997428;4.74899e-317;-6.94654e-05
8.328e-05;4.22396e-05;-0.00072551;0.000118679;0.000992629;4.74899e-317;-7.7291e-05
8.332e-05;6.31185e-05;-0.000657904;0.000128791;0.000985547;4.74899e-317;-8.48541e-05
8.336e-05;8.34389e-05;-0.000589766;0.000138768;0.000976205;4.74899e-317;-9.2165e-05
8.34e-05;0.0001032;-0.000521209;0.000148625;0.000964633;4.74899e-317;-9.9237e-05
8.344e-05;0.000122456;-0.00045236;0.000158348;0.000950877;4.74899e-317;-0.000106076
8.348e-05;0.000141299;-0.000383355;0.000167906;0.000934995;4.74899e-317;-0.000112674
8.352e-05;0.000159813;-0.000314336;0.000177263;0.000917048;4.74899e-317;-0.000119015
8.356e-05;0.000178048;-0.000245443;0.000186392;0.00089709;4.74899e-317;-0.000125074
8.36e-05;0.000196027;-0.000176813;0.000195267;0.000875177;4.74899e-317;-0.00013083
8.364e-05;0.000213771;-0.000108584;0.000203865;0.000851367;4.74899e-317;-0.000136269
8.368e-05;0.00023131;-4.08859e-05;0.000212167;0.000825729;4.74899e-317;-0.000141387
8.372e-05;0.000248673;2.61647e-05;0.000220176;0.000798333;4.74899e-317;-0.000146189
8.376e-05;0.000265878;9.24665e-05;0.000227916;0.000769248;4.74899e-317;-0.000150682
8.38e-05;0.000282929;0.000157932;0.000235405;0.000738537;4.74899e-317;-0.000154868
8.384e-05;0.00029983;0.000222481;0.000242645;0.000706269;4.74899e-317;-0.000158744
8.388e-05;0.000316577;0.000286045;0.000249613;0.00067252;4.74899e-317;-0.0001623
8.392e-05;0.000333156;0.000348574;0.000256276;0.000637372;4.74899e-317;-0.000165523
8.396e-05;0.000349539;0.000410029;0.000262596;0.000600914;4.74899e-317;-0.000168398
8.4e-05;0.000365701;0.000470362;0.000268526;0.00056324;4.74899e-317;-0.000170918
8.404e-05;0.000381631;0.00052949;0.000274016;0.000524449;4.74899e-317;-0.000173079
8.408e-05;0.000397337;0.000587278;0.000279013;0.000484647;4.74899e-317;-0.00017488
8.412e-05;0.000412825;0.000643565;0.000283467;0.000443945;4.74899e-317;-0.00017633
8.416e-05;0.000428078;0.000698203;0.000287337;0.000402454;4.74899e-317;-0.000177437
8.42e-05;0.000443062;0.000751089;0.000290603;0.000360278;4.74899e-317;-0.000178212
8.424e-05;0.00045775;0.000802167;0.000293269;0.000317512;4.74899e-317;-0.000178664
8.428e-05;0.00047214;0.000851403;0.000295369;0.000274252;4.74899e-317;-0.000178797
8.432e-05;0.000486246;0.00089877;0.000296948;0.000230592;4.74899e-317;-0.000178616
8.436e-05;0.000500069;0.000944236;0.000298047;0.000186632;4.74899e-317;-0.000178125
8.44e-05;0.000513572;0.000987764;0.00029869;0.000142473;4.74899e-317;-0.000177329
8.444e-05;0.000526672;0.0010293;0.000298883;9.8219e-05;4.74899e-317;-0.000176233
8.448e-05;0.000539268;0.00106876;0.00029862;5.39747e-05;4.74899e-317;-0.000174838
8.452e-05;0.000551257;0.00110601;0.000297884;9.84997e-06;4.74899e-317;-0.00017315
8.456e-05;0.000562565;0.00114093;0.000296647;-3.40421e-05;4.74899e-317;-0.000171172
8.46e-05;0.000573138;0.00117336;0.000294873;-7.75915e-05;4.74899e-317;-0.000168912
8.464e-05;0.000582941;0.00120323;0.000292536;-0.000120697;4.74899e-317;-0.000166372
8.468e-05;0.000591939;0.00123048;0.000289624;-0.000163266;4.74899e-317;-0.000163553
8.472e-05;0.000600089;0.00125513;0.000286154;-0.000205204;4.74899e-317;-0.000160454
8.476e-05;0.000607336;0.00127721;0.000282155;-0.000246415;4.74899e-317;-0.000157081
8.48e-05;0.000613618;0.00129675;0.000277652;-0.0002868;4.74899e-317;-0.000153442
8.484e-05;0.000618893;0.00131379;0.000272655;-0.00032627;4.74899e-317;-0.000149553
8.488e-05;0.000623143;0.00132831;0.000267149;-0.000364743;4.74899e-317;-0.000145428
8.492e-05;0.000626368;0.00134025;0.000261104;-0.000402142;4.74899e-317;-0.000141079
8.496e-05;0.000628566;0.00134956;0.000254486;-0.000438386;4.74899e-317;-0.000136513
8.5e-05;0.000629718;0.0013562;0.000247277;-0.000473392;4.74899e-317;-0.000131741
8.504e-05;0.000629784;0.00136018;0.000239488;-0.000507081;4.74899e-317;-0.000126769
8.508e-05;0.000628718;0.00136153;0.000231162;-0.00053938;4.74899e-317;-0.00012161
8.512e-05;0.000626467;0.00136029;0.00022236;-0.000570223;4.74899e-317;-0.000116281
8.516e-05;0.000622975;0.00135647;0.000213145;-0.000599543;4.74899e-317;-0.000110803
8.52e-05;0.000618191;0.00135006;0.000203581;-0.000627282;4.74899e-317;-0.000105195
8.524e-05;0.000612098;0.00134107;0.000193727;-0.00065339;4.74899e-317;-9.94729e-05
8.528e-05;0.00060473;0.00132953;0.000183639;-0.000677829;4.74899e-317;-9.36396e-05
8.532e-05;0.000596148;0.00131552;0.000173356;-0.000700563;4.74899e-317;-8.76951e-05
8.536e-05;0.000586394;0.00129912;0.000162883;-0.000721557;4.74899e-317;-8.16416e-05
8.54e-05;0.000575451;0.00128041;0.0001522;-0.00074077;4.74899e-317;-7.54891e-05
8.544e-05;0.000563255;0.00125945;0.000141268;-0.000758162;4.74899e-317;-6.92544e-05
8.548e-05;0.000549748;0.00123629;0.000130055;-0.000773699;4.74899e-317;-6.29569e-05
8.552e-05;0.00053492;0.00121098;0.000118547;-0.000787355;4.74899e-317;-5.66143e-05
8.556e-05;0.000518817;0.00118362;0.000106757;-0.000799108;4.74899e-317;-5.02412e-05
8.56e-05;0.000501509;0.00115434;9.47372e-05;-0.000808943;4.74899e-317;-4.38505e-05
8.564e-05;0.000483058;0.0011233;8.25619e-05;-0.000816848;4.74899e-317;-3.7455e-05
8.568e-05;0.00046352;0.00109064;7.03067e-05;-0.00082282;4.74899e-317;-3.10695e-05
8.572e-05;0.000442949;0.00105648;5.80209e-05;-0.000826859;4.74899e-317;-2.47124e-05
8.576e-05;0.000421404;0.00102088;4.57231e-05;-0.000828968;4.74899e-317;-1.84054e-05
8.58e-05;0.000398934;0.000983896;3.34174e-05;-0.000829159;4.74899e-317;-1.21702e-05
8.584e-05;0.000375569;0.000945571;2.11129e-05;-0.000827448;4.74899e-317;-6.02494e-06
8.588e-05;0.000351334;0.000905988;8.83229e-06;-0.000823861;4.74899e-317;1.71654e-08
8.592e-05;0.000326273;0.000865261;-3.38805e-06;-0.000818425;4.74899e-317;5.94626e-06
8.596e-05;0.000300466;0.00082352;-1.55012e-05;-0.000811164;4.74899e-317;1.17531e-05
8.6e-05;0.000274022;0.000780886;-2.7458e-05;-0.000802105;4.74899e-317;1.74283e-05
8.604e-05;0.000247035;0.000737444;-3.92246e-05;-0.000791271;4.74899e-317;2.29645e-05
8.608e-05;0.000219562;0.000693255;-5.07965e-05;-0.000778693;4.74899e-317;2.83583e-05
8.612e-05;0.000191625;0.000648383;-6.21945e-05;-0.000764408;4.74899e-317;3.36091e-05
8.616e-05;0.000163243;0.000602924;-7.34388e-05;-0.000748465;4.74899e-317;3.8717e-05
8.62e-05;0.00013445;0.000557023;-8.45224e-05;-0.000730926;4.74899e-317;4.368e-05
8.624e-05;0.00010529;0.000510863;-9.54057e-05;-0.000711861;4.74899e-317;4.84932e-05
8.628e-05;7.58069e-05;0.000464637;-0.000106032;-0.000691333;4.74899e-317;5.31494e-05
8.632e-05;4.60588e-05;0.000418522;-0.000116348;-0.000669404;4.74899e-317;5.76398e-05
8.636e-05;1.61331e-05;0.000372663;-0.000126305;-0.000646127;4.74899e-317;6.19553e-05
8.64e-05;-1.3853e-05;0.000327174;-0.000135866;-0.000621561;4.74899e-317;6.60866e-05
8.644e-05;-4.37878e-05;0.00028215;-0.000145;-0.000595768;4.74899e-317;7.00232e-05
8.648e-05;-7.36008e-05;0.000237679;-0.000153695;-0.000568816;4.74899e-317;7.37514e-05
8.652e-05;-0.000103264;0.000193832;-0.000161963;-0.000540775;4.74899e-317;7.72531e-05
8.656e-05;-0.000132755;0.000150656;-0.000169839;-0.000511715;4.74899e-317;8.05082e-05
8.66e-05;-0.000162032;0.000108173;-0.000177357;-0.000481706;4.74899e-317;8.34996e-05
8.664e-05;-0.000191036;6.63944e-05;-0.000184542;-0.000450818;4.74899e-317;8.62199e-05
8.668e-05;-0.000219713;2.53524e-05;-0.000191394;-0.000419122;4.74899e-317;8.86736e-05
8.672e-05;-0.000248023;-1.48865e-05;-0.000197902;-0.000386696;4.74899e-317;9.08726e-05
8.676e-05;-0.000275906;-5.42232e-05;-0.000204044;-0.00035362;4.74899e-317;9.28288e-05
8.68e-05;-0.000303267;-9.25481e-05;-0.000209787;-0.000319976;4.74899e-317;9.45461e-05
8.684e-05;-0.000329987;-0.000129767;-0.000215094;-0.000285847;4.74899e-317;9.60192e-05
8.688e-05;-0.000355963;-0.000165817;-0.000219927;-0.000251319;4.74899e-317;9.72376e-05
8.692e-05;-0.000381132;-0.000200675;-0.000224254;-0.000216484;4.74899e-317;9.81926e-05
8.696e-05;-0.000405466;-0.000234337;-0.000228045;-0.000181436;4.74899e-317;9.88827e-05
8.7e-05;-0.00042893;-0.000266796;-0.000231275;-0.000146266;4.74899e-317;9.93146e-05
8.704e-05;-0.000451466;-0.000298016;-0.000233924;-0.000111056;4.74899e-317;9.94985e-05
8.708e-05;-0.000472993;-0.000327922;-0.000235993;-7.58786e-05;4.74899e-317;9.94432e-05
8.712e-05;-0.000493433;-0.000356415;-0.000237507;-4.08047e-05;4.74899e-317;9.91531e-05
8.716e-05;-0.000512716;-0.000383396;-0.00023851;-5.9073e-06;4.74899e-317;9.86315e-05
8.72e-05;-0.000530792;-0.000408792;-0.000239045;2.8733e-05;4.74899e-317;9.78865e-05
8.724e-05;-0.000547623;-0.000432566;-0.00023915;6.30306e-05;4.74899e-317;9.6936e-05
8.728e-05;-0.000563193;-0.000454717;-0.000238852;9.68996e-05;4.74899e-317;9.58047e-05
8.732e-05;-0.000577502;-0.000475275;-0.000238164;0.000130256;4.74899e-317;9.45155e-05
8.736e-05;-0.000590551;-0.000494294;-0.000237083;0.00016302;4.74899e-317;9.30791e-05
8.74e-05;-0.000602303;-0.000511841;-0.000235583;0.000195113;4.74899e-317;9.14885e-05
8.744e-05;-0.000612676;-0.00052797;-0.000233637;0.000226456;4.74899e-317;8.9723e-05
8.748e-05;-0.000621556;-0.000542712;-0.000231228;0.000256973;4.74899e-317;8.77583e-05
8.752e-05;-0.000628851;-0.000556076;-0.000228362;0.000286588;4.74899e-317;8.5577e-05
8.756e-05;-0.000634532;-0.00056806;-0.000225058;0.000315225;4.74899e-317;8.3175e-05
8.76e-05;-0.000638635;-0.000578674;-0.000221337;0.000342814;4.74899e-317;8.05613e-05
8.764e-05;-0.000641216;-0.000587949;-0.000217217;0.000369287;4.74899e-317;7.77527e-05
8.768e-05;-0.000642307;-0.000595928;-0.000212712;0.000394581;4.74899e-317;7.4768e-05
8.772e-05;-0.000641903;-0.000602656;-0.000207833;0.00041864;4.74899e-317;7.16251e-05
8.776e-05;-0.000639984;-0.000608171;-0.000202581;0.000441416;4.74899e-317;6.83413e-05
8.78e-05;-0.000636537;-0.000612501;-0.000196948;0.000462865;4.74899e-317;6.49368e-05
8.784e-05;-0.00063156;-0.000615672;-0.000190929;0.000482945;4.74899e-317;6.14354e-05
8.788e-05;-0.000625051;-0.000617713;-0.000184525;0.00050161;4.74899e-317;5.78632e-05
8.792e-05;-0.000617017;-0.000618659;-0.000177755;0.000518812;4.74899e-317;5.4244e-05
8.796e-05;-0.000607476;-0.000618551;-0.000170657;0.000534507;4.74899e-317;5.05953e-05
8.8e-05;-0.000596466;-0.000617434;-0.000163286;0.000548654;4.74899e-317;4.6927e-05
8.804e-05;-0.000584027;-0.000615363;-0.000155698;0.000561214;4.74899e-317;4.32421e-05
8.808e-05;-0.000570196;-0.000612409;-0.000147935;0.000572148;4.74899e-317;3.95399e-05
8.812e-05;-0.000555004;-0.000608652;-0.000140024;0.000581423;4.74899e-317;3.58178e-05
8.816e-05;-0.00053849;-0.000604176;-0.000131985;0.000589013;4.74899e-317;3.2075e-05
8.82e-05;-0.000520705;-0.000599061;-0.000123842;0.000594905;4.74899e-317;2.83142e-05
8.824e-05;-0.000501696;-0.000593368;-0.000115623;0.000599093;4.74899e-317;2.45435e-05
8.828e-05;-0.000481497;-0.000587135;-0.000107352;0.000601572;4.74899e-317;2.0777e-05
8.832e-05;-0.00046013;-0.000580376;-9.90378e-05;0.000602336;4.74899e-317;1.70327e-05
8.836e-05;-0.000437625;-0.000573095;-9.0674e-05;0.000601383;4.74899e-317;1.33309e-05
8.84e-05;-0.000414013;-0.000565298;-8.22412e-05;0.000598719;4.74899e-317;9.69079e-06
8.844e-05;-0.000389326;-0.000557017;-7.37144e-05;0.000594357;4.74899e-317;6.12904e-06
8.848e-05;-0.00036359;-0.0005483;-6.50714e-05;0.000588315;4.74899e-317;2.65913e-06
8.852e-05;-0.000336842;-0.00053921;-5.6303e-05;0.000580616;4.74899e-317;-7.07176e-07
8.856e-05;-0.000309154;-0.000529806;-4.74244e-05;0.000571286;4.74899e-317;-3.95697e-06
8.86e-05;-0.000280622;-0.000520143;-3.84813e-05;0.000560359;4.74899e-317;-7.07336e-06
8.864e-05;-0.000251343;-0.000510275;-2.95467e-05;0.000547882;4.74899e-317;-1.0035e-05
8.868e-05;-0.000221382;-0.000500257;-2.07027e-05;0.000533905;4.74899e-317;-1.28191e-05
8.872e-05;-0.000190773;-0.000490146;-1.20178e-05;0.000518486;4.74899e-317;-1.54075e-05
8.876e-05;-0.000159554;-0.000479993;-3.53089e-06;0.000501684;4.74899e-317;-1.77914e-05
8.88e-05;-0.000127795;-0.000469841;4.74553e-06;0.000483565;4.74899e-317;-1.99735e-05
8.884e-05;-9.56003e-05;-0.000459737;1.28069e-05;0.000464201;4.74899e-317;-2.19656e-05
8.888e-05;-6.30695e-05;-0.000449735;2.06371e-05;0.000443672;4.74899e-317;-2.3785e-05
8.892e-05;-3.02734e-05;-0.000439894;2.8202e-05;0.000422058;4.74899e-317;-2.54486e-05
8.896e-05;2.75007e-06;-0.000430261;3.54584e-05;0.000399433;4.74899e-317;-2.69675e-05
8.9e-05;3.59731e-05;-0.000420847;4.23725e-05;0.000375872;4.74899e-317;-2.83441e-05
8.904e-05;6.93517e-05;-0.000411624;4.89381e-05;0.000351458;4.74899e-317;-2.95729e-05
8.908e-05;0.000102811;-0.000402544;5.51873e-05;0.000326291;4.74899e-317;-3.06446e-05
8.912e-05;0.000136244;-0.000393555;6.11849e-05;0.000300474;4.74899e-317;-3.15523e-05
8.916e-05;0.000169516;-0.000384627;6.70055e-05;0.000274104;4.74899e-317;-3.22947e-05
8.92e-05;0.00020249;-0.000375743;7.27026e-05;0.000247262;4.74899e-317;-3.28735e-05
8.924e-05;0.000235053;-0.000366899;7.8287e-05;0.000220025;4.74899e-317;-3.32893e-05
8.928e-05;0.000267144;-0.000358092;8.37256e-05;0.000192468;4.74899e-317;-3.3538e-05
8.932e-05;0.000298746;-0.000349326;8.89545e-05;0.000164674;4.74899e-317;-3.36108e-05
8.936e-05;0.000329845;-0.000340606;9.38956e-05;0.000136715;4.74899e-317;-3.34972e-05
8.94e-05;0.000360373;-0.000331947;9.84724e-05;0.000108652;4.74899e-317;-3.31887e-05
8.944e-05;0.000390194;-0.000323376;0.000102627;8.05327e-05;4.74899e-317;-3.26832e-05
8.948e-05;0.000419139;-0.000314932;0.000106335;5.24114e-05;4.74899e-317;-3.19875e-05
8.952e-05;0.000447071;-0.000306659;0.000109607;2.43485e-05;4.74899e-317;-3.11181e-05
8.956e-05;0.000473926;-0.000298581;0.000112475;-3.59358e-06;4.74899e-317;-3.00976e-05
8.96e-05;0.000499701;-0.000290678;0.000114964;-3.13593e-05;4.74899e-317;-2.89467e-05
8.964e-05;0.000524416;-0.00028289;0.000117087;-5.88995e-05;4.74899e-317;-2.76774e-05
8.968e-05;0.000548072;-0.000275139;0.00011884;-8.61621e-05;4.74899e-317;-2.62912e-05
8.972e-05;0.000570649;-0.000267364;0.000120214;-0.000113085;4.74899e-317;-2.47839e-05
8.976e-05;0.000592114;-0.000259529;0.000121206;-0.000139599;4.74899e-317;-2.31542e-05
8.98e-05;0.000612412;-0.000251624;0.000121822;-0.000165637;4.74899e-317;-2.14094e-05
8.984e-05;0.000631469;-0.000243637;0.000122087;-0.000191141;4.74899e-317;-1.9565e-05
8.988e-05;0.00064919;-0.000235557;0.000122052;-0.000216056;4.74899e-317;-1.76414e-05
8.992e-05;0.000665489;-0.000227364;0.000121784;-0.000240333;4.74899e-317;-1.5658e-05
8.996e-05;0.000680314;-0.000219035;0.000121346;-0.000263926;4.74899e-317;-1.36297e-05
9e-05;0.000693643;-0.000210523;0.000120777;-0.000286794;4.74899e-317;-1.15652e-05
9.004e-05;0.000705466;-0.000201753;0.000120075;-0.0003089;4.74899e-317;-9.46829e-06
9.008e-05;0.000715764;-0.00019263;0.000119197;-0.000330203;4.74899e-317;-7.34068e-06
9.012e-05;0.000724509;-0.000183075;0.000118078;-0.000350655;4.74899e-317;-5.18552e-06
9.016e-05;0.000731679;-0.000173053;0.000116647;-0.000370205;4.74899e-317;-3.00821e-06
9.02e-05;0.00073725;-0.000162584;0.000114851;-0.0003888;4.74899e-317;-8.13809e-07
9.024e-05;0.000741196;-0.000151716;0.000112676;-0.000406394;4.74899e-317;1.39632e-06
9.028e-05;0.00074348;-0.000140481;0.000110153;-0.00042294;4.74899e-317;3.62509e-06
9.032e-05;0.000744064;-0.000128869;0.000107351;-0.000438392;4.74899e-317;5.87576e-06
9.036e-05;0.000742932;-0.00011682;0.00010436;-0.000452698;4.74899e-317;8.14682e-06
9.04e-05;0.000740092;-0.00010425;0.000101257;-0.000465806;4.74899e-317;1.043e-05
9.044e-05;0.000735574;-9.10864e-05;9.80929e-05;-0.000477662;4.74899e-317;1.27128e-05
9.048e-05;0.000729409;-7.72898e-05;9.48834e-05;-0.000488218;4.74899e-317;1.4983e-05
9.052e-05;0.000721621;-6.28589e-05;9.16232e-05;-0.000497427;4.74899e-317;1.72305e-05
9.056e-05;0.000712226;-4.78195e-05;8.82979e-05;-0.000505253;4.74899e-317;1.94457e-05
9.06e-05;0.000701235;-3.22071e-05;8.48979e-05;-0.000511663;4.74899e-317;2.16156e-05
9.064e-05;0.000688662;-1.60522e-05;8.14292e-05;-0.000516632;4.74899e-317;2.3722e-05
9.068e-05;0.000674532;6.27779e-07;7.79185e-05;-0.000520136;4.74899e-317;2.57422e-05
9.072e-05;0.000658878;1.78253e-05;7.44061e-05;-0.000522151;4.74899e-317;2.76526e-05
9.076e-05;0.000641742;3.55308e-05;7.09248e-05;-0.00052265;4.74899e-317;2.94327e-05
9.08e-05;0.000623176;5.37177e-05;6.74795e-05;-0.000521612;4.74899e-317;3.10694e-05
9.084e-05;0.000603242;7.23397e-05;6.4041e-05;-0.000519024;4.74899e-317;3.25578e-05
9.088e-05;0.000582005;9.13458e-05;6.05599e-05;-0.000514887;4.74899e-317;3.3901e-05
9.092e-05;0.000559531;0.000110704;5.69905e-05;-0.000509201;4.74899e-317;3.51061e-05
9.096e-05;0.00053588;0.000130412;5.33103e-05;-0.000501961;4.74899e-317;3.61787e-05
9.1e-05;0.000511118;0.00015048;4.95229e-05;-0.000493159;4.74899e-317;3.71205e-05
9.104e-05;0.000485314;0.000170909;4.56458e-05;-0.000482791;4.74899e-317;3.79307e-05
9.108e-05;0.000458536;0.000191662;4.16949e-05;-0.000470867;4.74899e-317;3.86094e-05
9.112e-05;0.000430838;0.000212671;3.76793e-05;-0.000457407;4.74899e-317;3.91617e-05
9.116e-05;0.000402264;0.000233848;3.36081e-05;-0.000442435;4.74899e-317;3.95962e-05
9.12e-05;0.000372861;0.000255111;2.95012e-05;-0.000425977;4.74899e-317;3.99216e-05
9.124e-05;0.000342693;0.00027639;2.53895e-05;-0.000408072;4.74899e-317;4.01436e-05
9.128e-05;0.000311845;0.000297625;2.13052e-05;-0.000388773;4.74899e-317;4.02644e-05
9.132e-05;0.000280412;0.000318753;1.72688e-05;-0.000368146;4.74899e-317;4.02848e-05
9.136e-05;0.000248482;0.000339687;1.32842e-05;-0.000346246;4.74899e-317;4.02043e-05
9.14e-05;0.000216134;0.000360313;9.34187e-06;-0.000323119;4.74899e-317;4.00193e-05
9.144e-05;0.000183443;0.000380498;5.42764e-06;-0.0002988;4.74899e-317;3.97203e-05
9.148e-05;0.000150485;0.000400113;1.53387e-06;-0.000273331;4.74899e-317;3.92926e-05
9.152e-05;0.000117331;0.000419071;-2.33064e-06;-0.000246765;4.74899e-317;3.87203e-05
9.156e-05;8.40502e-05;0.000437345;-6.13687e-06;-0.000219152;4.74899e-317;3.79927e-05
9.16e-05;5.07094e-05;0.000454958;-9.8441e-06;-0.000190533;4.74899e-317;3.71073e-05
9.164e-05;1.73691e-05;0.000471946;-1.34186e-05;-0.000160945;4.74899e-317;3.6069e-05
9.168e-05;-1.59153e-05;0.000488316;-1.68504e-05;-0.000130432;4.74899e-317;3.48878e-05
9.172e-05;-4.9095e-05;0.000504011;-2.0158e-05;-9.90603e-05;4.74899e-317;3.35765e-05
9.176e-05;-8.21242e-05;0.000518925;-2.33763e-05;-6.69015e-05;4.74899e-317;3.21478e-05
9.18e-05;-0.000114951;0.000532926;-2.65397e-05;-3.40258e-05;4.74899e-317;3.06135e-05
9.184e-05;-0.000147506;0.0005459;-2.96705e-05;-4.97626e-07;4.74899e-317;2.89821e-05
9.188e-05;-0.000179695;0.000557763;-3.27777e-05;3.36127e-05;4.74899e-317;2.72599e-05
9.192e-05;-0.000211416;0.000568457;-3.58619e-05;6.82181e-05;4.74899e-317;2.54537e-05
9.196e-05;-0.000242581;0.000577933;-3.89177e-05;0.000103217;4.74899e-317;2.35733e-05
9.2e-05;-0.00027314;0.000586136;-4.19317e-05;0.000138505;4.74899e-317;2.16312e-05
9.204e-05;-0.000303087;0.000593011;-4.48778e-05;0.000173989;4.74899e-317;1.96394e-05
9.208e-05;-0.000332426;0.000598511;-4.77193e-05;0.000209579;4.74899e-317;1.76053e-05
9.212e-05;-0.000361139;0.000602609;-5.04158e-05;0.000245185;4.74899e-317;1.55322e-05
9.216e-05;-0.000389164;0.000605304;-5.2934e-05;0.000280711;4.74899e-317;1.3421e-05
9.22e-05;-0.000416399;0.000606606;-5.52527e-05;0.000316065;4.74899e-317;1.12731e-05
9.224e-05;-0.000442738;0.00060652;-5.73624e-05;0.000351161;4.74899e-317;9.08824e-06
9.228e-05;-0.000468101;0.000605026;-5.92597e-05;0.000385922;4.74899e-317;6.86366e-06
9.232e-05;-0.000492453;0.00060209;-6.09424e-05;0.000420267;4.74899e-317;4.59438e-06
9.236e-05;-0.000515808;0.000597685;-6.24027e-05;0.000454104;4.74899e-317;2.27761e-06
9.24e-05;-0.00053821;0.000591819;-6.36218e-05;0.000487332;4.74899e-317;-8.20922e-08
9.244e-05;-0.000559698;0.000584553;-6.45697e-05;0.000519852;4.74899e-317;-2.47105e-06
9.248e-05;-0.000580258;0.000575971;-6.52158e-05;0.000551575;4.74899e-317;-4.86919e-06
9.252e-05;-0.000599807;0.000566145;-6.55451e-05;0.000582419;4.74899e-317;-7.25519e-06
9.256e-05;-0.000618218;0.000555096;-6.55712e-05;0.000612301;4.74899e-317;-9.61124e-06
9.26e-05;-0.000635382;0.000542787;-6.5334e-05;0.000641134;4.74899e-317;-1.19255e-05
9.264e-05;-0.000651259;0.000529157;-6.48853e-05;0.000668828;4.74899e-317;-1.41917e-05
9.268e-05;-0.000665877;0.000514156;-6.42705e-05;0.0006953;4.74899e-317;-1.64072e-05
9.272e-05;-0.000679288;0.000497784;-6.35155e-05;0.000720474;4.74899e-317;-1.85701e-05
9.276e-05;-0.000691522;0.000480086;-6.2623e-05;0.00074427;4.74899e-317;-2.0678e-05
9.28e-05;-0.00070257;0.000461134;-6.15783e-05;0.000766606;4.74899e-317;-2.2727e-05
9.284e-05;-0.000712402;0.00044099;-6.03623e-05;0.000787394;4.74899e-317;-2.47127e-05
9.288e-05;-0.000720984;0.000419701;-5.89632e-05;0.000806555;4.74899e-317;-2.66303e-05
9.292e-05;-0.000728278;0.000397291;-5.73842e-05;0.000824021;4.74899e-317;-2.84744e-05
9.296e-05;-0.00073425;0.000373784;-5.56402e-05;0.000839735;4.74899e-317;-3.02382e-05
9.3e-05;-0.000738881;0.000349212;-5.37481e-05;0.000853642;4.74899e-317;-3.19137e-05
9.304e-05;-0.000742186;0.000323629;-5.17109e-05;0.00086569;4.74899e-317;-3.3493e-05
9.308e-05;-0.000744207;0.000297121;-4.95052e-05;0.000875832;4.74899e-317;-3.49706e-05
9.312e-05;-0.000744989;0.000269818;-4.70776e-05;0.00088403;4.74899e-317;-3.63453e-05
9.316e-05;-0.000744546;0.000241876;-4.43603e-05;0.000890252;4.74899e-317;-3.76208e-05
9.32e-05;-0.000742862;0.00021345;-4.13007e-05;0.000894469;4.74899e-317;-3.88039e-05
9.324e-05;-0.00073992;0.000184665;-3.78914e-05;0.000896655;4.74899e-317;-3.99027e-05
9.328e-05;-0.000735725;0.000155605;-3.41834e-05;0.000896783;4.74899e-317;-4.09241e-05
9.332e-05;-0.000730312;0.000126319;-3.02745e-05;0.00089483;4.74899e-317;-4.18734e-05
9.336e-05;-0.000723724;9.68437e-05;-2.62767e-05;0.000890777;4.74899e-317;-4.27546e-05
9.34e-05;-0.000715995;6.72209e-05;-2.22796e-05;0.000884609;4.74899e-317;-4.35704e-05
9.344e-05;-0.000707155;3.74976e-05;-1.83256e-05;0.000876311;4.74899e-317;-4.43213e-05
9.348e-05;-0.000697239;7.72607e-06;-1.44063e-05;0.000865872;4.74899e-317;-4.50035e-05
9.352e-05;-0.000686283;-2.20382e-05;-1.04796e-05;0.000853288;4.74899e-317;-4.56093e-05
9.356e-05;-0.000674301;-5.17361e-05;-6.49686e-06;0.000838561;4.74899e-317;-4.61286e-05
9.36e-05;-0.000661281;-8.13029e-05;-2.4313e-06;0.000821704;4.74899e-317;-4.65529e-05
9.364e-05;-0.0006472;-0.000110669;1.70313e-06;0.000802732;4.74899e-317;-4.68786e-05
9.368e-05;-0.000632059;-0.000139759;5.85088e-06;0.000781666;4.74899e-317;-4.71048e-05
9.372e-05;-0.000615898;-0.000168494;9.93415e-06;0.000758526;4.74899e-317;-4.72293e-05
9.376e-05;-0.000598766;-0.000196793;1.38844e-05;0.000733334;4.74899e-317;-4.72441e-05
9.38e-05;-0.000580702;-0.000224579;1.76695e-05;0.000706117;4.74899e-317;-4.71359e-05
9.384e-05;-0.000561729;-0.000251785;2.13008e-05;0.000676903;4.74899e-317;-4.68935e-05
9.388e-05;-0.00054188;-0.000278358;2.48211e-05;0.000645734;4.74899e-317;-4.65166e-05
9.392e-05;-0.000521211;-0.000304248;2.82843e-05;0.000612658;4.74899e-317;-4.60205e-05
9.396e-05;-0.000499781;-0.000329388;3.17386e-05;0.000577731;4.74899e-317;-4.54312e-05
9.4e-05;-0.000477623;-0.000353679;3.52159e-05;0.00054101;4.74899e-317;-4.47738e-05
9.404e-05;-0.000454743;-0.000376992;3.87248e-05;0.000502552;4.74899e-317;-4.40598e-05
9.408e-05;-0.000431153;-0.000399198;4.22432e-05;0.000462414;4.74899e-317;-4.32835e-05
9.412e-05;-0.000406907;-0.000420196;4.57173e-05;0.000420661;4.74899e-317;-4.2428e-05
9.416e-05;-0.000382104;-0.000439938;4.90725e-05;0.000377367;4.74899e-317;-4.14786e-05
9.42e-05;-0.000356839;-0.000458416;5.22342e-05;0.000332618;4.74899e-317;-4.04351e-05
9.424e-05;-0.000331165;-0.000475646;5.5147e-05;0.000286504;4.74899e-317;-3.9315e-05
9.428e-05;-0.000305097;-0.000491638;5.77824e-05;0.000239122;4.74899e-317;-3.81462e-05
9.432e-05;-0.000278647;-0.000506386;6.01315e-05;0.000190567;4.74899e-317;-3.69551e-05
9.436e-05;-0.000251859;-0.000519857;6.21911e-05;0.000140934;4.74899e-317;-3.57564e-05
9.44e-05;-0.000224801;-0.000531999;6.39554e-05;9.03226e-05;4.74899e-317;-3.45481e-05
9.444e-05;-0.000197531;-0.00054274;6.54173e-05;3.88339e-05;4.74899e-317;-3.33156e-05
9.448e-05;-0.00017008;-0.000552007;6.65764e-05;-1.34236e-05;4.74899e-317;-3.20403e-05
9.452e-05;-0.000142457;-0.000559738;6.7446e-05;-6.63317e-05;4.74899e-317;-3.07096e-05
9.456e-05;-0.000114675;-0.000565898;6.8054e-05;-0.000119766;4.74899e-317;-2.93234e-05
9.46e-05;-8.67638e-05;-0.000570474;6.84421e-05;-0.0001736;4.74899e-317;-2.78946e-05
9.464e-05;-5.87603e-05;-0.000573455;6.86628e-05;-0.000227717;4.74899e-317;-2.64419e-05
9.468e-05;-3.0702e-05;-0.000574808;6.87729e-05;-0.00028201;4.74899e-317;-2.4984e-05
9.472e-05;-2.63239e-06;-0.000574476;6.88163e-05;-0.000336374;4.74899e-317;-2.35363e-05
9.476e-05;2.53831e-05;-0.000572398;6.88041e-05;-0.000390703;4.74899e-317;-2.21117e-05
9.48e-05;5.32565e-05;-0.000568547;6.87061e-05;-0.000444889;4.74899e-317;-2.07235e-05
9.484e-05;8.08978e-05;-0.000562961;6.84626e-05;-0.000498825;4.74899e-317;-1.93843e-05
9.488e-05;0.000108239;-0.000555732;6.80116e-05;-0.000552406;4.74899e-317;-1.81032e-05
9.492e-05;0.000135237;-0.000546971;6.73128e-05;-0.000605528;4.74899e-317;-1.68849e-05
9.496e-05;0.000161853;-0.000536761;6.63552e-05;-0.000658079;4.74899e-317;-1.57318e-05
9.5e-05;0.000188034;-0.000525137;6.51508e-05;-0.00070994;4.74899e-317;-1.4644e-05
9.504e-05;0.000213724;-0.000512095;6.37211e-05;-0.000760978;4.74899e-317;-1.36199e-05
9.508e-05;0.000238882;-0.000497617;6.2086e-05;-0.00081106;4.74899e-317;-1.26537e-05
9.512e-05;0.000263497;-0.000481704;6.02563e-05;-0.000860047;4.74899e-317;-1.17335e-05
9.516e-05;0.000287558;-0.000464383;5.82307e-05;-0.000907801;4.74899e-317;-1.0844e-05
9.52e-05;0.000311022;-0.000445717;5.59954e-05;-0.000954181;4.74899e-317;-9.9695e-06
9.524e-05;0.000333801;-0.000425795;5.35295e-05;-0.000999049;4.74899e-317;-9.0973e-06
9.528e-05;0.000355807;-0.000404723;5.08153e-05;-0.00104227;4.74899e-317;-8.21983e-06
9.532e-05;0.000376998;-0.000382604;4.78511e-05;-0.00108374;4.74899e-317;-7.33516e-06
9.536e-05;0.000397388;-0.000359528;4.46583e-05;-0.00112336;4.74899e-317;-6.44471e-06
9.54e-05;0.000417018;-0.000335565;4.12796e-05;-0.00116101;4.74899e-317;-5.5502e-06
9.544e-05;0.000435913;-0.000310778;3.77697e-05;-0.00119659;4.74899e-317;-4.65104e-06
9.548e-05;0.000454065;-0.000285232;3.41868e-05;-0.00123001;4.74899e-317;-3.74321e-06
9.552e-05;0.000471448;-0.000259002;3.05871e-05;-0.00126114;4.74899e-317;-2.82175e-06
9.556e-05;0.000488027;-0.000232166;2.70182e-05;-0.0012899;4.74899e-317;-1.88496e-06
9.56e-05;0.00050375;-0.000204814;2.35071e-05;-0.00131619;4.74899e-317;-9.37205e-07
9.564e-05;0.000518543;-0.000177038;2.00491e-05;-0.00133992;4.74899e-317;9.73306e-09
9.568e-05;0.000532318;-0.000148926;1.66076e-05;-0.00136102;4.74899e-317;9.3729e-07
9.572e-05;0.000545009;-0.000120545;1.31298e-05;-0.0013794;4.74899e-317;1.82391e-06
9.576e-05;0.000556584;-9.19481e-05;9.56827e-06;-0.00139501;4.74899e-317;2.64992e-06
9.58e-05;0.00056704;-6.31908e-05;5.8942e-06;-0.0014078;4.74899e-317;3.40152e-06
9.584e-05;0.000576377;-3.43543e-05;2.09918e-06;-0.00141769;4.74899e-317;4.07332e-06
9.588e-05;0.000584593;-5.55643e-06;-1.80818e-06;-0.00142463;4.74899e-317;4.66686e-06
9.592e-05;0.000591697;2.30641e-05;-5.80205e-06;-0.00142853;4.74899e-317;5.18634e-06
9.596e-05;0.000597724;5.13796e-05;-9.83746e-06;-0.00142936;4.74899e-317;5.63647e-06
9.6e-05;0.000602711;7.92989e-05;-1.38563e-05;-0.00142711;4.74899e-317;6.02312e-06
9.604e-05;0.000606663;0.000106767;-1.78044e-05;-0.00142175;4.74899e-317;6.35519e-06
9.608e-05;0.00060954;0.000133741;-2.16497e-05;-0.0014133;4.74899e-317;6.64717e-06
9.612e-05;0.000611293;0.000160156;-2.53889e-05;-0.00140176;4.74899e-317;6.91955e-06
9.616e-05;0.000611916;0.000185911;-2.90393e-05;-0.00138713;4.74899e-317;7.19586e-06
9.62e-05;0.000611467;0.000210875;-3.26239e-05;-0.00136944;4.74899e-317;7.49928e-06
9.624e-05;0.00061003;0.000234926;-3.6161e-05;-0.0013487;4.74899e-317;7.84836e-06
9.628e-05;0.000607657;0.000257974;-3.96594e-05;-0.00132496;4.74899e-317;8.25079e-06
9.632e-05;0.000604337;0.000279981;-4.31078e-05;-0.00129825;4.74899e-317;8.69997e-06
9.636e-05;0.000600017;0.000300949;-4.64603e-05;-0.00126863;4.74899e-317;9.17673e-06
9.64e-05;0.000594647;0.000320905;-4.96297e-05;-0.00123616;4.74899e-317;9.65491e-06
9.644e-05;0.000588201;0.000339878;-5.25055e-05;-0.00120091;4.74899e-317;1.01103e-05
9.648e-05;0.000580678;0.000357881;-5.4994e-05;-0.00116296;4.74899e-317;1.05273e-05
9.652e-05;0.000572087;0.000374892;-5.70614e-05;-0.00112238;4.74899e-317;1.08984e-05
9.656e-05;0.000562454;0.00039085;-5.87487e-05;-0.00107922;4.74899e-317;1.12201e-05
9.66e-05;0.000551822;0.000405654;-6.0154e-05;-0.00103353;4.74899e-317;1.14925e-05
9.664e-05;0.000540246;0.00041919;-6.13921e-05;-0.00098539;4.74899e-317;1.1718e-05
9.668e-05;0.000527777;0.000431358;-6.25568e-05;-0.000934871;4.74899e-317;1.19045e-05
9.672e-05;0.000514443;0.0004421;-6.36985e-05;-0.000882072;4.74899e-317;1.20665e-05
9.676e-05;0.000500259;0.000451396;-6.48206e-05;-0.000827105;4.74899e-317;1.22218e-05
9.68e-05;0.000485239;0.000459251;-6.58878e-05;-0.000770095;4.74899e-317;1.23861e-05
9.684e-05;0.0004694;0.000465652;-6.6843e-05;-0.000711168;4.74899e-317;1.25716e-05
9.688e-05;0.000452767;0.000470564;-6.76282e-05;-0.000650454;4.74899e-317;1.27848e-05
9.692e-05;0.000435369;0.000473931;-6.81978e-05;-0.000588084;4.74899e-317;1.30286e-05
9.696e-05;0.00041725;0.000475724;-6.85195e-05;-0.000524199;4.74899e-317;1.33064e-05
9.7e-05;0.000398473;0.00047596;-6.85609e-05;-0.00045895;4.74899e-317;1.36226e-05
9.704e-05;0.00037911;0.000474709;-6.82818e-05;-0.000392491;4.74899e-317;1.39796e-05
9.708e-05;0.000359225;0.000472058;-6.76412e-05;-0.000324971;4.74899e-317;1.43769e-05
9.712e-05;0.000338854;0.000468074;-6.66188e-05;-0.000256535;4.74899e-317;1.48073e-05
9.716e-05;0.000318013;0.00046278;-6.52305e-05;-0.000187325;4.74899e-317;1.52582e-05
9.72e-05;0.000296707;0.000456164;-6.35252e-05;-0.000117486;4.74899e-317;1.57191e-05
9.724e-05;0.000274957;0.000448198;-6.15666e-05;-4.71688e-05;4.74899e-317;1.6187e-05
9.728e-05;0.000252801;0.000438866;-5.94168e-05;2.34784e-05;4.74899e-317;1.66685e-05
9.732e-05;0.000230287;0.000428179;-5.7129e-05;9.4309e-05;4.74899e-317;1.71767e-05
9.736e-05;0.000207465;0.000416177;-5.47415e-05;0.000165177;4.74899e-317;1.7721e-05
9.74e-05;0.00018438;0.000402919;-5.22659e-05;0.000235934;4.74899e-317;1.82977e-05
9.744e-05;0.000161083;0.000388467;-4.96771e-05;0.000306421;4.74899e-317;1.88917e-05
9.748e-05;0.000137635;0.000372869;-4.69211e-05;0.000376479;4.74899e-317;1.94834e-05
9.752e-05;0.000114107;0.000356166;-4.39453e-05;0.000445951;4.74899e-317;2.00594e-05
9.756e-05;9.0568e-05;0.000338401;-4.07347e-05;0.000514693;4.74899e-317;2.06223e-05
9.76e-05;6.70816e-05;0.000319629;-3.73262e-05;0.000582568;4.74899e-317;2.11876e-05
9.764e-05;4.37107e-05;0.000299912;-3.37932e-05;0.00064944;4.74899e-317;2.17721e-05
9.768e-05;2.05198e-05;0.000279313;-3.02181e-05;0.000715165;4.74899e-317;2.23841e-05
9.772e-05;-2.43025e-06;0.000257889;-2.66717e-05;0.000779594;4.74899e-317;2.30176e-05
9.776e-05;-2.50914e-05;0.000235699;-2.32024e-05;0.000842579;4.74899e-317;2.36556e-05
9.78e-05;-4.7433e-05;0.000212812;-1.98258e-05;0.000903987;4.74899e-317;2.42823e-05
9.784e-05;-6.9435e-05;0.000189321;-1.65115e-05;0.000963693;4.74899e-317;2.48925e-05
9.788e-05;-9.10768e-05;0.000165341;-1.31806e-05;0.00102157;4.74899e-317;2.54914e-05
9.792e-05;-0.00011233;0.000140997;-9.73001e-06;0.00107749;4.74899e-317;2.60894e-05
9.796e-05;-0.000133158;0.000116415;-6.07595e-06;0.00113131;4.74899e-317;2.6692e-05
9.8e-05;-0.000153518;9.17181e-05;-2.19144e-06;0.0011829;4.74899e-317;2.72893e-05
9.804e-05;-0.000173365;6.70203e-05;1.88604e-06;0.00123215;4.74899e-317;2.78584e-05
9.808e-05;-0.000192656;4.24293e-05;6.07555e-06;0.00127895;4.74899e-317;2.83697e-05
9.812e-05;-0.000211367;1.80301e-05;1.02821e-05;0.00132319;4.74899e-317;2.87965e-05
9.816e-05;-0.000229494;-6.13133e-06;1.44158e-05;0.00136478;4.74899e-317;2.91258e-05
9.82e-05;-0.000247048;-3.00522e-05;1.84006e-05;0.00140361;4.74899e-317;2.9361e-05
9.824e-05;-0.000264022;-5.375e-05;2.21815e-05;0.0014396;4.74899e-317;2.95144e-05
9.828e-05;-0.000280362;-7.72202e-05;2.57336e-05;0.00147271;4.74899e-317;2.95978e-05
9.832e-05;-0.00029596;-0.000100399;2.90651e-05;0.00150286;4.74899e-317;2.96154e-05
9.836e-05;-0.00031069;-0.000123154;3.22098e-05;0.00153;4.74899e-317;2.956e-05
9.84e-05;-0.000324454;-0.000145308;3.52106e-05;0.00155408;4.74899e-317;2.94201e-05
9.844e-05;-0.000337217;-0.000166689;3.8104e-05;0.00157503;4.74899e-317;2.91883e-05
9.848e-05;-0.000348998;-0.000187179;4.09081e-05;0.00159281;4.74899e-317;2.88632e-05
9.852e-05;-0.000359851;-0.000206742;4.36153e-05;0.00160736;4.74899e-317;2.84505e-05
9.856e-05;-0.000369823;-0.000225406;4.6194e-05;0.00161867;4.74899e-317;2.7962e-05
9.86e-05;-0.000378944;-0.000243217;4.8603e-05;0.00162671;4.74899e-317;2.74097e-05
9.864e-05;-0.000387207;-0.00026018;5.08132e-05;0.00163147;4.74899e-317;2.68037e-05
9.868e-05;-0.000394575;-0.000276231;5.28229e-05;0.00163294;4.74899e-317;2.61504e-05
9.872e-05;-0.000400989;-0.000291245;5.4655e-05;0.00163112;4.74899e-317;2.54481e-05
9.876e-05;-0.00040639;-0.000305081;5.6339e-05;0.00162602;4.74899e-317;2.46885e-05
9.88e-05;-0.000410751;-0.000317635;5.78901e-05;0.00161765;4.74899e-317;2.38611e-05
9.884e-05;-0.000414081;-0.000328863;5.92984e-05;0.00160603;4.74899e-317;2.29559e-05
9.888e-05;-0.000416416;-0.000338788;6.05315e-05;0.00159119;4.74899e-317;2.19692e-05
9.892e-05;-0.000417804;-0.000347468;6.1548e-05;0.00157318;4.74899e-317;2.09094e-05
9.896e-05;-0.000418283;-0.000354961;6.23137e-05;0.00155203;4.74899e-317;1.97945e-05
9.9e-05;-0.000417877;-0.000361293;6.28113e-05;0.00152777;4.74899e-317;1.86463e-05
9.904e-05;-0.000416589;-0.000366445;6.30406e-05;0.00150047;4.74899e-317;1.7481e-05
9.908e-05;-0.000414398;-0.000370372;6.30121e-05;0.0014702;4.74899e-317;1.63002e-05
9.912e-05;-0.000411263;-0.000373029;6.27383e-05;0.00143704;4.74899e-317;1.50897e-05
9.916e-05;-0.000407145;-0.000374397;6.22261e-05;0.00140107;4.74899e-317;1.38326e-05
9.92e-05;-0.000402031;-0.000374495;6.14728e-05;0.0013624;4.74899e-317;1.25198e-05
9.924e-05;-0.000395956;-0.000373362;6.04657e-05;0.00132109;4.74899e-317;1.11565e-05
9.928e-05;-0.000388984;-0.000371042;5.91899e-05;0.00127726;4.74899e-317;9.76058e-06
9.932e-05;-0.000381185;-0.000367565;5.76382e-05;0.00123098;4.74899e-317;8.35002e-06
9.936e-05;-0.000372598;-0.000362945;5.58206e-05;0.00118236;4.74899e-317;6.93071e-06
9.94e-05;-0.000363237;-0.000357187;5.3765e-05;0.00113151;4.74899e-317;5.49587e-06
9.944e-05;-0.000353108;-0.000350289;5.15099e-05;0.00107851;4.74899e-317;4.03141e-06
9.948e-05;-0.000342231;-0.000342253;4.90958e-05;0.00102347;4.74899e-317;2.52536e-06
9.952e-05;-0.000330641;-0.000333086;4.65583e-05;0.000966501;4.74899e-317;9.80454e-07
9.956e-05;-0.000318377;-0.000322814;4.39238e-05;0.000907725;4.74899e-317;-5.84205e-07
9.96e-05;-0.000305474;-0.000311493;4.12046e-05;0.000847259;4.74899e-317;-2.1427e-06
9.964e-05;-0.000291973;-0.000299211;3.8396e-05;0.000785217;4.74899e-317;-3.67184e-06
9.968e-05;-0.000277927;-0.000286092;3.54786e-05;0.000721713;4.74899e-317;-5.16145e-06
9.972e-05;-0.000263399;-0.000272278;3.24246e-05;0.000656863;4.74899e-317;-6.61881e-06
9.976e-05;-0.000248443;-0.000257914;2.92075e-05;0.000590795;4.74899e-317;-8.05797e-06
9.98e-05;-0.000233099;-0.000243127;2.58104e-05;0.000523656;4.74899e-317;-9.48731e-06
9.984e-05;-0.000217407;-0.000228013;2.22344e-05;0.000455601;4.74899e-317;-1.09043e-05
9.988e-05;-0.000201426;-0.00021263;1.85035e-05;0.000386789;4.74899e-317;-1.22924e-05
9.992e-05;-0.00018524;-0.000196995;1.4663e-05;0.000317371;4.74899e-317;-1.36283e-05
9.996e-05;-0.000168936;-0.000181095;1.07682e-05;0.000247495;4.74899e-317;-1.48962e-05



==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex2/expl_132.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
0;0;0;0;0;0;0
2.5e-08;0;0;0;0;0;0
5e-08;0;0;0;0;0;0
7.5e-08;0;0;0;0;0;0
1e-07;0;0;0;0;0;0
1.25e-07;0;0;0;0;0;0
1.5e-07;0;0;0;0;0;0
1.75e-07;0;0;0;0;0;0
2e-07;0;0;0;0;0;0
2.25e-07;0;0;0;0;0;0
2.5e-07;0;0;0;0;0;0
2.75e-07;0;0;0;0;0;0
3e-07;0;0;0;0;0;0
3.25e-07;0;0;0;0;0;0
3.5e-07;0;0;0;0;0;0
3.75e-07;0;0;0;0;0;0
4e-07;0;0;0;0;0;0
4.25e-07;0;0;0;0;0;0
4.5e-07;0;0;0;0;0;0
4.75e-07;0;0;0;0;0;0
5e-07;0;0;0;0;0;0
5.25e-07;4.82107e-50;7.0043e-50;5.19248e-50;0;0;0
5.5e-07;-8.7226e-49;-4.74356e-50;1.81366e-48;0;0;0
5.75e-07;-4.26358e-47;-2.93108e-47;3.31456e-47;0;0;0
6e-07;-5.96323e-46;-4.64242e-46;3.86903e-46;0;0;0
6.25e-07;-4.31201e-45;-3.36648e-45;3.01202e-45;0;0;0
6.5e-07;-1.46657e-44;-9.40302e-45;1.52052e-44;0;0;0
6.75e-07;2.9119e-44;5.12889e-44;3.9205e-44;0;0;0
7e-07;6.60827e-43;7.15259e-43;-7.22707e-44;0;0;0
7.25e-07;4.1241e-42;4.0307e-42;-1.2448e-42;0;0;0
7.5e-07;1.47419e-41;1.28978e-41;-6.2463e-42;0;0;0
7.75e-07;2.43174e-41;1.35371e-41;-1.66929e-41;0;0;0
8e-07;-6.02009e-41;-9.82456e-41;-8.4905e-42;0;0;0
8.25e-07;-5.84106e-40;-6.5675e-40;1.37226e-40;0;0;0
8.5e-07;-2.17982e-39;-2.12376e-39;6.79459e-40;0;0;0
8.75e-07;-4.55498e-39;-3.55613e-39;1.63764e-39;0;0;0
9e-07;-1.82816e-39;2.20843e-39;1.21923e-39;0;0;0
9.25e-07;2.55465e-38;3.49237e-38;-6.57895e-39;0;0;0
9.5e-07;1.09013e-37;1.18536e-37;-2.9432e-38;0;0;0
9.75e-07;2.41617e-37;2.19768e-37;-5.58231e-38;0;0;0
1e-06;2.3905e-37;1.10666e-37;-1.36589e-38;0;0;0
1.025e-06;-4.08526e-37;-7.24267e-37;2.22701e-37;0;0;0
1.05e-06;-2.31072e-36;-2.73451e-36;5.89341e-37;0;0;0
1.075e-06;-5.00258e-36;-5.07492e-36;2.48182e-37;0;0;0
1.1e-06;-5.13144e-36;-4.21688e-36;-2.60613e-36;0;0;0
1.125e-06;2.85708e-36;4.284e-36;-8.07461e-36;0;0;0
1.15e-06;1.79081e-35;1.69066e-35;-6.22122e-36;0;0;0
1.175e-06;1.66639e-35;1.24976e-35;3.21402e-35;0;0;0
1.2e-06;-4.07956e-35;-2.52168e-35;1.39508e-34;0;0;0
1.225e-06;-1.21494e-34;-3.51793e-36;2.63339e-34;0;0;0
1.25e-06;7.97174e-35;4.34415e-34;9.47409e-35;0;0;0
1.275e-06;1.23999e-33;1.8114e-33;-1.01403e-33;0;0;0
1.3e-06;3.76333e-33;3.80728e-33;-3.55395e-33;0;0;0
1.325e-06;5.60064e-33;2.90263e-33;-6.19461e-33;0;0;0
1.35e-06;-9.19886e-34;-9.80844e-33;-3.28273e-33;0;0;0
1.375e-06;-2.8844e-32;-4.50228e-32;1.55166e-32;0;0;0
1.4e-06;-8.3773e-32;-9.70551e-32;5.71462e-32;0;0;0
1.425e-06;-1.3114e-31;-1.08723e-31;1.03175e-31;0;0;0
1.45e-06;-5.66467e-32;5.64569e-32;8.11174e-32;0;0;0
1.475e-06;3.23608e-31;5.6642e-31;-1.35953e-31;0;0;0
1.5e-06;1.10696e-30;1.40581e-30;-6.3955e-31;0;0;0
1.525e-06;1.94398e-30;1.98307e-30;-1.26293e-30;0;0;0
1.55e-06;1.62545e-30;8.0671e-31;-1.30562e-30;0;0;0
1.575e-06;-1.85289e-30;-4.14178e-30;4.8329e-31;0;0;0
1.6e-06;-9.92502e-30;-1.35453e-29;5.15972e-30;0;0;0
1.625e-06;-2.03334e-29;-2.32622e-29;1.17586e-29;0;0;0
1.65e-06;-2.34264e-29;-2.10356e-29;1.49966e-29;0;0;0
1.675e-06;-1.80403e-30;1.19821e-29;4.7371e-30;0;0;0
1.7e-06;6.06967e-29;8.89126e-29;-2.92499e-29;0;0;0
1.725e-06;1.56972e-28;1.91961e-28;-8.4835e-29;0;0;0
1.75e-06;2.28097e-28;2.4443e-28;-1.30713e-28;0;0;0
1.775e-06;1.52098e-28;1.07943e-28;-9.85594e-29;0;0;0
1.8e-06;-2.11946e-28;-3.55836e-28;9.3893e-29;0;0;0
1.825e-06;-8.95692e-28;-1.13634e-27;4.71373e-28;0;0;0
1.85e-06;-1.63352e-27;-1.87828e-27;8.93302e-28;0;0;0
1.875e-06;-1.73485e-27;-1.78014e-27;9.76882e-28;0;0;0
1.9e-06;-2.27472e-28;1.89739e-28;1.72044e-28;0;0;0
1.925e-06;3.53111e-27;4.57829e-27;-1.89538e-27;0;0;0
1.95e-06;8.80585e-27;1.03234e-26;-4.82424e-27;0;0;0
1.975e-06;1.24957e-26;1.3806e-26;-6.86329e-27;0;0;0
2e-06;9.21798e-27;9.16671e-27;-4.94914e-27;0;0;0
2.025e-06;-6.38541e-27;-8.9811e-27;3.96254e-27;0;0;0
2.05e-06;-3.47539e-26;-4.0251e-26;2.00386e-26;0;0;0
2.075e-06;-6.55167e-26;-7.25146e-26;3.71037e-26;0;0;0
2.1e-06;-7.47635e-26;-7.97632e-26;4.10455e-26;0;0;0
2.125e-06;-3.11697e-26;-2.95715e-26;1.35422e-26;-5.37561e-162;0;9.26489e-162
2.15e-06;8.52158e-26;9.64969e-26;-5.65073e-26;-3.13865e-160;0;1.32932e-159
2.175e-06;2.54691e-25;2.7382e-25;-1.55713e-25;2.75106e-159;0;8.16304e-158
2.2e-06;3.94329e-25;4.12561e-25;-2.31844e-25;8.97683e-157;0;2.88628e-156
2.225e-06;3.62961e-25;3.66983e-25;-1.97436e-25;4.45195e-155;0;6.37548e-155
2.25e-06;1.76286e-26;-1.96221e-27;3.38076e-26;1.28178e-153;0;8.04611e-154
2.275e-06;-6.75819e-25;-7.1184e-25;4.75688e-25;2.51758e-152;0;5.68417e-154
2.3e-06;-1.51568e-24;-1.53503e-24;9.87388e-25;3.47267e-151;0;-2.27741e-151
2.325e-06;-2.00468e-24;-1.95447e-24;1.23592e-24;3.06729e-150;0;-5.94096e-150
2.35e-06;-1.46184e-24;-1.30196e-24;7.74007e-25;6.34372e-150;0;-9.35097e-149
2.375e-06;6.31324e-25;8.69778e-25;-7.22012e-25;-3.28543e-148;0;-1.03866e-147
2.4e-06;4.1116e-24;4.26464e-24;-3.09334e-24;-7.00909e-147;0;-7.93138e-147
2.425e-06;7.68044e-24;7.43527e-24;-5.38408e-24;-8.74739e-146;0;-2.83803e-146
2.45e-06;8.89782e-24;7.88607e-24;-5.84341e-24;-7.78565e-145;0;2.57587e-145
2.475e-06;4.9819e-24;3.02661e-24;-2.51081e-24;-4.85307e-144;0;6.05777e-144
2.5e-06;-5.52619e-24;-8.03329e-24;5.55651e-24;-1.48918e-143;0;6.70688e-143
2.525e-06;-2.07361e-23;-2.24678e-23;1.67691e-23;9.66196e-143;0;5.15148e-142
2.55e-06;-3.41454e-23;-3.27576e-23;2.60408e-23;1.99713e-141;0;2.77449e-141
2.575e-06;-3.55529e-23;-2.82421e-23;2.5471e-23;1.87423e-140;0;7.68534e-141
2.6e-06;-1.50846e-23;-6.46802e-26;7.4606e-24;1.21224e-139;0;-3.49132e-140
2.625e-06;3.01618e-23;5.13082e-23;-3.00172e-23;5.38001e-139;0;-6.67076e-139
2.65e-06;8.94e-23;1.09161e-22;-7.79088e-23;1.02341e-138;0;-5.40739e-138
2.675e-06;1.35638e-22;1.39267e-22;-1.13741e-22;-8.10244e-138;0;-2.95581e-137
2.7e-06;1.3168e-22;9.92654e-23;-1.06148e-22;-1.06411e-136;0;-1.04849e-136
2.725e-06;4.62915e-23;-3.97257e-23;-2.80515e-23;-7.11113e-136;0;-7.92447e-137
2.75e-06;-1.23169e-22;-2.64412e-22;1.23922e-22;-3.21933e-135;0;2.12525e-135
2.775e-06;-3.31524e-22;-4.96691e-22;3.11576e-22;-8.64814e-135;0;1.93818e-134
2.8e-06;-4.83505e-22;-5.95401e-22;4.50439e-22;7.27622e-135;0;1.03387e-133
2.825e-06;-4.59441e-22;-3.98019e-22;4.29014e-22;2.49334e-133;0;3.61952e-133
2.85e-06;-1.69394e-22;1.9602e-22;1.55079e-22;1.7127e-132;0;5.17798e-133
2.875e-06;3.80203e-22;1.12237e-21;-3.81507e-22;7.45315e-132;0;-3.47667e-132
2.9e-06;1.03887e-21;2.07669e-21;-1.05514e-21;2.00507e-131;0;-3.42069e-131
2.925e-06;1.51979e-21;2.52839e-21;-1.59412e-21;2.70736e-132;0;-1.70883e-130
2.95e-06;1.48562e-21;1.87109e-21;-1.64209e-21;-3.29004e-130;0;-5.47881e-130
2.975e-06;7.01861e-22;-2.90082e-22;-8.95398e-22;-2.19542e-129;0;-7.40659e-130
3e-06;-7.95291e-22;-3.78935e-21;7.16691e-22;-8.79343e-129;0;3.95581e-129
3.025e-06;-2.60106e-21;-7.64071e-21;2.87991e-21;-2.14352e-128;0;3.57259e-128
3.05e-06;-3.99575e-21;-1.00572e-20;4.85923e-21;-2.18336e-129;0;1.58849e-127
3.075e-06;-4.18137e-21;-8.89566e-21;5.64808e-21;2.88471e-127;0;4.41412e-127
3.1e-06;-2.6441e-21;-2.53483e-21;4.30974e-21;1.71618e-126;0;4.19312e-127
3.125e-06;5.05163e-22;9.02307e-21;4.29113e-22;6.06356e-126;0;-3.36258e-126
3.15e-06;4.40197e-21;2.32524e-20;-5.48836e-21;1.24123e-125;0;-2.40555e-125
3.175e-06;7.64845e-21;3.49466e-20;-1.18676e-20;-5.5543e-126;0;-9.09435e-125
3.2e-06;8.86784e-21;3.72481e-20;-1.6314e-20;-1.76746e-124;0;-2.06225e-124
3.225e-06;7.37864e-21;2.39589e-20;-1.62844e-20;-8.77103e-124;0;-5.29457e-125
3.25e-06;3.62807e-21;-7.32543e-21;-1.0027e-20;-2.62708e-123;0;2.0071e-123
3.275e-06;-9.52759e-22;-5.22946e-20;2.50959e-21;-4.06894e-123;0;1.08345e-122
3.3e-06;-4.76244e-21;-9.86057e-20;1.91509e-20;6.89101e-123;0;3.35855e-122
3.325e-06;-7.19023e-21;-1.27432e-19;3.56245e-20;7.5756e-122;0;5.6486e-122
3.35e-06;-9.41789e-21;-1.18417e-19;4.64066e-20;3.0375e-121;0;-5.59121e-122
3.375e-06;-1.40636e-20;-5.73523e-20;4.61102e-20;7.39362e-121;0;-8.11981e-121
3.4e-06;-2.32743e-20;5.55186e-20;3.10578e-20;6.73426e-121;0;-3.32585e-120
3.425e-06;-3.57647e-20;1.99635e-19;6.45373e-22;-3.6026e-120;0;-8.13277e-120
3.45e-06;-4.43511e-20;3.33905e-19;-4.17859e-20;-2.27269e-119;0;-7.87142e-120
3.475e-06;-3.61449e-20;4.04192e-19;-8.86841e-20;-7.26226e-119;0;3.49255e-119
3.5e-06;2.87151e-21;3.58294e-19;-1.28652e-19;-1.34609e-118;0;2.23812e-118
3.525e-06;7.89682e-20;1.65363e-19;-1.47545e-19;3.79564e-120;0;7.02964e-118
3.55e-06;1.80342e-19;-1.65778e-19;-1.30615e-19;1.11213e-117;0;1.26328e-117
3.575e-06;2.708e-19;-5.76054e-19;-6.61187e-20;4.81256e-117;0;-1.1456e-118
3.6e-06;2.937e-19;-9.59012e-19;4.94455e-20;1.20459e-116;0;-1.03147e-116
3.625e-06;1.90004e-19;-1.17979e-18;2.05174e-19;1.45299e-116;0;-4.27736e-116
3.65e-06;-7.15555e-20;-1.10833e-18;3.70705e-19;-2.89142e-116;0;-1.02023e-115
3.675e-06;-4.61879e-19;-6.60283e-19;4.95558e-19;-2.26773e-115;0;-1.09464e-115
3.7e-06;-8.72437e-19;1.64256e-19;5.16403e-19;-7.25927e-115;0;2.83338e-115
3.725e-06;-1.12641e-18;1.25517e-18;3.74222e-19;-1.35959e-114;0;1.91831e-114
3.75e-06;-1.02907e-18;2.38923e-18;3.95888e-20;-4.63185e-115;0;5.73943e-114
3.775e-06;-4.50549e-19;3.25512e-18;-4.60679e-19;7.3798e-114;0;9.79515e-114
3.8e-06;5.84837e-19;3.50695e-18;-1.02659e-18;3.22645e-113;0;3.27102e-115
3.825e-06;1.84288e-18;2.84215e-18;-1.48988e-18;7.80149e-113;0;-6.27708e-113
3.85e-06;2.89749e-18;1.09409e-18;-1.64863e-18;9.50003e-113;0;-2.44365e-112
3.875e-06;3.24259e-18;-1.6745e-18;-1.32947e-18;-1.28403e-112;0;-5.38011e-112
3.9e-06;2.4812e-18;-5.09723e-18;-4.62267e-19;-1.08015e-111;0;-5.21158e-112
3.925e-06;5.32091e-19;-8.47425e-18;8.58508e-19;-3.29276e-111;0;1.32961e-111
3.95e-06;-2.23413e-18;-1.0817e-17;2.35503e-18;-5.82193e-111;0;8.08614e-111
3.975e-06;-5.01397e-18;-1.09954e-17;3.60983e-18;-2.09461e-111;0;2.19972e-110
4e-06;-6.78371e-18;-8.00166e-18;4.17143e-18;2.62611e-110;0;3.34615e-110
4.025e-06;-6.66538e-18;-1.31417e-18;3.6956e-18;1.07925e-109;0;-4.64497e-111
4.05e-06;-4.32154e-18;8.70102e-18;2.07517e-18;2.42286e-109;0;-2.05893e-109
4.075e-06;-2.04977e-19;2.04681e-17;-4.91832e-19;2.68839e-109;0;-7.10557e-109
4.1e-06;4.48915e-18;3.11168e-17;-3.52797e-18;-3.73036e-109;0;-1.39188e-108
4.125e-06;8.21792e-18;3.67958e-17;-6.39096e-18;-2.77742e-108;0;-1.0583e-108
4.15e-06;9.72237e-18;3.3485e-17;-8.4324e-18;-7.76621e-108;0;3.72635e-108
4.175e-06;8.63604e-18;1.82711e-17;-9.13302e-18;-1.24548e-107;0;1.85079e-107
4.2e-06;5.74834e-18;-9.14542e-18;-8.15948e-18;-2.76322e-108;0;4.44592e-107
4.225e-06;2.68915e-18;-4.51489e-17;-5.33555e-18;5.43909e-107;0;5.73958e-107
4.25e-06;1.04393e-18;-8.16895e-17;-5.86588e-19;1.99807e-106;0;-2.96227e-107
4.275e-06;1.23007e-18;-1.07101e-16;6.03769e-18;4.06187e-106;0;-3.8652e-106
4.3e-06;1.72198e-18;-1.0856e-16;1.41707e-17;3.8331e-106;0;-1.151e-105
4.325e-06;-7.57837e-19;-7.60202e-17;2.27681e-17;-6.95605e-106;0;-1.95645e-105
4.35e-06;-9.7626e-18;-6.80368e-18;2.97319e-17;-4.16013e-105;0;-9.49114e-106
4.375e-06;-2.66363e-17;9.05269e-17;3.18191e-17;-1.04516e-104;0;6.16511e-105
4.4e-06;-4.79899e-17;1.94726e-16;2.51738e-17;-1.48101e-104;0;2.46266e-104
4.425e-06;-6.45757e-17;2.74326e-16;6.68023e-18;1.39957e-106;0;5.15161e-104
4.45e-06;-6.29036e-17;2.94625e-16;-2.40219e-17;6.843e-104;0;5.37153e-104
4.475e-06;-3.01115e-17;2.28374e-16;-6.24886e-17;2.20353e-103;0;-6.0714e-104
4.5e-06;3.88488e-17;6.76928e-17;-9.84209e-17;4.00544e-103;0;-4.34696e-103
4.525e-06;1.34235e-16;-1.66612e-16;-1.16728e-16;3.01291e-103;0;-1.1128e-102
4.55e-06;2.28294e-16;-4.22538e-16;-1.01381e-16;-8.00983e-103;0;-1.61324e-102
4.575e-06;2.79052e-16;-6.24355e-16;-4.17406e-17;-3.8377e-102;0;-2.49318e-103
4.6e-06;2.42456e-16;-6.90679e-16;6.02598e-17;-8.61611e-102;0;6.13776e-102
4.625e-06;9.08903e-17;-5.60101e-16;1.8487e-16;-1.06165e-101;0;2.01536e-101
4.65e-06;-1.67565e-16;-2.17723e-16;2.94404e-16;3.2318e-102;0;3.66081e-101
4.675e-06;-4.77275e-16;2.86455e-16;3.40578e-16;5.41943e-101;0;2.89822e-101
4.7e-06;-7.38541e-16;8.36067e-16;2.79373e-16;1.53493e-100;0;-6.17924e-101
4.725e-06;-8.30701e-16;1.26907e-15;9.03301e-17;2.49025e-100;0;-3.06472e-100
4.75e-06;-6.52326e-16;1.41942e-15;-2.05938e-16;1.38972e-100;0;-6.80873e-100
4.775e-06;-1.68042e-16;1.17085e-15;-5.39812e-16;-5.74705e-100;0;-8.32602e-100
4.8e-06;5.54611e-16;5.0715e-16;-8.01099e-16;-2.28615e-99;0;1.89886e-100
4.825e-06;1.33613e-15;-4.59082e-16;-8.66369e-16;-4.61619e-99;0;3.83015e-99
4.85e-06;1.91601e-15;-1.49419e-15;-6.41067e-16;-4.92385e-99;0;1.06737e-98
4.875e-06;2.02378e-15;-2.29333e-15;-1.05015e-16;3.11528e-99;0;1.69309e-98
4.9e-06;1.47472e-15;-2.56454e-15;6.55083e-16;2.80362e-98;0;9.3326e-99
4.925e-06;2.61091e-16;-2.12545e-15;1.44265e-15;7.10153e-98;0;-3.64788e-98
4.95e-06;-1.39607e-15;-9.82342e-16;1.98796e-15;1.03731e-97;0;-1.41724e-97
4.975e-06;-3.06377e-15;6.38672e-16;2.0228e-15;3.98802e-98;0;-2.77944e-97
5e-06;-4.19306e-15;2.32742e-15;1.37638e-15;-2.65803e-97;0;-2.86093e-97
5.025e-06;-4.27848e-15;3.59174e-15;6.36857e-17;-9.17723e-97;0;1.85516e-97
5.05e-06;-3.03862e-15;4.00183e-15;-1.66789e-15;-1.69266e-96;0;1.56803e-96
5.075e-06;-5.59244e-16;3.33453e-15;-3.36081e-15;-1.58294e-96;0;3.83427e-96
5.1e-06;2.658e-15;1.66862e-15;-4.44801e-15;1.48243e-96;0;5.38807e-96
5.125e-06;5.77578e-15;-6.07608e-16;-4.41572e-15;9.82839e-96;0;1.83221e-96
5.15e-06;7.82609e-15;-2.88957e-15;-2.98646e-15;2.28079e-95;0;-1.36298e-95
5.175e-06;7.99269e-15;-4.5298e-15;-2.64528e-16;3.05932e-95;0;-4.48659e-95
5.2e-06;5.89006e-15;-5.04011e-15;3.2131e-15;7.91843e-96;0;-7.94625e-95
5.225e-06;1.74785e-15;-4.25526e-15;6.5562e-15;-8.22759e-95;0;-6.98996e-95
5.25e-06;-3.5706e-15;-2.39788e-15;8.72987e-15;-2.57854e-94;0;7.34898e-95
5.275e-06;-8.74133e-15;-1.47686e-17;8.84774e-15;-4.445e-94;0;4.39393e-94
5.3e-06;-1.23109e-14;2.20136e-15;6.46997e-15;-3.78127e-94;0;9.74874e-94
5.325e-06;-1.30997e-14;3.64631e-15;1.81223e-15;4.22564e-94;0;1.24421e-93
5.35e-06;-1.05615e-14;4.01169e-15;-4.21309e-15;2.41384e-93;0;2.31672e-94
5.375e-06;-4.99205e-15;3.38531e-15;-1.01595e-14;5.28218e-93;0;-3.41522e-93
5.4e-06;2.48236e-15;2.20123e-15;-1.43895e-14;6.70754e-93;0;-1.01026e-92
5.425e-06;1.01404e-14;1.05179e-15;-1.55156e-14;1.3986e-93;0;-1.66212e-92
5.45e-06;1.60686e-14;4.30818e-16;-1.28198e-14;-1.75981e-92;0;-1.30493e-92
5.475e-06;1.86285e-14;5.1067e-16;-6.52493e-15;-5.23762e-92;0;1.71653e-92
5.5e-06;1.68734e-14;1.05025e-15;2.17118e-15;-8.68406e-92;0;8.7389e-92
5.525e-06;1.08185e-14;1.48458e-15;1.13274e-14;-7.1388e-92;0;1.82064e-91
5.55e-06;1.50835e-15;1.17335e-15;1.87089e-14;7.68708e-92;0;2.18763e-91
5.575e-06;-9.12933e-15;-2.85604e-16;2.23448e-14;4.26901e-91;0;2.64415e-92
5.6e-06;-1.86196e-14;-2.81114e-15;2.10487e-14;9.09976e-91;0;-5.97284e-91
5.625e-06;-2.44196e-14;-5.78141e-15;1.47668e-14;1.1361e-90;0;-1.67111e-90
5.65e-06;-2.4482e-14;-8.21544e-15;4.65884e-15;2.81925e-91;0;-2.63926e-90
5.675e-06;-1.78271e-14;-9.14535e-15;-7.11408e-15;-2.65847e-90;0;-1.98982e-90
5.7e-06;-5.02019e-15;-8.03782e-15;-1.78509e-14;-7.89004e-90;0;2.58919e-90
5.725e-06;1.15803e-14;-5.08018e-15;-2.4923e-14;-1.29937e-89;0;1.2693e-89
5.75e-06;2.79568e-14;-1.17786e-15;-2.64058e-14;-1.10572e-89;0;2.57376e-89
5.775e-06;3.90701e-14;2.38464e-15;-2.1598e-14;8.89551e-90;0;3.0411e-89
5.8e-06;4.00216e-14;4.52276e-15;-1.13102e-14;5.54377e-89;0;4.89717e-90
5.825e-06;2.75911e-14;4.94674e-15;2.15703e-15;1.19333e-88;0;-7.47485e-89
5.85e-06;1.79529e-15;4.49555e-15;1.53855e-14;1.52331e-88;0;-2.08191e-88
5.875e-06;-3.30506e-14;4.99078e-15;2.45436e-14;5.62708e-89;0;-3.27039e-88
5.9e-06;-6.83156e-14;8.55416e-15;2.63356e-14;-2.85395e-88;0;-2.57252e-88
5.925e-06;-9.24614e-14;1.65505e-14;1.9029e-14;-8.97086e-88;0;2.54799e-88
5.95e-06;-9.38803e-14;2.85127e-14;3.31572e-15;-1.51755e-87;0;1.37286e-87
5.975e-06;-6.46536e-14;4.1493e-14;-1.72787e-14;-1.41316e-87;0;2.81461e-87
6e-06;-4.23454e-15;5.0219e-14;-3.67019e-14;5.6523e-88;0;3.41677e-87
6.025e-06;7.82156e-14;4.82097e-14;-4.75391e-14;5.33229e-87;0;1.00736e-87
6.05e-06;1.63999e-13;2.96943e-14;-4.2959e-14;1.20865e-86;0;-6.74389e-87
6.075e-06;2.28167e-13;-8.12923e-15;-1.90824e-14;1.63367e-86;0;-1.98584e-86
6.1e-06;2.45625e-13;-6.3148e-14;2.28461e-14;8.9161e-87;0;-3.21598e-86
6.125e-06;1.98723e-13;-1.27356e-13;7.52461e-14;-2.12455e-86;0;-2.81263e-86
6.15e-06;8.42521e-14;-1.87306e-13;1.24636e-13;-7.76084e-86;0;1.46918e-86
6.175e-06;-8.25117e-14;-2.26118e-13;1.54069e-13;-1.39643e-85;0;1.11449e-85
6.2e-06;-2.68517e-13;-2.26783e-13;1.47362e-13;-1.47015e-85;0;2.41142e-85
6.225e-06;-4.29012e-13;-1.76201e-13;9.4283e-14;-2.94568e-87;0;3.12251e-85
6.25e-06;-5.18004e-13;-6.91629e-14;-4.70249e-15;3.76657e-85;0;1.52447e-85
6.275e-06;-5.00581e-13;8.85009e-14;-1.35686e-13;9.50705e-85;0;-4.28683e-85
6.3e-06;-3.63729e-13;2.78353e-13;-2.71909e-13;1.40168e-84;0;-1.45975e-84
6.325e-06;-1.22333e-13;4.69914e-13;-3.78267e-13;1.0502e-84;0;-2.52651e-84
6.35e-06;1.81801e-13;6.23724e-13;-4.19191e-13;-9.72091e-85;0;-2.53938e-84
6.375e-06;4.88117e-13;6.96975e-13;-3.68275e-13;-5.08469e-84;0;1.28438e-85
6.4e-06;7.30834e-13;6.51406e-13;-2.17186e-13;-1.01349e-83;0;6.72495e-84
6.425e-06;8.54298e-13;4.626e-13;1.88124e-14;-1.22495e-83;0;1.62403e-83
6.45e-06;8.26073e-13;1.29173e-13;3.00775e-13;-4.8275e-84;0;2.31188e-83
6.475e-06;6.44318e-13;-3.20268e-13;5.7221e-13;1.86499e-83;0;1.63463e-83
6.5e-06;3.37697e-13;-8.24855e-13;7.70537e-13;5.77948e-83;0;-1.7156e-83
6.525e-06;-4.17649e-14;-1.29602e-12;8.41406e-13;9.5684e-83;0;-8.21425e-83
6.55e-06;-4.30518e-13;-1.62996e-12;7.52368e-13;9.22101e-83;0;-1.58294e-82
6.575e-06;-7.66597e-13;-1.72721e-12;5.02358e-13;-8.65204e-84;0;-1.85078e-82
6.6e-06;-1.00066e-12;-1.51616e-12;1.24308e-13;-2.45387e-82;0;-6.56761e-83
6.625e-06;-1.10275e-12;-9.75484e-13;-3.20031e-13;-5.76092e-82;0;2.87501e-82
6.65e-06;-1.06413e-12;-1.49053e-13;-7.52032e-13;-8.07759e-82;0;8.53556e-82
6.675e-06;-8.95034e-13;8.52075e-13;-1.09206e-12;-5.76338e-82;0;1.37438e-81
6.7e-06;-6.20126e-13;1.86379e-12;-1.27553e-12;5.33803e-82;0;1.28229e-81
6.725e-06;-2.73083e-13;2.69813e-12;-1.26535e-12;2.65857e-81;0;-1.7e-82
6.75e-06;1.08506e-13;3.18195e-12;-1.05822e-12;5.14604e-81;0;-3.43267e-81
6.775e-06;4.87789e-13;3.19601e-12;-6.83559e-13;6.12258e-81;0;-7.83322e-81
6.8e-06;8.32906e-13;2.70379e-12;-1.96179e-13;2.64321e-81;0;-1.07295e-80
6.825e-06;1.12067e-12;1.76157e-12;3.35272e-13;-7.95067e-81;0;-7.41396e-81
6.85e-06;1.33876e-12;5.0583e-13;8.40963e-13;-2.51712e-80;0;7.17045e-81
6.875e-06;1.4848e-12;-8.79068e-13;1.26083e-12;-4.17505e-80;0;3.41795e-80
6.9e-06;1.56108e-12;-2.20379e-12;1.55176e-12;-4.16082e-80;0;6.47974e-80
6.925e-06;1.56497e-12;-3.31435e-12;1.69003e-12;-3.32522e-81;0;7.56394e-80
6.95e-06;1.47744e-12;-4.11705e-12;1.66944e-12;8.7115e-80;0;3.16827e-80
6.975e-06;1.25471e-12;-4.57982e-12;1.49604e-12;2.14303e-79;0;-9.65714e-80
7e-06;8.29355e-13;-4.7102e-12;1.18171e-12;3.10468e-79;0;-2.99645e-79
7.025e-06;1.25661e-13;-4.5187e-12;7.38252e-13;2.5109e-79;0;-4.89428e-79
7.05e-06;-9.09525e-13;-3.98329e-12;1.74426e-13;-1.04317e-79;0;-4.81183e-79
7.075e-06;-2.26605e-12;-3.03201e-12;-5.02474e-13;-8.07576e-79;0;-3.93702e-80
7.1e-06;-3.83153e-12;-1.55626e-12;-1.27963e-12;-1.66863e-78;0;9.76609e-79
7.125e-06;-5.37018e-12;5.42615e-13;-2.12681e-12;-2.12988e-78;0;2.37561e-78
7.15e-06;-6.53453e-12;3.28324e-12;-2.98213e-12;-1.31033e-78;0;3.40576e-78
7.175e-06;-6.91835e-12;6.53133e-12;-3.74014e-12;1.61838e-78;0;2.74096e-78
7.2e-06;-6.14754e-12;9.95003e-12;-4.2485e-12;6.65894e-78;0;-1.05418e-78
7.225e-06;-3.9917e-12;1.29973e-11;-4.31972e-12;1.20187e-77;0;-8.42602e-78
7.25e-06;-4.6849e-13;1.49841e-11;-3.76188e-12;1.3542e-77;0;-1.73079e-77
7.275e-06;4.09198e-12;1.51907e-11;-2.42779e-12;5.48546e-78;0;-2.19768e-77
7.3e-06;9.04956e-12;1.3024e-11;-2.74935e-13;-1.64851e-77;0;-1.36843e-77
7.325e-06;1.35357e-11;8.18165e-12;2.5779e-12;-5.00744e-77;0;1.54682e-77
7.35e-06;1.66057e-11;7.88861e-13;5.81635e-12;-8.07617e-77;0;6.50147e-77
7.375e-06;1.7432e-11;-8.52986e-12;8.93677e-12;-8.00455e-77;0;1.17159e-76
7.4e-06;1.54949e-11;-1.86649e-11;1.13051e-11;-1.32306e-77;0;1.32147e-76
7.425e-06;1.07234e-11;-2.81299e-11;1.22677e-11;1.39122e-76;0;5.65234e-77
7.45e-06;3.54935e-12;-3.52551e-11;1.12974e-11;3.48625e-76;0;-1.48445e-76
7.475e-06;-5.14043e-12;-3.84392e-11;8.14487e-12;5.097e-76;0;-4.59454e-76
7.5e-06;-1.41453e-11;-3.64266e-11;2.95384e-12;4.40561e-76;0;-7.42863e-76
7.525e-06;-2.21516e-11;-2.85679e-11;-3.69508e-12;-5.37503e-77;0;-7.43113e-76
7.55e-06;-2.79493e-11;-1.50223e-11;-1.08381e-11;-1.04052e-75;0;-1.56035e-76
7.575e-06;-3.06163e-11;3.13593e-12;-1.72797e-11;-2.27028e-75;0;1.18194e-75
7.6e-06;-2.96398e-11;2.39397e-11;-2.18169e-11;-3.03823e-75;0;3.01705e-75
7.625e-06;-2.4961e-11;4.46969e-11;-2.34875e-11;-2.25757e-75;0;4.44078e-75
7.65e-06;-1.695e-11;6.23051e-11;-2.17829e-11;1.09266e-75;0;3.91795e-75
7.675e-06;-6.33639e-12;7.36867e-11;-1.67706e-11;7.10831e-75;0;-1.6929e-76
7.7e-06;5.87997e-12;7.62913e-11;-9.09183e-12;1.39336e-74;0;-8.35783e-75
7.725e-06;1.85138e-11;6.85856e-11;1.65854e-13;1.71882e-74;0;-1.85906e-74
7.75e-06;3.02676e-11;5.04349e-11;9.68811e-12;1.0745e-74;0;-2.51635e-74
7.775e-06;3.97976e-11;2.32845e-11;1.81854e-11;-1.03792e-74;0;-1.93964e-74
7.8e-06;4.57851e-11;-9.92249e-12;2.46075e-11;-4.51078e-74;0;6.77226e-75
7.825e-06;4.70273e-11;-4.51079e-11;2.82651e-11;-8.10729e-74;0;5.40998e-74
7.85e-06;4.25524e-11;-7.76514e-11;2.88316e-11;-9.26909e-74;0;1.08268e-73
7.875e-06;3.175e-11;-1.03106e-10;2.62397e-11;-4.72205e-74;0;1.3579e-73
7.9e-06;1.44967e-11;-1.17886e-10;2.05253e-11;7.79488e-74;0;9.02034e-74
7.925e-06;-8.75373e-12;-1.1978e-10;1.16878e-11;2.68753e-73;0;-6.61489e-74
7.95e-06;-3.69417e-11;-1.08172e-10;-3.62061e-13;4.49364e-73;0;-3.2595e-73
7.975e-06;-6.84549e-11;-8.39429e-11;-1.573e-11;4.78381e-73;0;-5.99283e-73
8e-06;-1.01268e-10;-4.91019e-11;-3.43502e-11;1.89263e-73;0;-7.00721e-73
8.025e-06;-1.33164e-10;-6.29866e-12;-5.57397e-11;-5.12752e-73;0;-3.93727e-73
8.05e-06;-1.62015e-10;4.16172e-11;-7.87925e-11;-1.51462e-72;0;4.86429e-73
8.075e-06;-1.86108e-10;9.18251e-11;-1.0172e-10;-2.38215e-72;0;1.84725e-72
8.1e-06;-2.04492e-10;1.41474e-10;-1.22216e-10;-2.37175e-72;0;3.16689e-72
8.125e-06;-2.1732e-10;1.87381e-10;-1.37877e-10;-6.73988e-73;0;3.47078e-72
8.15e-06;-2.26172e-10;2.2565e-10;-1.46821e-10;3.07295e-72;0;1.60891e-72
8.175e-06;-2.34327e-10;2.5146e-10;-1.48395e-10;8.11878e-72;0;-3.09103e-72
8.2e-06;-2.46935e-10;2.59289e-10;-1.43811e-10;1.21188e-71;0;-9.91871e-72
8.225e-06;-2.71057e-10;2.43704e-10;-1.36534e-10;1.13362e-71;0;-1.60362e-71
8.25e-06;-3.1552e-10;2.00739e-10;-1.32299e-10;1.99872e-72;0;-1.65574e-71
8.275e-06;-3.90558e-10;1.29615e-10;-1.38702e-10;-1.71145e-71;0;-6.12403e-72
8.3e-06;-5.07248e-10;3.43894e-11;-1.64402e-10;-4.15673e-71;0;1.78039e-71
8.325e-06;-6.76787e-10;-7.4975e-11;-2.18053e-10;-5.93368e-71;0;5.07257e-71
8.35e-06;-9.09704e-10;-1.8261e-10;-3.07175e-10;-5.24125e-71;0;7.80485e-71
8.375e-06;-1.21514e-09;-2.68115e-10;-4.37153e-10;-3.88191e-72;0;7.63112e-71
8.4e-06;-1.60036e-09;-3.09307e-10;-6.10578e-10;8.96166e-71;0;2.15106e-71
8.425e-06;-2.07057e-09;-2.85987e-10;-8.27068e-10;2.03961e-70;0;-9.50927e-71
8.45e-06;-2.62927e-09;-1.84052e-10;-1.0836e-09;2.80315e-70;0;-2.48077e-70
8.475e-06;-3.27892e-09;9.17843e-13;-1.37538e-09;2.35158e-70;0;-3.66039e-70
8.5e-06;-4.02211e-09;2.61465e-10;-1.697e-09;-4.68304e-72;0;-3.40736e-70
8.525e-06;-4.86292e-09;5.78125e-10;-2.04394e-09;-4.44547e-70;0;-6.84859e-71
8.55e-06;-5.80825e-09;9.21638e-10;-2.41386e-09;-9.61744e-70;0;4.77124e-70
8.575e-06;-6.86905e-09;1.25727e-09;-2.80784e-09;-1.28042e-69;0;1.16387e-69
8.6e-06;-8.06113e-09;1.55057e-09;-3.23106e-09;-1.02688e-69;0;1.65773e-69
8.625e-06;-9.40547e-09;1.77352e-09;-3.69295e-09;1.05316e-70;0;1.47747e-69
8.65e-06;-1.0928e-08;1.90982e-09;-4.20683e-09;2.10016e-69;0;1.90098e-70
8.675e-06;-1.26589e-08;1.95836e-09;-4.78885e-09;4.36797e-69;0;-2.26777e-69
8.7e-06;-1.46319e-08;1.93405e-09;-5.45667e-09;5.66551e-69;0;-5.25191e-69
8.725e-06;-1.68827e-08;1.86583e-09;-6.22784e-09;4.37595e-69;0;-7.26271e-69
8.75e-06;-1.94488e-08;1.79226e-09;-7.11825e-09;-7.47242e-70;0;-6.23354e-69
8.775e-06;-2.23683e-08;1.7556e-09;-8.14095e-09;-9.48645e-69;0;-4.1176e-70
8.8e-06;-2.56802e-08;1.79534e-09;-9.30536e-09;-1.9145e-68;0;1.02721e-68
8.825e-06;-2.94243e-08;1.94268e-09;-1.06171e-08;-2.43228e-68;0;2.28464e-68
8.85e-06;-3.36417e-08;2.21677e-09;-1.20788e-08;-1.82393e-68;0;3.0829e-68
8.875e-06;-3.83751e-08;2.62345e-09;-1.36906e-08;4.04581e-69;0;2.56277e-68
8.9e-06;-4.36693e-08;3.15639e-09;-1.54519e-08;4.10981e-68;0;3.50128e-70
8.925e-06;-4.95704e-08;3.80046e-09;-1.73628e-08;8.11251e-68;0;-4.45577e-68
8.95e-06;-5.61251e-08;4.53618e-09;-1.94248e-08;1.01467e-67;0;-9.60213e-68
8.975e-06;-6.33793e-08;5.34449e-09;-2.16414e-08;7.45024e-68;0;-1.26984e-67
9e-06;-7.13758e-08;6.21057e-09;-2.40179e-08;-1.89112e-68;0;-1.02782e-67
9.025e-06;-8.01525e-08;7.12615e-09;-2.656e-08;-1.71215e-67;0;2.98054e-69
9.05e-06;-8.97405e-08;8.08977e-09;-2.92723e-08;-3.32909e-67;0;1.85927e-67
9.075e-06;-1.00163e-07;9.10525e-09;-3.2156e-08;-4.11929e-67;0;3.9086e-67
9.1e-06;-1.11436e-07;1.01787e-08;-3.52076e-08;-2.98747e-67;0;5.08395e-67
9.125e-06;-1.23568e-07;1.1315e-08;-3.84169e-08;7.94414e-68;0;4.02504e-67
9.15e-06;-1.36564e-07;1.25147e-08;-4.17681e-08;6.8752e-67;0;-2.55437e-68
9.175e-06;-1.50429e-07;1.37721e-08;-4.52408e-08;1.32543e-66;0;-7.49818e-67
9.2e-06;-1.65171e-07;1.50751e-08;-4.88126e-08;1.6302e-66;0;-1.54558e-66
9.225e-06;-1.80806e-07;1.64075e-08;-5.24632e-08;1.17805e-66;0;-1.98306e-66
9.25e-06;-1.9736e-07;1.77529e-08;-5.61771e-08;-3.03994e-67;0;-1.54132e-66
9.275e-06;-2.14869e-07;1.91004e-08;-5.99468e-08;-2.667e-66;0;1.41701e-67
9.3e-06;-2.33381e-07;2.04504e-08;-6.37732e-08;-5.1304e-66;0;2.93816e-66
9.325e-06;-2.52955e-07;2.18208e-08;-6.76639e-08;-6.3024e-66;0;5.9612e-66
9.35e-06;-2.73651e-07;2.32508e-08;-7.16291e-08;-4.57857e-66;0;7.56314e-66
9.375e-06;-2.95535e-07;2.48023e-08;-7.56754e-08;1.05561e-66;0;5.78862e-66
9.4e-06;-3.18662e-07;2.65581e-08;-7.97984e-08;1.00155e-65;0;-6.72285e-67
9.425e-06;-3.4308e-07;2.8616e-08;-8.3976e-08;1.9355e-65;0;-1.12538e-65
9.45e-06;-3.68819e-07;3.1079e-08;-8.81646e-08;2.38705e-65;0;-2.25484e-65
9.475e-06;-3.95887e-07;3.40434e-08;-9.22981e-08;1.75978e-65;0;-2.83617e-65
9.5e-06;-4.2427e-07;3.75852e-08;-9.62918e-08;-3.22539e-66;0;-2.14554e-65
9.525e-06;-4.53923e-07;4.17478e-08;-1.00051e-07;-3.64738e-65;0;2.89491e-66
9.55e-06;-4.84775e-07;4.65334e-08;-1.0348e-07;-7.13774e-65;0;4.2387e-65
9.575e-06;-5.16722e-07;5.19009e-08;-1.06496e-07;-8.8915e-65;0;8.42249e-65
9.6e-06;-5.49631e-07;5.77711e-08;-1.09038e-07;-6.72285e-65;0;1.05443e-64
9.625e-06;-5.83341e-07;6.40406e-08;-1.11069e-07;7.71838e-66;0;7.94003e-65
9.65e-06;-6.17668e-07;7.0602e-08;-1.12579e-07;1.2888e-64;0;-1.1163e-65
9.675e-06;-6.52411e-07;7.73693e-08;-1.13574e-07;2.58125e-64;0;-1.57664e-64
9.7e-06;-6.87361e-07;8.43009e-08;-1.14067e-07;3.27308e-64;0;-3.13051e-64
9.725e-06;-7.22317e-07;9.14186e-08;-1.14062e-07;2.57067e-64;0;-3.92882e-64
9.75e-06;-7.57092e-07;9.8815e-08;-1.13543e-07;-5.73042e-66;0;-2.98721e-64
9.775e-06;-7.91532e-07;1.06649e-07;-1.12464e-07;-4.40832e-64;0;3.46063e-65
9.8e-06;-8.25522e-07;1.15128e-07;-1.1075e-07;-9.17852e-64;0;5.78866e-64
9.825e-06;-8.58992e-07;1.24477e-07;-1.08303e-07;-1.19712e-63;0;1.16501e-63
9.85e-06;-8.9192e-07;1.34912e-07;-1.05012e-07;-9.91846e-64;0;1.48393e-63
9.875e-06;-9.24325e-07;1.46603e-07;-1.00775e-07;-9.64656e-65;0;1.1672e-63
9.9e-06;-9.56259e-07;1.59662e-07;-9.55063e-08;1.44702e-63;0;-4.41422e-65
9.925e-06;-9.87788e-07;1.74136e-07;-8.91559e-08;3.21165e-63;0;-2.07831e-63
9.95e-06;-1.01898e-06;1.90029e-07;-8.17095e-08;4.37026e-63;0;-4.34749e-63
9.975e-06;-1.04987e-06;2.07326e-07;-7.31872e-08;3.88791e-63;0;-5.72527e-63
1e-05;-1.08048e-06;2.26043e-07;-6.36316e-08;9.49636e-64;0;-4.80841e-63
1.0025e-05;-1.11074e-06;2.46258e-07;-5.30924e-08;-4.45731e-63;0;-5.08906e-64
1.005e-05;-1.14051e-06;2.68147e-07;-4.16081e-08;-1.10201e-62;0;7.12624e-63
1.0075e-05;-1.16959e-06;2.91984e-07;-2.91906e-08;-1.59497e-62;0;1.61617e-62
1.01e-05;-1.19763e-06;3.18131e-07;-1.58143e-08;-1.55174e-62;0;2.25395e-62
1.0125e-05;-1.22422e-06;3.46987e-07;-1.41337e-09;-6.42566e-63;0;2.08386e-62
1.015e-05;-1.24884e-06;3.78939e-07;1.41139e-08;1.2175e-62;0;6.28906e-63
1.0175e-05;-1.27091e-06;4.1429e-07;3.08937e-08;3.66653e-62;0;-2.21896e-62
1.02e-05;-1.28981e-06;4.5321e-07;4.90608e-08;5.79674e-62;0;-5.88493e-62
1.0225e-05;-1.30493e-06;4.95701e-07;6.87416e-08;6.27397e-62;0;-8.94637e-62
1.025e-05;-1.31568e-06;5.41599e-07;9.00388e-08;3.75165e-62;0;-9.30488e-62
1.0275e-05;-1.32161e-06;5.90603e-07;1.1302e-07;-2.44474e-62;0;-4.83403e-62
1.03e-05;-1.32238e-06;6.42341e-07;1.3771e-07;-1.15362e-61;0;5.51038e-62
1.0325e-05;-1.31782e-06;6.96446e-07;1.64095e-07;-2.07408e-61;0;2.03784e-61
1.035e-05;-1.30792e-06;7.52644e-07;1.92128e-07;-2.53768e-61;0;3.50534e-61
1.0375e-05;-1.29283e-06;8.1083e-07;2.2174e-07;-1.99822e-61;0;4.15551e-61
1.04e-05;-1.27281e-06;8.71119e-07;2.52861e-07;-5.51184e-63;0;3.0511e-61
1.0425e-05;-1.24817e-06;9.33874e-07;2.85441e-07;3.24907e-61;0;-4.93359e-62
1.045e-05;-1.21922e-06;9.99689e-07;3.19468e-07;7.15487e-61;0;-6.37469e-61
1.0475e-05;-1.18622e-06;1.06935e-06;3.5499e-07;1.00849e-60;0;-1.31906e-60
1.05e-05;-1.14929e-06;1.14378e-06;3.92119e-07;9.87921e-61;0;-1.80353e-60
1.0525e-05;-1.1084e-06;1.22391e-06;4.31034e-07;4.47495e-61;0;-1.69229e-60
1.055e-05;-1.06335e-06;1.31065e-06;4.71964e-07;-7.00048e-61;0;-6.07033e-61
1.0575e-05;-1.01372e-06;1.40475e-06;5.15163e-07;-2.29773e-60;0;1.59997e-60
1.06e-05;-9.58942e-07;1.50674e-06;5.6087e-07;-3.85335e-60;0;4.602e-60
1.0625e-05;-8.98237e-07;1.61688e-06;6.09277e-07;-4.55081e-60;0;7.42063e-60
1.065e-05;-8.30687e-07;1.73512e-06;6.605e-07;-3.42962e-60;0;8.45416e-60
1.0675e-05;-7.55246e-07;1.86111e-06;7.14558e-07;2.37878e-61;0;5.84682e-60
1.07e-05;-6.7077e-07;1.99428e-06;7.71392e-07;6.41748e-60;0;-1.74161e-60
1.0725e-05;-5.76062e-07;2.13389e-06;8.30884e-07;1.37862e-59;0;-1.40666e-59
1.075e-05;-4.69917e-07;2.27915e-06;8.9291e-07;1.94712e-59;0;-2.82584e-59
1.0775e-05;-3.51185e-07;2.42935e-06;9.57394e-07;1.93759e-59;0;-3.83656e-59
1.08e-05;-2.18827e-07;2.58399e-06;1.02435e-06;9.35775e-60;0;-3.61448e-59
1.0825e-05;-7.19829e-08;2.74283e-06;1.09393e-06;-1.2715e-59;0;-1.36093e-59
1.085e-05;8.99841e-08;2.90595e-06;1.16641e-06;-4.44217e-59;0;3.26762e-59
1.0875e-05;2.67443e-07;3.07372e-06;1.24214e-06;-7.6692e-59;0;9.64775e-59
1.09e-05;4.6048e-07;3.24672e-06;1.32152e-06;-9.35433e-59;0;1.57968e-58
1.0925e-05;6.68913e-07;3.42565e-06;1.40489e-06;-7.51367e-59;0;1.83899e-58
1.095e-05;8.92323e-07;3.61115e-06;1.49247e-06;-5.03484e-60;0;1.34769e-58
1.0975e-05;1.13012e-06;3.80376e-06;1.58428e-06;1.18944e-58;0;-1.95334e-59
1.1e-05;1.38164e-06;4.00375e-06;1.68008e-06;2.73179e-58;0;-2.77461e-58
1.1025e-05;1.64621e-06;4.21123e-06;1.77946e-06;4.01391e-58;0;-5.8345e-58
1.105e-05;1.92332e-06;4.42612e-06;1.88183e-06;4.19433e-58;0;-8.16863e-58
1.1075e-05;2.21265e-06;4.64829e-06;1.98653e-06;2.37794e-58;0;-8.06093e-58
1.11e-05;2.51421e-06;4.8777e-06;2.09295e-06;-1.96747e-58;0;-3.78852e-58
1.1125e-05;2.8284e-06;5.1145e-06;2.2006e-06;-8.4767e-58;0;5.50836e-58
1.115e-05;3.15599e-06;5.3591e-06;2.3092e-06;-1.54218e-57;0;1.87676e-57
1.1175e-05;3.49816e-06;5.61214e-06;2.41867e-06;-1.96039e-57;0;3.21598e-57
1.12e-05;3.85638e-06;5.87437e-06;2.52911e-06;-1.69145e-57;0;3.9038e-57
1.1225e-05;4.23234e-06;6.14654e-06;2.64071e-06;-3.76304e-58;0;3.12735e-57
1.125e-05;4.62776e-06;6.42914e-06;2.75366e-06;2.0735e-57;0;2.28991e-58
1.1275e-05;5.04425e-06;6.72224e-06;2.86803e-06;5.23767e-57;0;-4.85336e-57
1.13e-05;5.4831e-06;7.02541e-06;2.9837e-06;8.03667e-57;0;-1.11338e-56
1.1325e-05;5.94517e-06;7.33764e-06;3.10032e-06;8.80717e-57;0;-1.63321e-56
1.135e-05;6.43073e-06;7.65748e-06;3.21727e-06;5.72488e-57;0;-1.71024e-56
1.1375e-05;6.93941e-06;7.98321e-06;3.33377e-06;-2.39384e-57;0;-9.95123e-57
1.14e-05;7.4702e-06;8.31303e-06;3.4489e-06;-1.50494e-56;0;7.13054e-57
1.1425e-05;8.02152e-06;8.6454e-06;3.56172e-06;-2.91302e-56;0;3.2642e-56
1.145e-05;8.59131e-06;8.97916e-06;3.67135e-06;-3.8643e-56;0;5.98847e-56
1.1475e-05;9.17724e-06;9.31376e-06;3.77706e-06;-3.56913e-56;0;7.66815e-56
1.15e-05;9.7768e-06;9.64922e-06;3.8783e-06;-1.30783e-56;0;6.76008e-56
1.1525e-05;1.03875e-05;9.98616e-06;3.97468e-06;3.16478e-56;0;1.92986e-56
1.155e-05;1.10072e-05;1.03256e-05;4.06599e-06;9.17232e-56;0;-7.15309e-56
1.1575e-05;1.16338e-05;1.06688e-05;4.15209e-06;1.48198e-55;0;-1.8973e-55
1.16e-05;1.22655e-05;1.10171e-05;4.23289e-06;1.70951e-55;0;-2.96571e-55
1.1625e-05;1.29011e-05;1.13718e-05;4.30824e-06;1.2588e-55;0;-3.32692e-55
1.165e-05;1.35395e-05;1.17337e-05;4.37784e-06;-1.10982e-56;0;-2.33002e-55
1.1675e-05;1.41798e-05;1.21036e-05;4.44126e-06;-2.35544e-55;0;4.57008e-56
1.17e-05;1.48214e-05;1.24816e-05;4.49785e-06;-4.97523e-55;0;4.89343e-55
1.1725e-05;1.54639e-05;1.28677e-05;4.5468e-06;-6.95457e-55;0;9.95374e-55
1.175e-05;1.61068e-05;1.32614e-05;4.58715e-06;-6.90979e-55;0;1.36351e-54
1.1775e-05;1.67499e-05;1.36618e-05;4.61789e-06;-3.51425e-55;0;1.32724e-54
1.18e-05;1.73928e-05;1.40679e-05;4.6381e-06;3.82419e-55;0;6.37554e-55
1.1825e-05;1.80352e-05;1.44784e-05;4.64701e-06;1.41952e-54;0;-8.0715e-55
1.185e-05;1.86767e-05;1.48919e-05;4.64417e-06;2.4638e-54;0;-2.81703e-54
1.1875e-05;1.93167e-05;1.53069e-05;4.62955e-06;3.02208e-54;0;-4.81202e-54
1.19e-05;1.99543e-05;1.57221e-05;4.60355e-06;2.51135e-54;0;-5.84406e-54
1.1925e-05;2.05884e-05;1.61363e-05;4.5671e-06;4.78296e-55;0;-4.80727e-54
1.195e-05;2.12175e-05;1.65485e-05;4.52148e-06;-3.10161e-54;0;-8.56583e-55
1.1975e-05;2.18399e-05;1.69582e-05;4.46824e-06;-7.53705e-54;0;6.03004e-54
1.2e-05;2.24533e-05;1.73647e-05;4.40895e-06;-1.12895e-53;0;1.45189e-53
1.2025e-05;2.30551e-05;1.7768e-05;4.34497e-06;-1.21586e-53;0;2.16851e-53
1.205e-05;2.36426e-05;1.81675e-05;4.27719e-06;-7.89723e-54;0;2.33712e-53
1.2075e-05;2.42126e-05;1.8563e-05;4.20586e-06;2.7636e-54;0;1.53426e-53
1.21e-05;2.47621e-05;1.89538e-05;4.13048e-06;1.89047e-53;0;-4.80068e-54
1.2125e-05;2.52879e-05;1.9339e-05;4.04984e-06;3.64745e-53;0;-3.53742e-53
1.215e-05;2.57873e-05;1.97174e-05;3.96218e-06;4.82183e-53;0;-6.88523e-53
1.2175e-05;2.62577e-05;2.0088e-05;3.86543e-06;4.50552e-53;0;-9.17186e-53
1.22e-05;2.66971e-05;2.04497e-05;3.7576e-06;1.91544e-53;0;-8.69746e-53
1.2225e-05;2.71041e-05;2.08017e-05;3.63707e-06;-3.16713e-53;0;-3.97766e-53
1.225e-05;2.74779e-05;2.11439e-05;3.50288e-06;-9.94846e-53;0;5.44805e-53
1.2275e-05;2.78181e-05;2.14765e-05;3.35493e-06;-1.6367e-52;0;1.81845e-52
1.23e-05;2.8125e-05;2.18002e-05;3.19401e-06;-1.92657e-52;0;3.049e-52
1.2325e-05;2.83993e-05;2.2116e-05;3.02167e-06;-1.51713e-52;0;3.65551e-52
1.235e-05;2.86418e-05;2.2425e-05;2.83995e-06;-1.68957e-53;0;2.98832e-52
1.2375e-05;2.88533e-05;2.27277e-05;2.6511e-06;2.07534e-52;0;5.80589e-53
1.24e-05;2.90347e-05;2.30243e-05;2.45715e-06;4.74094e-52;0;-3.53296e-52
1.2425e-05;2.91864e-05;2.33138e-05;2.25967e-06;6.87744e-52;0;-8.5338e-52
1.245e-05;2.93088e-05;2.35948e-05;2.05947e-06;7.2052e-52;0;-1.2722e-51
1.2475e-05;2.94017e-05;2.38648e-05;1.8566e-06;4.49722e-52;0;-1.37553e-51
1.25e-05;2.94645e-05;2.41209e-05;1.65034e-06;-1.83741e-52;0;-9.31458e-52
1.2525e-05;2.94964e-05;2.43598e-05;1.43943e-06;-1.11134e-51;0;1.85332e-52
1.255e-05;2.9496e-05;2.45785e-05;1.22232e-06;-2.0927e-51;0;1.87596e-51
1.2575e-05;2.94617e-05;2.47742e-05;9.9745e-07;-2.72263e-51;0;3.73103e-51
1.26e-05;2.93914e-05;2.49447e-05;7.63541e-07;-2.5157e-51;0;5.03164e-51
1.2625e-05;2.92829e-05;2.50882e-05;5.19741e-07;-1.07563e-51;0;4.88736e-51
1.265e-05;2.91338e-05;2.52038e-05;2.65721e-07;1.67738e-51;0;2.52848e-51
1.2675e-05;2.89416e-05;2.52907e-05;1.63144e-09;5.28923e-51;0;-2.28822e-51
1.27e-05;2.87035e-05;2.53484e-05;-2.72029e-07;8.66639e-51;0;-8.87386e-51
1.2725e-05;2.84172e-05;2.53769e-05;-5.54615e-07;1.01925e-50;0;-1.53792e-50
1.275e-05;2.80804e-05;2.53761e-05;-8.45552e-07;8.14116e-51;0;-1.89434e-50
1.2775e-05;2.76909e-05;2.53459e-05;-1.14454e-06;1.37063e-51;0;-1.63647e-50
1.28e-05;2.72472e-05;2.52865e-05;-1.45171e-06;-9.84722e-51;0;-5.29448e-51
1.2825e-05;2.67478e-05;2.51982e-05;-1.76767e-06;-2.31508e-50;0;1.42736e-50
1.285e-05;2.61921e-05;2.50814e-05;-2.09351e-06;-3.39466e-50;0;3.86995e-50
1.2875e-05;2.55796e-05;2.49364e-05;-2.43063e-06;-3.61591e-50;0;6.02401e-50
1.29e-05;2.49107e-05;2.47637e-05;-2.78058e-06;-2.40392e-50;0;6.81037e-50
1.2925e-05;2.41859e-05;2.45633e-05;-3.14472e-06;5.17084e-51;0;5.13863e-50
1.295e-05;2.34064e-05;2.4335e-05;-3.52401e-06;4.83995e-50;0;3.65909e-51
1.2975e-05;2.25737e-05;2.40779e-05;-3.91868e-06;9.48658e-50;0;-7.18566e-50
1.3e-05;2.16894e-05;2.37911e-05;-4.32803e-06;1.26489e-49;0;-1.58415e-49
1.3025e-05;2.07553e-05;2.34728e-05;-4.75038e-06;1.21652e-49;0;-2.25517e-49
1.305e-05;1.97729e-05;2.31216e-05;-5.18311e-06;6.25115e-50;0;-2.34378e-49
1.3075e-05;1.87435e-05;2.27357e-05;-5.62286e-06;-5.53552e-50;0;-1.49824e-49
1.31e-05;1.76677e-05;2.23135e-05;-6.06592e-06;-2.13845e-49;0;4.29902e-50
1.3125e-05;1.65456e-05;2.18536e-05;-6.50866e-06;-3.67919e-49;0;3.21519e-49
1.315e-05;1.53766e-05;2.13549e-05;-6.94801e-06;-4.50265e-49;0;6.15405e-49
1.3175e-05;1.41591e-05;2.08163e-05;-7.3819e-06;-3.87848e-49;0;8.10567e-49
1.32e-05;1.28911e-05;2.02367e-05;-7.80956e-06;-1.29634e-49;0;7.73673e-49
1.3225e-05;1.15701e-05;1.9615e-05;-8.23156e-06;3.20345e-49;0;3.9745e-49
1.325e-05;1.01935e-05;1.89497e-05;-8.64974e-06;8.75696e-49;0;-3.41204e-49
1.3275e-05;8.75879e-06;1.82393e-05;-9.06675e-06;1.36061e-48;0;-1.3278e-48
1.33e-05;7.26412e-06;1.74822e-05;-9.48556e-06;1.53652e-48;0;-2.28605e-48
1.3325e-05;5.70841e-06;1.66774e-05;-9.90888e-06;1.16873e-48;0;-2.808e-48
1.335e-05;4.09158e-06;1.58239e-05;-1.03385e-05;1.25881e-49;0;-2.45372e-48
1.3375e-05;2.41463e-06;1.49218e-05;-1.07752e-05;-1.5122e-48;0;-9.1527e-49
1.34e-05;6.79512e-07;1.39721e-05;-1.12179e-05;-3.37891e-48;0;1.78981e-48
1.3425e-05;-1.11097e-06;1.29763e-05;-1.16647e-05;-4.82503e-48;0;5.15974e-48
1.345e-05;-2.95344e-06;1.19369e-05;-1.21125e-05;-5.04156e-48;0;8.16682e-48
1.3475e-05;-4.84421e-06;1.08564e-05;-1.25578e-05;-3.31058e-48;0;9.4088e-48
1.35e-05;-6.77955e-06;9.73734e-06;-1.29973e-05;6.54584e-49;0;7.48835e-48
1.3525e-05;-8.75586e-06;8.58167e-06;-1.34281e-05;6.37438e-48;0;1.58071e-48
1.355e-05;-1.07699e-05;7.39051e-06;-1.38485e-05;1.24131e-47;0;-7.94687e-48
1.3575e-05;-1.28187e-05;6.16403e-06;-1.42577e-05;1.64836e-47;0;-1.90882e-47
1.36e-05;-1.48999e-05;4.9015e-06;-1.46562e-05;1.59503e-47;0;-2.81893e-47
1.3625e-05;-1.70114e-05;3.60151e-06;-1.50448e-05;8.72325e-48;0;-3.05966e-47
1.365e-05;-1.91517e-05;2.26235e-06;-1.54248e-05;-5.62719e-48;0;-2.20252e-47
1.3675e-05;-2.13192e-05;8.82365e-07;-1.57975e-05;-2.4877e-47;0;-4.491e-49
1.37e-05;-2.35128e-05;-5.39723e-07;-1.61633e-05;-4.37367e-47;0;3.19833e-47
1.3725e-05;-2.57311e-05;-2.00466e-06;-1.6522e-05;-5.44705e-47;0;6.77643e-47
1.375e-05;-2.79728e-05;-3.51265e-06;-1.68725e-05;-4.87982e-47;0;9.43928e-47
1.3775e-05;-3.02361e-05;-5.06358e-06;-1.72126e-05;-2.09374e-47;0;9.68969e-47
1.38e-05;-3.25191e-05;-6.65725e-06;-1.75402e-05;2.88797e-47;0;6.2548e-47
1.3825e-05;-3.48197e-05;-8.29366e-06;-1.78527e-05;9.15909e-47;0;-1.30447e-47
1.385e-05;-3.71356e-05;-9.97325e-06;-1.81484e-05;1.48644e-46;0;-1.20203e-46
1.3875e-05;-3.94647e-05;-1.16969e-05;-1.84264e-05;1.74787e-46;0;-2.32237e-46
1.39e-05;-4.18051e-05;-1.34656e-05;-1.86872e-05;1.44834e-46;0;-3.07773e-46
1.3925e-05;-4.41553e-05;-1.52806e-05;-1.89326e-05;4.3623e-47;0;-2.99917e-46
1.395e-05;-4.65143e-05;-1.71424e-05;-1.91656e-05;-1.23256e-46;0;-1.71913e-46
1.3975e-05;-4.88815e-05;-1.90509e-05;-1.93899e-05;-3.21828e-46;0;8.37745e-47
1.4e-05;-5.12565e-05;-2.10048e-05;-1.96094e-05;-4.89632e-46;0;4.2877e-46
1.4025e-05;-5.36391e-05;-2.30018e-05;-1.98276e-05;-5.46721e-46;0;7.72075e-46
1.405e-05;-5.60286e-05;-2.50386e-05;-2.00471e-05;-4.18618e-46;0;9.80579e-46
1.4075e-05;-5.84239e-05;-2.71117e-05;-2.02689e-05;-6.78379e-47;0;9.1072e-46
1.41e-05;-6.08236e-05;-2.92173e-05;-2.04927e-05;4.74326e-46;0;4.58856e-46
1.4125e-05;-6.32251e-05;-3.13523e-05;-2.07164e-05;1.08798e-45;0;-3.80416e-46
1.415e-05;-6.56256e-05;-3.35141e-05;-2.09365e-05;1.56992e-45;0;-1.46672e-45
1.4175e-05;-6.80212e-05;-3.5701e-05;-2.11484e-05;1.67353e-45;0;-2.5003e-45
1.42e-05;-7.04076e-05;-3.79118e-05;-2.13466e-05;1.18369e-45;0;-3.06311e-45
1.4225e-05;-7.27799e-05;-4.01457e-05;-2.15253e-05;1.37733e-47;0;-2.7237e-45
1.425e-05;-7.51327e-05;-4.24014e-05;-2.16791e-05;-1.70233e-45;0;-1.19517e-45
1.4275e-05;-7.74605e-05;-4.46773e-05;-2.18031e-05;-3.56084e-45;0;1.49008e-45
1.43e-05;-7.97579e-05;-4.69707e-05;-2.18936e-05;-4.91939e-45;0;4.8472e-45
1.4325e-05;-8.20196e-05;-4.92784e-05;-2.19487e-05;-5.0333e-45;0;7.91673e-45
1.435e-05;-8.42412e-05;-5.15969e-05;-2.19678e-05;-3.29226e-45;0;9.41161e-45
1.4375e-05;-8.6419e-05;-5.39229e-05;-2.19523e-05;4.8763e-46;0;8.05375e-45
1.44e-05;-8.85503e-05;-5.62537e-05;-2.19053e-05;5.80243e-45;0;3.05848e-45
1.4425e-05;-9.06334e-05;-5.85883e-05;-2.18307e-05;1.13419e-44;0;-5.34913e-45
1.445e-05;-9.26674e-05;-6.09271e-05;-2.1733e-05;1.51226e-44;0;-1.55656e-44
1.4475e-05;-9.46523e-05;-6.3272e-05;-2.16166e-05;1.49329e-44;0;-2.45917e-44
1.45e-05;-9.6588e-05;-6.56261e-05;-2.1485e-05;9.06246e-45;0;-2.85281e-44
1.4525e-05;-9.84746e-05;-6.79928e-05;-2.13408e-05;-2.83449e-45;0;-2.36276e-44
1.455e-05;-0.000100312;-7.03753e-05;-2.11847e-05;-1.90042e-44;0;-7.7563e-45
1.4575e-05;-0.0001021;-7.27754e-05;-2.10164e-05;-3.53191e-44;0;1.80971e-44
1.46e-05;-0.000103836;-7.51935e-05;-2.0834e-05;-4.57681e-44;0;4.88051e-44
1.4625e-05;-0.00010552;-7.7628e-05;-2.06348e-05;-4.38634e-44;0;7.51696e-44
1.465e-05;-0.00010715;-8.0076e-05;-2.04156e-05;-2.48408e-44;0;8.55261e-44
1.4675e-05;-0.000108723;-8.25332e-05;-2.01735e-05;1.18154e-44;0;6.89636e-44
1.47e-05;-0.000110236;-8.49947e-05;-1.99058e-05;6.03202e-44;0;1.96786e-44
1.4725e-05;-0.000111685;-8.74555e-05;-1.9611e-05;1.07969e-43;0;-5.86449e-44
1.475e-05;-0.000113068;-8.99104e-05;-1.92886e-05;1.36805e-43;0;-1.50031e-43
1.4775e-05;-0.000114379;-9.23548e-05;-1.8939e-05;1.2795e-43;0;-2.267e-43
1.48e-05;-0.000115614;-9.47837e-05;-1.85639e-05;6.81521e-44;0;-2.54096e-43
1.4825e-05;-0.000116769;-9.71926e-05;-1.81655e-05;-4.28929e-44;0;-2.00593e-43
1.485e-05;-0.000117839;-9.95765e-05;-1.77464e-05;-1.86809e-43;0;-5.03456e-44
1.4875e-05;-0.000118819;-0.000101931;-1.73088e-05;-3.25176e-43;0;1.84052e-43
1.49e-05;-0.000119705;-0.000104251;-1.68544e-05;-4.0492e-43;0;4.53804e-43
1.4925e-05;-0.000120493;-0.000106534;-1.63844e-05;-3.71394e-43;0;6.76002e-43
1.495e-05;-0.000121182;-0.000108778;-1.58989e-05;-1.87676e-43;0;7.49063e-43
1.4975e-05;-0.000121767;-0.00011098;-1.53974e-05;1.443e-43;0;5.81635e-43
1.5e-05;-0.000122248;-0.000113142;-1.4879e-05;5.6769e-43;0;1.30268e-43
1.5025e-05;-0.000122625;-0.000115264;-1.43428e-05;9.678e-43;0;-5.641e-43
1.505e-05;-0.000122897;-0.000117348;-1.37878e-05;1.18896e-42;0;-1.35461e-42
1.5075e-05;-0.000123067;-0.000119393;-1.32133e-05;1.07356e-42;0;-1.99618e-42
1.51e-05;-0.000123135;-0.0001214;-1.2619e-05;5.18516e-43;0;-2.19211e-42
1.5125e-05;-0.000123106;-0.000123368;-1.20046e-05;-4.63839e-43;0;-1.67956e-42
1.515e-05;-0.000122983;-0.000125293;-1.13705e-05;-1.70075e-42;0;-3.39284e-43
1.5175e-05;-0.000122768;-0.000127172;-1.0717e-05;-2.85298e-42;0;1.69955e-42
1.52e-05;-0.000122465;-0.000129001;-1.00451e-05;-3.46663e-42;0;3.99972e-42
1.5225e-05;-0.000122075;-0.000130779;-9.3558e-06;-3.08871e-42;0;5.84234e-42
1.525e-05;-0.0001216;-0.000132505;-8.65086e-06;-1.43168e-42;0;6.36653e-42
1.5275e-05;-0.000121037;-0.000134177;-7.93213e-06;1.45159e-42;0;4.82012e-42
1.53e-05;-0.000120385;-0.000135799;-7.20153e-06;5.04181e-42;0;8.77817e-43
1.5325e-05;-0.00011964;-0.00013737;-6.46071e-06;8.34235e-42;0;-5.0594e-42
1.535e-05;-0.000118797;-0.000138893;-5.71069e-06;1.00369e-41;0;-1.17003e-41
1.5375e-05;-0.00011785;-0.000140367;-4.95165e-06;8.82984e-42;0;-1.69515e-41
1.54e-05;-0.000116793;-0.000141789;-4.18292e-06;3.92408e-42;0;-1.83332e-41
1.5425e-05;-0.000115623;-0.000143157;-3.4032e-06;-4.47877e-42;0;-1.37103e-41
1.545e-05;-0.000114335;-0.000144465;-2.6109e-06;-1.48275e-41;0;-2.20867e-42
1.5475e-05;-0.000112927;-0.000145705;-1.80462e-06;-2.42106e-41;0;1.49365e-41
1.55e-05;-0.000111401;-0.000146872;-9.83551e-07;-2.88336e-41;0;3.39371e-41
1.5525e-05;-0.000109758;-0.000147958;-1.47616e-07;-2.50188e-41;0;4.87431e-41
1.555e-05;-0.000108001;-0.000148958;7.02528e-07;-1.05847e-41;0;5.2273e-41
1.5575e-05;-0.000106135;-0.000149869;1.56575e-06;1.37331e-41;0;3.85338e-41
1.56e-05;-0.000104166;-0.00015069;2.4408e-06;4.33195e-41;0;5.23728e-42
1.5625e-05;-0.000102097;-0.000151422;3.32656e-06;6.97171e-41;0;-4.38259e-41
1.565e-05;-9.99323e-05;-0.000152068;4.22229e-06;8.20719e-41;0;-9.76136e-41
1.5675e-05;-9.76761e-05;-0.000152631;5.12752e-06;7.00548e-41;0;-1.38788e-40
1.57e-05;-9.53302e-05;-0.000153117;6.04196e-06;2.78188e-41;0;-1.47341e-40
1.5725e-05;-9.28958e-05;-0.000153531;6.96522e-06;-4.20124e-41;0;-1.06693e-40
1.575e-05;-9.03727e-05;-0.000153876;7.89666e-06;-1.25757e-40;0;-1.1079e-41
1.5775e-05;-8.77597e-05;-0.000154157;8.83529e-06;-1.99018e-40;0;1.279e-40
1.58e-05;-8.50542e-05;-0.000154374;9.7799e-06;-2.31052e-40;0;2.78288e-40
1.5825e-05;-8.22527e-05;-0.000154529;1.07291e-05;-1.93259e-40;0;3.9089e-40
1.585e-05;-7.93511e-05;-0.00015462;1.16818e-05;-7.04162e-41;0;4.09889e-40
1.5875e-05;-7.63454e-05;-0.000154642;1.26369e-05;1.28286e-40;0;2.90207e-40
1.59e-05;-7.32321e-05;-0.000154588;1.35939e-05;3.62488e-40;0;1.81081e-41
1.5925e-05;-7.00097e-05;-0.000154451;1.45524e-05;5.62433e-40;0;-3.71074e-40
1.595e-05;-6.66783e-05;-0.000154218;1.55125e-05;6.42112e-40;0;-7.85657e-40
1.5975e-05;-6.32407e-05;-0.000153876;1.6475e-05;5.23709e-40;0;-1.08766e-39
1.6e-05;-5.97014e-05;-0.000153411;1.74411e-05;1.69096e-40;0;-1.12364e-39
1.6025e-05;-5.60663e-05;-0.00015281;1.84131e-05;-3.90191e-40;0;-7.7349e-40
1.605e-05;-5.23418e-05;-0.000152061;1.93944e-05;-1.03599e-39;0;-7.07081e-42
1.6075e-05;-4.85333e-05;-0.000151156;2.03889e-05;-1.57104e-39;0;1.06885e-39
1.61e-05;-4.46449e-05;-0.00015009;2.14015e-05;-1.75824e-39;0;2.19397e-39
1.6125e-05;-4.06782e-05;-0.000148864;2.24367e-05;-1.39022e-39;0;2.98641e-39
1.615e-05;-3.66329e-05;-0.000147481;2.34985e-05;-3.76242e-40;0;3.03111e-39
1.6175e-05;-3.25068e-05;-0.000145947;2.45893e-05;1.17815e-39;0;2.01543e-39
1.62e-05;-2.82962e-05;-0.000144266;2.57099e-05;2.93052e-39;0;-1.18253e-40
1.6225e-05;-2.39971e-05;-0.000142446;2.68592e-05;4.3305e-39;0;-3.05099e-39
1.625e-05;-1.96057e-05;-0.000140489;2.80346e-05;4.73546e-39;0;-6.05281e-39
1.6275e-05;-1.51187e-05;-0.000138399;2.92325e-05;3.60569e-39;0;-8.08228e-39
1.63e-05;-1.05337e-05;-0.000136178;3.04481e-05;7.3994e-40;0;-8.03673e-39
1.6325e-05;-5.84938e-06;-0.00013383;3.16762e-05;-3.51824e-39;0;-5.12259e-39
1.635e-05;-1.06535e-06;-0.000131361;3.29109e-05;-8.18952e-39;0;7.40488e-40
1.6375e-05;3.81796e-06;-0.00012878;3.41452e-05;-1.17617e-38;0;8.61351e-39
1.64e-05;8.79949e-06;-0.000126099;3.53709e-05;-1.25257e-38;0;1.64781e-38
1.6425e-05;1.38778e-05;-0.000123333;3.6579e-05;-9.11357e-39;0;2.15393e-38
1.645e-05;1.90516e-05;-0.000120497;3.77599e-05;-1.12446e-39;0;2.09233e-38
1.6475e-05;2.43195e-05;-0.000117609;3.89041e-05;1.03561e-38;0;1.26714e-38
1.65e-05;2.96809e-05;-0.000114683;4.00039e-05;2.25705e-38;0;-3.21109e-39
1.6525e-05;3.51359e-05;-0.000111733;4.10533e-05;3.14348e-38;0;-2.4007e-38
1.655e-05;4.06848e-05;-0.00010877;4.20486e-05;3.24955e-38;0;-4.42211e-38
1.6575e-05;4.63283e-05;-0.000105805;4.29882e-05;2.23871e-38;0;-5.64801e-38
1.66e-05;5.20665e-05;-0.000102848;4.38713e-05;4.56741e-40;0;-5.34439e-38
1.6625e-05;5.78985e-05;-9.9907e-05;4.46972e-05;-2.99674e-38;0;-3.04257e-38
1.665e-05;6.38221e-05;-9.69928e-05;4.5464e-05;-6.12554e-38;0;1.19452e-38
1.6675e-05;6.98332e-05;-9.41157e-05;4.61684e-05;-8.25809e-38;0;6.59529e-38
1.67e-05;7.59262e-05;-9.12869e-05;4.68059e-05;-8.25913e-38;0;1.16883e-37
1.6725e-05;8.20941e-05;-8.8518e-05;4.73714e-05;-5.32749e-38;0;1.45631e-37
1.675e-05;8.83294e-05;-8.58209e-05;4.78598e-05;5.91738e-39;0;1.3384e-37
1.6775e-05;9.46245e-05;-8.32072e-05;4.8267e-05;8.50832e-38;0;7.06785e-38
1.68e-05;0.000100972;-8.0688e-05;4.85898e-05;1.6351e-37;0;-4.05503e-38
1.6825e-05;0.000107366;-7.82737e-05;4.88252e-05;2.13055e-37;0;-1.78373e-37
1.685e-05;0.000113801;-7.59739e-05;4.89705e-05;2.05443e-37;0;-3.04073e-37
1.6875e-05;0.000120272;-7.37975e-05;4.90216e-05;1.22305e-37;0;-3.69059e-37
1.69e-05;0.000126775;-7.17523e-05;4.89734e-05;-3.46188e-38;0;-3.2842e-37
1.6925e-05;0.000133306;-6.98459e-05;4.88195e-05;-2.3672e-37;0;-1.58105e-37
1.695e-05;0.00013986;-6.80858e-05;4.85536e-05;-4.28883e-37;0;1.29044e-37
1.6975e-05;0.000146432;-6.64798e-05;4.81697e-05;-5.3944e-37;0;4.74494e-37
1.7e-05;0.000153015;-6.50361e-05;4.7664e-05;-4.9966e-37;0;7.78198e-37
1.7025e-05;0.000159603;-6.37631e-05;4.70346e-05;-2.69249e-37;0;9.18896e-37
1.705e-05;0.000166185;-6.26687e-05;4.62826e-05;1.39056e-37;0;7.89182e-37
1.7075e-05;0.00017275;-6.17592e-05;4.54107e-05;6.44923e-37;0;3.38175e-37
1.71e-05;0.000179286;-6.10388e-05;4.44235e-05;1.10468e-36;0;-3.90529e-37
1.7125e-05;0.000185779;-6.05084e-05;4.33263e-05;1.33966e-36;0;-1.2407e-36
1.715e-05;0.000192216;-6.01662e-05;4.21255e-05;1.187e-36;0;-1.95853e-36
1.7175e-05;0.000198583;-6.00082e-05;4.08276e-05;5.63026e-37;0;-2.24724e-36
1.72e-05;0.000204866;-6.00295e-05;3.944e-05;-4.79114e-37;0;-1.85594e-36
1.7225e-05;0.000211054;-6.02265e-05;3.79704e-05;-1.71996e-36;0;-6.83536e-37
1.725e-05;0.000217134;-6.05977e-05;3.64268e-05;-2.79283e-36;0;1.13377e-36
1.7275e-05;0.000223096;-6.11448e-05;3.48166e-05;-3.26176e-36;0;3.18768e-36
1.73e-05;0.000228926;-6.18722e-05;3.31459e-05;-2.75125e-36;0;4.84618e-36
1.7325e-05;0.000234614;-6.27856e-05;3.14195e-05;-1.09986e-36;0;5.39704e-36
1.735e-05;0.000240149;-6.38904e-05;2.96406e-05;1.50853e-36;0;4.26861e-36
1.7375e-05;0.000245517;-6.51895e-05;2.78111e-05;4.49002e-36;0;1.2773e-36
1.74e-05;0.000250708;-6.66823e-05;2.59325e-05;6.92835e-36;0;-3.17586e-36
1.7425e-05;0.000255708;-6.83638e-05;2.40065e-05;7.78311e-36;0;-8.04572e-36
1.745e-05;0.000260505;-7.02253e-05;2.20356e-05;6.21322e-36;0;-1.17879e-35
1.7475e-05;0.000265086;-7.22553e-05;2.00229e-05;1.9406e-36;0;-1.27268e-35
1.75e-05;0.000269435;-7.44409e-05;1.79717e-05;-4.46035e-36;0;-9.59337e-36
1.7525e-05;0.000273538;-7.67691e-05;1.58847e-05;-1.14751e-35;0;-2.10248e-36
1.755e-05;0.000277382;-7.92275e-05;1.37636e-05;-1.68624e-35;0;8.6185e-36
1.7575e-05;0.000280953;-8.18047e-05;1.16086e-05;-1.81949e-35;0;1.99487e-35
1.76e-05;0.00028424;-8.44904e-05;9.41906e-06;-1.36468e-35;0;2.81847e-35
1.7625e-05;0.000287232;-8.72749e-05;7.19417e-06;-2.83535e-36;0;2.94629e-35
1.765e-05;0.000289922;-9.01496e-05;4.93396e-06;1.25641e-35;0;2.10441e-35
1.7675e-05;0.000292303;-9.31067e-05;2.63995e-06;2.87184e-35;0;2.63077e-36
1.77e-05;0.00029437;-9.61399e-05;3.15341e-07;4.02605e-35;0;-2.27273e-35
1.7725e-05;0.000296116;-9.92444e-05;-2.03526e-06;4.16562e-35;0;-4.85898e-35
1.775e-05;0.000297536;-0.000102417;-4.40654e-06;2.90802e-35;0;-6.62402e-35
1.7775e-05;0.00029862;-0.000105657;-6.7931e-06;2.31188e-36;0;-6.69515e-35
1.78e-05;0.000299361;-0.000108962;-9.18981e-06;-3.40075e-35;0;-4.49889e-35
1.7825e-05;0.00029975;-0.000112333;-1.15917e-05;-7.0404e-35;0;-5.5346e-37
1.785e-05;0.000299779;-0.000115766;-1.39934e-05;-9.42957e-35;0;5.83745e-35
1.7875e-05;0.000299439;-0.000119258;-1.63885e-05;-9.33611e-35;0;1.16279e-34
1.79e-05;0.000298723;-0.000122803;-1.8769e-05;-5.99053e-35;0;1.53028e-34
1.7925e-05;0.00029762;-0.000126394;-2.11259e-05;4.97504e-36;0;1.49313e-34
1.795e-05;0.000296122;-0.00013002;-2.34492e-05;8.89492e-35;0;9.35371e-35
1.7975e-05;0.000294215;-0.00013367;-2.57293e-05;1.69132e-34;0;-1.17604e-35
1.8e-05;0.000291884;-0.000137329;-2.79582e-05;2.16648e-34;0;-1.46304e-34
1.8025e-05;0.000289116;-0.000140981;-3.01301e-05;2.0473e-34;0;-2.73436e-34
1.805e-05;0.000285893;-0.000144605;-3.22418e-05;1.18653e-34;0;-3.4752e-34
1.8075e-05;0.000282202;-0.000148179;-3.42922e-05;-3.53617e-35;0;-3.26733e-34
1.81e-05;0.000278032;-0.000151675;-3.62815e-05;-2.25699e-34;0;-1.8856e-34
1.8125e-05;0.000273374;-0.000155067;-3.82107e-05;-3.98296e-34;0;5.65136e-35
1.815e-05;0.000268224;-0.000158324;-4.00803e-05;-4.88277e-34;0;3.5834e-34
1.8175e-05;0.000262582;-0.000161417;-4.18902e-05;-4.38969e-34;0;6.31957e-34
1.82e-05;0.000256451;-0.000164318;-4.36394e-05;-2.23996e-34;0;7.75824e-34
1.8225e-05;0.000249834;-0.000166997;-4.53255e-05;1.34233e-34;0;7.01323e-34
1.825e-05;0.000242739;-0.000169427;-4.69447e-05;5.57159e-34;0;3.66892e-34
1.8275e-05;0.000235172;-0.000171585;-4.84911e-05;9.19801e-34;0;-1.93472e-34
1.83e-05;0.000227143;-0.000173446;-4.99562e-05;1.07948e-33;0;-8.58777e-34
1.8325e-05;0.000218659;-0.000174993;-5.13287e-05;9.19448e-34;0;-1.43577e-33
1.835e-05;0.000209732;-0.000176211;-5.2595e-05;3.96892e-34;0;-1.70272e-33
1.8375e-05;0.000200367;-0.000177092;-5.37398e-05;-4.19847e-34;0;-1.47606e-33
1.84e-05;0.000190573;-0.000177632;-5.47485e-05;-1.341e-33;0;-6.84173e-34
1.8425e-05;0.000180356;-0.000177835;-5.56084e-05;-2.08372e-33;0;5.7488e-34
1.845e-05;0.000169718;-0.000177704;-5.63112e-05;-2.34088e-33;0;2.01587e-33
1.8475e-05;0.000158662;-0.000177245;-5.68533e-05;-1.87899e-33;0;3.20729e-33
1.85e-05;0.000147188;-0.000176463;-5.72364e-05;-6.4012e-34;0;3.67392e-33
1.8525e-05;0.000135297;-0.000175357;-5.74657e-05;1.18583e-33;0;3.04456e-33
1.855e-05;0.000122989;-0.000173923;-5.75481e-05;3.15223e-33;0;1.20816e-33
1.8575e-05;0.000110264;-0.000172154;-5.74905e-05;4.63209e-33;0;-1.57233e-33
1.86e-05;9.71222e-05;-0.000170037;-5.72975e-05;4.9786e-33;0;-4.63907e-33
1.8625e-05;8.35635e-05;-0.000167558;-5.69707e-05;3.73998e-33;0;-7.04594e-33
1.865e-05;6.95896e-05;-0.0001647;-5.65087e-05;8.70819e-34;0;-7.79346e-33
1.8675e-05;5.52034e-05;-0.000161445;-5.59081e-05;-3.13335e-33;0;-6.14998e-33
1.87e-05;4.04108e-05;-0.000157771;-5.51639e-05;-7.24661e-33;0;-1.97536e-33
1.8725e-05;2.52213e-05;-0.000153653;-5.42713e-05;-1.01072e-32;0;4.06131e-33
1.875e-05;9.64916e-06;-0.000149067;-5.32266e-05;-1.03829e-32;0;1.04741e-32
1.8775e-05;-6.28743e-06;-0.000143985;-5.20274e-05;-7.23253e-33;0;1.52256e-32
1.88e-05;-2.25668e-05;-0.000138382;-5.06737e-05;-7.32972e-34;0;1.62532e-32
1.8825e-05;-3.91657e-05;-0.000132239;-4.91684e-05;7.88237e-33;0;1.21544e-32
1.885e-05;-5.60609e-05;-0.000125546;-4.75172e-05;1.63103e-32;0;2.8444e-33
1.8875e-05;-7.32311e-05;-0.000118299;-4.57292e-05;2.16523e-32;0;-1.0043e-32
1.89e-05;-9.06571e-05;-0.000110506;-4.38164e-05;2.12271e-32;0;-2.32177e-32
1.8925e-05;-0.000108322;-0.000102178;-4.17923e-05;1.35395e-32;0;-3.2369e-32
1.895e-05;-0.000126211;-9.33318e-05;-3.96702e-05;-8.77126e-34;0;-3.33221e-32
1.8975e-05;-0.000144309;-8.39794e-05;-3.74603e-05;-1.90683e-32;0;-2.34713e-32
1.9e-05;-0.000162599;-7.41291e-05;-3.51675e-05;-3.59749e-32;0;-3.08831e-33
1.9025e-05;-0.000181064;-6.37821e-05;-3.27893e-05;-4.55501e-32;0;2.39705e-32
1.905e-05;-0.000199682;-5.29329e-05;-3.03157e-05;-4.25246e-32;0;5.05584e-32
1.9075e-05;-0.000218431;-4.15709e-05;-2.77303e-05;-2.43997e-32;0;6.77148e-32
1.91e-05;-0.00023729;-2.9683e-05;-2.50131e-05;6.93852e-33;0;6.71532e-32
1.9125e-05;-0.000256235;-1.72564e-05;-2.21446e-05;4.4639e-32;0;4.42066e-32
1.915e-05;-0.000275244;-4.2805e-06;-1.91088e-05;7.78189e-32;0;3.70708e-34
1.9175e-05;-0.000294294;9.25163e-06;-1.58967e-05;9.41135e-32;0;-5.5515e-32
1.92e-05;-0.000313364;2.33427e-05;-1.25064e-05;8.34269e-32;0;-1.08212e-31
1.9225e-05;-0.00033243;3.79913e-05;-8.94365e-06;4.1946e-32;0;-1.39415e-31
1.925e-05;-0.000351468;5.31917e-05;-5.21961e-06;-2.4862e-32;0;-1.33007e-31
1.9275e-05;-0.000370454;6.89341e-05;-1.34882e-06;-1.01557e-31;0;-8.09929e-32
1.93e-05;-0.000389361;8.52048e-05;2.65286e-06;-1.65198e-31;0;1.16618e-32
1.9325e-05;-0.000408166;0.000101986;6.76965e-06;-1.91002e-31;0;1.25217e-31
1.935e-05;-0.000426843;0.000119259;1.09865e-05;-1.60149e-31;0;2.27759e-31
1.9375e-05;-0.000445372;0.000137001;1.52896e-05;-6.76927e-32;0;2.82538e-31
1.94e-05;-0.000463732;0.000155192;1.96658e-05;7.20695e-32;0;2.5885e-31
1.9425e-05;-0.000481903;0.000173814;2.41038e-05;2.25225e-31;0;1.43793e-31
1.945e-05;-0.00049987;0.000192852;2.85942e-05;3.44353e-31;0;-4.87761e-32
1.9475e-05;-0.000517615;0.000212297;3.313e-05;3.80773e-31;0;-2.75803e-31
1.95e-05;-0.000535122;0.00023214;3.77076e-05;3.00462e-31;0;-4.71612e-31
1.9525e-05;-0.000552373;0.000252377;4.23259e-05;9.92769e-32;0;-5.63684e-31
1.955e-05;-0.000569351;0.000273002;4.69857e-05;-1.87788e-31;0;-4.94808e-31
1.9575e-05;-0.000586034;0.000294006;5.16881e-05;-4.87988e-31;0;-2.4591e-31
1.96e-05;-0.000602401;0.00031538;5.64329e-05;-7.05163e-31;0;1.478e-31
1.9625e-05;-0.000618424;0.00033711;6.12172e-05;-7.45637e-31;0;5.94433e-31
1.965e-05;-0.000634077;0.00035918;6.6035e-05;-5.50021e-31;0;9.61119e-31
1.9675e-05;-0.000649327;0.000381569;7.08781e-05;-1.21853e-31;0;1.10722e-30
1.97e-05;-0.000664142;0.000404257;7.57361e-05;4.57289e-31;0;9.28602e-31
1.9725e-05;-0.000678489;0.000427217;8.05984e-05;1.03475e-30;0;4.01155e-31
1.975e-05;-0.000692334;0.000450423;8.54544e-05;1.41919e-30;0;-3.90981e-31
1.9775e-05;-0.000705644;0.000473843;9.02939e-05;1.43409e-30;0;-1.25564e-30
1.98e-05;-0.000718387;0.000497443;9.51068e-05;9.80093e-31;0;-1.92846e-30
1.9825e-05;-0.000730532;0.000521187;9.98828e-05;8.75743e-32;0;-2.14141e-30
1.985e-05;-0.000742053;0.000545038;0.000104612;-1.06046e-30;0;-1.70974e-30
1.9875e-05;-0.000752922;0.00056896;0.000109283;-2.15026e-30;0;-6.13362e-31
1.99e-05;-0.000763116;0.000592922;0.000113887;-2.80804e-30;0;9.55584e-31
1.9925e-05;-0.000772614;0.000616894;0.000118419;-2.70844e-30;0;2.60284e-30
1.995e-05;-0.000781398;0.000640852;0.000122874;-1.69412e-30;0;3.81094e-30
1.9975e-05;-0.000789458;0.000664774;0.000127251;1.30213e-31;0;4.078e-30
2e-05;-0.000796786;0.000688641;0.000131552;2.36694e-30;0;3.08556e-30
2.0025e-05;-0.000803378;0.000712433;0.000135778;4.38377e-30;0;8.47631e-31
2.005e-05;-0.000809233;0.000736128;0.000139929;5.46392e-30;0;-2.21246e-30
2.0075e-05;-0.00081435;0.000759702;0.000144;5.02126e-30;0;-5.30035e-30
2.01e-05;-0.000818725;0.000783128;0.000147983;2.82553e-30;0;-7.4194e-30
2.0125e-05;-0.000822351;0.000806375;0.000151863;-8.34431e-31;0;-7.64656e-30
2.015e-05;-0.000825214;0.000829412;0.000155628;-5.11838e-30;0;-5.4509e-30
2.0175e-05;-0.000827299;0.000852203;0.000159261;-8.77603e-30;0;-9.61101e-31
2.02e-05;-0.000828588;0.000874714;0.000162749;-1.04578e-29;0;4.91779e-30
2.0225e-05;-0.000829062;0.000896909;0.000166083;-9.13357e-30;0;1.06127e-29
2.025e-05;-0.000828703;0.000918755;0.000169257;-4.50831e-30;0;1.42344e-29
2.0275e-05;-0.000827496;0.000940221;0.000172266;2.70393e-30;0;1.41164e-29
2.03e-05;-0.000825428;0.000961278;0.000175109;1.07709e-29;0;9.40882e-30
2.0325e-05;-0.000822486;0.000981905;0.000177786;1.72649e-29;0;5.48655e-31
2.035e-05;-0.000818656;0.00100208;0.000180296;1.96915e-29;0;-1.05786e-29
2.0375e-05;-0.000813925;0.00102179;0.000182639;1.62889e-29;0;-2.09094e-29
2.04e-05;-0.000808277;0.00104102;0.00018481;6.77902e-30;0;-2.69184e-29
2.0425e-05;-0.000801696;0.00105974;0.000186806;-7.18978e-30;0;-2.56536e-29
2.045e-05;-0.000794168;0.00107793;0.000188618;-2.21256e-29;0;-1.58265e-29
2.0475e-05;-0.000785685;0.00109555;0.000190234;-3.3398e-29;0;1.38343e-30
2.05e-05;-0.00077624;0.00111257;0.000191639;-3.64808e-29;0;2.21373e-29
2.0525e-05;-0.000765833;0.00112893;0.000192818;-2.84529e-29;0;4.05633e-29
2.055e-05;-0.000754466;0.00114458;0.000193752;-9.32484e-30;0;5.0186e-29
2.0575e-05;-0.000742147;0.00115947;0.000194426;1.72808e-29;0;4.58812e-29
2.06e-05;-0.000728881;0.00117353;0.00019483;4.44697e-29;0;2.58414e-29
2.0625e-05;-0.000714676;0.00118673;0.000194957;6.35613e-29;0;-7.08074e-30
2.065e-05;-0.000699541;0.00119902;0.00019481;6.64985e-29;0;-4.52303e-29
2.0675e-05;-0.000683485;0.00121037;0.000194397;4.86107e-29;0;-7.75266e-29
2.07e-05;-0.000666518;0.00122077;0.000193731;1.09079e-29;0;-9.22605e-29
2.0725e-05;-0.000648655;0.00123018;0.000192826;-3.89462e-29;0;-8.07273e-29
2.075e-05;-0.000629914;0.0012386;0.000191693;-8.76025e-29;0;-4.07099e-29
2.0775e-05;-0.000610315;0.00124603;0.00019034;-1.19062e-28;0;2.13464e-29
2.08e-05;-0.000589879;0.00125246;0.000188769;-1.19261e-28;0;9.04658e-29
2.0825e-05;-0.000568627;0.00125789;0.000186976;-8.10654e-29;0;1.46053e-28
2.085e-05;-0.000546579;0.0012623;0.000184952;-8.14213e-30;0;1.67265e-28
2.0875e-05;-0.000523753;0.0012657;0.000182685;8.3796e-29;0;1.39662e-28
2.09e-05;-0.000500161;0.00126807;0.000180161;1.69374e-28;0;6.12655e-29
2.0925e-05;-0.000475818;0.00126939;0.000177367;2.19596e-28;0;-5.40427e-29
2.095e-05;-0.000450733;0.00126963;0.000174293;2.10411e-28;0;-1.77482e-28
2.0975e-05;-0.000424917;0.00126877;0.000170929;1.31576e-28;0;-2.71333e-28
2.1e-05;-0.00039838;0.00126677;0.000167272;-6.97626e-30;0;-2.99084e-28
2.1025e-05;-0.000371131;0.00126362;0.000163325;-1.73885e-28;0;-2.37406e-28
2.105e-05;-0.000343183;0.0012593;0.000159092;-3.21756e-28;0;-8.65148e-29
2.1075e-05;-0.000314546;0.00125379;0.000154586;-3.98911e-28;0;1.24773e-28
2.11e-05;-0.000285237;0.00124708;0.000149823;-3.651e-28;0;3.42065e-28
2.1125e-05;-0.000255274;0.00123918;0.000144817;-2.06954e-28;0;4.97275e-28
2.115e-05;-0.000224679;0.00123007;0.000139585;5.18627e-29;0;5.27471e-28
2.1175e-05;-0.000193478;0.00121975;0.000134138;3.50226e-28;0;3.96121e-28
2.12e-05;-0.000161699;0.00120821;0.000128482;6.01097e-28;0;1.10458e-28
2.1225e-05;-0.000129374;0.00119546;0.000122617;7.13896e-28;0;-2.71462e-28
2.125e-05;-9.65325e-05;0.00118147;0.00011654;6.22829e-28;0;-6.48459e-28
2.1275e-05;-6.32054e-05;0.00116624;0.000110245;3.13321e-28;0;-8.99376e-28
2.13e-05;-2.94222e-05;0.00114976;0.000103725;-1.62355e-28;0;-9.17535e-28
2.1325e-05;4.78805e-06;0.00113202;9.69775e-05;-6.87592e-28;0;-6.47872e-28
2.135e-05;3.93952e-05;0.00111302;9.00022e-05;-1.10514e-27;0;-1.15422e-28
2.1375e-05;7.43669e-05;0.00109276;8.28039e-05;-1.25888e-27;0;5.65778e-28
2.14e-05;0.000109668;0.00107124;7.53894e-05;-1.04402e-27;0;1.21035e-27
2.1425e-05;0.000145259;0.00104845;6.77674e-05;-4.51464e-28;0;1.60571e-27
2.145e-05;0.000181098;0.00102442;5.99466e-05;4.09187e-28;0;1.57415e-27
2.1475e-05;0.000217143;0.000999134;5.19355e-05;1.31982e-27;0;1.03669e-27
2.15e-05;0.00025335;0.000972614;4.37427e-05;2.00084e-27;0;5.88189e-29
2.1525e-05;0.000289676;0.000944875;3.53778e-05;2.18768e-27;0;-1.14038e-27
2.155e-05;0.000326082;0.000915935;2.68518e-05;1.71835e-27;0;-2.22616e-27
2.1575e-05;0.000362529;0.000885819;1.81768e-05;6.06356e-28;0;-2.83071e-27
2.16e-05;0.000398982;0.000854549;9.36588e-06;-9.27384e-28;0;-2.6633e-27
2.1625e-05;0.000435405;0.000822149;4.30772e-07;-2.48232e-27;0;-1.61854e-27
2.165e-05;0.000471764;0.00078864;-8.61929e-06;-3.56903e-27;0;1.52161e-28
2.1675e-05;0.000508026;0.000754039;-1.77787e-05;-3.74687e-27;0;2.23621e-27
2.17e-05;0.000544159;0.000718365;-2.70454e-05;-2.77419e-27;0;4.03757e-27
2.1725e-05;0.000580131;0.000681635;-3.64197e-05;-7.25612e-28;0;4.92863e-27
2.175e-05;0.000615912;0.000643867;-4.59026e-05;1.96756e-27;0;4.44296e-27
2.1775e-05;0.00065147;0.000605082;-5.54933e-05;4.58237e-27;0;2.45582e-27
2.18e-05;0.000686774;0.000565306;-6.51879e-05;6.27511e-27;0;-7.07357e-28
2.1825e-05;0.000721789;0.000524566;-7.49784e-05;6.32493e-27;0;-4.28342e-27
2.185e-05;0.000756477;0.00048289;-8.48533e-05;4.38716e-27;0;-7.22543e-27
2.1875e-05;0.000790801;0.000440312;-9.47982e-05;6.77761e-28;0;-8.4773e-27
2.19e-05;0.00082472;0.000396862;-0.000104797;-3.98358e-27;0;-7.30632e-27
2.1925e-05;0.000858194;0.000352574;-0.000114834;-8.31336e-27;0;-3.5994e-27
2.195e-05;0.000891187;0.000307485;-0.000124891;-1.0879e-26;0;1.97794e-27
2.1975e-05;0.000923662;0.000261631;-0.000134951;-1.0523e-26;0;8.03763e-27
2.2e-05;0.000955588;0.00021505;-0.000144995;-6.78308e-27;0;1.27648e-26
2.2025e-05;0.000986933;0.000167784;-0.000155005;-1.7498e-28;0;1.44071e-26
2.205e-05;0.00101766;0.000119873;-0.00016496;7.77965e-27;0;1.18401e-26
2.2075e-05;0.00104775;7.13547e-05;-0.000174842;1.48378e-26;0;5.04586e-27
2.21e-05;0.00107716;2.2269e-05;-0.000184632;1.86035e-26;0;-4.66476e-27
2.2125e-05;0.00110585;-2.73467e-05;-0.000194314;1.7254e-26;0;-1.48062e-26
2.215e-05;0.0011338;-7.7455e-05;-0.000203876;1.02258e-26;0;-2.22727e-26
2.2175e-05;0.00116097;-0.000128017;-0.00021331;-1.36495e-27;0;-2.41971e-26
2.22e-05;0.00118731;-0.00017899;-0.000222609;-1.47524e-26;0;-1.88996e-26
2.2225e-05;0.0012128;-0.00023033;-0.00023177;-2.60762e-26;0;-6.64756e-27
2.225e-05;0.0012374;-0.000281988;-0.000240789;-3.1388e-26;0;1.00539e-26
2.2275e-05;0.00126107;-0.000333915;-0.000249663;-2.78777e-26;0;2.68189e-26
2.23e-05;0.00128378;-0.00038606;-0.00025839;-1.49729e-26;0;3.83992e-26
2.2325e-05;0.00130549;-0.000438374;-0.000266966;5.05791e-27;0;4.01696e-26
2.235e-05;0.00132616;-0.000490812;-0.000275387;2.72827e-26;0;2.96999e-26
2.2375e-05;0.00134576;-0.00054333;-0.00028365;4.51547e-26;0;7.93746e-27
2.24e-05;0.00136426;-0.000595889;-0.000291751;5.22647e-26;0;-2.04487e-26
2.2425e-05;0.00138165;-0.000648447;-0.000299686;4.43782e-26;0;-4.78271e-26
2.245e-05;0.0013979;-0.000700965;-0.000307449;2.11681e-26;0;-6.54378e-26
2.2475e-05;0.001413;-0.000753399;-0.000315034;-1.29574e-26;0;-6.59265e-26
2.25e-05;0.00142692;-0.000805702;-0.00032243;-4.93592e-26;0;-4.59148e-26
2.2525e-05;0.00143967;-0.000857825;-0.000329623;-7.70927e-26;0;-7.80543e-27
2.255e-05;0.00145121;-0.000909714;-0.000336599;-8.59088e-26;0;3.98874e-26
2.2575e-05;0.00146154;-0.000961312;-0.00034334;-6.9588e-26;0;8.40609e-26
2.26e-05;0.00147064;-0.00101256;-0.00034983;-2.86213e-26;0;1.10268e-25
2.2625e-05;0.0014785;-0.00106341;-0.000356054;2.87199e-26;0;1.06988e-25
2.265e-05;0.0014851;-0.00111378;-0.000361999;8.75542e-26;0;6.97674e-26
2.2675e-05;0.00149044;-0.00116363;-0.000367652;1.29839e-25;0;3.92336e-27
2.27e-05;0.0014945;-0.0012129;-0.000373003;1.3943e-25;0;-7.53157e-26
2.2725e-05;0.00149728;-0.00126151;-0.00037804;1.07457e-25;0;-1.45738e-25
2.275e-05;0.00149876;-0.00130943;-0.000382753;3.63944e-26;0;-1.83799e-25
2.2775e-05;0.00149894;-0.00135659;-0.00038713;-5.86786e-26;0;-1.71718e-25
2.28e-05;0.0014978;-0.00140296;-0.000391159;-1.52529e-25;0;-1.04075e-25
2.2825e-05;0.00149533;-0.00144847;-0.000394828;-2.15818e-25;0;8.24318e-27
2.285e-05;0.00149153;-0.0014931;-0.000398127;-2.23496e-25;0;1.38473e-25
2.2875e-05;0.00148639;-0.00153681;-0.000401047;-1.63353e-25;0;2.49421e-25
2.29e-05;0.00147992;-0.00157956;-0.000403583;-4.20701e-26;0;3.03152e-25
2.2925e-05;0.00147212;-0.00162131;-0.00040573;1.13538e-25;0;2.72651e-25
2.295e-05;0.001463;-0.00166203;-0.000407483;2.61322e-25;0;1.52186e-25
2.2975e-05;0.00145256;-0.00170168;-0.000408842;3.54205e-25;0;-3.70879e-26
2.3e-05;0.00144083;-0.00174022;-0.000409805;3.53915e-25;0;-2.48882e-25
2.3025e-05;0.00142779;-0.00177761;-0.000410372;2.44374e-25;0;-4.21647e-25
2.305e-05;0.00141345;-0.00181381;-0.000410547;4.05171e-26;0;-4.94946e-25
2.3075e-05;0.00139781;-0.00184878;-0.000410332;-2.10998e-25;0;-4.28389e-25
2.31e-05;0.00138086;-0.00188249;-0.000409734;-4.40774e-25;0;-2.17701e-25
2.3125e-05;0.00136261;-0.00191487;-0.000408759;-5.74243e-25;0;9.75614e-26
2.315e-05;0.00134304;-0.00194591;-0.000407415;-5.53828e-25;0;4.38527e-25
2.3175e-05;0.00132218;-0.00197555;-0.000405708;-3.59617e-25;0;7.04486e-25
2.32e-05;0.00130001;-0.00200376;-0.000403644;-2.18871e-26;0;8.00199e-25
2.3225e-05;0.00127656;-0.0020305;-0.000401228;3.7975e-25;0;6.66283e-25
2.325e-05;0.00125184;-0.00205573;-0.000398459;7.32593e-25;0;3.03815e-25
2.3275e-05;0.00122587;-0.00207942;-0.000395338;9.20022e-25;0;-2.15476e-25
2.33e-05;0.00119869;-0.00210154;-0.000391862;8.56758e-25;0;-7.59061e-25
2.3325e-05;0.00117031;-0.00212204;-0.000388027;5.2034e-25;0;-1.16394e-24
2.335e-05;0.00114077;-0.00214091;-0.000383828;-3.15307e-26;0;-1.2816e-24
2.3375e-05;0.00111012;-0.0021581;-0.000379258;-6.65443e-25;0;-1.02626e-24
2.34e-05;0.00107838;-0.00217358;-0.000374312;-1.20077e-24;0;-4.12045e-25
2.3425e-05;0.00104559;-0.00218735;-0.000368986;-1.45733e-24;0;4.34235e-25
2.345e-05;0.0010118;-0.00219937;-0.000363278;-1.31081e-24;0;1.2928e-24
2.3475e-05;0.000977026;-0.00220963;-0.000357187;-7.3995e-25;0;1.90255e-24
2.35e-05;0.000941311;-0.00221814;-0.000350718;1.50099e-25;0;2.03426e-24
2.3525e-05;0.000904683;-0.00222488;-0.000343874;1.13946e-24;0;1.56627e-24
2.355e-05;0.000867171;-0.00222985;-0.000336663;1.94226e-24;0;5.40019e-25
2.3575e-05;0.000828805;-0.00223305;-0.000329091;2.28343e-24;0;-8.25145e-25
2.36e-05;0.00078961;-0.00223448;-0.000321163;1.98452e-24;0;-2.16923e-24
2.3625e-05;0.000749616;-0.00223413;-0.000312885;1.03373e-24;0;-3.07819e-24
2.365e-05;0.000708848;-0.00223199;-0.00030426;-3.83919e-25;0;-3.20154e-24
2.3675e-05;0.000667336;-0.00222804;-0.000295291;-1.91162e-24;0;-2.37012e-24
2.37e-05;0.00062511;-0.00222228;-0.000285979;-3.10239e-24;0;-6.77918e-25
2.3725e-05;0.000582202;-0.00221469;-0.00027633;-3.54091e-24;0;1.50291e-24
2.375e-05;0.00053865;-0.00220525;-0.00026635;-2.97509e-24;0;3.58963e-24
2.3775e-05;0.000494492;-0.00219398;-0.000256049;-1.4183e-24;0;4.93179e-24
2.38e-05;0.00044977;-0.00218085;-0.00024544;8.13042e-25;0;4.99834e-24
2.3825e-05;0.000404527;-0.00216589;-0.000234538;3.14836e-24;0;3.55892e-24
2.385e-05;0.000358805;-0.00214911;-0.000223359;4.89665e-24;0;8.03138e-25
2.3875e-05;0.000312646;-0.00213052;-0.000211918;5.43749e-24;0;-2.64852e-24
2.39e-05;0.000266092;-0.00211013;-0.000200231;4.42008e-24;0;-5.86317e-24
2.3925e-05;0.000219183;-0.00208797;-0.00018831;1.91102e-24;0;-7.82813e-24
2.395e-05;0.000171957;-0.00206407;-0.000176169;-1.56178e-24;0;-7.74536e-24
2.3975e-05;0.000124455;-0.00203844;-0.000163822;-5.09827e-24;0;-5.30807e-24
2.4e-05;7.67174e-05;-0.00201109;-0.000151283;-7.64174e-24;0;-8.72779e-25
2.4025e-05;2.87863e-05;-0.00198206;-0.000138566;-8.2742e-24;0;4.54231e-24
2.405e-05;-1.92949e-05;-0.00195134;-0.000125687;-6.51458e-24;0;9.45954e-24
2.4075e-05;-6.74818e-05;-0.00191897;-0.000112661;-2.52977e-24;0;1.23154e-23
2.41e-05;-0.000115729;-0.00188494;-9.95007e-05;2.81826e-24;0;1.19195e-23
2.4125e-05;-0.000163991;-0.00184929;-8.62187e-05;8.12795e-24;0;7.87289e-24
2.415e-05;-0.00021222;-0.00181204;-7.28263e-05;1.17994e-23;0;8.13876e-25
2.4175e-05;-0.000260368;-0.0017732;-5.93342e-05;1.2486e-23;0;-7.61102e-24
2.42e-05;-0.000308385;-0.00173282;-4.57535e-05;9.53669e-24;0;-1.50847e-23
2.4225e-05;-0.000356218;-0.00169092;-3.20961e-05;3.29442e-24;0;-1.9212e-23
2.425e-05;-0.000403816;-0.00164755;-1.83745e-05;-4.86044e-24;0;-1.82283e-23
2.4275e-05;-0.000451123;-0.00160275;-4.60133e-06;-1.27714e-23;0;-1.16279e-23
2.43e-05;-0.000498088;-0.00155655;9.21138e-06;-1.80384e-23;0;-5.11975e-25
2.4325e-05;-0.000544658;-0.00150901;2.30529e-05;-1.87005e-23;0;1.24933e-23
2.435e-05;-0.000590785;-0.00146017;3.6914e-05;-1.38862e-23;0;2.37889e-23
2.4375e-05;-0.000636426;-0.00141007;5.07862e-05;-4.23202e-24;0;2.97319e-23
2.44e-05;-0.000681539;-0.00135875;6.46615e-05;8.08988e-24;0;2.77196e-23
2.4425e-05;-0.000726089;-0.00130626;7.85313e-05;1.97985e-23;0;1.7128e-23
2.445e-05;-0.00077004;-0.00125264;9.23854e-05;2.73229e-23;0;-1.9992e-25
2.4475e-05;-0.000813359;-0.00119793;0.000106212;2.7824e-23;0;-2.01292e-23
2.45e-05;-0.000856012;-0.00114218;0.000119999;2.01442e-23;0;-3.71195e-23
2.4525e-05;-0.000897965;-0.00108545;0.000133733;5.39021e-24;0;-4.56659e-23
2.455e-05;-0.000939181;-0.00102778;0.000147401;-1.30743e-23;0;-4.19445e-23
2.4575e-05;-0.000979623;-0.000969234;0.00016099;-3.03087e-23;0;-2.52045e-23
2.46e-05;-0.00101925;-0.00090987;0.000174489;-4.10377e-23;0;1.54745e-24
2.4625e-05;-0.00105803;-0.000849747;0.000187887;-4.11681e-23;0;3.18794e-23
2.465e-05;-0.00109592;-0.000788924;0.000201174;-2.91654e-23;0;5.73351e-23
2.4675e-05;-0.00113288;-0.000727459;0.000214342;-6.86523e-24;0;6.9643e-23
2.47e-05;-0.00116888;-0.000665402;0.000227379;2.06003e-23;0;6.31979e-23
2.4725e-05;-0.00120389;-0.000602802;0.000240273;4.58601e-23;0;3.71161e-23
2.475e-05;-0.00123788;-0.000539701;0.000253013;6.11686e-23;0;-3.80706e-24
2.4775e-05;-0.00127081;-0.000476143;0.00026558;6.0637e-23;0;-4.96821e-23
2.48e-05;-0.00130267;-0.000412169;0.000277954;4.22223e-23;0;-8.77029e-23
2.4825e-05;-0.00133344;-0.000347826;0.000290113;8.85602e-24;0;-1.05504e-22
2.485e-05;-0.0013631;-0.000283164;0.000302029;-3.1736e-23;0;-9.48762e-23
2.4875e-05;-0.00139163;-0.000218239;0.000313675;-6.86483e-23;0;-5.47878e-23
2.49e-05;-0.00141901;-0.000153114;0.000325023;-9.05623e-23;0;7.26804e-24
2.4925e-05;-0.00144522;-8.78526e-05;0.00033605;-8.90074e-23;0;7.62508e-23
2.495e-05;-0.00147023;-2.25211e-05;0.000346735;-6.12279e-23;0;1.3291e-22
2.4975e-05;-0.00149402;4.28151e-05;0.000357061;-1.1761e-23;0;1.5884e-22
2.5e-05;-0.00151654;0.000108092;0.000367019;4.79056e-23;0;1.42006e-22
2.5025e-05;-0.00153778;0.000173248;0.000376604;1.01754e-22;0;8.11844e-23
2.505e-05;-0.00155769;0.000238223;0.000385814;1.33301e-22;0;-1.21371e-23
2.5075e-05;-0.00157625;0.000302956;0.000394651;1.30343e-22;0;-1.15321e-22
2.51e-05;-0.00159343;0.000367385;0.000403122;8.90798e-23;0;-1.99627e-22
2.5125e-05;-0.00160919;0.00043145;0.000411231;1.6343e-23;0;-2.37755e-22
2.515e-05;-0.00162351;0.000495088;0.000418985;-7.09744e-23;0;-2.12026e-22
2.5175e-05;-0.00163638;0.000558238;0.000426392;-1.49488e-22;0;-1.20894e-22
2.52e-05;-0.00164777;0.000620838;0.000433454;-1.95249e-22;0;1.83411e-23
2.5225e-05;-0.00165767;0.000682831;0.000440173;-1.90613e-22;0;1.71943e-22
2.525e-05;-0.00166608;0.000744161;0.000446547;-1.30184e-22;0;2.97272e-22
2.5275e-05;-0.00167301;0.000804774;0.00045257;-2.39992e-23;0;3.53954e-22
2.53e-05;-0.00167847;0.000864614;0.000458233;1.03344e-22;0;3.15935e-22
2.5325e-05;-0.00168247;0.000923629;0.000463525;2.17879e-22;0;1.81028e-22
2.535e-05;-0.00168502;0.000981767;0.000468431;2.84841e-22;0;-2.51578e-23
2.5375e-05;-0.00168616;0.00103898;0.00047294;2.786e-22;0;-2.52814e-22
2.54e-05;-0.00168588;0.00109521;0.000477039;1.91245e-22;0;-4.39046e-22
2.5425e-05;-0.0016842;0.00115042;0.00048072;3.71885e-23;0;-5.24284e-22
2.545e-05;-0.00168114;0.00120456;0.000483978;-1.48061e-22;0;-4.69976e-22
2.5475e-05;-0.0016767;0.00125759;0.000486811;-3.1535e-22;0;-2.72597e-22
2.55e-05;-0.00167088;0.00130949;0.000489222;-4.1422e-22;0;3.05681e-23
2.5525e-05;-0.0016637;0.00136021;0.000491217;-4.0724e-22;0;3.66635e-22
2.555e-05;-0.00165517;0.00140973;0.000492799;-2.82443e-22;0;6.43319e-22
2.5575e-05;-0.00164528;0.001458;0.000493976;-6.00904e-23;0;7.72895e-22
2.56e-05;-0.00163405;0.001505;0.000494746;2.08928e-22;0;6.98075e-22
2.5625e-05;-0.00162149;0.00155069;0.000495109;4.53681e-22;0;4.12585e-22
2.565e-05;-0.00160759;0.00159502;0.000495057;6.00882e-22;0;-3.01693e-23
2.5675e-05;-0.00159237;0.00163797;0.000494581;5.95557e-22;0;-5.24437e-22
2.57e-05;-0.00157585;0.00167948;0.000493671;4.19154e-22;0;-9.35463e-22
2.5725e-05;-0.00155802;0.00171951;0.000492317;9.9598e-23;0;-1.13426e-21
2.575e-05;-0.00153892;0.00175802;0.00049051;-2.90623e-22;0;-1.03535e-21
2.5775e-05;-0.00151856;0.00179497;0.000488246;-6.49342e-22;0;-6.27047e-22
2.58e-05;-0.00149695;0.00183032;0.00048552;-8.69993e-22;0;1.54129e-23
2.5825e-05;-0.00147412;0.00186404;0.000482332;-8.71447e-22;0;7.39807e-22
2.585e-05;-0.0014501;0.0018961;0.000478682;-6.24459e-22;0;1.35025e-21
2.5875e-05;-0.00142489;0.00192646;0.000474571;-1.66791e-22;0;1.65736e-21
2.59e-05;-0.00139853;0.00195512;0.000470003;3.98802e-22;0;1.53315e-21
2.5925e-05;-0.00137104;0.00198206;0.000464983;9.25336e-22;0;9.55663e-22
2.595e-05;-0.00134245;0.00200727;0.000459522;1.25767e-21;0;2.91772e-23
2.5975e-05;-0.00131281;0.00203072;0.000453633;1.27563e-21;0;-1.02888e-21
2.6e-05;-0.00128214;0.00205241;0.000447334;9.32721e-22;0;-1.93495e-21
2.6025e-05;-0.00125049;0.00207232;0.000440643;2.79088e-22;0;-2.41137e-21
2.605e-05;-0.00121789;0.00209043;0.000433579;-5.40152e-22;0;-2.26607e-21
2.6075e-05;-0.00118439;0.00210672;0.000426161;-1.31371e-21;0;-1.45837e-21
2.61e-05;-0.00115;0.00212117;0.000418405;-1.81554e-21;0;-1.303e-22
2.6125e-05;-0.00111479;0.00213377;0.000410327;-1.86716e-21;0;1.40982e-21
2.615e-05;-0.00107877;0.0021445;0.000401937;-1.39465e-21;0;2.75319e-21
2.6175e-05;-0.00104199;0.00215337;0.000393249;-4.63373e-22;0;3.4934e-21
2.62e-05;-0.00100449;0.00216037;0.000384273;7.22318e-22;0;3.34185e-21
2.6225e-05;-0.00096631;0.00216552;0.00037502;1.8589e-21;0;2.22485e-21
2.625e-05;-0.000927485;0.00216884;0.000365498;2.61689e-21;0;3.32399e-22
2.6275e-05;-0.000888054;0.00217035;0.000355719;2.73111e-21;0;-1.90144e-21
2.63e-05;-0.000848057;0.00217008;0.000345691;2.08442e-21;0;-3.8897e-21
2.6325e-05;-0.000807534;0.00216804;0.000335422;7.60501e-22;0;-5.03866e-21
2.635e-05;-0.000766525;0.00216425;0.000324919;-9.53541e-22;0;-4.91483e-21
2.6375e-05;-0.000725073;0.00215874;0.000314189;-2.62205e-21;0;-3.38805e-21
2.64e-05;-0.000683221;0.00215152;0.000303239;-3.76508e-21;0;-7.07396e-22
2.6425e-05;-0.000641015;0.00214259;0.000292074;-3.98897e-21;0;2.52032e-21
2.645e-05;-0.000598498;0.00213195;0.000280702;-3.1095e-21;0;5.45572e-21
2.6475e-05;-0.000555713;0.00211963;0.000269129;-1.23178e-21;0;7.23376e-21
2.65e-05;-0.000512701;0.00210561;0.000257363;1.24171e-21;0;7.20431e-21
2.6525e-05;-0.000469498;0.00208992;0.000245408;3.6865e-21;0;5.14303e-21
2.655e-05;-0.000426142;0.00207257;0.000233271;5.4045e-21;0;1.36906e-21
2.6575e-05;-0.000382667;0.00205359;0.000220957;5.81279e-21;0;-3.27529e-21
2.66e-05;-0.000339112;0.00203301;0.00020847;4.62435e-21;0;-7.59498e-21
2.6625e-05;-0.000295514;0.00201086;0.000195818;1.96833e-21;0;-1.03335e-20
2.665e-05;-0.000251918;0.00198719;0.000183007;-1.59233e-21;0;-1.05189e-20
2.6675e-05;-0.000208367;0.00196204;0.000170048;-5.16431e-21;0;-7.77304e-21
2.67e-05;-0.000164906;0.00193545;0.000156956;-7.73483e-21;0;-2.49396e-21
2.6725e-05;-0.000121581;0.00190744;0.000143748;-8.44398e-21;0;4.15791e-21
2.675e-05;-7.84322e-05;0.00187805;0.000130441;-6.84905e-21;0;1.04891e-20
2.6775e-05;-3.54998e-05;0.00184731;0.000117056;-3.10452e-21;0;1.46818e-20
2.68e-05;7.18041e-06;0.00181524;0.000103611;2.0045e-21;0;1.52883e-20
2.6825e-05;4.95745e-05;0.00178185;9.01231e-05;7.2038e-21;0;1.16852e-20
2.685e-05;9.16497e-05;0.00174716;7.66066e-05;1.10292e-20;0;4.35161e-21
2.6875e-05;0.000133374;0.00171118;6.30765e-05;1.22183e-20;0;-5.12638e-21
2.69e-05;0.000174714;0.00167393;4.95485e-05;1.0095e-20;0;-1.43617e-20
2.6925e-05;0.000215639;0.00163546;3.60404e-05;4.83743e-21;0;-2.07359e-20
2.695e-05;0.000256116;0.00159579;2.25728e-05;-2.46357e-21;0;-2.21048e-20
2.6975e-05;0.000296112;0.00155499;9.16843e-06;-9.99751e-21;0;-1.74586e-20
2.7e-05;0.00033559;0.00151311;-4.14869e-06;-1.5657e-20;0;-7.34745e-21
2.7025e-05;0.000374514;0.00147024;-1.73554e-05;-1.75985e-20;0;6.0796e-21
2.705e-05;0.000412843;0.00142645;-3.04309e-05;-1.47999e-20;0;1.94776e-20
2.7075e-05;0.000450534;0.0013818;-4.33579e-05;-7.45494e-21;0;2.9095e-20
2.71e-05;0.000487542;0.00133638;-5.61228e-05;2.92834e-21;0;3.1774e-20
2.7125e-05;0.000523825;0.00129025;-6.87158e-05;1.37897e-20;0;2.59081e-20
2.715e-05;0.000559343;0.00124344;-8.11298e-05;2.21114e-20;0;1.20834e-20
2.7175e-05;0.000594063;0.00119601;-9.33597e-05;2.52174e-20;0;-6.81648e-21
2.72e-05;0.000627955;0.00114801;-0.000105402;2.15758e-20;0;-2.61352e-20
2.7225e-05;0.000660995;0.00109947;-0.000117252;1.13762e-20;0;-4.05293e-20
2.725e-05;0.000693162;0.00105042;-0.000128908;-3.30973e-21;0;-4.53792e-20
2.7275e-05;0.000724438;0.00100091;-0.000140366;-1.8882e-20;0;-3.81682e-20
2.73e-05;0.000754804;0.000950985;-0.000151623;-3.10439e-20;0;-1.94419e-20
2.7325e-05;0.000784244;0.000900685;-0.000162677;-3.59341e-20;0;6.97379e-21
2.735e-05;0.000812738;0.000850059;-0.000173526;-3.12744e-20;0;3.46443e-20
2.7375e-05;0.000840271;0.000799158;-0.000184168;-1.72098e-20;0;5.60094e-20
2.74e-05;0.000866826;0.000748036;-0.000194603;3.4365e-21;0;6.43578e-20
2.7425e-05;0.00089239;0.000696746;-0.000204829;2.56348e-20;0;5.58022e-20
2.745e-05;0.000916948;0.000645347;-0.000214843;4.33046e-20;0;3.07014e-20
2.7475e-05;0.000940488;0.000593896;-0.00022464;5.09069e-20;0;-5.93401e-21
2.75e-05;0.000962995;0.00054245;-0.00023421;4.50768e-20;0;-4.52848e-20
2.7525e-05;0.000984457;0.000491062;-0.000243539;2.58368e-20;0;-7.67297e-20
2.755e-05;0.00100486;0.000439784;-0.000252612;-3.00209e-21;0;-9.0591e-20
2.7575e-05;0.0010242;0.000388661;-0.000261411;-3.44623e-20;0;-8.09409e-20
2.76e-05;0.00104245;0.000337733;-0.000269919;-5.9992e-20;0;-4.76925e-20
2.7625e-05;0.00105963;0.000287037;-0.000278123;-7.16906e-20;0;2.69201e-21
2.765e-05;0.00107572;0.000236605;-0.000286011;-6.46159e-20;0;5.8233e-20
2.7675e-05;0.00109072;0.000186469;-0.000293575;-3.85286e-20;0;1.04122e-19
2.77e-05;0.00110464;0.000136662;-0.000300805;1.48463e-21;0;1.26508e-19
2.7725e-05;0.00111747;8.72208e-05;-0.000307694;4.58162e-20;0;1.16459e-19
2.775e-05;0.00112921;3.81863e-05;-0.000314233;8.25123e-20;0;7.3006e-20
2.7775e-05;0.00113985;-1.03961e-05;-0.000320412;1.00363e-19;0;4.33288e-21
2.78e-05;0.00114938;-5.84769e-05;-0.000326221;9.21439e-20;0;-7.34466e-20
2.7825e-05;0.0011578;-0.000106004;-0.00033165;5.71121e-20;0;-1.3985e-19
2.785e-05;0.00116508;-0.000152922;-0.000336692;1.97003e-21;0;-1.75205e-19
2.7875e-05;0.00117123;-0.00019918;-0.000341343;-6.0155e-20;0;-1.66195e-19
2.79e-05;0.00117624;-0.000244726;-0.000345599;-1.12654e-19;0;-1.10267e-19
2.7925e-05;0.0011801;-0.000289509;-0.000349461;-1.39695e-19;0;-1.75553e-20
2.795e-05;0.00118282;-0.000333485;-0.000352929;-1.3076e-19;0;9.04931e-20
2.7975e-05;0.00118441;-0.000376611;-0.000356008;-8.41992e-20;0;1.85779e-19
2.8e-05;0.00118488;-0.000418847;-0.000358701;-8.71515e-21;0;2.40574e-19
2.8025e-05;0.00118423;-0.000460157;-0.000361014;7.78936e-20;0;2.35227e-19
2.805e-05;0.0011825;-0.000500511;-0.000362955;1.52678e-19;0;1.6449e-19
2.8075e-05;0.00117968;-0.000539878;-0.000364532;1.93375e-19;0;4.0571e-20
2.81e-05;0.00117581;-0.000578231;-0.000365755;1.84719e-19;0;-1.08306e-19
2.8125e-05;0.00117092;-0.000615544;-0.000366633;1.23501e-19;0;-2.43912e-19
2.815e-05;0.00116502;-0.000651792;-0.000367174;2.08354e-20;0;-3.27456e-19
2.8175e-05;0.00115814;-0.00068695;-0.000367383;-9.93276e-20;0;-3.30212e-19
2.82e-05;0.00115031;-0.000720993;-0.000367262;-2.0544e-19;0;-2.42537e-19
2.8225e-05;0.00114155;-0.000753896;-0.000366811;-2.66311e-19;0;-7.8614e-20
2.825e-05;0.00113187;-0.000785636;-0.000366028;-2.5985e-19;0;1.24853e-19
2.8275e-05;0.0011213;-0.000816189;-0.000364907;-1.80256e-19;0;3.16288e-19
2.83e-05;0.00110983;-0.000845537;-0.000363444;-4.14637e-20;0;4.41814e-19
2.8325e-05;0.00109749;-0.000873663;-0.000361635;1.24527e-19;0;4.59815e-19
2.835e-05;0.00108428;-0.000900553;-0.000359481;2.74546e-19;0;3.53697e-19
2.8375e-05;0.00107022;-0.000926197;-0.000356985;3.65028e-19;0;1.39148e-19
2.84e-05;0.00105533;-0.000950589;-0.000354154;3.64108e-19;0;-1.367e-19
2.8425e-05;0.00103963;-0.000973721;-0.000351002;2.61796e-19;0;-4.04832e-19
2.845e-05;0.00102313;-0.00099559;-0.000347542;7.52049e-20;0;-5.90939e-19
2.8475e-05;0.00100588;-0.00101619;-0.000343794;-1.53193e-19;0;-6.35243e-19
2.85e-05;0.000987878;-0.00103553;-0.000339773;-3.64551e-19;0;-5.10434e-19
2.8525e-05;0.000969172;-0.0010536;-0.000335495;-4.98199e-19;0;-2.32624e-19
2.855e-05;0.000949792;-0.0010704;-0.00033097;-5.08311e-19;0;1.38452e-19
2.8575e-05;0.000929773;-0.00108594;-0.000326207;-3.78302e-19;0;5.11167e-19
2.86e-05;0.000909154;-0.00110022;-0.000321209;-1.28695e-19;0;7.83718e-19
2.8625e-05;0.000887973;-0.00111324;-0.000315978;1.84465e-19;0;8.70928e-19
2.865e-05;0.000866266;-0.00112501;-0.000310511;4.81232e-19;0;7.29322e-19
2.8675e-05;0.000844068;-0.00113551;-0.000304804;6.7733e-19;0;3.73437e-19
2.87e-05;0.000821411;-0.00114476;-0.000298849;7.07093e-19;0;-1.22042e-19
2.8725e-05;0.000798321;-0.00115273;-0.00029264;5.43779e-19;0;-6.36379e-19
2.875e-05;0.000774825;-0.00115944;-0.000286168;2.11326e-19;0;-1.03098e-18
2.8775e-05;0.000750946;-0.00116489;-0.000279428;-2.16676e-19;0;-1.1854e-18
2.88e-05;0.000726708;-0.00116907;-0.000272418;-6.31923e-19;0;-1.03226e-18
2.8825e-05;0.000702133;-0.00117198;-0.000265141;-9.17648e-19;0;-5.81155e-19
2.885e-05;0.000677245;-0.00117365;-0.000257606;-9.80132e-19;0;7.58355e-20
2.8875e-05;0.000652062;-0.00117407;-0.000249826;-7.77308e-19;0;7.80725e-19
2.89e-05;0.000626605;-0.00117327;-0.00024182;-3.36182e-19;0;1.34592e-18
2.8925e-05;0.00060089;-0.00117124;-0.000233611;2.4702e-19;0;1.60243e-18
2.895e-05;0.000574931;-0.00116801;-0.000225222;8.25932e-19;0;1.448e-18
2.8975e-05;0.000548747;-0.00116359;-0.00021668;1.2392e-18;0;8.82082e-19
2.9e-05;0.000522358;-0.00115801;-0.00020801;1.35369e-18;0;1.65241e-20
2.9025e-05;0.000495792;-0.00115129;-0.000199237;1.10463e-18;0;-9.43252e-19
2.905e-05;0.000469081;-0.00114345;-0.000190387;5.21227e-19;0;-1.74472e-18
2.9075e-05;0.000442268;-0.00113454;-0.000181485;-2.71111e-19;0;-2.15243e-18
2.91e-05;0.000415396;-0.00112458;-0.000172552;-1.07502e-18;0;-2.01418e-18
2.9125e-05;0.000388514;-0.00111362;-0.000163609;-1.66819e-18;0;-1.3113e-18
2.915e-05;0.00036167;-0.00110168;-0.000154673;-1.86248e-18;0;-1.77644e-19
2.9175e-05;0.00033491;-0.0010888;-0.000145754;-1.56011e-18;0;1.12124e-18
2.92e-05;0.000308277;-0.001075;-0.000136859;-7.90807e-19;0;2.24715e-18
2.9225e-05;0.000281809;-0.00106032;-0.000127991;2.82385e-19;0;2.87429e-18
2.925e-05;0.00025554;-0.00104479;-0.000119149;1.39394e-18;0;2.77978e-18
2.9275e-05;0.000229502;-0.00102843;-0.000110328;2.23857e-18;0;1.91532e-18
2.93e-05;0.000203718;-0.00101127;-0.000101524;2.55199e-18;0;4.38464e-19
2.9325e-05;0.000178212;-0.000993349;-9.27318e-05;2.18911e-18;0;-1.30931e-18
2.935e-05;0.000153003;-0.00097469;-8.39485e-05;1.17754e-18;0;-2.8772e-18
2.9375e-05;0.000128106;-0.000955333;-7.51734e-05;-2.7125e-19;0;-3.81745e-18
2.94e-05;0.000103533;-0.000935311;-6.64091e-05;-1.80087e-18;0;-3.80837e-18
2.9425e-05;7.9293e-05;-0.000914659;-5.76614e-05;-2.99375e-18;0;-2.75557e-18
2.945e-05;5.53947e-05;-0.000893409;-4.89393e-05;-3.48104e-18;0;-8.41157e-19
2.9475e-05;3.18454e-05;-0.000871595;-4.02543e-05;-3.05088e-18;0;1.49788e-18
2.95e-05;8.65362e-06;-0.00084925;-3.16195e-05;-1.72465e-18;0;3.66347e-18
2.9525e-05;-1.41703e-05;-0.000826408;-2.3049e-05;2.23891e-19;0;5.04422e-18
2.955e-05;-3.66133e-05;-0.000803101;-1.45567e-05;2.31782e-18;0;5.18189e-18
2.9575e-05;-5.866e-05;-0.000779363;-6.156e-06;3.98852e-18;0;3.91288e-18
2.96e-05;-8.02928e-05;-0.000755225;2.14063e-06;4.72479e-18;0;1.44319e-18
2.9625e-05;-0.000101493;-0.000730719;1.03224e-05;4.22191e-18;0;-1.67062e-18
2.965e-05;-0.000122242;-0.000705873;1.83805e-05;2.4889e-18;0;-4.63885e-18
2.9675e-05;-0.00014252;-0.000680717;2.63081e-05;-1.20562e-19;0;-6.63204e-18
2.97e-05;-0.000162309;-0.000655278;3.41003e-05;-2.97052e-18;0;-7.00509e-18
2.9725e-05;-0.00018159;-0.000629588;4.17531e-05;-5.29069e-18;0;-5.49319e-18
2.975e-05;-0.000200342;-0.000603681;4.92624e-05;-6.37787e-18;0;-2.32304e-18
2.9775e-05;-0.000218548;-0.000577593;5.66222e-05;-5.79971e-18;0;1.8002e-18
2.98e-05;-0.000236186;-0.000551364;6.38241e-05;-3.54416e-18;0;5.83886e-18
2.9825e-05;-0.000253239;-0.000525035;7.08561e-05;-6.68193e-20;0;8.67504e-18
2.985e-05;-0.000269692;-0.000498649;7.77043e-05;3.78788e-18;0;9.41026e-18
2.9875e-05;-0.000285531;-0.000472247;8.43534e-05;6.9826e-18;0;7.63458e-18
2.99e-05;-0.000300747;-0.000445864;9.07892e-05;8.55754e-18;0;3.58793e-18
2.9925e-05;-0.000315334;-0.000419535;9.69998e-05;7.90706e-18;0;-1.84147e-18
2.995e-05;-0.000329288;-0.000393287;0.000102977;4.98565e-18;0;-7.29765e-18
2.9975e-05;-0.000342609;-0.000367147;0.000108716;3.77994e-19;0;-1.1284e-17
3e-05;-0.000355297;-0.000341137;0.000114215;-4.80046e-18;0;-1.25616e-17
3.0025e-05;-0.000367358;-0.000315279;0.000119474;-9.1618e-18;0;-1.05153e-17
3.005e-05;-0.000378796;-0.000289596;0.000124494;-1.14066e-17;0;-5.38414e-18
3.0075e-05;-0.000389619;-0.000264114;0.000129274;-1.06965e-17;0;1.72138e-18
3.01e-05;-0.000399833;-0.000238864;0.000133814;-6.93509e-18;0;9.0404e-18
3.0125e-05;-0.000409441;-0.000213878;0.00013811;-8.68895e-19;0;1.45835e-17
3.015e-05;-0.000418444;-0.000189193;0.000142159;6.0376e-18;0;1.6658e-17
3.0175e-05;-0.000426839;-0.000164849;0.000145952;1.19407e-17;0;1.43623e-17
3.02e-05;-0.00043462;-0.000140889;0.000149483;1.50958e-17;0;7.90958e-18
3.0225e-05;-0.000441777;-0.000117355;0.000152744;1.43551e-17;0;-1.32476e-18
3.025e-05;-0.000448302;-9.42918e-05;0.000155728;9.54678e-18;0;-1.10709e-17
3.0275e-05;-0.000454189;-7.17366e-05;0.000158433;1.61777e-18;0;-1.87041e-17
3.03e-05;-0.000459434;-4.97231e-05;0.00016086;-7.52277e-18;0;-2.19327e-17
3.0325e-05;-0.000464036;-2.82773e-05;0.000163018;-1.54445e-17;0;-1.94589e-17
3.035e-05;-0.000468002;-7.41656e-06;0.000164917;-1.9825e-17;0;-1.14285e-17
3.0375e-05;-0.000471337;1.28499e-05;0.000166573;-1.91089e-17;0;4.75732e-19
3.04e-05;-0.000474053;3.25198e-05;0.000168003;-1.30147e-17;0;1.33531e-17
3.0425e-05;-0.000476165;5.15957e-05;0.000169225;-2.73328e-18;0;2.37691e-17
3.045e-05;-0.000477685;7.00822e-05;0.000170253;9.26628e-18;0;2.86483e-17
3.0475e-05;-0.000478632;8.79843e-05;0.000171102;1.98067e-17;0;2.61505e-17
3.05e-05;-0.000479023;0.000105306;0.00017178;2.58229e-17;0;1.62871e-17
3.0525e-05;-0.000478877;0.000122047;0.000172294;2.52272e-17;0;1.08531e-18
3.055e-05;-0.000478213;0.000138207;0.000172645;1.75804e-17;0;-1.57859e-17
3.0575e-05;-0.000477054;0.00015378;0.000172828;4.36475e-18;0;-2.98726e-17
3.06e-05;-0.000475419;0.000168755;0.000172832;-1.1255e-17;0;-3.70846e-17
3.0625e-05;-0.000473327;0.000183119;0.000172641;-2.51612e-17;0;-3.48453e-17
3.065e-05;-0.000470796;0.000196853;0.000172237;-3.33437e-17;0;-2.29291e-17
3.0675e-05;-0.000467839;0.000209939;0.000171603;-3.3025e-17;0;-3.72863e-18
3.07e-05;-0.000464468;0.000222357;0.000170721;-2.35417e-17;0;1.81703e-17
3.0725e-05;-0.000460689;0.000234088;0.00016958;-6.71487e-18;0;3.7049e-17
3.075e-05;-0.000456506;0.00024512;0.000168174;1.34387e-17;0;4.75173e-17
3.0775e-05;-0.000451925;0.000255441;0.000166502;3.1631e-17;0;4.6009e-17
3.08e-05;-0.000446951;0.000265046;0.000164565;4.26611e-17;0;3.19077e-17
3.0825e-05;-0.00044159;0.000273931;0.000162369;4.28646e-17;0;7.96396e-18
3.085e-05;-0.000435851;0.000282094;0.00015992;3.12616e-17;0;-2.01697e-17
3.0875e-05;-0.000429741;0.000289532;0.000157228;1.0055e-17;0;-4.52307e-17
3.09e-05;-0.000423272;0.000296245;0.000154305;-1.57113e-17;0;-6.01838e-17
3.0925e-05;-0.000416453;0.00030223;0.000151163;-3.93112e-17;0;-6.01469e-17
3.095e-05;-0.000409297;0.000307491;0.00014782;-5.40576e-17;0;-4.38903e-17
3.0975e-05;-0.000401818;0.000312031;0.000144295;-5.51546e-17;0;-1.44668e-17
3.1e-05;-0.000394031;0.000315859;0.000140609;-4.11782e-17;0;2.1267e-17
3.1025e-05;-0.000385958;0.000318984;0.000136783;-1.47439e-17;0;5.41981e-17
3.105e-05;-0.000377619;0.000321417;0.000132838;1.78879e-17;0;7.52375e-17
3.1075e-05;-0.000369038;0.00032317;0.000128792;4.82461e-17;0;7.77737e-17
3.11e-05;-0.000360241;0.000324254;0.00012466;6.78083e-17;0;5.96505e-17
3.1125e-05;-0.000351251;0.000324678;0.000120457;7.03444e-17;0;2.40967e-17
3.115e-05;-0.000342096;0.000324452;0.000116193;5.38127e-17;0;-2.0724e-17
3.1175e-05;-0.000332801;0.000323588;0.000111876;2.1249e-17;0;-6.35259e-17
3.12e-05;-0.000323392;0.000322101;0.00010751;-1.96738e-17;0;-9.26928e-17
3.1225e-05;-0.000313894;0.000320011;0.000103099;-5.83968e-17;0;-9.93701e-17
3.125e-05;-0.00030433;0.000317338;9.86416e-05;-8.41542e-17;0;-8.00481e-17
3.1275e-05;-0.000294718;0.000314105;9.41353e-05;-8.89113e-17;0;-3.79039e-17
3.13e-05;-0.000285073;0.000310334;8.95758e-05;-6.97746e-17;0;1.75481e-17
3.1325e-05;-0.000275402;0.000306046;8.49583e-05;-3.01693e-17;0;7.253e-17
3.135e-05;-0.000265709;0.000301257;8.02779e-05;2.06288e-17;0;1.12366e-16
3.1375e-05;-0.000255993;0.000295984;7.5532e-05;6.95995e-17;0;1.25331e-16
3.14e-05;-0.000246257;0.000290238;7.07207e-05;1.03264e-16;0;1.05996e-16
3.1425e-05;-0.000236499;0.000284033;6.58483e-05;1.11336e-16;0;5.71263e-17
3.145e-05;-0.000226726;0.000277381;6.09238e-05;8.97575e-17;0;-1.04655e-17
3.1475e-05;-0.000216946;0.000270297;5.59602e-05;4.22539e-17;0;-8.02167e-17
3.15e-05;-0.000207171;0.000262793;5.09736e-05;-2.01282e-17;0;-1.33808e-16
3.1525e-05;-0.000197417;0.000254884;4.59808e-05;-8.15146e-17;0;-1.55902e-16
3.155e-05;-0.000187702;0.000246582;4.09975e-05;-1.25186e-16;0;-1.38415e-16
3.1575e-05;-0.000178045;0.000237904;3.60367e-05;-1.38065e-16;0;-8.31705e-17
3.16e-05;-0.000168466;0.000228869;3.11086e-05;-1.14523e-16;0;-2.09571e-18
3.1625e-05;-0.000158983;0.0002195;2.62202e-05;-5.84136e-17;0;8.5232e-17
3.165e-05;-0.000149615;0.00020983;2.13767e-05;1.73249e-17;0;1.56236e-16
3.1675e-05;-0.000140379;0.000199894;1.65813e-05;9.357e-17;0;1.91096e-16
3.17e-05;-0.000131289;0.000189733;1.18357e-05;1.49779e-16;0;1.7816e-16
3.1725e-05;-0.000122359;0.000179387;7.13983e-06;1.69455e-16;0;1.17568e-16
3.175e-05;-0.000113598;0.000168888;2.49135e-06;1.4487e-16;0;2.20007e-17
3.1775e-05;-0.000105014;0.000158263;-2.11461e-06;7.97259e-17;0;-8.58221e-17
3.18e-05;-9.66083e-05;0.000147529;-6.68483e-06;-1.11076e-17;0;-1.78447e-16
3.1825e-05;-8.83781e-05;0.000136694;-1.12264e-05;-1.0489e-16;0;-2.3059e-16
3.185e-05;-8.03163e-05;0.000125758;-1.57439e-05;-1.76633e-16;0;-2.25911e-16
3.1875e-05;-7.24133e-05;0.000114722;-2.02368e-05;-2.05691e-16;0;-1.61884e-16
3.19e-05;-6.46599e-05;0.000103587;-2.46969e-05;-1.81577e-16;0;-5.13543e-17
3.1925e-05;-5.70492e-05;9.23597e-05;-2.91085e-05;-1.07413e-16;0;7.98358e-17
3.195e-05;-4.95787e-05;8.10504e-05;-3.3449e-05;7.6945e-20;0;1.98773e-16
3.1975e-05;-4.2251e-05;6.96747e-05;-3.76923e-05;1.14225e-16;0;2.73632e-16
3.2e-05;-3.50729e-05;5.82513e-05;-4.18117e-05;2.04968e-16;0;2.82058e-16
3.2025e-05;-2.80545e-05;4.67999e-05;-4.57834e-05;2.46687e-16;0;2.17606e-16
3.205e-05;-2.12069e-05;3.53409e-05;-4.95893e-05;2.25326e-16;0;9.24253e-17
3.2075e-05;-1.45415e-05;2.38946e-05;-5.32179e-05;1.42821e-16;0;-6.47446e-17
3.21e-05;-8.06873e-06;1.24828e-05;-5.66643e-05;1.75061e-17;0;-2.15032e-16
3.2125e-05;-1.79829e-06;1.12969e-06;-5.99288e-05;-1.19829e-16;0;-3.18932e-16
3.215e-05;4.26058e-06;-1.01364e-05;-6.30152e-05;-2.33435e-16;0;-3.46551e-16
3.2175e-05;1.00989e-05;-2.12834e-05;-6.59288e-05;-2.91837e-16;0;-2.85985e-16
3.22e-05;1.5708e-05;-3.22774e-05;-6.86756e-05;-2.76439e-16;0;-1.47511e-16
3.2225e-05;2.10809e-05;-4.30853e-05;-7.12612e-05;-1.87169e-16;0;3.77287e-17
3.225e-05;2.62121e-05;-5.36786e-05;-7.36912e-05;-4.35116e-17;0;2.24554e-16
3.2275e-05;3.10997e-05;-6.40349e-05;-7.59708e-05;1.19606e-16;0;3.64635e-16
3.23e-05;3.57446e-05;-7.41391e-05;-7.81042e-05;2.60233e-16;0;4.18857e-16
3.2325e-05;4.01514e-05;-8.39814e-05;-8.0095e-05;3.4012e-16;0;3.68014e-16
3.235e-05;4.43277e-05;-9.35556e-05;-8.19457e-05;3.35019e-16;0;2.18985e-16
3.2375e-05;4.82841e-05;-0.000102855;-8.3658e-05;2.41798e-16;0;4.48928e-18
3.24e-05;5.2033e-05;-0.000111872;-8.52327e-05;8.03482e-17;0;-2.23875e-16
3.2425e-05;5.55882e-05;-0.000120595;-8.66708e-05;-1.10499e-16;0;-4.07891e-16
3.245e-05;5.89645e-05;-0.000129011;-8.7974e-05;-2.82242e-16;0;-4.97426e-16
3.2475e-05;6.21765e-05;-0.000137109;-8.91455e-05;-3.88982e-16;0;-4.63871e-16
3.25e-05;6.52385e-05;-0.000144878;-9.01906e-05;-3.9959e-16;0;-3.08793e-16
3.2525e-05;6.81637e-05;-0.000152313;-9.11164e-05;-3.06574e-16;0;-6.52455e-17
3.255e-05;7.09643e-05;-0.000159412;-9.19301e-05;-1.2916e-16;0;2.08989e-16
3.2575e-05;7.36504e-05;-0.000166176;-9.26371e-05;9.04989e-17;0;4.4495e-16
3.26e-05;7.62306e-05;-0.000172604;-9.32391e-05;2.97281e-16;0;5.79696e-16
3.2625e-05;7.87108e-05;-0.000178698;-9.37332e-05;4.36893e-16;0;5.72898e-16
3.265e-05;8.10946e-05;-0.000184457;-9.41115e-05;4.70054e-16;0;4.18505e-16
3.2675e-05;8.33829e-05;-0.000189879;-9.43627e-05;3.8338e-16;0;1.48165e-16
3.27e-05;8.55738e-05;-0.000194963;-9.44742e-05;1.93978e-16;0;-1.74898e-16
3.2725e-05;8.7663e-05;-0.000199708;-9.44344e-05;-5.37049e-17;0;-4.70513e-16
3.275e-05;8.96455e-05;-0.000204115;-9.42361e-05;-2.98267e-16;0;-6.61331e-16
3.2775e-05;9.15164e-05;-0.000208184;-9.38776e-05;-4.76558e-16;0;-6.92916e-16
3.28e-05;9.3273e-05;-0.000211913;-9.33634e-05;-5.39948e-16;0;-5.48955e-16
3.2825e-05;9.49157e-05;-0.000215301;-9.27027e-05;-4.6746e-16;0;-2.57419e-16
3.285e-05;9.64489e-05;-0.000218344;-9.19073e-05;-2.72259e-16;0;1.14392e-16
3.2875e-05;9.78811e-05;-0.000221033;-9.09887e-05;4.33742e-19;0;4.75189e-16
3.29e-05;9.92243e-05;-0.000223358;-8.99566e-05;2.83766e-16;0;7.31968e-16
3.2925e-05;0.000100493;-0.000225302;-8.8817e-05;5.05619e-16;0;8.13812e-16
3.295e-05;0.000101703;-0.000226851;-8.75721e-05;6.06886e-16;0;6.91141e-16
3.2975e-05;0.000102869;-0.000227989;-8.62206e-05;5.57033e-16;0;3.85233e-16
3.3e-05;0.000104004;-0.000228702;-8.47585e-05;3.62842e-16;0;-3.48924e-17
3.3025e-05;0.000105121;-0.000228986;-8.3181e-05;6.78754e-17;0;-4.68e-16
3.305e-05;0.000106228;-0.000228841;-8.14836e-05;-2.57471e-16;0;-8.05137e-16
3.3075e-05;0.000107329;-0.000228283;-7.96639e-05;-5.33083e-16;0;-9.57187e-16
3.31e-05;0.000108429;-0.000227337;-7.77224e-05;-6.89225e-16;0;-8.78533e-16
3.3125e-05;0.000109528;-0.000226038;-7.56635e-05;-6.84605e-16;0;-5.80578e-16
3.315e-05;0.000110626;-0.000224426;-7.34965e-05;-5.17735e-16;0;-1.31258e-16
3.3175e-05;0.000111723;-0.000222544;-7.12358e-05;-2.28569e-16;0;3.59903e-16
3.32e-05;0.000112816;-0.000220435;-6.89007e-05;1.10262e-16;0;7.67915e-16
3.3225e-05;0.000113907;-0.000218134;-6.6514e-05;4.1061e-16;0;9.83343e-16
3.325e-05;0.000114995;-0.000215667;-6.40991e-05;5.90225e-16;0;9.40502e-16
3.3275e-05;0.000116079;-0.000213052;-6.16782e-05;5.93124e-16;0;6.35493e-16
3.33e-05;0.00011716;-0.000210294;-5.92693e-05;4.03746e-16;0;1.29149e-16
3.3325e-05;0.000118238;-0.000207387;-5.68852e-05;5.12354e-17;0;-4.66361e-16
3.335e-05;0.000119311;-0.000204317;-5.45333e-05;-3.97426e-16;0;-1.01441e-15
3.3375e-05;0.000120377;-0.000201069;-5.22162e-05;-8.53928e-16;0;-1.38784e-15
3.34e-05;0.000121435;-0.000197625;-4.99326e-05;-1.23088e-15;0;-1.50162e-15
3.3425e-05;0.000122484;-0.000193971;-4.76791e-05;-1.46438e-15;0;-1.33588e-15
3.345e-05;0.000123525;-0.000190102;-4.54512e-05;-1.53144e-15;0;-9.434e-16
3.3475e-05;0.000124562;-0.000186019;-4.32435e-05;-1.45792e-15;0;-4.39148e-16
3.35e-05;0.000125598;-0.000181729;-4.10502e-05;-1.31498e-15;0;2.57232e-17
3.3525e-05;0.000126642;-0.000177247;-3.88644e-05;-1.20493e-15;0;2.99381e-16
3.355e-05;0.000127702;-0.000172587;-3.66786e-05;-1.23979e-15;0;2.65527e-16
3.3575e-05;0.000128783;-0.000167767;-3.4486e-05;-1.51786e-15;0;-1.28686e-16
3.36e-05;0.000129892;-0.000162803;-3.22815e-05;-2.10388e-15;0;-8.60133e-16
3.3625e-05;0.000131033;-0.000157712;-3.00631e-05;-3.01787e-15;0;-1.83601e-15
3.365e-05;0.000132205;-0.000152511;-2.78314e-05;-4.23524e-15;0;-2.9177e-15
3.3675e-05;0.000133406;-0.000147213;-2.55896e-05;-5.69865e-15;0;-3.95666e-15
3.37e-05;0.000134629;-0.00014183;-2.33412e-05;-7.33883e-15;0;-4.83376e-15
3.3725e-05;0.000135867;-0.000136369;-2.10887e-05;-9.09992e-15;0;-5.4927e-15
3.375e-05;0.000137109;-0.000130832;-1.88321e-05;-1.09638e-14;0;-5.95939e-15
3.3775e-05;0.000138341;-0.000125213;-1.65683e-05;-1.29677e-14;0;-6.34267e-15
3.38e-05;0.00013955;-0.000119505;-1.42913e-05;-1.52124e-14;0;-6.81626e-15
3.3825e-05;0.00014072;-0.000113697;-1.19932e-05;-1.78578e-14;0;-7.58629e-15
3.385e-05;0.000141836;-0.000107781;-9.66644e-06;-2.11087e-14;0;-8.85213e-15
3.3875e-05;0.000142885;-0.000101753;-7.30512e-06;-2.51942e-14;0;-1.07701e-14
3.39e-05;0.000143857;-9.56122e-05;-4.90623e-06;-3.03448e-14;0;-1.34289e-14
3.3925e-05;0.000144744;-8.93624e-05;-2.46942e-06;-3.67737e-14;0;-1.68417e-14
3.395e-05;0.000145544;-8.30084e-05;3.70346e-09;-4.46679e-14;0;-2.09597e-14
3.3975e-05;0.000146254;-7.65549e-05;2.51037e-06;-5.41902e-14;0;-2.57005e-14
3.4e-05;0.000146874;-7.00053e-05;5.04717e-06;-6.54954e-14;0;-3.09898e-14
3.4025e-05;0.000147407;-6.33611e-05;7.61015e-06;-7.87572e-14;0;-3.68031e-14
3.405e-05;0.000147855;-5.6623e-05;1.01949e-05;-9.42016e-14;0;-4.32027e-14
3.4075e-05;0.000148223;-4.97906e-05;1.2796e-05;-1.12143e-13;0;-5.03589e-14
3.41e-05;0.000148515;-4.28638e-05;1.54074e-05;-1.33016e-13;0;-5.85533e-14
3.4125e-05;0.000148738;-3.58425e-05;1.80214e-05;-1.57395e-13;0;-6.81631e-14
3.415e-05;0.000148896;-2.87273e-05;2.06292e-05;-1.86006e-13;0;-7.96308e-14
3.4175e-05;0.000148997;-2.15196e-05;2.32218e-05;-2.1972e-13;0;-9.34257e-14
3.42e-05;0.000149047;-1.42211e-05;2.57911e-05;-2.59542e-13;0;-1.10008e-13
3.4225e-05;0.000149054;-6.83513e-06;2.83312e-05;-3.0659e-13;0;-1.29801e-13
3.425e-05;0.00014902;6.31952e-07;3.08386e-05;-3.62083e-13;0;-1.53186e-13
3.4275e-05;0.000148948;8.16941e-06;3.33112e-05;-4.27333e-13;0;-1.80515e-13
3.43e-05;0.000148835;1.57613e-05;3.57476e-05;-5.03764e-13;0;-2.12147e-13
3.4325e-05;0.000148677;2.33869e-05;3.81457e-05;-5.92946e-13;0;-2.48501e-13
3.435e-05;0.000148466;3.10232e-05;4.05025e-05;-6.96658e-13;0;-2.90118e-13
3.4375e-05;0.000148192;3.8647e-05;4.28147e-05;-8.1696e-13;0;-3.3772e-13
3.44e-05;0.000147843;4.62377e-05;4.5079e-05;-9.56286e-13;0;-3.92252e-13
3.4425e-05;0.000147409;5.37793e-05;4.72939e-05;-1.11753e-12;0;-4.54913e-13
3.445e-05;0.00014688;6.12615e-05;4.94599e-05;-1.3041e-12;0;-5.27148e-13
3.4475e-05;0.000146248;6.86799e-05;5.15808e-05;-1.52001e-12;0;-6.10625e-13
3.45e-05;0.000145507;7.60346e-05;5.36622e-05;-1.76988e-12;0;-7.07198e-13
3.4525e-05;0.000144651;8.33276e-05;5.57098e-05;-2.05896e-12;0;-8.18859e-13
3.455e-05;0.000143677;9.05601e-05;5.77269e-05;-2.39313e-12;0;-9.47712e-13
3.4575e-05;0.000142583;9.77304e-05;5.97122e-05;-2.77897e-12;0;-1.09597e-12
3.46e-05;0.000141367;0.000104834;6.16603e-05;-3.22375e-12;0;-1.26601e-12
3.4625e-05;0.000140036;0.000111865;6.35628e-05;-3.73555e-12;0;-1.46041e-12
3.465e-05;0.000138596;0.000118815;6.54113e-05;-4.32343e-12;0;-1.68209e-12
3.4675e-05;0.000137057;0.000125678;6.71992e-05;-4.9976e-12;0;-1.93446e-12
3.47e-05;0.00013543;0.000132447;6.89238e-05;-5.76964e-12;0;-2.22148e-12
3.4725e-05;0.000133725;0.000139119;7.05859e-05;-6.6528e-12;0;-2.54782e-12
3.475e-05;0.000131947;0.000145689;7.21894e-05;-7.66219e-12;0;-2.9189e-12
3.4775e-05;0.0001301;0.000152151;7.37395e-05;-8.81503e-12;0;-3.3409e-12
3.48e-05;0.00012818;0.000158501;7.52405e-05;-1.01308e-11;0;-3.82074e-12
3.4825e-05;0.000126182;0.00016473;7.66945e-05;-1.16316e-11;0;-4.36607e-12
3.485e-05;0.000124099;0.000170828;7.81011e-05;-1.33418e-11;0;-4.9852e-12
3.4875e-05;0.000121923;0.000176786;7.94585e-05;-1.52889e-11;0;-5.68715e-12
3.49e-05;0.000119647;0.000182599;8.07652e-05;-1.75032e-11;0;-6.48171e-12
3.4925e-05;0.000117264;0.000188267;8.20209e-05;-2.00183e-11;0;-7.3796e-12
3.495e-05;0.000114765;0.000193798;8.32264e-05;-2.28716e-11;0;-8.39267e-12
3.4975e-05;0.000112141;0.000199204;8.43818e-05;-2.61048e-11;0;-9.53421e-12
3.5e-05;0.000109382;0.0002045;8.54844e-05;-2.97644e-11;0;-1.08192e-11
3.5025e-05;0.000106483;0.000209704;8.65276e-05;-3.39023e-11;0;-1.22644e-11
3.505e-05;0.000103436;0.000214828;8.75008e-05;-3.85769e-11;0;-1.38889e-11
3.5075e-05;0.000100243;0.000219879;8.83902e-05;-4.38531e-11;0;-1.57139e-11
3.51e-05;9.69085e-05;0.000224857;8.91806e-05;-4.98036e-11;0;-1.77628e-11
3.5125e-05;9.34443e-05;0.000229754;8.98585e-05;-5.6509e-11;0;-2.00613e-11
3.515e-05;8.98687e-05;0.000234557;9.04148e-05;-6.40586e-11;0;-2.26376e-11
3.5175e-05;8.62042e-05;0.000239247;9.08465e-05;-7.25511e-11;0;-2.55221e-11
3.52e-05;8.24751e-05;0.000243808;9.11576e-05;-8.20952e-11;0;-2.87481e-11
3.5225e-05;7.87047e-05;0.00024822;9.13569e-05;-9.28106e-11;0;-3.23516e-11
3.525e-05;7.49133e-05;0.000252463;9.14555e-05;-1.04829e-10;0;-3.63724e-11
3.5275e-05;7.11167e-05;0.000256518;9.14649e-05;-1.18296e-10;0;-4.08541e-11
3.53e-05;6.73245e-05;0.000260364;9.13956e-05;-1.33371e-10;0;-4.58449e-11
3.5325e-05;6.354e-05;0.000263982;9.12572e-05;-1.50232e-10;0;-5.13979e-11
3.535e-05;5.97602e-05;0.000267354;9.10588e-05;-1.69073e-10;0;-5.75716e-11
3.5375e-05;5.59775e-05;0.000270467;9.08084e-05;-1.90109e-10;0;-6.44304e-11
3.54e-05;5.21804e-05;0.000273308;9.05129e-05;-2.13577e-10;0;-7.20443e-11
3.5425e-05;4.83556e-05;0.000275868;9.01771e-05;-2.39736e-10;0;-8.04897e-11
3.545e-05;4.44876e-05;0.000278144;8.98032e-05;-2.6887e-10;0;-8.98489e-11
3.5475e-05;4.05596e-05;0.000280133;8.93897e-05;-3.01292e-10;0;-1.00211e-10
3.55e-05;3.65544e-05;0.00028184;8.8931e-05;-3.3734e-10;0;-1.11673e-10
3.5525e-05;3.24554e-05;0.000283269;8.84182e-05;-3.77385e-10;0;-1.24339e-10
3.555e-05;2.82486e-05;0.000284428;8.7841e-05;-4.21833e-10;0;-1.38322e-10
3.5575e-05;2.39243e-05;0.000285329;8.71899e-05;-4.71123e-10;0;-1.53745e-10
3.56e-05;1.94776e-05;0.000285985;8.64595e-05;-5.25737e-10;0;-1.70741e-10
3.5625e-05;1.49089e-05;0.000286411;8.56484e-05;-5.86201e-10;0;-1.89457e-10
3.565e-05;1.0224e-05;0.000286624;8.47587e-05;-6.53084e-10;0;-2.10049e-10
3.5675e-05;5.4337e-06;0.000286637;8.37938e-05;-7.27011e-10;0;-2.32689e-10
3.57e-05;5.52908e-07;0.000286465;8.27559e-05;-8.08659e-10;0;-2.57559e-10
3.5725e-05;-4.39994e-06;0.000286122;8.16451e-05;-8.98763e-10;0;-2.84858e-10
3.575e-05;-9.40383e-06;0.00028562;8.04584e-05;-9.98119e-10;0;-3.14796e-10
3.5775e-05;-1.44359e-05;0.000284973;7.91903e-05;-1.10759e-09;0;-3.47602e-10
3.58e-05;-1.94721e-05;0.000284189;7.78329e-05;-1.22812e-09;0;-3.83519e-10
3.5825e-05;-2.44892e-05;0.000283272;7.63779e-05;-1.3607e-09;0;-4.22806e-10
3.585e-05;-2.94669e-05;0.000282215;7.4818e-05;-1.50644e-09;0;-4.65744e-10
3.5875e-05;-3.43905e-05;0.000281007;7.31485e-05;-1.66651e-09;0;-5.12633e-10
3.59e-05;-3.92525e-05;0.000279629;7.13688e-05;-1.84217e-09;0;-5.63795e-10
3.5925e-05;-4.40524e-05;0.000278058;6.94815e-05;-2.03481e-09;0;-6.19575e-10
3.595e-05;-4.8795e-05;0.00027627;6.74933e-05;-2.24589e-09;0;-6.80343e-10
3.5975e-05;-5.34876e-05;0.000274244;6.54153e-05;-2.47702e-09;0;-7.46494e-10
3.6e-05;-5.81376e-05;0.000271966;6.32641e-05;-2.72991e-09;0;-8.18449e-10
3.6025e-05;-6.27505e-05;0.000269431;6.10613e-05;-3.00638e-09;0;-8.96654e-10
3.605e-05;-6.73296e-05;0.000266643;5.88326e-05;-3.30844e-09;0;-9.81585e-10
3.6075e-05;-7.18761e-05;0.000263611;5.66044e-05;-3.63818e-09;0;-1.07374e-09
3.61e-05;-7.63913e-05;0.000260348;5.44003e-05;-3.99789e-09;0;-1.17367e-09
3.6125e-05;-8.08769e-05;0.000256868;5.22367e-05;-4.38999e-09;0;-1.28192e-09
3.615e-05;-8.53367e-05;0.000253185;5.01202e-05;-4.81708e-09;0;-1.39909e-09
3.6175e-05;-8.97751e-05;0.000249309;4.80456e-05;-5.28194e-09;0;-1.52584e-09
3.62e-05;-9.41959e-05;0.000245246;4.59953e-05;-5.78755e-09;0;-1.66282e-09
3.6225e-05;-9.86e-05;0.000240992;4.3942e-05;-6.33706e-09;0;-1.81076e-09
3.625e-05;-0.000102984;0.000236542;4.18539e-05;-6.93387e-09;0;-1.97041e-09
3.6275e-05;-0.000107342;0.000231887;3.97008e-05;-7.58158e-09;0;-2.14256e-09
3.63e-05;-0.000111664;0.000227018;3.74601e-05;-8.28403e-09;0;-2.32806e-09
3.6325e-05;-0.000115939;0.000221931;3.51193e-05;-9.04531e-09;0;-2.52779e-09
3.635e-05;-0.000120157;0.000216623;3.26767e-05;-9.86976e-09;0;-2.74266e-09
3.6375e-05;-0.000124311;0.000211098;3.01395e-05;-1.0762e-08;0;-2.97365e-09
3.64e-05;-0.000128394;0.000205362;2.75214e-05;-1.17269e-08;0;-3.22178e-09
3.6425e-05;-0.000132399;0.000199424;2.48407e-05;-1.27697e-08;0;-3.4881e-09
3.645e-05;-0.000136322;0.000193296;2.21181e-05;-1.38958e-08;0;-3.77374e-09
3.6475e-05;-0.000140158;0.000186992;1.93755e-05;-1.51111e-08;0;-4.07986e-09
3.65e-05;-0.000143898;0.000180526;1.66353e-05;-1.64216e-08;0;-4.40768e-09
3.6525e-05;-0.000147534;0.000173916;1.39199e-05;-1.7834e-08;0;-4.75849e-09
3.655e-05;-0.000151058;0.00016718;1.12503e-05;-1.93551e-08;0;-5.13362e-09
3.6575e-05;-0.000154462;0.00016034;8.64404e-06;-2.0992e-08;0;-5.53444e-09
3.66e-05;-0.000157742;0.000153415;6.11169e-06;-2.27526e-08;0;-5.96241e-09
3.6625e-05;-0.000160896;0.000146419;3.65376e-06;-2.46446e-08;0;-6.41901e-09
3.665e-05;-0.000163926;0.000139362;1.26013e-06;-2.66768e-08;0;-6.90579e-09
3.6675e-05;-0.000166833;0.000132245;-1.08776e-06;-2.88578e-08;0;-7.42435e-09
3.67e-05;-0.00016962;0.000125065;-3.41266e-06;-3.11972e-08;0;-7.97634e-09
3.6725e-05;-0.000172291;0.000117812;-5.73708e-06;-3.37045e-08;0;-8.56348e-09
3.675e-05;-0.000174843;0.000110478;-8.08008e-06;-3.63902e-08;0;-9.18752e-09
3.6775e-05;-0.000177273;0.000103046;-1.04557e-05;-3.92649e-08;0;-9.8503e-09
3.68e-05;-0.000179578;9.55032e-05;-1.28728e-05;-4.23399e-08;0;-1.05537e-08
3.6825e-05;-0.000181751;8.78337e-05;-1.5335e-05;-4.5627e-08;0;-1.12996e-08
3.685e-05;-0.00018379;8.00249e-05;-1.78422e-05;-4.91385e-08;0;-1.20901e-08
3.6875e-05;-0.000185691;7.20678e-05;-2.03908e-05;-5.28871e-08;0;-1.29271e-08
3.69e-05;-0.000187454;6.39587e-05;-2.29736e-05;-5.68864e-08;0;-1.38128e-08
3.6925e-05;-0.000189075;5.57015e-05;-2.55795e-05;-6.11502e-08;0;-1.47492e-08
3.695e-05;-0.000190551;4.73089e-05;-2.81913e-05;-6.56929e-08;0;-1.57385e-08
3.6975e-05;-0.000191879;3.88027e-05;-3.07862e-05;-7.05298e-08;0;-1.67828e-08
3.7e-05;-0.000193053;3.02114e-05;-3.33376e-05;-7.56764e-08;0;-1.78845e-08
3.7025e-05;-0.000194072;2.15662e-05;-3.58192e-05;-8.11489e-08;0;-1.90457e-08
3.705e-05;-0.000194936;1.28969e-05;-3.82091e-05;-8.69642e-08;0;-2.02687e-08
3.7075e-05;-0.000195649;4.22907e-06;-4.0494e-05;-9.31396e-08;0;-2.15559e-08
3.71e-05;-0.000196216;-4.41774e-06;-4.26694e-05;-9.96932e-08;0;-2.29094e-08
3.7125e-05;-0.000196646;-1.30312e-05;-4.47398e-05;-1.06644e-07;0;-2.43317e-08
3.715e-05;-0.000196943;-2.16066e-05;-4.67161e-05;-1.1401e-07;0;-2.58251e-08
3.7175e-05;-0.000197106;-3.01468e-05;-4.8613e-05;-1.21812e-07;0;-2.73919e-08
3.72e-05;-0.000197131;-3.86605e-05;-5.04453e-05;-1.3007e-07;0;-2.90344e-08
3.7225e-05;-0.00019701;-4.71588e-05;-5.2224e-05;-1.38805e-07;0;-3.07549e-08
3.725e-05;-0.000196732;-5.56529e-05;-5.39544e-05;-1.48038e-07;0;-3.25556e-08
3.7275e-05;-0.000196292;-6.41509e-05;-5.56359e-05;-1.57792e-07;0;-3.44387e-08
3.73e-05;-0.000195686;-7.26575e-05;-5.72649e-05;-1.68089e-07;0;-3.64064e-08
3.7325e-05;-0.000194915;-8.11736e-05;-5.8837e-05;-1.78952e-07;0;-3.84606e-08
3.735e-05;-0.00019398;-8.9696e-05;-6.03499e-05;-1.90405e-07;0;-4.06035e-08
3.7375e-05;-0.00019288;-9.82173e-05;-6.18044e-05;-2.02471e-07;0;-4.2837e-08
3.74e-05;-0.000191612;-0.000106728;-6.32038e-05;-2.15175e-07;0;-4.51628e-08
3.7425e-05;-0.000190173;-0.000115215;-6.45535e-05;-2.28541e-07;0;-4.75828e-08
3.745e-05;-0.000188558;-0.000123669;-6.58603e-05;-2.42596e-07;0;-5.00985e-08
3.7475e-05;-0.000186766;-0.000132078;-6.71303e-05;-2.57363e-07;0;-5.27114e-08
3.75e-05;-0.000184798;-0.00014043;-6.83677e-05;-2.7287e-07;0;-5.54229e-08
3.7525e-05;-0.000182667;-0.000148714;-6.95739e-05;-2.89141e-07;0;-5.82339e-08
3.755e-05;-0.000180387;-0.000156918;-7.07474e-05;-3.06203e-07;0;-6.11455e-08
3.7575e-05;-0.000177978;-0.00016503;-7.18856e-05;-3.24083e-07;0;-6.41582e-08
3.76e-05;-0.000175456;-0.000173041;-7.29846e-05;-3.42806e-07;0;-6.72727e-08
3.7625e-05;-0.000172832;-0.000180941;-7.40389e-05;-3.62398e-07;0;-7.0489e-08
3.765e-05;-0.000170111;-0.000188717;-7.50395e-05;-3.82886e-07;0;-7.38072e-08
3.7675e-05;-0.000167293;-0.000196353;-7.59735e-05;-4.04295e-07;0;-7.7227e-08
3.77e-05;-0.000164374;-0.000203829;-7.68254e-05;-4.26651e-07;0;-8.07476e-08
3.7725e-05;-0.000161351;-0.000211125;-7.75797e-05;-4.49978e-07;0;-8.43682e-08
3.775e-05;-0.000158221;-0.000218218;-7.82253e-05;-4.74303e-07;0;-8.80875e-08
3.7775e-05;-0.000154983;-0.000225084;-7.87574e-05;-4.99648e-07;0;-9.19038e-08
3.78e-05;-0.00015164;-0.000231704;-7.91799e-05;-5.26038e-07;0;-9.58149e-08
3.7825e-05;-0.000148195;-0.000238061;-7.95045e-05;-5.53494e-07;0;-9.98184e-08
3.785e-05;-0.000144653;-0.000244149;-7.97498e-05;-5.82039e-07;0;-1.03911e-07
3.7875e-05;-0.000141013;-0.000249968;-7.99379e-05;-6.11693e-07;0;-1.0809e-07
3.79e-05;-0.000137269;-0.000255526;-8.00892e-05;-6.42475e-07;0;-1.12351e-07
3.7925e-05;-0.000133415;-0.000260836;-8.02182e-05;-6.74404e-07;0;-1.16689e-07
3.795e-05;-0.000129443;-0.000265909;-8.03303e-05;-7.07496e-07;0;-1.21099e-07
3.7975e-05;-0.000125348;-0.000270757;-8.04217e-05;-7.41766e-07;0;-1.25576e-07
3.8e-05;-0.000121128;-0.000275387;-8.04814e-05;-7.77228e-07;0;-1.30113e-07
3.8025e-05;-0.000116783;-0.000279802;-8.04929e-05;-8.13891e-07;0;-1.34705e-07
3.805e-05;-0.000112318;-0.000283996;-8.04368e-05;-8.51766e-07;0;-1.39342e-07
3.8075e-05;-0.000107744;-0.000287954;-8.02916e-05;-8.90859e-07;0;-1.44018e-07
3.81e-05;-0.000103071;-0.000291657;-8.00364e-05;-9.31174e-07;0;-1.48723e-07
3.8125e-05;-9.83163e-05;-0.00029508;-7.96536e-05;-9.72713e-07;0;-1.53448e-07
3.815e-05;-9.34965e-05;-0.000298201;-7.91316e-05;-1.01547e-06;0;-1.58182e-07
3.8175e-05;-8.86305e-05;-0.000300994;-7.84665e-05;-1.05945e-06;0;-1.62914e-07
3.82e-05;-8.37388e-05;-0.000303438;-7.76623e-05;-1.10464e-06;0;-1.67633e-07
3.8225e-05;-7.88435e-05;-0.000305511;-7.67303e-05;-1.15103e-06;0;-1.72326e-07
3.825e-05;-7.39667e-05;-0.000307194;-7.5688e-05;-1.1986e-06;0;-1.76979e-07
3.8275e-05;-6.91278e-05;-0.00030847;-7.45576e-05;-1.24734e-06;0;-1.81578e-07
3.83e-05;-6.43409e-05;-0.000309328;-7.33633e-05;-1.29722e-06;0;-1.86108e-07
3.8325e-05;-5.96136e-05;-0.000309759;-7.21281e-05;-1.34822e-06;0;-1.90553e-07
3.835e-05;-5.49486e-05;-0.000309756;-7.08706e-05;-1.4003e-06;0;-1.94897e-07
3.8375e-05;-5.03455e-05;-0.000309314;-6.96039e-05;-1.45342e-06;0;-1.99121e-07
3.84e-05;-4.58031e-05;-0.000308429;-6.83367e-05;-1.50755e-06;0;-2.03208e-07
3.8425e-05;-4.13201e-05;-0.000307103;-6.70738e-05;-1.56265e-06;0;-2.07138e-07
3.845e-05;-3.68954e-05;-0.000305335;-6.58171e-05;-1.61864e-06;0;-2.10891e-07
3.8475e-05;-3.25279e-05;-0.000303122;-6.45651e-05;-1.67549e-06;0;-2.14446e-07
3.85e-05;-2.82159e-05;-0.000300457;-6.33121e-05;-1.73312e-06;0;-2.17781e-07
3.8525e-05;-2.39556e-05;-0.00029733;-6.20484e-05;-1.79147e-06;0;-2.20874e-07
3.855e-05;-1.97409e-05;-0.000293729;-6.07617e-05;-1.85047e-06;0;-2.237e-07
3.8575e-05;-1.55632e-05;-0.000289643;-5.94379e-05;-1.91002e-06;0;-2.26237e-07
3.86e-05;-1.14142e-05;-0.000285063;-5.80624e-05;-1.97004e-06;0;-2.2846e-07
3.8625e-05;-7.28879e-06;-0.000279985;-5.66215e-05;-2.03044e-06;0;-2.30342e-07
3.865e-05;-3.18793e-06;-0.000274409;-5.5104e-05;-2.09112e-06;0;-2.31858e-07
3.8675e-05;8.80904e-07;-0.000268343;-5.35035e-05;-2.15196e-06;0;-2.32981e-07
3.87e-05;4.90599e-06;-0.000261797;-5.18195e-05;-2.21286e-06;0;-2.33685e-07
3.8725e-05;8.87465e-06;-0.000254786;-5.00569e-05;-2.27368e-06;0;-2.33941e-07
3.875e-05;1.2776e-05;-0.000247321;-4.82226e-05;-2.3343e-06;0;-2.33722e-07
3.8775e-05;1.66018e-05;-0.000239409;-4.63235e-05;-2.39459e-06;0;-2.32999e-07
3.88e-05;2.03466e-05;-0.000231051;-4.43648e-05;-2.45439e-06;0;-2.31743e-07
3.8825e-05;2.40059e-05;-0.000222243;-4.23492e-05;-2.51357e-06;0;-2.29925e-07
3.885e-05;2.75747e-05;-0.000212981;-4.02782e-05;-2.57195e-06;0;-2.27517e-07
3.8875e-05;3.10453e-05;-0.00020326;-3.8152e-05;-2.62937e-06;0;-2.2449e-07
3.89e-05;3.44065e-05;-0.000193074;-3.59699e-05;-2.68566e-06;0;-2.20815e-07
3.8925e-05;3.76435e-05;-0.00018242;-3.37318e-05;-2.74064e-06;0;-2.16463e-07
3.895e-05;4.07404e-05;-0.000171299;-3.14387e-05;-2.79412e-06;0;-2.11405e-07
3.8975e-05;4.36822e-05;-0.000159715;-2.90941e-05;-2.84591e-06;0;-2.05615e-07
3.9e-05;4.64578e-05;-0.000147677;-2.6703e-05;-2.8958e-06;0;-1.99066e-07
3.9025e-05;4.90594e-05;-0.000135197;-2.42701e-05;-2.94359e-06;0;-1.91729e-07
3.905e-05;5.1481e-05;-0.00012229;-2.17992e-05;-2.98907e-06;0;-1.8358e-07
3.9075e-05;5.37168e-05;-0.000108971;-1.92935e-05;-3.03201e-06;0;-1.74594e-07
3.91e-05;5.57596e-05;-9.52567e-05;-1.67573e-05;-3.07219e-06;0;-1.64746e-07
3.9125e-05;5.76024e-05;-8.11686e-05;-1.41987e-05;-3.10939e-06;0;-1.54014e-07
3.915e-05;5.92394e-05;-6.67268e-05;-1.163e-05;-3.14335e-06;0;-1.42378e-07
3.9175e-05;6.06687e-05;-5.19499e-05;-9.06696e-06;-3.17385e-06;0;-1.29816e-07
3.92e-05;6.18933e-05;-3.68529e-05;-6.52771e-06;-3.20064e-06;0;-1.1631e-07
3.9225e-05;6.29218e-05;-2.14484e-05;-4.03066e-06;-3.22347e-06;0;-1.01845e-07
3.925e-05;6.37679e-05;-5.7469e-06;-1.59231e-06;-3.24208e-06;0;-8.64062e-08
3.9275e-05;6.44484e-05;1.02419e-05;7.75511e-07;-3.25624e-06;0;-6.99806e-08
3.93e-05;6.49807e-05;2.65092e-05;3.0678e-06;-3.26567e-06;0;-5.25583e-08
3.9325e-05;6.53797e-05;4.30461e-05;5.28667e-06;-3.27012e-06;0;-3.41316e-08
3.935e-05;6.56569e-05;5.98407e-05;7.43922e-06;-3.26934e-06;0;-1.46949e-08
3.9375e-05;6.58205e-05;7.68758e-05;9.53406e-06;-3.26306e-06;0;5.75457e-09
3.94e-05;6.58769e-05;9.41279e-05;1.15786e-05;-3.25103e-06;0;2.7217e-08
3.9425e-05;6.58318e-05;0.000111569;1.35782e-05;-3.23299e-06;0;4.96898e-08
3.945e-05;6.569e-05;0.000129168;1.55379e-05;-3.20868e-06;0;7.31673e-08
3.9475e-05;6.54549e-05;0.0001469;1.74632e-05;-3.17786e-06;0;9.76408e-08
3.95e-05;6.51262e-05;0.000164737;1.93616e-05;-3.14027e-06;0;1.23098e-07
3.9525e-05;6.46999e-05;0.00018266;2.12413e-05;-3.09567e-06;0;1.49525e-07
3.955e-05;6.41676e-05;0.000200648;2.31111e-05;-3.04382e-06;0;1.76901e-07
3.9575e-05;6.35175e-05;0.000218686;2.49781e-05;-2.98449e-06;0;2.05205e-07
3.96e-05;6.27367e-05;0.000236757;2.68468e-05;-2.91746e-06;0;2.34412e-07
3.9625e-05;6.18138e-05;0.000254846;2.87172e-05;-2.8425e-06;0;2.64492e-07
3.965e-05;6.07419e-05;0.000272933;3.05846e-05;-2.7594e-06;0;2.95413e-07
3.9675e-05;5.95204e-05;0.000290997;3.24407e-05;-2.66797e-06;0;3.27139e-07
3.97e-05;5.81554e-05;0.000309012;3.42767e-05;-2.56802e-06;0;3.5963e-07
3.9725e-05;5.66571e-05;0.000326953;3.60867e-05;-2.45937e-06;0;3.92844e-07
3.975e-05;5.50379e-05;0.000344794;3.78685e-05;-2.34184e-06;0;4.26733e-07
3.9775e-05;5.33085e-05;0.000362506;3.9623e-05;-2.2153e-06;0;4.61247e-07
3.98e-05;5.14769e-05;0.000380058;4.13509e-05;-2.07959e-06;0;4.96334e-07
3.9825e-05;4.95479e-05;0.000397414;4.30507e-05;-1.9346e-06;0;5.31936e-07
3.985e-05;4.75238e-05;0.000414539;4.47165e-05;-1.78021e-06;0;5.67993e-07
3.9875e-05;4.54067e-05;0.000431396;4.63383e-05;-1.61633e-06;0;6.04441e-07
3.99e-05;4.32005e-05;0.00044795;4.79016e-05;-1.44288e-06;0;6.41215e-07
3.9925e-05;4.09124e-05;0.000464171;4.93886e-05;-1.25981e-06;0;6.78245e-07
3.995e-05;3.85529e-05;0.000480033;5.07793e-05;-1.06707e-06;0;7.15459e-07
3.9975e-05;3.61329e-05;0.000495519;5.2055e-05;-8.64638e-07;0;7.52783e-07
4e-05;3.36608e-05;0.000510616;5.32001e-05;-6.52515e-07;0;7.90141e-07
4.0025e-05;3.11391e-05;0.00052532;5.4204e-05;-4.30715e-07;0;8.27453e-07
4.005e-05;2.85638e-05;0.000539629;5.50606e-05;-1.99275e-07;0;8.6464e-07
4.0075e-05;2.59265e-05;0.000553542;5.57677e-05;4.17478e-08;0;9.01619e-07
4.01e-05;2.32171e-05;0.000567052;5.6326e-05;2.92275e-07;0;9.38307e-07
4.0125e-05;2.04288e-05;0.000580148;5.67399e-05;5.52207e-07;0;9.74618e-07
4.015e-05;1.75612e-05;0.000592816;5.70175e-05;8.21424e-07;0;1.01047e-06
4.0175e-05;1.4623e-05;0.000605034;5.71704e-05;1.09978e-06;0;1.04577e-06
4.02e-05;1.16319e-05;0.000616779;5.72131e-05;1.38712e-06;0;1.08043e-06
4.0225e-05;8.61254e-06;0.000628024;5.71627e-05;1.68324e-06;0;1.11437e-06
4.025e-05;5.59328e-06;0.000638745;5.70384e-05;1.98796e-06;0;1.14751e-06
4.0275e-05;2.6019e-06;0.00064892;5.68601e-05;2.30102e-06;0;1.17974e-06
4.03e-05;-3.36718e-07;0.000658531;5.66465e-05;2.62219e-06;0;1.211e-06
4.0325e-05;-3.2014e-06;0.000667559;5.64108e-05;2.9512e-06;0;1.2412e-06
4.035e-05;-5.97444e-06;0.000675985;5.61585e-05;3.28775e-06;0;1.27024e-06
4.0375e-05;-8.64175e-06;0.000683786;5.58863e-05;3.63153e-06;0;1.29806e-06
4.04e-05;-1.11938e-05;0.000690937;5.55842e-05;3.98221e-06;0;1.32458e-06
4.0425e-05;-1.36273e-05;0.000697411;5.52392e-05;4.33944e-06;0;1.34971e-06
4.045e-05;-1.59455e-05;0.000703176;5.48382e-05;4.70284e-06;0;1.37339e-06
4.0475e-05;-1.81581e-05;0.000708204;5.43707e-05;5.07203e-06;0;1.39554e-06
4.05e-05;-2.02797e-05;0.000712466;5.38301e-05;5.44661e-06;0;1.4161e-06
4.0525e-05;-2.23278e-05;0.000715936;5.32134e-05;5.82615e-06;0;1.43499e-06
4.055e-05;-2.43209e-05;0.000718598;5.25216e-05;6.21022e-06;0;1.45217e-06
4.0575e-05;-2.62755e-05;0.000720438;5.17581e-05;6.59836e-06;0;1.46757e-06
4.06e-05;-2.82033e-05;0.000721453;5.09272e-05;6.9901e-06;0;1.48113e-06
4.0625e-05;-3.01094e-05;0.000721642;5.00335e-05;7.38496e-06;0;1.49281e-06
4.065e-05;-3.19908e-05;0.000721012;4.90822e-05;7.78246e-06;0;1.50256e-06
4.0675e-05;-3.38385e-05;0.000719572;4.808e-05;8.18208e-06;0;1.51034e-06
4.07e-05;-3.56384e-05;0.000717332;4.70354e-05;8.58331e-06;0;1.51612e-06
4.0725e-05;-3.73738e-05;0.000714305;4.59558e-05;8.98564e-06;0;1.51985e-06
4.075e-05;-3.90253e-05;0.000710497;4.48451e-05;9.38851e-06;0;1.52152e-06
4.0775e-05;-4.05728e-05;0.000705909;4.37008e-05;9.79141e-06;0;1.52109e-06
4.08e-05;-4.19966e-05;0.000700539;4.25141e-05;1.01938e-05;0;1.51855e-06
4.0825e-05;-4.32805e-05;0.000694378;4.1272e-05;1.05951e-05;0;1.51388e-06
4.085e-05;-4.44126e-05;0.000687415;3.99602e-05;1.09947e-05;0;1.50707e-06
4.0875e-05;-4.53861e-05;0.000679634;3.85663e-05;1.13922e-05;0;1.49812e-06
4.09e-05;-4.61976e-05;0.000671015;3.70815e-05;1.17869e-05;0;1.48702e-06
4.0925e-05;-4.68463e-05;0.000661539;3.55028e-05;1.21783e-05;0;1.47377e-06
4.095e-05;-4.73331e-05;0.000651193;3.38329e-05;1.25658e-05;0;1.45838e-06
4.0975e-05;-4.76606e-05;0.000639967;3.20789e-05;1.29488e-05;0;1.44085e-06
4.1e-05;-4.78313e-05;0.000627863;3.02501e-05;1.33269e-05;0;1.42121e-06
4.1025e-05;-4.78455e-05;0.000614885;2.8355e-05;1.36994e-05;0;1.39946e-06
4.105e-05;-4.76997e-05;0.000601046;2.63997e-05;1.40658e-05;0;1.37563e-06
4.1075e-05;-4.73861e-05;0.00058636;2.43885e-05;1.44256e-05;0;1.34973e-06
4.11e-05;-4.68938e-05;0.000570846;2.2326e-05;1.47781e-05;0;1.3218e-06
4.1125e-05;-4.62113e-05;0.000554516;2.02177e-05;1.51229e-05;0;1.29185e-06
4.115e-05;-4.53276e-05;0.000537384;1.80706e-05;1.54594e-05;0;1.25992e-06
4.1175e-05;-4.42332e-05;0.000519454;1.58927e-05;1.57871e-05;0;1.22604e-06
4.12e-05;-4.29207e-05;0.00050073;1.36926e-05;1.61054e-05;0;1.19024e-06
4.1225e-05;-4.13861e-05;0.000481217;1.14804e-05;1.64139e-05;0;1.15255e-06
4.125e-05;-3.9629e-05;0.000460921;9.26721e-06;1.6712e-05;0;1.11301e-06
4.1275e-05;-3.76533e-05;0.00043985;7.06472e-06;1.69993e-05;0;1.07166e-06
4.13e-05;-3.54656e-05;0.000418013;4.88421e-06;1.72752e-05;0;1.02854e-06
4.1325e-05;-3.30739e-05;0.000395423;2.73594e-06;1.75393e-05;0;9.83673e-07
4.135e-05;-3.04877e-05;0.000372093;6.29204e-07;1.77911e-05;0;9.37112e-07
4.1375e-05;-2.7719e-05;0.00034804;-1.42777e-06;1.80301e-05;0;8.8889e-07
4.14e-05;-2.47827e-05;0.000323281;-3.42897e-06;1.82559e-05;0;8.39048e-07
4.1425e-05;-2.16957e-05;0.000297834;-5.37262e-06;1.8468e-05;0;7.87625e-07
4.145e-05;-1.84738e-05;0.000271715;-7.263e-06;1.86661e-05;0;7.34661e-07
4.1475e-05;-1.5129e-05;0.00024494;-9.11061e-06;1.88496e-05;0;6.80195e-07
4.15e-05;-1.16681e-05;0.00021753;-1.09306e-05;1.90182e-05;0;6.24267e-07
4.1525e-05;-8.09328e-06;0.000189504;-1.27401e-05;1.91714e-05;0;5.66915e-07
4.155e-05;-4.40341e-06;0.000160889;-1.45562e-05;1.9309e-05;0;5.0818e-07
4.1575e-05;-5.95622e-07;0.000131709;-1.63933e-05;1.94304e-05;0;4.48099e-07
4.16e-05;3.33371e-06;0.000101995;-1.82617e-05;1.95354e-05;0;3.86713e-07
4.1625e-05;7.38773e-06;7.17792e-05;-2.01657e-05;1.96236e-05;0;3.24059e-07
4.165e-05;1.15678e-05;4.11011e-05;-2.21031e-05;1.96946e-05;0;2.60177e-07
4.1675e-05;1.5873e-05;1.0004e-05;-2.40666e-05;1.97481e-05;0;1.95105e-07
4.17e-05;2.03009e-05;-2.1466e-05;-2.60465e-05;1.97837e-05;0;1.28882e-07
4.1725e-05;2.48492e-05;-5.32619e-05;-2.80333e-05;1.98013e-05;0;6.15487e-08
4.175e-05;2.95177e-05;-8.53375e-05;-3.00191e-05;1.98004e-05;0;-6.85613e-09
4.1775e-05;3.43074e-05;-0.000117648;-3.19978e-05;1.97808e-05;0;-7.62914e-08
4.18e-05;3.92187e-05;-0.000150153;-3.39644e-05;1.97422e-05;0;-1.46715e-07
4.1825e-05;4.42502e-05;-0.00018282;-3.59157e-05;1.96843e-05;0;-2.18084e-07
4.185e-05;4.93984e-05;-0.000215626;-3.78499e-05;1.9607e-05;0;-2.90353e-07
4.1875e-05;5.46585e-05;-0.00024856;-3.97668e-05;1.95099e-05;0;-3.63475e-07
4.19e-05;6.00272e-05;-0.000281616;-4.16661e-05;1.93929e-05;0;-4.374e-07
4.1925e-05;6.55026e-05;-0.00031479;-4.35462e-05;1.92558e-05;0;-5.12078e-07
4.195e-05;7.1085e-05;-0.000348074;-4.54027e-05;1.90983e-05;0;-5.87453e-07
4.1975e-05;7.67757e-05;-0.000381452;-4.72275e-05;1.89204e-05;0;-6.63469e-07
4.2e-05;8.25769e-05;-0.0004149;-4.90093e-05;1.87219e-05;0;-7.40066e-07
4.2025e-05;8.84899e-05;-0.000448385;-5.07328e-05;1.85026e-05;0;-8.1718e-07
4.205e-05;9.45128e-05;-0.000481859;-5.23793e-05;1.82625e-05;0;-8.94746e-07
4.2075e-05;0.000100638;-0.000515272;-5.39277e-05;1.80014e-05;0;-9.72693e-07
4.21e-05;0.000106851;-0.000548569;-5.5358e-05;1.77194e-05;0;-1.05095e-06
4.2125e-05;0.000113131;-0.0005817;-5.66541e-05;1.74162e-05;0;-1.12944e-06
4.215e-05;0.000119456;-0.000614622;-5.78071e-05;1.7092e-05;0;-1.20808e-06
4.2175e-05;0.0001258;-0.0006473;-5.8815e-05;1.67467e-05;0;-1.28678e-06
4.22e-05;0.000132142;-0.000679701;-5.9683e-05;1.63804e-05;0;-1.36547e-06
4.2225e-05;0.000138461;-0.0007118;-6.04214e-05;1.5993e-05;0;-1.44404e-06
4.225e-05;0.000144738;-0.000743569;-6.10448e-05;1.55847e-05;0;-1.52241e-06
4.2275e-05;0.000150952;-0.000774984;-6.15706e-05;1.51555e-05;0;-1.60047e-06
4.23e-05;0.000157082;-0.000806018;-6.20166e-05;1.47056e-05;0;-1.67813e-06
4.2325e-05;0.00016311;-0.00083664;-6.23994e-05;1.42351e-05;0;-1.75527e-06
4.235e-05;0.000169014;-0.000866817;-6.27328e-05;1.37443e-05;0;-1.8318e-06
4.2375e-05;0.000174779;-0.000896513;-6.30272e-05;1.32332e-05;0;-1.9076e-06
4.24e-05;0.000180394;-0.000925689;-6.32903e-05;1.27022e-05;0;-1.98255e-06
4.2425e-05;0.000185856;-0.00095431;-6.3526e-05;1.21514e-05;0;-2.05655e-06
4.245e-05;0.00019117;-0.000982335;-6.37339e-05;1.15813e-05;0;-2.12948e-06
4.2475e-05;0.000196348;-0.00100972;-6.39083e-05;1.09921e-05;0;-2.2012e-06
4.25e-05;0.000201403;-0.00103642;-6.40386e-05;1.03841e-05;0;-2.27162e-06
4.2525e-05;0.000206346;-0.0010624;-6.41121e-05;9.75783e-06;0;-2.34059e-06
4.255e-05;0.000211187;-0.0010876;-6.41164e-05;9.11361e-06;0;-2.40801e-06
4.2575e-05;0.000215926;-0.00111199;-6.40425e-05;8.45192e-06;0;-2.47374e-06
4.26e-05;0.00022056;-0.00113555;-6.38865e-05;7.77322e-06;0;-2.53767e-06
4.2625e-05;0.000225083;-0.00115823;-6.36509e-05;7.07801e-06;0;-2.59968e-06
4.265e-05;0.000229485;-0.00118004;-6.33446e-05;6.36683e-06;0;-2.65965e-06
4.2675e-05;0.000233755;-0.00120095;-6.29814e-05;5.64024e-06;0;-2.71746e-06
4.27e-05;0.000237882;-0.00122097;-6.25776e-05;4.89883e-06;0;-2.773e-06
4.2725e-05;0.000241851;-0.00124009;-6.21475e-05;4.14321e-06;0;-2.82616e-06
4.275e-05;0.000245649;-0.0012583;-6.17e-05;3.37401e-06;0;-2.87684e-06
4.2775e-05;0.000249258;-0.00127559;-6.12372e-05;2.59192e-06;0;-2.92493e-06
4.28e-05;0.00025266;-0.00129195;-6.07549e-05;1.7976e-06;0;-2.97033e-06
4.2825e-05;0.000255834;-0.00130736;-6.02444e-05;9.91786e-07;0;-3.01296e-06
4.285e-05;0.000258763;-0.00132179;-5.96946e-05;1.75201e-07;0;-3.05273e-06
4.2875e-05;0.000261435;-0.00133521;-5.90926e-05;-6.51397e-07;0;-3.08955e-06
4.29e-05;0.000263842;-0.00134761;-5.84253e-05;-1.48723e-06;0;-3.12336e-06
4.2925e-05;0.000265981;-0.00135893;-5.76792e-05;-2.33151e-06;0;-3.15407e-06
4.295e-05;0.000267854;-0.00136916;-5.68409e-05;-3.18341e-06;0;-3.18163e-06
4.2975e-05;0.000269465;-0.00137826;-5.58966e-05;-4.04211e-06;0;-3.20598e-06
4.3e-05;0.000270818;-0.00138621;-5.48322e-05;-4.90677e-06;0;-3.22706e-06
4.3025e-05;0.000271915;-0.00139298;-5.36341e-05;-5.77651e-06;0;-3.24482e-06
4.305e-05;0.000272754;-0.00139856;-5.22922e-05;-6.65047e-06;0;-3.25922e-06
4.3075e-05;0.000273333;-0.00140293;-5.0803e-05;-7.52775e-06;0;-3.27023e-06
4.31e-05;0.000273644;-0.00140609;-4.91729e-05;-8.40746e-06;0;-3.27781e-06
4.3125e-05;0.000273678;-0.00140804;-4.7418e-05;-9.28869e-06;0;-3.28193e-06
4.315e-05;0.000273429;-0.00140877;-4.55627e-05;-1.01705e-05;0;-3.28258e-06
4.3175e-05;0.000272884;-0.00140828;-4.36357e-05;-1.1052e-05;0;-3.27975e-06
4.32e-05;0.000272035;-0.00140658;-4.16661e-05;-1.19323e-05;0;-3.27342e-06
4.3225e-05;0.00027087;-0.00140365;-3.96794e-05;-1.28104e-05;0;-3.2636e-06
4.325e-05;0.000269379;-0.00139948;-3.76949e-05;-1.36854e-05;0;-3.25028e-06
4.3275e-05;0.000267553;-0.00139407;-3.57238e-05;-1.45563e-05;0;-3.23348e-06
4.33e-05;0.000265388;-0.00138739;-3.377e-05;-1.54223e-05;0;-3.21319e-06
4.3325e-05;0.000262879;-0.00137945;-3.18311e-05;-1.62823e-05;0;-3.18945e-06
4.335e-05;0.000260028;-0.00137024;-2.9902e-05;-1.71356e-05;0;-3.16226e-06
4.3375e-05;0.000256839;-0.00135975;-2.79764e-05;-1.79811e-05;0;-3.13165e-06
4.34e-05;0.00025332;-0.001348;-2.60478e-05;-1.88179e-05;0;-3.09764e-06
4.3425e-05;0.000249481;-0.001335;-2.41094e-05;-1.96451e-05;0;-3.06025e-06
4.345e-05;0.000245333;-0.00132078;-2.21544e-05;-2.04618e-05;0;-3.01952e-06
4.3475e-05;0.000240887;-0.00130534;-2.01767e-05;-2.12671e-05;0;-2.97546e-06
4.35e-05;0.000236155;-0.0012887;-1.81731e-05;-2.206e-05;0;-2.92811e-06
4.3525e-05;0.000231148;-0.00127089;-1.6144e-05;-2.28397e-05;0;-2.8775e-06
4.355e-05;0.000225878;-0.00125191;-1.4094e-05;-2.36053e-05;0;-2.82365e-06
4.3575e-05;0.000220356;-0.00123178;-1.20309e-05;-2.43557e-05;0;-2.76659e-06
4.36e-05;0.000214591;-0.00121052;-9.96452e-06;-2.50903e-05;0;-2.70635e-06
4.3625e-05;0.000208591;-0.00118814;-7.90391e-06;-2.5808e-05;0;-2.64294e-06
4.365e-05;0.00020236;-0.00116466;-5.85503e-06;-2.6508e-05;0;-2.57639e-06
4.3675e-05;0.000195902;-0.00114009;-3.81809e-06;-2.71894e-05;0;-2.50673e-06
4.37e-05;0.00018922;-0.00111446;-1.78614e-06;-2.78514e-05;0;-2.43398e-06
4.3725e-05;0.000182315;-0.0010878;2.54483e-07;-2.84931e-05;0;-2.35815e-06
4.375e-05;0.000175187;-0.00106011;2.32178e-06;-2.91135e-05;0;-2.27927e-06
4.3775e-05;0.000167836;-0.00103143;4.43475e-06;-2.9712e-05;0;-2.19737e-06
4.38e-05;0.000160266;-0.00100178;6.61018e-06;-3.02875e-05;0;-2.11247e-06
4.3825e-05;0.000152479;-0.000971179;8.86028e-06;-3.08395e-05;0;-2.02459e-06
4.385e-05;0.00014448;-0.000939649;1.11914e-05;-3.13669e-05;0;-1.93377e-06
4.3875e-05;0.000136273;-0.000907213;1.36033e-05;-3.1869e-05;0;-1.84003e-06
4.39e-05;0.000127861;-0.000873895;1.609e-05;-3.23451e-05;0;-1.74341e-06
4.3925e-05;0.000119247;-0.000839721;1.86399e-05;-3.27943e-05;0;-1.64393e-06
4.395e-05;0.000110435;-0.000804715;2.12383e-05;-3.32159e-05;0;-1.54164e-06
4.3975e-05;0.00010143;-0.000768904;2.38686e-05;-3.36092e-05;0;-1.43658e-06
4.4e-05;9.22381e-05;-0.00073231;2.65137e-05;-3.39733e-05;0;-1.32878e-06
4.4025e-05;8.28662e-05;-0.000694956;2.91567e-05;-3.43077e-05;0;-1.21828e-06
4.405e-05;7.33235e-05;-0.000656866;3.17809e-05;-3.46115e-05;0;-1.10515e-06
4.4075e-05;6.36216e-05;-0.000618065;3.43707e-05;-3.48842e-05;0;-9.89411e-07
4.41e-05;5.37754e-05;-0.000578581;3.69121e-05;-3.51249e-05;0;-8.71137e-07
4.4125e-05;4.38014e-05;-0.000538448;3.93939e-05;-3.53331e-05;0;-7.50379e-07
4.415e-05;3.37166e-05;-0.000497704;4.18078e-05;-3.55081e-05;0;-6.27202e-07
4.4175e-05;2.35384e-05;-0.000456394;4.4149e-05;-3.56493e-05;0;-5.01673e-07
4.42e-05;1.32848e-05;-0.000414566;4.64156e-05;-3.57561e-05;0;-3.73867e-07
4.4225e-05;2.97543e-06;-0.000372269;4.86083e-05;-3.58278e-05;0;-2.43866e-07
4.425e-05;-7.36907e-06;-0.000329552;5.0729e-05;-3.58641e-05;0;-1.11759e-07
4.4275e-05;-1.77294e-05;-0.000286459;5.27798e-05;-3.58643e-05;0;2.23561e-08
4.43e-05;-2.80893e-05;-0.000243034;5.47623e-05;-3.5828e-05;0;1.58373e-07
4.4325e-05;-3.84364e-05;-0.000199318;5.66766e-05;-3.57547e-05;0;2.96175e-07
4.435e-05;-4.87617e-05;-0.000155353;5.85221e-05;-3.5644e-05;0;4.35637e-07
4.4375e-05;-5.90581e-05;-0.000111176;6.02976e-05;-3.54955e-05;0;5.76621e-07
4.44e-05;-6.93198e-05;-6.68279e-05;6.20021e-05;-3.53089e-05;0;7.18982e-07
4.4425e-05;-7.95417e-05;-2.23469e-05;6.36363e-05;-3.50839e-05;0;8.62567e-07
4.445e-05;-8.97177e-05;2.22286e-05;6.52023e-05;-3.48203e-05;0;1.00721e-06
4.4475e-05;-9.98395e-05;6.68607e-05;6.67048e-05;-3.45177e-05;0;1.15275e-06
4.45e-05;-0.000109896;0.000111513;6.81515e-05;-3.41761e-05;0;1.29899e-06
4.4525e-05;-0.000119872;0.00015615;6.95527e-05;-3.37954e-05;0;1.44577e-06
4.455e-05;-0.000129757;0.000200735;7.09213e-05;-3.33755e-05;0;1.59288e-06
4.4575e-05;-0.000139538;0.000245231;7.22723e-05;-3.29163e-05;0;1.74014e-06
4.46e-05;-0.000149211;0.0002896;7.36202e-05;-3.24179e-05;0;1.88736e-06
4.4625e-05;-0.000158768;0.000333799;7.49775e-05;-3.18804e-05;0;2.03432e-06
4.465e-05;-0.000168202;0.000377788;7.63516e-05;-3.13038e-05;0;2.18083e-06
4.4675e-05;-0.000177506;0.000421524;7.77428e-05;-3.06883e-05;0;2.32669e-06
4.47e-05;-0.00018667;0.000464964;7.91444e-05;-3.00342e-05;0;2.47168e-06
4.4725e-05;-0.000195681;0.000508065;8.05431e-05;-2.93417e-05;0;2.6156e-06
4.475e-05;-0.000204529;0.000550783;8.19213e-05;-2.86111e-05;0;2.75823e-06
4.4775e-05;-0.000213203;0.000593074;8.32597e-05;-2.78427e-05;0;2.89937e-06
4.48e-05;-0.000221693;0.000634893;8.45396e-05;-2.70371e-05;0;3.0388e-06
4.4825e-05;-0.00022999;0.000676198;8.57449e-05;-2.61947e-05;0;3.17631e-06
4.485e-05;-0.000238088;0.000716949;8.68627e-05;-2.53159e-05;0;3.31168e-06
4.4875e-05;-0.000245984;0.000757108;8.7884e-05;-2.44015e-05;0;3.44471e-06
4.49e-05;-0.000253672;0.000796643;8.8803e-05;-2.34521e-05;0;3.57518e-06
4.4925e-05;-0.000261144;0.000835526;8.96175e-05;-2.24684e-05;0;3.70288e-06
4.495e-05;-0.000268386;0.000873731;9.03282e-05;-2.14511e-05;0;3.82758e-06
4.4975e-05;-0.000275388;0.000911235;9.09399e-05;-2.04011e-05;0;3.94908e-06
4.5e-05;-0.000282136;0.000948014;9.14606e-05;-1.93194e-05;0;4.06717e-06
4.5025e-05;-0.00028862;0.000984043;9.19007e-05;-1.82067e-05;0;4.18163e-06
4.505e-05;-0.000294832;0.0010193;9.22706e-05;-1.70642e-05;0;4.29226e-06
4.5075e-05;-0.000300764;0.00105374;9.25769e-05;-1.58929e-05;0;4.39886e-06
4.51e-05;-0.000306411;0.00108734;9.28209e-05;-1.46938e-05;0;4.50124e-06
4.5125e-05;-0.000311768;0.00112006;9.29973e-05;-1.34682e-05;0;4.59922e-06
4.515e-05;-0.00031683;0.00115184;9.30958e-05;-1.22173e-05;0;4.69261e-06
4.5175e-05;-0.000321589;0.00118265;9.31038e-05;-1.09422e-05;0;4.78125e-06
4.52e-05;-0.000326035;0.00121243;9.30096e-05;-9.64422e-06;0;4.86498e-06
4.5225e-05;-0.000330154;0.00124115;9.28052e-05;-8.32474e-06;0;4.94365e-06
4.525e-05;-0.000333934;0.00126876;9.24894e-05;-6.98507e-06;0;5.01712e-06
4.5275e-05;-0.000337364;0.00129525;9.20678e-05;-5.62662e-06;0;5.08525e-06
4.53e-05;-0.00034044;0.0013206;9.1552e-05;-4.2508e-06;0;5.1479e-06
4.5325e-05;-0.000343163;0.00134478;9.09559e-05;-2.85909e-06;0;5.20494e-06
4.535e-05;-0.000345534;0.0013678;9.02923e-05;-1.453e-06;0;5.25625e-06
4.5375e-05;-0.000347559;0.00138963;8.95703e-05;-3.40619e-08;0;5.3017e-06
4.54e-05;-0.000349243;0.00141026;8.87939e-05;1.39613e-06;0;5.34117e-06
4.5425e-05;-0.00035059;0.00142967;8.79629e-05;2.83595e-06;0;5.37453e-06
4.545e-05;-0.000351602;0.00144785;8.70732e-05;4.28374e-06;0;5.40168e-06
4.5475e-05;-0.000352278;0.00146479;8.61182e-05;5.73778e-06;0;5.42249e-06
4.55e-05;-0.000352614;0.00148045;8.50902e-05;7.19635e-06;0;5.43685e-06
4.5525e-05;-0.000352608;0.00149482;8.39835e-05;8.65765e-06;0;5.44466e-06
4.555e-05;-0.000352259;0.00150788;8.27958e-05;1.01199e-05;0;5.4458e-06
4.5575e-05;-0.000351571;0.00151962;8.15303e-05;1.15812e-05;0;5.44018e-06
4.56e-05;-0.000350545;0.00153004;8.01947e-05;1.30398e-05;0;5.42769e-06
4.5625e-05;-0.00034918;0.00153912;7.88006e-05;1.44937e-05;0;5.40825e-06
4.565e-05;-0.000347476;0.00154686;7.7362e-05;1.59411e-05;0;5.38177e-06
4.5675e-05;-0.00034543;0.00155328;7.58943e-05;1.738e-05;0;5.34817e-06
4.57e-05;-0.00034304;0.00155839;7.44129e-05;1.88085e-05;0;5.3074e-06
4.5725e-05;-0.000340307;0.0015622;7.29307e-05;2.02247e-05;0;5.25939e-06
4.575e-05;-0.000337235;0.00156473;7.14553e-05;2.16266e-05;0;5.20411e-06
4.5775e-05;-0.00033383;0.00156599;6.99867e-05;2.30122e-05;0;5.14153e-06
4.58e-05;-0.000330105;0.00156598;6.85168e-05;2.43798e-05;0;5.07162e-06
4.5825e-05;-0.000326071;0.00156471;6.70291e-05;2.57272e-05;0;4.99438e-06
4.585e-05;-0.000321743;0.00156218;6.55005e-05;2.70527e-05;0;4.90981e-06
4.5875e-05;-0.000317136;0.00155839;6.39019e-05;2.83542e-05;0;4.81792e-06
4.59e-05;-0.000312258;0.00155333;6.22015e-05;2.96298e-05;0;4.71873e-06
4.5925e-05;-0.000307119;0.00154699;6.03695e-05;3.08777e-05;0;4.61226e-06
4.595e-05;-0.000301723;0.00153936;5.83828e-05;3.20959e-05;0;4.49855e-06
4.5975e-05;-0.000296076;0.00153045;5.62298e-05;3.32826e-05;0;4.37765e-06
4.6e-05;-0.000290178;0.00152026;5.39111e-05;3.44358e-05;0;4.2496e-06
4.6025e-05;-0.000284027;0.0015088;5.14385e-05;3.55536e-05;0;4.11446e-06
4.605e-05;-0.000277616;0.00149608;4.88333e-05;3.66343e-05;0;3.97231e-06
4.6075e-05;-0.000270936;0.00148211;4.61237e-05;3.76759e-05;0;3.82323e-06
4.61e-05;-0.000263977;0.00146693;4.3343e-05;3.86767e-05;0;3.6673e-06
4.6125e-05;-0.000256728;0.00145055;4.05269e-05;3.96348e-05;0;3.50465e-06
4.615e-05;-0.000249186;0.00143301;3.77096e-05;4.05484e-05;0;3.33539e-06
4.6175e-05;-0.000241348;0.00141434;3.49209e-05;4.14159e-05;0;3.15966e-06
4.62e-05;-0.000233224;0.00139456;3.21835e-05;4.22355e-05;0;2.97762e-06
4.6225e-05;-0.00022483;0.00137371;2.95121e-05;4.30057e-05;0;2.78944e-06
4.625e-05;-0.000216191;0.00135182;2.6912e-05;4.37247e-05;0;2.59531e-06
4.6275e-05;-0.000207337;0.00132892;2.43791e-05;4.43912e-05;0;2.39546e-06
4.63e-05;-0.0001983;0.00130501;2.18996e-05;4.50037e-05;0;2.19011e-06
4.6325e-05;-0.000189113;0.00128013;1.94535e-05;4.55607e-05;0;1.97951e-06
4.635e-05;-0.000179801;0.00125426;1.70193e-05;4.6061e-05;0;1.76393e-06
4.6375e-05;-0.00017039;0.00122743;1.45791e-05;4.65033e-05;0;1.54366e-06
4.64e-05;-0.000160897;0.00119965;1.2121e-05;4.68865e-05;0;1.31896e-06
4.6425e-05;-0.000151337;0.00117093;9.6398e-06;4.72095e-05;0;1.09016e-06
4.645e-05;-0.000141719;0.00114131;7.1355e-06;4.74713e-05;0;8.57553e-07
4.6475e-05;-0.000132049;0.00111083;4.61257e-06;4.7671e-05;0;6.21446e-07
4.65e-05;-0.000122334;0.00107952;2.07924e-06;4.78076e-05;0;3.82153e-07
4.6525e-05;-0.000112575;0.00104745;-4.53672e-07;4.78803e-05;0;1.39988e-07
4.655e-05;-0.000102777;0.00101465;-2.97509e-06;4.78886e-05;0;-1.04733e-07
4.6575e-05;-9.29378e-05;0.000981185;-5.4762e-06;4.78316e-05;0;-3.51694e-07
4.66e-05;-8.30571e-05;0.0009471;-7.95195e-06;4.77089e-05;0;-6.0058e-07
4.6625e-05;-7.31338e-05;0.000912439;-1.04011e-05;4.75198e-05;0;-8.51075e-07
4.665e-05;-6.31696e-05;0.000877244;-1.28256e-05;4.7264e-05;0;-1.10286e-06
4.6675e-05;-5.31698e-05;0.000841554;-1.52313e-05;4.6941e-05;0;-1.35563e-06
4.67e-05;-4.31444e-05;0.000805404;-1.76276e-05;4.65506e-05;0;-1.60905e-06
4.6725e-05;-3.31077e-05;0.000768819;-2.00272e-05;4.60926e-05;0;-1.86282e-06
4.675e-05;-2.30783e-05;0.00073182;-2.24431e-05;4.55668e-05;0;-2.11662e-06
4.6775e-05;-1.30779e-05;0.00069443;-2.48857e-05;4.49731e-05;0;-2.37012e-06
4.68e-05;-3.12933e-06;0.000656672;-2.73605e-05;4.43117e-05;0;-2.62302e-06
4.6825e-05;6.74512e-06;0.000618575;-2.98681e-05;4.35826e-05;0;-2.87498e-06
4.685e-05;1.65253e-05;0.000580171;-3.24053e-05;4.27861e-05;0;-3.12568e-06
4.6875e-05;2.61933e-05;0.000541498;-3.49652e-05;4.19226e-05;0;-3.37481e-06
4.69e-05;3.57334e-05;0.000502598;-3.75364e-05;4.09924e-05;0;-3.62203e-06
4.6925e-05;4.51319e-05;0.000463518;-4.01026e-05;3.99962e-05;0;-3.86703e-06
4.695e-05;5.43784e-05;0.000424313;-4.26452e-05;3.89344e-05;0;-4.10948e-06
4.6975e-05;6.34658e-05;0.000385034;-4.5146e-05;3.78079e-05;0;-4.3491e-06
4.7e-05;7.23911e-05;0.000345732;-4.75902e-05;3.66175e-05;0;-4.58556e-06
4.7025e-05;8.11538e-05;0.000306454;-4.99671e-05;3.53639e-05;0;-4.81857e-06
4.705e-05;8.97546e-05;0.000267241;-5.22703e-05;3.40482e-05;0;-5.04787e-06
4.7075e-05;9.81946e-05;0.000228132;-5.44973e-05;3.26714e-05;0;-5.27317e-06
4.71e-05;0.000106475;0.000189157;-5.66503e-05;3.12345e-05;0;-5.49423e-06
4.7125e-05;0.000114597;0.000150339;-5.87357e-05;2.97388e-05;0;-5.71078e-06
4.715e-05;0.00012256;0.000111693;-6.07633e-05;2.81854e-05;0;-5.92259e-06
4.7175e-05;0.000130362;7.32321e-05;-6.27419e-05;2.65756e-05;0;-6.12943e-06
4.72e-05;0.000137998;3.49717e-05;-6.46771e-05;2.49107e-05;0;-6.33107e-06
4.7225e-05;0.000145462;-3.06819e-06;-6.65696e-05;2.31921e-05;0;-6.52729e-06
4.725e-05;0.000152741;-4.08609e-05;-6.84151e-05;2.14213e-05;0;-6.71787e-06
4.7275e-05;0.000159824;-7.83724e-05;-7.02041e-05;1.95997e-05;0;-6.90259e-06
4.73e-05;0.000166692;-0.00011556;-7.19208e-05;1.77288e-05;0;-7.08122e-06
4.7325e-05;0.000173322;-0.000152373;-7.35444e-05;1.58105e-05;0;-7.25354e-06
4.735e-05;0.000179688;-0.000188751;-7.50522e-05;1.38462e-05;0;-7.41931e-06
4.7375e-05;0.000185766;-0.000224636;-7.64253e-05;1.18379e-05;0;-7.5783e-06
4.74e-05;0.000191532;-0.000259969;-7.76541e-05;9.78745e-06;0;-7.73024e-06
4.7425e-05;0.00019697;-0.000294701;-7.87399e-05;7.69673e-06;0;-7.8749e-06
4.745e-05;0.000202068;-0.000328787;-7.96935e-05;5.56782e-06;0;-8.01201e-06
4.7475e-05;0.000206821;-0.000362188;-8.0533e-05;3.40283e-06;0;-8.14132e-06
4.75e-05;0.000211228;-0.000394874;-8.12811e-05;1.20395e-06;0;-8.26258e-06
4.7525e-05;0.000215295;-0.000426822;-8.19635e-05;-1.02653e-06;0;-8.37554e-06
4.755e-05;0.00021903;-0.000458017;-8.26065e-05;-3.2863e-06;0;-8.47996e-06
4.7575e-05;0.000222441;-0.000488452;-8.3234e-05;-5.57294e-06;0;-8.57561e-06
4.76e-05;0.000225535;-0.000518125;-8.38651e-05;-7.88402e-06;0;-8.66227e-06
4.7625e-05;0.000228318;-0.000547034;-8.45128e-05;-1.0217e-05;0;-8.73973e-06
4.765e-05;0.000230799;-0.000575179;-8.5185e-05;-1.25694e-05;0;-8.80778e-06
4.7675e-05;0.000232988;-0.000602563;-8.5884e-05;-1.49387e-05;0;-8.86624e-06
4.77e-05;0.000234898;-0.000629183;-8.66043e-05;-1.73221e-05;0;-8.91492e-06
4.7725e-05;0.000236541;-0.00065503;-8.73315e-05;-1.97171e-05;0;-8.95366e-06
4.775e-05;0.000237932;-0.000680084;-8.80426e-05;-2.21211e-05;0;-8.98228e-06
4.7775e-05;0.00023908;-0.00070432;-8.87105e-05;-2.45312e-05;0;-9.00063e-06
4.78e-05;0.000239988;-0.00072771;-8.93093e-05;-2.69449e-05;0;-9.00856e-06
4.7825e-05;0.000240654;-0.000750226;-8.98186e-05;-2.93595e-05;0;-9.00595e-06
4.785e-05;0.000241069;-0.000771841;-9.02241e-05;-3.17721e-05;0;-8.99269e-06
4.7875e-05;0.000241217;-0.000792532;-9.05176e-05;-3.418e-05;0;-8.96865e-06
4.79e-05;0.000241078;-0.000812279;-9.06962e-05;-3.65805e-05;0;-8.93377e-06
4.7925e-05;0.000240637;-0.000831067;-9.07622e-05;-3.89707e-05;0;-8.88795e-06
4.795e-05;0.000239877;-0.00084889;-9.07215e-05;-4.13477e-05;0;-8.83115e-06
4.7975e-05;0.000238789;-0.00086574;-9.05806e-05;-4.37087e-05;0;-8.7633e-06
4.8e-05;0.000237367;-0.000881611;-9.03434e-05;-4.60508e-05;0;-8.68436e-06
4.8025e-05;0.000235607;-0.000896494;-9.00107e-05;-4.83711e-05;0;-8.59432e-06
4.805e-05;0.000233508;-0.00091038;-8.95824e-05;-5.06665e-05;0;-8.49314e-06
4.8075e-05;0.000231071;-0.000923263;-8.90601e-05;-5.29341e-05;0;-8.38082e-06
4.81e-05;0.000228301;-0.000935139;-8.84477e-05;-5.51709e-05;0;-8.25739e-06
4.8125e-05;0.000225207;-0.00094601;-8.775e-05;-5.73739e-05;0;-8.12287e-06
4.815e-05;0.000221802;-0.000955874;-8.69714e-05;-5.95402e-05;0;-7.97734e-06
4.8175e-05;0.000218102;-0.000964727;-8.61153e-05;-6.16668e-05;0;-7.82088e-06
4.82e-05;0.000214127;-0.000972568;-8.51861e-05;-6.37509e-05;0;-7.65361e-06
4.8225e-05;0.000209898;-0.000979393;-8.4189e-05;-6.57895e-05;0;-7.47569e-06
4.825e-05;0.000205437;-0.0009852;-8.31294e-05;-6.77799e-05;0;-7.28731e-06
4.8275e-05;0.000200766;-0.000989988;-8.20119e-05;-6.97193e-05;0;-7.08867e-06
4.83e-05;0.000195901;-0.000993761;-8.08416e-05;-7.16052e-05;0;-6.88e-06
4.8325e-05;0.000190857;-0.000996535;-7.96266e-05;-7.34348e-05;0;-6.66155e-06
4.835e-05;0.000185645;-0.000998334;-7.83793e-05;-7.52056e-05;0;-6.43358e-06
4.8375e-05;0.000180274;-0.000999193;-7.71142e-05;-7.69153e-05;0;-6.19634e-06
4.84e-05;0.000174749;-0.000999144;-7.5843e-05;-7.85614e-05;0;-5.95009e-06
4.8425e-05;0.000169073;-0.000998213;-7.45707e-05;-8.01415e-05;0;-5.69509e-06
4.845e-05;0.000163243;-0.000996418;-7.32949e-05;-8.16536e-05;0;-5.43161e-06
4.8475e-05;0.000157251;-0.000993769;-7.20074e-05;-8.30953e-05;0;-5.1599e-06
4.85e-05;0.000151088;-0.000990269;-7.06965e-05;-8.44645e-05;0;-4.88025e-06
4.8525e-05;0.000144743;-0.00098592;-6.93494e-05;-8.57592e-05;0;-4.59294e-06
4.855e-05;0.000138208;-0.000980723;-6.79531e-05;-8.69773e-05;0;-4.29826e-06
4.8575e-05;0.000131479;-0.000974678;-6.64985e-05;-8.8117e-05;0;-3.99652e-06
4.86e-05;0.000124559;-0.000967793;-6.49834e-05;-8.91761e-05;0;-3.68804e-06
4.8625e-05;0.000117458;-0.00096008;-6.34135e-05;-9.0153e-05;0;-3.37313e-06
4.865e-05;0.000110196;-0.000951558;-6.18002e-05;-9.10458e-05;0;-3.05213e-06
4.8675e-05;0.000102797;-0.000942243;-6.01557e-05;-9.18527e-05;0;-2.72536e-06
4.87e-05;9.52854e-05;-0.000932154;-5.84907e-05;-9.2572e-05;0;-2.39315e-06
4.8725e-05;8.76885e-05;-0.000921315;-5.68143e-05;-9.32023e-05;0;-2.05581e-06
4.875e-05;8.00287e-05;-0.000909755;-5.51361e-05;-9.37419e-05;0;-1.71367e-06
4.8775e-05;7.23264e-05;-0.000897513;-5.34661e-05;-9.41896e-05;0;-1.36705e-06
4.88e-05;6.45998e-05;-0.000884633;-5.18123e-05;-9.45439e-05;0;-1.01627e-06
4.8825e-05;5.68661e-05;-0.000871159;-5.01774e-05;-9.48038e-05;0;-6.6166e-07
4.885e-05;4.91412e-05;-0.000857131;-4.85584e-05;-9.49683e-05;0;-3.03576e-07
4.8875e-05;4.14388e-05;-0.000842589;-4.69474e-05;-9.50363e-05;0;5.76299e-08
4.89e-05;3.37688e-05;-0.000827567;-4.53318e-05;-9.50072e-05;0;4.21592e-07
4.8925e-05;2.61362e-05;-0.000812093;-4.3694e-05;-9.48803e-05;0;7.87937e-07
4.895e-05;1.854e-05;-0.000796186;-4.20119e-05;-9.4655e-05;0;1.15629e-06
4.8975e-05;1.0973e-05;-0.000779852;-4.02614e-05;-9.4331e-05;0;1.52628e-06
4.9e-05;3.42263e-06;-0.000763095;-3.84228e-05;-9.39078e-05;0;1.89753e-06
4.9025e-05;-4.12666e-06;-0.000745921;-3.64871e-05;-9.33853e-05;0;2.26969e-06
4.905e-05;-1.16895e-05;-0.000728338;-3.4458e-05;-9.27634e-05;0;2.64239e-06
4.9075e-05;-1.9276e-05;-0.00071036;-3.235e-05;-9.20419e-05;0;3.01527e-06
4.91e-05;-2.68887e-05;-0.000692003;-3.01852e-05;-9.1221e-05;0;3.38798e-06
4.9125e-05;-3.45229e-05;-0.000673284;-2.79907e-05;-9.03008e-05;0;3.76016e-06
4.915e-05;-4.21675e-05;-0.000654228;-2.57972e-05;-8.92813e-05;0;4.13143e-06
4.9175e-05;-4.98075e-05;-0.000634864;-2.36356e-05;-8.8163e-05;0;4.50141e-06
4.92e-05;-5.74265e-05;-0.000615226;-2.15326e-05;-8.69462e-05;0;4.86973e-06
4.9225e-05;-6.50072e-05;-0.000595343;-1.95058e-05;-8.56312e-05;0;5.23597e-06
4.925e-05;-7.25328e-05;-0.00057525;-1.75634e-05;-8.42187e-05;0;5.59976e-06
4.9275e-05;-7.99869e-05;-0.000554983;-1.5706e-05;-8.27092e-05;0;5.96067e-06
4.93e-05;-8.7354e-05;-0.000534584;-1.39298e-05;-8.11034e-05;0;6.31833e-06
4.9325e-05;-9.4618e-05;-0.000514099;-1.22269e-05;-7.94022e-05;0;6.67231e-06
4.935e-05;-0.000101762;-0.000493571;-1.05849e-05;-7.76065e-05;0;7.02221e-06
4.9375e-05;-0.000108769;-0.000473033;-8.98621e-06;-7.57175e-05;0;7.36761e-06
4.94e-05;-0.000115621;-0.000452512;-7.41252e-06;-7.37362e-05;0;7.70809e-06
4.9425e-05;-0.000122305;-0.000432027;-5.84911e-06;-7.16642e-05;0;8.0432e-06
4.945e-05;-0.000128811;-0.000411597;-4.28782e-06;-6.95029e-05;0;8.37249e-06
4.9475e-05;-0.000135136;-0.000391239;-2.72628e-06;-6.7254e-05;0;8.69551e-06
4.95e-05;-0.000141278;-0.000370968;-1.16576e-06;-6.49193e-05;0;9.01181e-06
4.9525e-05;-0.000147241;-0.0003508;3.89769e-07;-6.25007e-05;0;9.32094e-06
4.955e-05;-0.00015303;-0.000330753;1.93324e-06;-6.00003e-05;0;9.62247e-06
4.9575e-05;-0.000158648;-0.000310851;3.45519e-06;-5.74202e-05;0;9.91599e-06
4.96e-05;-0.000164099;-0.000291121;4.94728e-06;-5.47627e-05;0;1.02011e-05
4.9625e-05;-0.000169387;-0.000271584;6.40679e-06;-5.20302e-05;0;1.04774e-05
4.965e-05;-0.000174513;-0.000252261;7.83841e-06;-4.92251e-05;0;1.07446e-05
4.9675e-05;-0.000179474;-0.000233172;9.25174e-06;-4.63499e-05;0;1.10024e-05
4.97e-05;-0.00018427;-0.000214336;1.06567e-05;-4.3407e-05;0;1.12503e-05
4.9725e-05;-0.000188896;-0.000195778;1.2061e-05;-4.03992e-05;0;1.1488e-05
4.975e-05;-0.000193349;-0.000177521;1.34694e-05;-3.7329e-05;0;1.17153e-05
4.9775e-05;-0.000197621;-0.000159581;1.48854e-05;-3.41992e-05;0;1.19318e-05
4.98e-05;-0.000201705;-0.000141972;1.63092e-05;-3.10125e-05;0;1.21371e-05
4.9825e-05;-0.000205591;-0.000124701;1.77364e-05;-2.77718e-05;0;1.2331e-05
4.985e-05;-0.00020927;-0.000107777;1.91575e-05;-2.44798e-05;0;1.25131e-05
4.9875e-05;-0.000212732;-9.12091e-05;2.05615e-05;-2.11396e-05;0;1.26833e-05
4.99e-05;-0.000215967;-7.50009e-05;2.19409e-05;-1.7754e-05;0;1.28412e-05
4.9925e-05;-0.000218964;-5.91527e-05;2.32926e-05;-1.43263e-05;0;1.29867e-05
4.995e-05;-0.000221715;-4.36641e-05;2.46167e-05;-1.08596e-05;0;1.31197e-05
4.9975e-05;-0.000224209;-2.85375e-05;2.59125e-05;-7.357e-06;0;1.324e-05
5e-05;-0.000226442;-1.37797e-05;2.71776e-05;-3.82198e-06;0;1.33474e-05
5.0025e-05;-0.000228411;6.00635e-07;2.84097e-05;-2.57931e-07;0;1.3442e-05
5.005e-05;-0.000230115;1.45939e-05;2.96085e-05;3.33166e-06;0;1.35235e-05
5.0075e-05;-0.00023156;2.81882e-05;3.07747e-05;6.94323e-06;0;1.35918e-05
5.01e-05;-0.00023275;4.13666e-05;3.1908e-05;1.05731e-05;0;1.36469e-05
5.0125e-05;-0.000233691;5.41083e-05;3.30052e-05;1.42177e-05;0;1.36886e-05
5.015e-05;-0.000234389;6.63935e-05;3.40618e-05;1.78733e-05;0;1.37169e-05
5.0175e-05;-0.000234846;7.82102e-05;3.50752e-05;2.15361e-05;0;1.37315e-05
5.02e-05;-0.00023506;8.95567e-05;3.60443e-05;2.52025e-05;0;1.37326e-05
5.0225e-05;-0.000235027;0.000100439;3.69684e-05;2.88688e-05;0;1.372e-05
5.025e-05;-0.000234737;0.000110869;3.78448e-05;3.25311e-05;0;1.36938e-05
5.0275e-05;-0.000234181;0.00012086;3.86708e-05;3.6186e-05;0;1.36539e-05
5.03e-05;-0.000233347;0.000130433;3.94468e-05;3.98298e-05;0;1.36006e-05
5.0325e-05;-0.000232222;0.000139615;4.01786e-05;4.34588e-05;0;1.35337e-05
5.035e-05;-0.000230794;0.00014843;4.08754e-05;4.70696e-05;0;1.34535e-05
5.0375e-05;-0.00022905;0.0001569;4.15453e-05;5.06587e-05;0;1.33599e-05
5.04e-05;-0.000226982;0.000165038;4.21929e-05;5.42225e-05;0;1.32532e-05
5.0425e-05;-0.000224579;0.000172847;4.28209e-05;5.77576e-05;0;1.31333e-05
5.045e-05;-0.000221836;0.000180329;4.34329e-05;6.12607e-05;0;1.30003e-05
5.0475e-05;-0.000218746;0.000187484;4.40344e-05;6.47283e-05;0;1.28543e-05
5.05e-05;-0.000215304;0.000194305;4.4632e-05;6.81571e-05;0;1.26954e-05
5.0525e-05;-0.000211508;0.000200784;4.5231e-05;7.15436e-05;0;1.25236e-05
5.055e-05;-0.000207359;0.00020691;4.58372e-05;7.48846e-05;0;1.23391e-05
5.0575e-05;-0.000202859;0.00021268;4.64576e-05;7.81765e-05;0;1.21419e-05
5.06e-05;-0.000198015;0.000218096;4.71012e-05;8.1416e-05;0;1.19322e-05
5.0625e-05;-0.000192834;0.000223166;4.77755e-05;8.45997e-05;0;1.17102e-05
5.065e-05;-0.000187327;0.0002279;4.84823e-05;8.77241e-05;0;1.14761e-05
5.0675e-05;-0.000181506;0.000232305;4.92171e-05;9.07859e-05;0;1.123e-05
5.07e-05;-0.000175379;0.000236396;4.99717e-05;9.37818e-05;0;1.09721e-05
5.0725e-05;-0.000168954;0.000240191;5.07383e-05;9.67084e-05;0;1.07027e-05
5.075e-05;-0.000162236;0.000243715;5.15106e-05;9.95625e-05;0;1.04219e-05
5.0775e-05;-0.000155226;0.000246992;5.22823e-05;0.000102341;0;1.01299e-05
5.08e-05;-0.000147927;0.000250044;5.30465e-05;0.000105041;0;9.82701e-06
5.0825e-05;-0.000140341;0.000252887;5.37967e-05;0.000107659;0;9.51336e-06
5.085e-05;-0.000132466;0.000255539;5.45291e-05;0.000110193;0;9.18921e-06
5.0875e-05;-0.000124303;0.000258018;5.52435e-05;0.000112639;0;8.85482e-06
5.09e-05;-0.000115848;0.000260339;5.59403e-05;0.000114996;0;8.51049e-06
5.0925e-05;-0.000107098;0.000262518;5.66184e-05;0.00011726;0;8.15654e-06
5.095e-05;-9.8051e-05;0.000264567;5.72746e-05;0.00011943;0;7.79333e-06
5.0975e-05;-8.8706e-05;0.000266501;5.79065e-05;0.000121502;0;7.42123e-06
5.1e-05;-7.90627e-05;0.000268342;5.85146e-05;0.000123476;0;7.04062e-06
5.1025e-05;-6.91233e-05;0.000270114;5.91018e-05;0.000125348;0;6.65191e-06
5.105e-05;-5.8893e-05;0.000271837;5.9669e-05;0.000127117;0;6.2555e-06
5.1075e-05;-4.83799e-05;0.000273522;6.02134e-05;0.00012878;0;5.85178e-06
5.11e-05;-3.7594e-05;0.000275172;6.0728e-05;0.000130337;0;5.44117e-06
5.1125e-05;-2.65444e-05;0.000276786;6.12043e-05;0.000131786;0;5.02407e-06
5.115e-05;-1.52383e-05;0.000278357;6.16338e-05;0.000133124;0;4.60091e-06
5.1175e-05;-3.68166e-06;0.000279875;6.20082e-05;0.00013435;0;4.17211e-06
5.12e-05;8.11859e-06;0.000281326;6.23203e-05;0.000135463;0;3.73815e-06
5.1225e-05;2.01531e-05;0.000282695;6.25669e-05;0.000136461;0;3.29948e-06
5.125e-05;3.24098e-05;0.000283971;6.27525e-05;0.000137343;0;2.85662e-06
5.1275e-05;4.48748e-05;0.000285156;6.28899e-05;0.000138107;0;2.41005e-06
5.13e-05;5.75318e-05;0.000286259;6.29973e-05;0.000138754;0;1.9603e-06
5.1325e-05;7.03626e-05;0.000287294;6.30917e-05;0.00013928;0;1.50786e-06
5.135e-05;8.33462e-05;0.000288274;6.31858e-05;0.000139687;0;1.05324e-06
5.1375e-05;9.6461e-05;0.000289213;6.32876e-05;0.000139972;0;5.96923e-07
5.14e-05;0.000109687;0.000290132;6.3402e-05;0.000140136;0;1.39411e-07
5.1425e-05;0.000123006;0.000291053;6.35314e-05;0.000140178;0;-3.1881e-07
5.145e-05;0.000136404;0.000291998;6.36742e-05;0.000140097;0;-7.77246e-07
5.1475e-05;0.000149867;0.000292982;6.38238e-05;0.000139895;0;-1.2354e-06
5.15e-05;0.000163383;0.000294015;6.39699e-05;0.000139571;0;-1.69276e-06
5.1525e-05;0.000176942;0.000295108;6.41008e-05;0.000139125;0;-2.14883e-06
5.155e-05;0.000190536;0.000296266;6.42048e-05;0.000138558;0;-2.60311e-06
5.1575e-05;0.000204163;0.000297494;6.42693e-05;0.000137869;0;-3.0551e-06
5.16e-05;0.000217822;0.000298791;6.42806e-05;0.000137061;0;-3.50433e-06
5.1625e-05;0.000231512;0.00030015;6.4226e-05;0.000136133;0;-3.95036e-06
5.165e-05;0.000245234;0.000301565;6.40988e-05;0.000135086;0;-4.39275e-06
5.1675e-05;0.000258983;0.000303036;6.39005e-05;0.000133923;0;-4.8311e-06
5.17e-05;0.000272755;0.000304566;6.36402e-05;0.000132642;0;-5.26499e-06
5.1725e-05;0.000286539;0.000306159;6.33296e-05;0.000131247;0;-5.69403e-06
5.175e-05;0.000300318;0.000307816;6.29794e-05;0.000129737;0;-6.1178e-06
5.1775e-05;0.000314065;0.000309537;6.25978e-05;0.000128116;0;-6.53589e-06
5.18e-05;0.000327751;0.000311317;6.21906e-05;0.000126383;0;-6.94786e-06
5.1825e-05;0.000341341;0.000313156;6.17606e-05;0.00012454;0;-7.35329e-06
5.185e-05;0.000354805;0.000315051;6.13053e-05;0.00012259;0;-7.75175e-06
5.1875e-05;0.000368113;0.000316993;6.08165e-05;0.000120534;0;-8.14283e-06
5.19e-05;0.00038124;0.000318973;6.02823e-05;0.000118373;0;-8.52613e-06
5.1925e-05;0.000394162;0.000320985;5.96915e-05;0.00011611;0;-8.90128e-06
5.195e-05;0.000406863;0.000323024;5.90368e-05;0.000113746;0;-9.26793e-06
5.1975e-05;0.000419334;0.000325092;5.83138e-05;0.000111284;0;-9.62574e-06
5.2e-05;0.000431568;0.000327189;5.75187e-05;0.000108726;0;-9.97438e-06
5.2025e-05;0.000443562;0.000329314;5.66479e-05;0.000106074;0;-1.03135e-05
5.205e-05;0.000455314;0.000331462;5.56993e-05;0.000103332;0;-1.06428e-05
5.2075e-05;0.000466826;0.000333628;5.46745e-05;0.000100501;0;-1.0962e-05
5.21e-05;0.000478099;0.000335807;5.35784e-05;9.75844e-05;0;-1.12706e-05
5.2125e-05;0.000489134;0.000337989;5.24167e-05;9.45856e-05;0;-1.15683e-05
5.215e-05;0.000499931;0.000340157;5.11949e-05;9.15071e-05;0;-1.18549e-05
5.2175e-05;0.000510487;0.000342292;4.9919e-05;8.83521e-05;0;-1.213e-05
5.22e-05;0.00052079;0.000344371;4.85979e-05;8.51236e-05;0;-1.23932e-05
5.2225e-05;0.000530826;0.000346377;4.72434e-05;8.18249e-05;0;-1.26444e-05
5.225e-05;0.000540575;0.000348294;4.58665e-05;7.84592e-05;0;-1.28833e-05
5.2275e-05;0.000550015;0.000350105;4.44734e-05;7.50298e-05;0;-1.31097e-05
5.23e-05;0.000559119;0.000351795;4.3065e-05;7.15401e-05;0;-1.33234e-05
5.2325e-05;0.000567859;0.00035335;4.16399e-05;6.79936e-05;0;-1.3524e-05
5.235e-05;0.000576204;0.000354765;4.01975e-05;6.43939e-05;0;-1.37115e-05
5.2375e-05;0.000584125;0.000356034;3.8738e-05;6.07444e-05;0;-1.38855e-05
5.24e-05;0.000591597;0.000357158;3.72605e-05;5.70487e-05;0;-1.40458e-05
5.2425e-05;0.000598594;0.000358132;3.5762e-05;5.33105e-05;0;-1.41921e-05
5.245e-05;0.000605095;0.000358951;3.42375e-05;4.95334e-05;0;-1.43242e-05
5.2475e-05;0.000611082;0.000359612;3.26828e-05;4.5721e-05;0;-1.44419e-05
5.25e-05;0.00061654;0.000360111;3.1093e-05;4.18769e-05;0;-1.4545e-05
5.2525e-05;0.00062146;0.000360442;2.94605e-05;3.80048e-05;0;-1.46333e-05
5.255e-05;0.000625836;0.000360596;2.77738e-05;3.41083e-05;0;-1.47067e-05
5.2575e-05;0.000629664;0.000360562;2.60198e-05;3.01912e-05;0;-1.47652e-05
5.26e-05;0.00063294;0.00036033;2.41887e-05;2.62572e-05;0;-1.48087e-05
5.2625e-05;0.000635662;0.000359893;2.22772e-05;2.23102e-05;0;-1.48372e-05
5.265e-05;0.000637829;0.000359248;2.02874e-05;1.8354e-05;0;-1.48509e-05
5.2675e-05;0.000639443;0.000358389;1.82223e-05;1.43925e-05;0;-1.48497e-05
5.27e-05;0.000640505;0.000357307;1.60836e-05;1.04297e-05;0;-1.48336e-05
5.2725e-05;0.000641016;0.00035599;1.38728e-05;6.4695e-06;0;-1.48028e-05
5.275e-05;0.000640975;0.000354427;1.15935e-05;2.51579e-06;0;-1.47574e-05
5.2775e-05;0.000640381;0.000352606;9.25129e-06;-1.42749e-06;0;-1.46974e-05
5.28e-05;0.000639228;0.000350512;6.85197e-06;-5.35645e-06;0;-1.46229e-05
5.2825e-05;0.000637509;0.000348123;4.40009e-06;-9.26725e-06;0;-1.45341e-05
5.285e-05;0.000635214;0.000345413;1.90078e-06;-1.31561e-05;0;-1.44311e-05
5.2875e-05;0.000632333;0.000342358;-6.372e-07;-1.70192e-05;0;-1.43142e-05
5.29e-05;0.000628855;0.000338934;-3.20065e-06;-2.08528e-05;0;-1.41835e-05
5.2925e-05;0.000624773;0.000335119;-5.77474e-06;-2.46532e-05;0;-1.40392e-05
5.295e-05;0.00062008;0.000330893;-8.34679e-06;-2.84169e-05;0;-1.38816e-05
5.2975e-05;0.000614771;0.000326236;-1.09073e-05;-3.21402e-05;0;-1.3711e-05
5.3e-05;0.000608839;0.000321131;-1.34479e-05;-3.58195e-05;0;-1.35275e-05
5.3025e-05;0.00060228;0.000315573;-1.59592e-05;-3.94516e-05;0;-1.33316e-05
5.305e-05;0.00059509;0.000309562;-1.84325e-05;-4.30331e-05;0;-1.31235e-05
5.3075e-05;0.000587267;0.000303101;-2.08638e-05;-4.65607e-05;0;-1.29035e-05
5.31e-05;0.00057881;0.000296193;-2.32557e-05;-5.00313e-05;0;-1.26718e-05
5.3125e-05;0.000569716;0.00028884;-2.56167e-05;-5.3442e-05;0;-1.24288e-05
5.315e-05;0.000559987;0.000281046;-2.79569e-05;-5.67899e-05;0;-1.21747e-05
5.3175e-05;0.000549625;0.000272821;-3.02859e-05;-6.00721e-05;0;-1.19099e-05
5.32e-05;0.000538637;0.000264172;-3.26142e-05;-6.3286e-05;0;-1.16348e-05
5.3225e-05;0.000527031;0.000255101;-3.49533e-05;-6.64289e-05;0;-1.13496e-05
5.325e-05;0.000514818;0.000245606;-3.7314e-05;-6.94981e-05;0;-1.10548e-05
5.3275e-05;0.000502009;0.00023568;-3.97015e-05;-7.24912e-05;0;-1.07508e-05
5.33e-05;0.000488619;0.000225321;-4.21118e-05;-7.54056e-05;0;-1.04381e-05
5.3325e-05;0.000474665;0.000214526;-4.45331e-05;-7.8239e-05;0;-1.01173e-05
5.335e-05;0.000460163;0.000203293;-4.69489e-05;-8.09889e-05;0;-9.78888e-06
5.3375e-05;0.000445126;0.000191621;-4.93415e-05;-8.36533e-05;0;-9.45337e-06
5.34e-05;0.000429567;0.000179511;-5.16917e-05;-8.62299e-05;0;-9.11135e-06
5.3425e-05;0.000413494;0.000166976;-5.39794e-05;-8.87167e-05;0;-8.76333e-06
5.345e-05;0.000396916;0.000154034;-5.6186e-05;-9.1112e-05;0;-8.40979e-06
5.3475e-05;0.000379841;0.000140705;-5.82996e-05;-9.34138e-05;0;-8.05118e-06
5.35e-05;0.000362273;0.000127004;-6.03183e-05;-9.56207e-05;0;-7.6879e-06
5.3525e-05;0.000344215;0.000112942;-6.22492e-05;-9.77311e-05;0;-7.32036e-06
5.355e-05;0.000325667;9.85242e-05;-6.41043e-05;-9.97437e-05;0;-6.94891e-06
5.3575e-05;0.000306628;8.37582e-05;-6.58976e-05;-0.000101657;0;-6.57395e-06
5.36e-05;0.000287103;6.86484e-05;-6.76451e-05;-0.00010347;0;-6.19587e-06
5.3625e-05;0.000267096;5.31956e-05;-6.93663e-05;-0.000105182;0;-5.81513e-06
5.365e-05;0.000246615;3.73961e-05;-7.10835e-05;-0.000106793;0;-5.4322e-06
5.3675e-05;0.00022567;2.12452e-05;-7.28164e-05;-0.0001083;0;-5.04764e-06
5.37e-05;0.000204278;4.74154e-06;-7.45767e-05;-0.000109705;0;-4.66202e-06
5.3725e-05;0.000182462;-1.21133e-05;-7.63662e-05;-0.000111007;0;-4.27596e-06
5.375e-05;0.00016025;-2.93176e-05;-7.81775e-05;-0.000112205;0;-3.89012e-06
5.3775e-05;0.000137674;-4.68714e-05;-7.99965e-05;-0.000113301;0;-3.50517e-06
5.38e-05;0.000114768;-6.47741e-05;-8.1802e-05;-0.000114293;0;-3.1218e-06
5.3825e-05;9.15665e-05;-8.30191e-05;-8.35662e-05;-0.000115184;0;-2.74068e-06
5.385e-05;6.8103e-05;-0.00010159;-8.52572e-05;-0.000115972;0;-2.36246e-06
5.3875e-05;4.44087e-05;-0.000120462;-8.68451e-05;-0.000116659;0;-1.9878e-06
5.39e-05;2.05096e-05;-0.000139606;-8.83061e-05;-0.000117245;0;-1.61728e-06
5.3925e-05;-3.57565e-06;-0.00015899;-8.96235e-05;-0.000117731;0;-1.2515e-06
5.395e-05;-2.78333e-05;-0.000178577;-9.07838e-05;-0.000118119;0;-8.90986e-07
5.3975e-05;-5.22512e-05;-0.00019833;-9.1775e-05;-0.000118408;0;-5.3626e-07
5.4e-05;-7.68154e-05;-0.000218211;-9.25872e-05;-0.0001186;0;-1.87824e-07
5.4025e-05;-0.00010151;-0.000238188;-9.32181e-05;-0.000118696;0;1.53826e-07
5.405e-05;-0.000126317;-0.000258242;-9.36752e-05;-0.000118697;0;4.88198e-07
5.4075e-05;-0.000151222;-0.00027836;-9.39746e-05;-0.000118605;0;8.148e-07
5.41e-05;-0.000176211;-0.000298536;-9.41372e-05;-0.000118421;0;1.13315e-06
5.4125e-05;-0.000201267;-0.000318762;-9.41854e-05;-0.000118147;0;1.44277e-06
5.415e-05;-0.000226376;-0.000339035;-9.4142e-05;-0.000117784;0;1.74324e-06
5.4175e-05;-0.00025152;-0.000359351;-9.40289e-05;-0.000117336;0;2.03415e-06
5.42e-05;-0.000276681;-0.000379709;-9.38635e-05;-0.000116803;0;2.31517e-06
5.4225e-05;-0.000301835;-0.000400101;-9.36546e-05;-0.000116189;0;2.58599e-06
5.425e-05;-0.000326955;-0.000420516;-9.34005e-05;-0.000115494;0;2.84636e-06
5.4275e-05;-0.000352012;-0.000440932;-9.30936e-05;-0.000114723;0;3.09604e-06
5.43e-05;-0.000376971;-0.000461325;-9.27248e-05;-0.000113878;0;3.33477e-06
5.4325e-05;-0.000401804;-0.000481666;-9.22863e-05;-0.000112961;0;3.56231e-06
5.435e-05;-0.000426482;-0.00050192;-9.17712e-05;-0.000111975;0;3.77834e-06
5.4375e-05;-0.000450979;-0.000522047;-9.11711e-05;-0.000110923;0;3.98255e-06
5.44e-05;-0.000475262;-0.000542001;-9.04776e-05;-0.000109808;0;4.17458e-06
5.4425e-05;-0.000499299;-0.000561743;-8.96859e-05;-0.000108633;0;4.35412e-06
5.445e-05;-0.000523051;-0.000581237;-8.87965e-05;-0.000107401;0;4.52085e-06
5.4475e-05;-0.000546483;-0.000600457;-8.78134e-05;-0.000106116;0;4.67455e-06
5.45e-05;-0.000569562;-0.000619384;-8.67393e-05;-0.00010478;0;4.81507e-06
5.4525e-05;-0.000592256;-0.000638002;-8.55738e-05;-0.000103397;0;4.94237e-06
5.455e-05;-0.000614533;-0.000656304;-8.43146e-05;-0.000101969;0;5.05652e-06
5.4575e-05;-0.000636365;-0.000674285;-8.29605e-05;-0.0001005;0;5.15764e-06
5.46e-05;-0.000657728;-0.000691946;-8.15115e-05;-9.89924e-05;0;5.24595e-06
5.4625e-05;-0.000678598;-0.000709286;-7.99666e-05;-9.74487e-05;0;5.32171e-06
5.465e-05;-0.000698951;-0.000726303;-7.83227e-05;-9.58719e-05;0;5.3852e-06
5.4675e-05;-0.000718762;-0.00074299;-7.6576e-05;-9.4265e-05;0;5.43671e-06
5.47e-05;-0.000738007;-0.00075934;-7.4725e-05;-9.26308e-05;0;5.47651e-06
5.4725e-05;-0.000756662;-0.000775345;-7.27724e-05;-9.09723e-05;0;5.50489e-06
5.475e-05;-0.000774711;-0.000790994;-7.07222e-05;-8.92925e-05;0;5.52209e-06
5.4775e-05;-0.000792141;-0.000806271;-6.85782e-05;-8.75945e-05;0;5.52836e-06
5.48e-05;-0.000808942;-0.000821155;-6.63437e-05;-8.58813e-05;0;5.52391e-06
5.4825e-05;-0.000825099;-0.000835625;-6.40255e-05;-8.4156e-05;0;5.50895e-06
5.485e-05;-0.000840598;-0.000849662;-6.16357e-05;-8.24216e-05;0;5.48366e-06
5.4875e-05;-0.000855422;-0.000863248;-5.91898e-05;-8.06812e-05;0;5.44822e-06
5.49e-05;-0.000869553;-0.000876368;-5.67007e-05;-7.89379e-05;0;5.40281e-06
5.4925e-05;-0.000882967;-0.000889002;-5.41751e-05;-7.71944e-05;0;5.34762e-06
5.495e-05;-0.000895636;-0.000901135;-5.16132e-05;-7.54539e-05;0;5.2829e-06
5.4975e-05;-0.000907533;-0.000912753;-4.90125e-05;-7.37191e-05;0;5.20893e-06
5.5e-05;-0.000918631;-0.000923843;-4.63686e-05;-7.19928e-05;0;5.12607e-06
5.5025e-05;-0.000928914;-0.000934386;-4.36755e-05;-7.02777e-05;0;5.03474e-06
5.505e-05;-0.000938368;-0.000944358;-4.09242e-05;-6.85764e-05;0;4.93545e-06
5.5075e-05;-0.000946984;-0.000953731;-3.81062e-05;-6.68912e-05;0;4.82875e-06
5.51e-05;-0.000954756;-0.000962478;-3.52176e-05;-6.52244e-05;0;4.71526e-06
5.5125e-05;-0.000961676;-0.000970578;-3.22624e-05;-6.35782e-05;0;4.59559e-06
5.515e-05;-0.00096774;-0.000978012;-2.92511e-05;-6.19542e-05;0;4.47037e-06
5.5175e-05;-0.000972944;-0.000984766;-2.61971e-05;-6.03544e-05;0;4.34021e-06
5.52e-05;-0.000977287;-0.000990829;-2.31163e-05;-5.87802e-05;0;4.20567e-06
5.5225e-05;-0.000980762;-0.000996195;-2.00282e-05;-5.72332e-05;0;4.06729e-06
5.525e-05;-0.000983366;-0.00100087;-1.69578e-05;-5.57146e-05;0;3.92555e-06
5.5275e-05;-0.000985096;-0.00100485;-1.39321e-05;-5.42258e-05;0;3.78094e-06
5.53e-05;-0.000985947;-0.00100814;-1.09737e-05;-5.27678e-05;0;3.63394e-06
5.5325e-05;-0.000985917;-0.00101075;-8.09598e-06;-5.1342e-05;0;3.48507e-06
5.535e-05;-0.000984996;-0.00101266;-5.30304e-06;-4.99495e-05;0;3.33487e-06
5.5375e-05;-0.000983171;-0.00101388;-2.59358e-06;-4.85913e-05;0;3.18392e-06
5.54e-05;-0.000980426;-0.0010144;3.65513e-08;-4.72685e-05;0;3.03285e-06
5.5425e-05;-0.00097675;-0.00101422;2.59537e-06;-4.59822e-05;0;2.88229e-06
5.545e-05;-0.000972139;-0.00101332;5.09678e-06;-4.47333e-05;0;2.73288e-06
5.5475e-05;-0.000966591;-0.0010117;7.5597e-06;-4.35225e-05;0;2.58522e-06
5.55e-05;-0.000960108;-0.00100932;1.00038e-05;-4.23505e-05;0;2.43985e-06
5.5525e-05;-0.000952697;-0.00100618;1.24459e-05;-4.12178e-05;0;2.29725e-06
5.555e-05;-0.000944365;-0.00100225;1.48992e-05;-4.01249e-05;0;2.15784e-06
5.5575e-05;-0.000935128;-0.000997526;1.73751e-05;-3.90719e-05;0;2.022e-06
5.56e-05;-0.000925003;-0.000991989;1.98825e-05;-3.8059e-05;0;1.89012e-06
5.5625e-05;-0.000914008;-0.000985624;2.24228e-05;-3.70862e-05;0;1.76258e-06
5.565e-05;-0.000902162;-0.00097843;2.49856e-05;-3.61531e-05;0;1.63984e-06
5.5675e-05;-0.000889487;-0.000970409;2.75494e-05;-3.52594e-05;0;1.52239e-06
5.57e-05;-0.00087601;-0.000961569;3.00885e-05;-3.44045e-05;0;1.41079e-06
5.5725e-05;-0.000861755;-0.000951909;3.25803e-05;-3.35878e-05;0;1.30559e-06
5.575e-05;-0.000846747;-0.000941428;3.50087e-05;-3.28083e-05;0;1.20737e-06
5.5775e-05;-0.000831003;-0.00093012;3.73624e-05;-3.2065e-05;0;1.11663e-06
5.58e-05;-0.000814535;-0.000917985;3.96327e-05;-3.13569e-05;0;1.0338e-06
5.5825e-05;-0.000797357;-0.000905017;4.18149e-05;-3.06828e-05;0;9.59214e-07
5.585e-05;-0.000779482;-0.000891208;4.39109e-05;-3.00414e-05;0;8.93134e-07
5.5875e-05;-0.000760926;-0.000876542;4.59288e-05;-2.94315e-05;0;8.35739e-07
5.59e-05;-0.00074171;-0.000861003;4.78775e-05;-2.88519e-05;0;7.87171e-07
5.5925e-05;-0.000721855;-0.000844585;4.97621e-05;-2.83013e-05;0;7.47556e-07
5.595e-05;-0.000701385;-0.000827287;5.15839e-05;-2.77785e-05;0;7.17028e-07
5.5975e-05;-0.000680327;-0.000809112;5.33437e-05;-2.7282e-05;0;6.95727e-07
5.6e-05;-0.000658707;-0.000790061;5.50451e-05;-2.68106e-05;0;6.83797e-07
5.6025e-05;-0.000636549;-0.000770138;5.66924e-05;-2.63628e-05;0;6.81364e-07
5.605e-05;-0.000613869;-0.000749353;5.82851e-05;-2.59373e-05;0;6.88513e-07
5.6075e-05;-0.000590685;-0.000727725;5.98163e-05;-2.55326e-05;0;7.05272e-07
5.61e-05;-0.000567013;-0.000705277;6.12755e-05;-2.51472e-05;0;7.31598e-07
5.6125e-05;-0.000542872;-0.000682026;6.26548e-05;-2.47797e-05;0;7.67379e-07
5.615e-05;-0.000518285;-0.000657986;6.39509e-05;-2.44284e-05;0;8.12452e-07
5.6175e-05;-0.000493277;-0.000633166;6.51616e-05;-2.40919e-05;0;8.66614e-07
5.62e-05;-0.000467872;-0.000607579;6.62832e-05;-2.37685e-05;0;9.29657e-07
5.6225e-05;-0.000442095;-0.000581237;6.73119e-05;-2.34564e-05;0;1.00138e-06
5.625e-05;-0.000415974;-0.000554147;6.8249e-05;-2.31538e-05;0;1.08159e-06
5.6275e-05;-0.000389537;-0.000526311;6.91035e-05;-2.2859e-05;0;1.17014e-06
5.63e-05;-0.000362817;-0.000497732;6.98892e-05;-2.25698e-05;0;1.26692e-06
5.6325e-05;-0.000335846;-0.000468416;7.06175e-05;-2.22844e-05;0;1.37181e-06
5.635e-05;-0.000308663;-0.000438383;7.12943e-05;-2.20007e-05;0;1.48475e-06
5.6375e-05;-0.000281311;-0.000407657;7.19219e-05;-2.17168e-05;0;1.60568e-06
5.64e-05;-0.000253838;-0.000376258;7.25022e-05;-2.14307e-05;0;1.73454e-06
5.6425e-05;-0.000226291;-0.000344208;7.30366e-05;-2.11404e-05;0;1.87129e-06
5.645e-05;-0.000198713;-0.000311528;7.35222e-05;-2.0844e-05;0;2.01587e-06
5.6475e-05;-0.000171145;-0.000278248;7.395e-05;-2.05397e-05;0;2.16823e-06
5.65e-05;-0.000143621;-0.000244399;7.43089e-05;-2.02256e-05;0;2.32829e-06
5.6525e-05;-0.000116178;-0.000210012;7.45929e-05;-1.98998e-05;0;2.49591e-06
5.655e-05;-8.88474e-05;-0.000175109;7.48042e-05;-1.95605e-05;0;2.67095e-06
5.6575e-05;-6.16601e-05;-0.000139711;7.49495e-05;-1.9206e-05;0;2.8532e-06
5.66e-05;-3.46441e-05;-0.000103842;7.50326e-05;-1.88343e-05;0;3.04239e-06
5.6625e-05;-7.82592e-06;-6.75281e-05;7.50517e-05;-1.8444e-05;0;3.23825e-06
5.665e-05;1.877e-05;-3.0793e-05;7.50032e-05;-1.80333e-05;0;3.44043e-06
5.6675e-05;4.51213e-05;6.34717e-06;7.48872e-05;-1.76007e-05;0;3.64858e-06
5.67e-05;7.12088e-05;4.38825e-05;7.47073e-05;-1.71446e-05;0;3.86233e-06
5.6725e-05;9.70159e-05;8.18015e-05;7.44676e-05;-1.66637e-05;0;4.08133e-06
5.675e-05;0.000122527;0.000120086;7.41685e-05;-1.61564e-05;0;4.30522e-06
5.6775e-05;0.000147724;0.000158715;7.38094e-05;-1.56213e-05;0;4.53367e-06
5.68e-05;0.000172583;0.000197666;7.33916e-05;-1.50569e-05;0;4.7664e-06
5.6825e-05;0.00019708;0.000236922;7.29194e-05;-1.44617e-05;0;5.00313e-06
5.685e-05;0.000221182;0.000276462;7.23943e-05;-1.38342e-05;0;5.24365e-06
5.6875e-05;0.000244858;0.000316261;7.18104e-05;-1.31729e-05;0;5.48775e-06
5.69e-05;0.000268075;0.000356284;7.11549e-05;-1.24761e-05;0;5.73529e-06
5.6925e-05;0.000290797;0.000396497;7.04156e-05;-1.17425e-05;0;5.98614e-06
5.695e-05;0.000312992;0.000436871;6.95872e-05;-1.09704e-05;0;6.24015e-06
5.6975e-05;0.000334634;0.000477378;6.86716e-05;-1.01585e-05;0;6.49721e-06
5.7e-05;0.000355699;0.000517987;6.76722e-05;-9.30538e-06;0;6.75714e-06
5.7025e-05;0.000376168;0.000558661;6.659e-05;-8.40972e-06;0;7.01975e-06
5.705e-05;0.000396021;0.000599358;6.54267e-05;-7.47029e-06;0;7.28476e-06
5.7075e-05;0.000415239;0.000640038;6.41893e-05;-6.48591e-06;0;7.55184e-06
5.71e-05;0.000433802;0.000680665;6.28925e-05;-5.45547e-06;0;7.82059e-06
5.7125e-05;0.000451695;0.000721204;6.15535e-05;-4.37795e-06;0;8.09055e-06
5.715e-05;0.000468904;0.00076161;6.01865e-05;-3.25243e-06;0;8.36123e-06
5.7175e-05;0.000485422;0.000801839;5.88013e-05;-2.07809e-06;0;8.63206e-06
5.72e-05;0.000501244;0.000841847;5.74066e-05;-8.54246e-07;0;8.90249e-06
5.7225e-05;0.000516368;0.000881598;5.60127e-05;4.19653e-07;0;9.17195e-06
5.725e-05;0.000530795;0.000921059;5.4629e-05;1.74401e-06;0;9.43986e-06
5.7275e-05;0.000544521;0.000960199;5.32576e-05;3.11909e-06;0;9.70565e-06
5.73e-05;0.00055754;0.000998977;5.18925e-05;4.54504e-06;0;9.96874e-06
5.7325e-05;0.000569836;0.00103736;5.05233e-05;6.02189e-06;0;1.02286e-05
5.735e-05;0.00058139;0.0010753;4.91429e-05;7.5496e-06;0;1.04846e-05
5.7375e-05;0.00059218;0.00111278;4.77489e-05;9.12807e-06;0;1.07363e-05
5.74e-05;0.000602182;0.00114975;4.63393e-05;1.07572e-05;0;1.09832e-05
5.7425e-05;0.000611374;0.00118619;4.49088e-05;1.24367e-05;0;1.12248e-05
5.745e-05;0.000619736;0.00122205;4.34497e-05;1.41665e-05;0;1.14608e-05
5.7475e-05;0.000627251;0.00125729;4.19592e-05;1.59464e-05;0;1.16908e-05
5.75e-05;0.000633905;0.00129187;4.04433e-05;1.77762e-05;0;1.19146e-05
5.7525e-05;0.000639686;0.00132576;3.89152e-05;1.96556e-05;0;1.21317e-05
5.755e-05;0.000644591;0.00135893;3.73883e-05;2.15842e-05;0;1.2342e-05
5.7575e-05;0.000648619;0.00139135;3.58718e-05;2.35617e-05;0;1.25451e-05
5.76e-05;0.000651775;0.001423;3.43722e-05;2.55873e-05;0;1.27404e-05
5.7625e-05;0.00065407;0.00145386;3.28963e-05;2.76604e-05;0;1.29275e-05
5.765e-05;0.00065552;0.00148391;3.14501e-05;2.97799e-05;0;1.31057e-05
5.7675e-05;0.000656141;0.00151314;3.00351e-05;3.19449e-05;0;1.32743e-05
5.77e-05;0.000655954;0.0015415;2.86444e-05;3.41539e-05;0;1.34325e-05
5.7725e-05;0.000654975;0.00156896;2.72661e-05;3.64056e-05;0;1.35797e-05
5.775e-05;0.000653221;0.00159548;2.58895e-05;3.86982e-05;0;1.37152e-05
5.7775e-05;0.000650703;0.00162102;2.45087e-05;4.10302e-05;0;1.38383e-05
5.78e-05;0.00064743;0.00164556;2.31205e-05;4.33998e-05;0;1.39487e-05
5.7825e-05;0.000643408;0.00166905;2.17197e-05;4.58049e-05;0;1.40459e-05
5.785e-05;0.000638638;0.00169148;2.02984e-05;4.82437e-05;0;1.41298e-05
5.7875e-05;0.000633119;0.0017128;1.88514e-05;5.07139e-05;0;1.42001e-05
5.79e-05;0.000626854;0.00173299;1.73814e-05;5.32135e-05;0;1.42568e-05
5.7925e-05;0.000619846;0.00175202;1.58997e-05;5.57401e-05;0;1.42997e-05
5.795e-05;0.000612103;0.00176988;1.44205e-05;5.82914e-05;0;1.43285e-05
5.7975e-05;0.00060364;0.00178652;1.29558e-05;6.0865e-05;0;1.4343e-05
5.8e-05;0.000594473;0.00180191;1.15151e-05;6.34583e-05;0;1.43427e-05
5.8025e-05;0.000584627;0.00181605;1.01085e-05;6.60689e-05;0;1.43271e-05
5.805e-05;0.000574129;0.00182892;8.74789e-06;6.8694e-05;0;1.42956e-05
5.8075e-05;0.00056301;0.00184051;7.44423e-06;7.1331e-05;0;1.42475e-05
5.81e-05;0.000551303;0.00185083;6.20297e-06;7.39771e-05;0;1.41821e-05
5.8125e-05;0.000539039;0.00185984;5.02429e-06;7.66292e-05;0;1.40989e-05
5.815e-05;0.00052625;0.00186755;3.90737e-06;7.92845e-05;0;1.39971e-05
5.8175e-05;0.000512964;0.00187395;2.85429e-06;8.19397e-05;0;1.38766e-05
5.82e-05;0.000499208;0.00187902;1.86885e-06;8.45917e-05;0;1.3737e-05
5.8225e-05;0.000485005;0.00188274;9.52117e-07;8.72371e-05;0;1.35781e-05
5.825e-05;0.000470373;0.0018851;9.99285e-08;8.98727e-05;0;1.33999e-05
5.8275e-05;0.00045533;0.00188609;-6.94216e-07;9.24951e-05;0;1.32027e-05
5.83e-05;0.000439894;0.00188569;-1.43416e-06;9.51007e-05;0;1.29864e-05
5.8325e-05;0.000424085;0.00188389;-2.11954e-06;9.76861e-05;0;1.27513e-05
5.835e-05;0.000407926;0.0018807;-2.74942e-06;0.000100248;0;1.24978e-05
5.8375e-05;0.000391442;0.00187609;-3.32673e-06;0.000102782;0;1.2226e-05
5.84e-05;0.000374657;0.00187007;-3.85873e-06;0.000105285;0;1.19364e-05
5.8425e-05;0.000357597;0.00186262;-4.35305e-06;0.000107754;0;1.16292e-05
5.845e-05;0.000340289;0.00185373;-4.81412e-06;0.000110184;0;1.13048e-05
5.8475e-05;0.000322761;0.00184341;-5.2437e-06;0.000112573;0;1.09636e-05
5.85e-05;0.000305043;0.00183167;-5.64379e-06;0.000114917;0;1.06058e-05
5.8525e-05;0.000287164;0.00181853;-6.01744e-06;0.000117212;0;1.02317e-05
5.855e-05;0.00026915;0.00180401;-6.36587e-06;0.000119456;0;9.84145e-06
5.8575e-05;0.00025103;0.00178812;-6.68485e-06;0.000121646;0;9.43533e-06
5.86e-05;0.000232833;0.00177089;-6.96528e-06;0.000123777;0;9.01344e-06
5.8625e-05;0.000214587;0.00175234;-7.19758e-06;0.000125848;0;8.5759e-06
5.865e-05;0.000196319;0.00173249;-7.37567e-06;0.000127854;0;8.12285e-06
5.8675e-05;0.000178055;0.00171132;-7.49664e-06;0.000129792;0;7.65443e-06
5.87e-05;0.000159821;0.00168884;-7.55728e-06;0.000131659;0;7.17084e-06
5.8725e-05;0.00014165;0.00166506;-7.55241e-06;0.000133452;0;6.67232e-06
5.875e-05;0.000123573;0.00163996;-7.47738e-06;0.000135167;0;6.15919e-06
5.8775e-05;0.000105628;0.00161356;-7.33211e-06;0.000136801;0;5.63181e-06
5.88e-05;8.78469e-05;0.00158585;-7.12196e-06;0.000138351;0;5.09064e-06
5.8825e-05;7.02641e-05;0.00155684;-6.85434e-06;0.000139813;0;4.53625e-06
5.885e-05;5.29108e-05;0.00152653;-6.53484e-06;0.000141185;0;3.96928e-06
5.8875e-05;3.58165e-05;0.00149493;-6.16688e-06;0.000142463;0;3.39051e-06
5.89e-05;1.90076e-05;0.00146203;-5.75432e-06;0.000143645;0;2.80086e-06
5.8925e-05;2.50578e-06;0.00142785;-5.30303e-06;0.000144729;0;2.20132e-06
5.895e-05;-1.3671e-05;0.0013924;-4.81871e-06;0.000145711;0;1.59296e-06
5.8975e-05;-2.95051e-05;0.0013557;-4.30309e-06;0.00014659;0;9.76901e-07
5.9e-05;-4.49769e-05;0.00131778;-3.75295e-06;0.000147363;0;3.54183e-07
5.9025e-05;-6.0064e-05;0.00127868;-3.16321e-06;0.000148028;0;-2.7423e-07
5.905e-05;-7.47436e-05;0.00123846;-2.53081e-06;0.000148584;0;-9.07535e-07
5.9075e-05;-8.89937e-05;0.00119714;-1.85545e-06;0.000149027;0;-1.54511e-06
5.91e-05;-0.000102794;0.00115477;-1.13722e-06;0.000149358;0;-2.18653e-06
5.9125e-05;-0.000116124;0.00111138;-3.75169e-07;0.000149573;0;-2.8315e-06
5.915e-05;-0.000128964;0.001067;4.30475e-07;0.000149672;0;-3.47985e-06
5.9175e-05;-0.000141294;0.00102166;1.27416e-06;0.000149654;0;-4.13142e-06
5.92e-05;-0.000153095;0.000975364;2.14349e-06;0.000149516;0;-4.78603e-06
5.9225e-05;-0.000164347;0.000928141;3.02218e-06;0.000149258;0;-5.4434e-06
5.925e-05;-0.000175032;0.000880006;3.89474e-06;0.000148878;0;-6.10308e-06
5.9275e-05;-0.000185128;0.000830987;4.74831e-06;0.000148376;0;-6.76451e-06
5.93e-05;-0.000194614;0.000781111;5.57133e-06;0.00014775;0;-7.42697e-06
5.9325e-05;-0.000203475;0.00073041;6.35192e-06;0.000147;0;-8.08963e-06
5.935e-05;-0.000211702;0.00067892;7.07945e-06;0.000146124;0;-8.75161e-06
5.9375e-05;-0.00021929;0.000626683;7.74798e-06;0.000145121;0;-9.41199e-06
5.94e-05;-0.000226234;0.000573751;8.35777e-06;0.000143992;0;-1.00699e-05
5.9425e-05;-0.000232528;0.000520179;8.91274e-06;0.000142735;0;-1.07245e-05
5.945e-05;-0.000238162;0.000466024;9.4166e-06;0.000141351;0;-1.13751e-05
5.9475e-05;-0.000243124;0.000411341;9.87164e-06;0.000139839;0;-1.2021e-05
5.95e-05;-0.000247399;0.000356184;1.0281e-05;0.000138199;0;-1.26616e-05
5.9525e-05;-0.000250972;0.000300609;1.06513e-05;0.000136433;0;-1.32964e-05
5.955e-05;-0.000253826;0.000244669;1.09913e-05;0.000134539;0;-1.39249e-05
5.9575e-05;-0.00025595;0.000188411;1.13077e-05;0.00013252;0;-1.45468e-05
5.96e-05;-0.000257337;0.000131873;1.16025e-05;0.000130375;0;-1.51614e-05
5.9625e-05;-0.000257993;7.50868e-05;1.18724e-05;0.000128106;0;-1.57683e-05
5.965e-05;-0.000257926;1.8082e-05;1.21125e-05;0.000125713;0;-1.63667e-05
5.9675e-05;-0.000257149;-3.91147e-05;1.23161e-05;0.000123198;0;-1.6956e-05
5.97e-05;-0.000255673;-9.64797e-05;1.24738e-05;0.000120562;0;-1.75353e-05
5.9725e-05;-0.000253509;-0.000153993;1.25715e-05;0.000117806;0;-1.81037e-05
5.975e-05;-0.000250669;-0.000211632;1.25927e-05;0.000114933;0;-1.86603e-05
5.9775e-05;-0.000247162;-0.000269369;1.25236e-05;0.000111943;0;-1.9204e-05
5.98e-05;-0.000242996;-0.000327163;1.23575e-05;0.000108839;0;-1.97339e-05
5.9825e-05;-0.000238176;-0.000384965;1.20953e-05;0.000105623;0;-2.0249e-05
5.985e-05;-0.000232708;-0.000442719;1.17423e-05;0.000102296;0;-2.07483e-05
5.9875e-05;-0.000226601;-0.000500364;1.13066e-05;9.8862e-05;0;-2.12308e-05
5.99e-05;-0.000219864;-0.000557836;1.07994e-05;9.53222e-05;0;-2.16956e-05
5.9925e-05;-0.000212508;-0.000615067;1.02361e-05;9.16795e-05;0;-2.21419e-05
5.995e-05;-0.000204538;-0.000671986;9.6345e-06;8.79365e-05;0;-2.25687e-05
5.9975e-05;-0.000195962;-0.00072853;9.01058e-06;8.4096e-05;0;-2.29754e-05
6e-05;-0.000186785;-0.000784647;8.37418e-06;8.0161e-05;0;-2.33615e-05
6.0025e-05;-0.000177022;-0.00084029;7.72896e-06;7.61345e-05;0;-2.37266e-05
6.005e-05;-0.000166691;-0.000895421;7.07467e-06;7.20198e-05;0;-2.40705e-05
6.0075e-05;-0.000155817;-0.000950005;6.40842e-06;6.78203e-05;0;-2.43932e-05
6.01e-05;-0.000144431;-0.00100401;5.72292e-06;6.35396e-05;0;-2.46947e-05
6.0125e-05;-0.000132563;-0.00105742;5.00405e-06;5.91814e-05;0;-2.49751e-05
6.015e-05;-0.000120247;-0.00111021;4.23173e-06;5.47493e-05;0;-2.52344e-05
6.0175e-05;-0.000107515;-0.00116235;3.38481e-06;5.02473e-05;0;-2.54723e-05
6.02e-05;-9.43903e-05;-0.00121382;2.44668e-06;4.56794e-05;0;-2.56887e-05
6.0225e-05;-8.08898e-05;-0.00126456;1.4079e-06;4.10499e-05;0;-2.5883e-05
6.025e-05;-6.70232e-05;-0.00131453;2.65576e-07;3.6363e-05;0;-2.60547e-05
6.0275e-05;-5.27982e-05;-0.00136368;-9.77674e-07;3.16232e-05;0;-2.62031e-05
6.03e-05;-3.82241e-05;-0.00141195;-2.31318e-06;2.68351e-05;0;-2.63275e-05
6.0325e-05;-2.33126e-05;-0.00145927;-3.72573e-06;2.20034e-05;0;-2.64272e-05
6.035e-05;-8.0768e-06;-0.00150559;-5.19618e-06;1.71326e-05;0;-2.65014e-05
6.0375e-05;7.46915e-06;-0.00155083;-6.70714e-06;1.22276e-05;0;-2.65496e-05
6.04e-05;2.33086e-05;-0.00159497;-8.24826e-06;7.29303e-06;0;-2.65711e-05
6.0425e-05;3.94213e-05;-0.00163796;-9.81727e-06;2.33371e-06;0;-2.65653e-05
6.045e-05;5.57831e-05;-0.00167977;-1.14167e-05;-2.64552e-06;0;-2.65316e-05
6.0475e-05;7.23683e-05;-0.0017204;-1.30506e-05;-7.63977e-06;0;-2.64696e-05
6.05e-05;8.91505e-05;-0.00175983;-1.47235e-05;-1.2644e-05;0;-2.63789e-05
6.0525e-05;0.000106101;-0.00179805;-1.64424e-05;-1.76533e-05;0;-2.62593e-05
6.055e-05;0.000123189;-0.00183504;-1.82161e-05;-2.26626e-05;0;-2.61108e-05
6.0575e-05;0.000140379;-0.0018708;-2.00524e-05;-2.76669e-05;0;-2.59337e-05
6.06e-05;0.000157635;-0.00190531;-2.19544e-05;-3.26612e-05;0;-2.57284e-05
6.0625e-05;0.000174922;-0.00193852;-2.392e-05;-3.76407e-05;0;-2.54959e-05
6.065e-05;0.000192209;-0.00197042;-2.5944e-05;-4.26005e-05;0;-2.52371e-05
6.0675e-05;0.000209468;-0.00200097;-2.80205e-05;-4.75361e-05;0;-2.49533e-05
6.07e-05;0.000226669;-0.00203014;-3.01425e-05;-5.24425e-05;0;-2.46457e-05
6.0725e-05;0.000243783;-0.00205789;-3.23001e-05;-5.73149e-05;0;-2.43155e-05
6.075e-05;0.000260781;-0.0020842;-3.44801e-05;-6.21484e-05;0;-2.39636e-05
6.0775e-05;0.000277632;-0.00210901;-3.66698e-05;-6.69379e-05;0;-2.35904e-05
6.08e-05;0.000294306;-0.00213231;-3.88619e-05;-7.16784e-05;0;-2.31963e-05
6.0825e-05;0.00031077;-0.00215406;-4.10561e-05;-7.63646e-05;0;-2.27809e-05
6.085e-05;0.000326989;-0.00217425;-4.32568e-05;-8.09914e-05;0;-2.2344e-05
6.0875e-05;0.000342928;-0.00219285;-4.54697e-05;-8.55535e-05;0;-2.18848e-05
6.09e-05;0.000358555;-0.00220986;-4.77009e-05;-9.0046e-05;0;-2.14029e-05
6.0925e-05;0.000373845;-0.00222526;-4.99581e-05;-9.4464e-05;0;-2.08978e-05
6.095e-05;0.000388773;-0.00223905;-5.22506e-05;-9.88028e-05;0;-2.03695e-05
6.0975e-05;0.000403318;-0.00225124;-5.45866e-05;-0.000103058;0;-1.98183e-05
6.1e-05;0.000417459;-0.00226181;-5.69685e-05;-0.000107225;0;-1.92449e-05
6.1025e-05;0.000431179;-0.00227075;-5.9391e-05;-0.000111299;0;-1.865e-05
6.105e-05;0.000444464;-0.00227805;-6.18439e-05;-0.000115278;0;-1.80346e-05
6.1075e-05;0.000457299;-0.00228368;-6.43149e-05;-0.000119156;0;-1.74e-05
6.11e-05;0.000469669;-0.00228765;-6.67917e-05;-0.000122931;0;-1.67469e-05
6.1125e-05;0.000481555;-0.00228993;-6.92598e-05;-0.000126599;0;-1.60763e-05
6.115e-05;0.000492939;-0.00229051;-7.17018e-05;-0.000130156;0;-1.53891e-05
6.1175e-05;0.0005038;-0.00228938;-7.40996e-05;-0.000133599;0;-1.46859e-05
6.12e-05;0.000514117;-0.00228654;-7.64397e-05;-0.000136926;0;-1.39676e-05
6.1225e-05;0.000523868;-0.002282;-7.87153e-05;-0.000140132;0;-1.3235e-05
6.125e-05;0.00053303;-0.00227578;-8.09252e-05;-0.000143216;0;-1.24893e-05
6.1275e-05;0.000541578;-0.0022679;-8.30708e-05;-0.000146175;0;-1.17315e-05
6.13e-05;0.000549492;-0.00225835;-8.51543e-05;-0.000149006;0;-1.09628e-05
6.1325e-05;0.000556757;-0.00224717;-8.71798e-05;-0.000151707;0;-1.01844e-05
6.135e-05;0.000563357;-0.00223436;-8.91543e-05;-0.000154274;0;-9.39745e-06
6.1375e-05;0.000569279;-0.00221993;-9.10862e-05;-0.000156706;0;-8.6027e-06
6.14e-05;0.00057451;-0.0022039;-9.29804e-05;-0.000158999;0;-7.80087e-06
6.1425e-05;0.000579039;-0.00218629;-9.48366e-05;-0.000161151;0;-6.99241e-06
6.145e-05;0.00058286;-0.00216711;-9.66504e-05;-0.000163159;0;-6.17761e-06
6.1475e-05;0.000585968;-0.00214637;-9.84175e-05;-0.00016502;0;-5.35675e-06
6.15e-05;0.00058836;-0.00212412;-0.000100136;-0.000166732;0;-4.53018e-06
6.1525e-05;0.000590033;-0.00210037;-0.000101803;-0.000168292;0;-3.69847e-06
6.155e-05;0.000590984;-0.00207515;-0.000103413;-0.000169699;0;-2.86243e-06
6.1575e-05;0.000591211;-0.00204848;-0.000104959;-0.00017095;0;-2.02315e-06
6.16e-05;0.000590714;-0.00202038;-0.000106429;-0.000172046;0;-1.18192e-06
6.1625e-05;0.000589489;-0.00199087;-0.000107813;-0.000172984;0;-3.40127e-07
6.165e-05;0.000587529;-0.00195998;-0.000109103;-0.000173764;0;5.00913e-07
6.1675e-05;0.000584826;-0.00192771;-0.00011029;-0.000174387;0;1.34005e-06
6.17e-05;0.000581372;-0.00189411;-0.000111366;-0.000174851;0;2.17641e-06
6.1725e-05;0.000577163;-0.00185917;-0.000112324;-0.000175157;0;3.00936e-06
6.175e-05;0.000572201;-0.00182295;-0.000113166;-0.000175305;0;3.83848e-06
6.1775e-05;0.000566484;-0.00178546;-0.000113899;-0.000175296;0;4.66343e-06
6.18e-05;0.000560015;-0.00174674;-0.000114531;-0.00017513;0;5.48385e-06
6.1825e-05;0.000552795;-0.00170683;-0.000115071;-0.000174808;0;6.2992e-06
6.185e-05;0.000544828;-0.00166576;-0.000115521;-0.00017433;0;7.10873e-06
6.1875e-05;0.000536116;-0.00162357;-0.000115881;-0.000173698;0;7.91154e-06
6.19e-05;0.000526662;-0.00158027;-0.00011615;-0.000172912;0;8.70661e-06
6.1925e-05;0.000516463;-0.0015359;-0.000116326;-0.000171974;0;9.49298e-06
6.195e-05;0.000505519;-0.00149048;-0.000116404;-0.000170884;0;1.02698e-05
6.1975e-05;0.000493834;-0.00144402;-0.000116376;-0.000169643;0;1.10366e-05
6.2e-05;0.000481419;-0.00139654;-0.000116233;-0.000168252;0;1.17928e-05
6.2025e-05;0.000468293;-0.00134808;-0.00011597;-0.000166713;0;1.25383e-05
6.205e-05;0.000454475;-0.00129867;-0.000115586;-0.000165025;0;1.32728e-05
6.2075e-05;0.000439989;-0.00124837;-0.000115078;-0.000163191;0;1.39958e-05
6.21e-05;0.000424861;-0.00119722;-0.000114446;-0.000161212;0;1.47065e-05
6.2125e-05;0.000409118;-0.00114529;-0.00011369;-0.00015909;0;1.54038e-05
6.215e-05;0.000392793;-0.00109265;-0.000112813;-0.000156825;0;1.6086e-05
6.2175e-05;0.000375918;-0.00103936;-0.00011182;-0.000154422;0;1.67514e-05
6.22e-05;0.000358522;-0.000985483;-0.000110717;-0.000151881;0;1.73982e-05
6.2225e-05;0.000340633;-0.00093108;-0.000109505;-0.000149207;0;1.80249e-05
6.225e-05;0.000322277;-0.000876194;-0.000108179;-0.000146402;0;1.86303e-05
6.2275e-05;0.000303481;-0.000820863;-0.000106733;-0.000143469;0;1.92142e-05
6.23e-05;0.000284267;-0.000765121;-0.000105154;-0.000140412;0;1.97767e-05
6.2325e-05;0.000264649;-0.000708998;-0.000103435;-0.000137234;0;2.03188e-05
6.235e-05;0.000244636;-0.000652519;-0.000101562;-0.000133939;0;2.08416e-05
6.2375e-05;0.000224234;-0.00059571;-9.95265e-05;-0.000130531;0;2.13466e-05
6.24e-05;0.000203448;-0.0005386;-9.73217e-05;-0.000127013;0;2.18351e-05
6.2425e-05;0.000182288;-0.000481231;-9.49488e-05;-0.00012339;0;2.23076e-05
6.245e-05;0.000160765;-0.000423651;-9.24166e-05;-0.000119665;0;2.27645e-05
6.2475e-05;0.000138898;-0.000365916;-8.97382e-05;-0.000115842;0;2.3205e-05
6.25e-05;0.00011671;-0.000308083;-8.69271e-05;-0.000111925;0;2.36282e-05
6.2525e-05;9.42347e-05;-0.000250213;-8.39951e-05;-0.000107917;0;2.40326e-05
6.255e-05;7.15113e-05;-0.000192367;-8.09527e-05;-0.000103823;0;2.44167e-05
6.2575e-05;4.85846e-05;-0.000134607;-7.78083e-05;-9.96475e-05;0;2.4779e-05
6.26e-05;2.54987e-05;-7.69885e-05;-7.45667e-05;-9.53944e-05;0;2.51184e-05
6.2625e-05;2.29437e-06;-1.956e-05;-7.12274e-05;-9.10683e-05;0;2.5434e-05
6.265e-05;-2.09913e-05;3.76391e-05;-6.77855e-05;-8.66738e-05;0;2.57255e-05
6.2675e-05;-4.43241e-05;9.45743e-05;-6.42353e-05;-8.22156e-05;0;2.59925e-05
6.27e-05;-6.76724e-05;0.000151212;-6.05744e-05;-7.76984e-05;0;2.62344e-05
6.2725e-05;-9.10089e-05;0.000207521;-5.68043e-05;-7.31268e-05;0;2.64507e-05
6.275e-05;-0.000114312;0.000263471;-5.2929e-05;-6.85054e-05;0;2.66404e-05
6.2775e-05;-0.000137564;0.000319033;-4.89532e-05;-6.38389e-05;0;2.68024e-05
6.28e-05;-0.000160756;0.000374174;-4.48831e-05;-5.91317e-05;0;2.69357e-05
6.2825e-05;-0.000183879;0.000428856;-4.07279e-05;-5.43887e-05;0;2.70395e-05
6.285e-05;-0.000206929;0.000483031;-3.65003e-05;-4.96142e-05;0;2.71133e-05
6.2875e-05;-0.000229903;0.00053665;-3.22129e-05;-4.48132e-05;0;2.71577e-05
6.29e-05;-0.000252797;0.000589661;-2.78754e-05;-3.999e-05;0;2.71739e-05
6.2925e-05;-0.000275603;0.000642017;-2.34924e-05;-3.51493e-05;0;2.71636e-05
6.295e-05;-0.000298305;0.000693667;-1.90652e-05;-3.02955e-05;0;2.7129e-05
6.2975e-05;-0.000320878;0.00074456;-1.45926e-05;-2.5433e-05;0;2.70722e-05
6.3e-05;-0.000343287;0.000794647;-1.00707e-05;-2.0566e-05;0;2.69946e-05
6.3025e-05;-0.000365495;0.000843886;-5.49158e-06;-1.56985e-05;0;2.68971e-05
6.305e-05;-0.000387461;0.00089224;-8.4418e-07;-1.08345e-05;0;2.67797e-05
6.3075e-05;-0.000409144;0.000939678;3.88123e-06;-5.97808e-06;0;2.66415e-05
6.31e-05;-0.000430501;0.000986167;8.68828e-06;-1.13323e-06;0;2.64811e-05
6.3125e-05;-0.000451495;0.00103168;1.35729e-05;3.69594e-06;0;2.6297e-05
6.315e-05;-0.000472087;0.00107618;1.85255e-05;8.50521e-06;0;2.60877e-05
6.3175e-05;-0.000492246;0.00111964;2.35341e-05;1.32903e-05;0;2.58523e-05
6.32e-05;-0.000511944;0.00116204;2.85851e-05;1.80468e-05;0;2.55906e-05
6.3225e-05;-0.000531156;0.00120334;3.36616e-05;2.27703e-05;0;2.53027e-05
6.325e-05;-0.000549863;0.0012435;3.87436e-05;2.74565e-05;0;2.49893e-05
6.3275e-05;-0.000568047;0.00128249;4.38106e-05;3.21013e-05;0;2.4651e-05
6.33e-05;-0.000585695;0.00132027;4.88465e-05;3.67006e-05;0;2.42884e-05
6.3325e-05;-0.000602795;0.00135681;5.38424e-05;4.12508e-05;0;2.39012e-05
6.335e-05;-0.000619337;0.00139209;5.87966e-05;4.57481e-05;0;2.3489e-05
6.3375e-05;-0.000635309;0.00142608;6.3712e-05;5.01891e-05;0;2.30508e-05
6.34e-05;-0.000650699;0.00145878;6.85959e-05;5.45706e-05;0;2.25858e-05
6.3425e-05;-0.000665492;0.00149018;7.34596e-05;5.88893e-05;0;2.20932e-05
6.345e-05;-0.000679671;0.00152027;7.83177e-05;6.31418e-05;0;2.15732e-05
6.3475e-05;-0.000693215;0.00154907;8.31826e-05;6.73251e-05;0;2.10267e-05
6.35e-05;-0.0007061;0.00157658;8.80597e-05;7.14357e-05;0;2.04557e-05
6.3525e-05;-0.000718303;0.0016028;9.29435e-05;7.54705e-05;0;1.98631e-05
6.355e-05;-0.000729801;0.00162774;9.78202e-05;7.94262e-05;0;1.92521e-05
6.3575e-05;-0.000740573;0.00165138;0.000102672;8.32997e-05;0;1.86259e-05
6.36e-05;-0.0007506;0.00167373;0.00010748;8.70876e-05;0;1.79872e-05
6.3625e-05;-0.000759861;0.00169478;0.000112224;9.0787e-05;0;1.73375e-05
6.365e-05;-0.000768343;0.00171449;0.000116884;9.43945e-05;0;1.66777e-05
6.3675e-05;-0.000776028;0.00173286;0.000121439;9.7907e-05;0;1.60075e-05
6.37e-05;-0.000782904;0.00174984;0.000125871;0.000101321;0;1.53263e-05
6.3725e-05;-0.000788958;0.00176543;0.000130175;0.000104633;0;1.46335e-05
6.375e-05;-0.000794179;0.00177961;0.000134349;0.00010784;0;1.39291e-05
6.3775e-05;-0.000798557;0.00179236;0.000138397;0.000110939;0;1.3214e-05
6.38e-05;-0.000802085;0.00180368;0.000142325;0.000113925;0;1.249e-05
6.3825e-05;-0.000804759;0.00181356;0.000146141;0.000116797;0;1.176e-05
6.385e-05;-0.000806574;0.00182201;0.000149856;0.00011955;0;1.10272e-05
6.3875e-05;-0.000807523;0.00182907;0.000153482;0.000122183;0;1.02946e-05
6.39e-05;-0.000807601;0.00183474;0.000157028;0.000124693;0;9.56445e-06
6.3925e-05;-0.000806798;0.00183906;0.000160498;0.000127078;0;8.83795e-06
6.395e-05;-0.000805111;0.00184203;0.000163889;0.000129336;0;8.11504e-06
6.3975e-05;-0.000802536;0.00184367;0.000167197;0.000131466;0;7.3946e-06
6.4e-05;-0.000799075;0.001844;0.000170416;0.000133467;0;6.67498e-06
6.4025e-05;-0.000794733;0.00184301;0.000173537;0.000135337;0;5.95455e-06
6.405e-05;-0.000789518;0.00184072;0.000176546;0.000137076;0;5.23233e-06
6.4075e-05;-0.000783443;0.00183713;0.000179424;0.000138683;0;4.50844e-06
6.41e-05;-0.000776527;0.00183223;0.000182154;0.000140156;0;3.78418e-06
6.4125e-05;-0.000768788;0.00182603;0.000184723;0.000141496;0;3.06193e-06
6.415e-05;-0.000760247;0.00181855;0.000187126;0.000142701;0;2.34461e-06
6.4175e-05;-0.000750922;0.00180979;0.000189359;0.000143771;0;1.63515e-06
6.42e-05;-0.000740828;0.00179976;0.000191424;0.000144704;0;9.35877e-07
6.4225e-05;-0.000729978;0.00178846;0.000193322;0.000145499;0;2.48053e-07
6.425e-05;-0.000718382;0.00177591;0.000195056;0.000146157;0;-4.28221e-07
6.4275e-05;-0.000706047;0.00176213;0.000196632;0.000146676;0;-1.09385e-06
6.43e-05;-0.000692979;0.00174716;0.000198056;0.000147055;0;-1.7503e-06
6.4325e-05;-0.000679181;0.00173104;0.000199331;0.000147296;0;-2.39898e-06
6.435e-05;-0.000664661;0.00171381;0.000200457;0.000147396;0;-3.04062e-06
6.4375e-05;-0.000649425;0.0016955;0.000201432;0.000147357;0;-3.67493e-06
6.44e-05;-0.000633488;0.00167616;0.000202255;0.000147178;0;-4.30041e-06
6.4425e-05;-0.000616861;0.00165582;0.00020292;0.00014686;0;-4.9146e-06
6.445e-05;-0.000599559;0.00163452;0.000203419;0.000146402;0;-5.51463e-06
6.4475e-05;-0.000581596;0.00161228;0.000203735;0.000145805;0;-6.09789e-06
6.45e-05;-0.000562989;0.00158912;0.000203852;0.000145071;0;-6.66273e-06
6.4525e-05;-0.000543755;0.00156507;0.000203756;0.0001442;0;-7.20892e-06
6.455e-05;-0.000523911;0.00154015;0.000203439;0.000143195;0;-7.73784e-06
6.4575e-05;-0.000503477;0.00151439;0.0002029;0.000142057;0;-8.25218e-06
6.46e-05;-0.00048247;0.00148781;0.000202138;0.000140788;0;-8.75542e-06
6.4625e-05;-0.00046091;0.00146042;0.000201157;0.000139391;0;-9.25101e-06
6.465e-05;-0.000438817;0.00143225;0.000199963;0.000137867;0;-9.74165e-06
6.4675e-05;-0.000416211;0.00140332;0.000198567;0.00013622;0;-1.02287e-05
6.47e-05;-0.000393113;0.00137366;0.000196983;0.000134451;0;-1.07118e-05
6.4725e-05;-0.000369542;0.0013433;0.000195223;0.000132563;0;-1.11895e-05
6.475e-05;-0.00034552;0.00131229;0.000193297;0.00013056;0;-1.16594e-05
6.4775e-05;-0.000321071;0.00128067;0.000191209;0.000128443;0;-1.21189e-05
6.48e-05;-0.000296223;0.00124848;0.000188964;0.000126218;0;-1.25661e-05
6.4825e-05;-0.000271009;0.00121578;0.000186561;0.000123885;0;-1.30003e-05
6.485e-05;-0.000245471;0.00118261;0.000183997;0.00012145;0;-1.34219e-05
6.4875e-05;-0.000219651;0.00114901;0.000181262;0.000118914;0;-1.38325e-05
6.49e-05;-0.000193594;0.00111501;0.000178349;0.000116282;0;-1.4234e-05
6.4925e-05;-0.000167343;0.00108064;0.000175249;0.000113556;0;-1.46281e-05
6.495e-05;-0.000140935;0.00104592;0.000171964;0.000110739;0;-1.50154e-05
6.4975e-05;-0.000114401;0.00101088;0.000168499;0.000107834;0;-1.53955e-05
6.5e-05;-8.77641e-05;0.00097553;0.000164859;0.000104844;0;-1.57663e-05
6.5025e-05;-6.10435e-05;0.000939904;0.000161049;0.000101772;0;-1.61249e-05
6.505e-05;-3.42551e-05;0.000904021;0.000157077;9.86195e-05;0;-1.6468e-05
6.5075e-05;-7.41559e-06;0.000867911;0.00015295;9.539e-05;0;-1.67928e-05
6.51e-05;1.94545e-05;0.000831608;0.000148682;9.20857e-05;0;-1.70977e-05
6.5125e-05;4.63292e-05;0.000795146;0.000144283;8.87094e-05;0;-1.73828e-05
6.515e-05;7.31776e-05;0.000758554;0.000139761;8.52637e-05;0;-1.76498e-05
6.5175e-05;9.99655e-05;0.000721863;0.000135121;8.17514e-05;0;-1.79015e-05
6.52e-05;0.000126657;0.000685104;0.000130364;7.81756e-05;0;-1.81416e-05
6.5225e-05;0.000153214;0.000648314;0.00012549;7.45395e-05;0;-1.83732e-05
6.525e-05;0.000179598;0.000611531;0.0001205;7.08464e-05;0;-1.85984e-05
6.5275e-05;0.000205767;0.000574791;0.000115389;6.70997e-05;0;-1.88175e-05
6.53e-05;0.00023168;0.000538124;0.000110154;6.33033e-05;0;-1.90294e-05
6.5325e-05;0.000257294;0.000501555;0.00010479;5.94607e-05;0;-1.92312e-05
6.535e-05;0.00028257;0.000465111;9.92989e-05;5.55761e-05;0;-1.94198e-05
6.5375e-05;0.00030747;0.000428816;9.36855e-05;5.16534e-05;0;-1.95918e-05
6.54e-05;0.000331959;0.000392697;8.79557e-05;4.76972e-05;0;-1.97454e-05
6.5425e-05;0.000356004;0.00035678;8.21146e-05;4.37116e-05;0;-1.988e-05
6.545e-05;0.000379577;0.000321097;7.61682e-05;3.97014e-05;0;-1.9997e-05
6.5475e-05;0.000402657;0.000285688;7.0127e-05;3.56709e-05;0;-2.00991e-05
6.55e-05;0.000425227;0.000250598;6.40069e-05;3.16245e-05;0;-2.01895e-05
6.5525e-05;0.000447272;0.000215873;5.78256e-05;2.75664e-05;0;-2.02713e-05
6.555e-05;0.000468778;0.000181546;5.15972e-05;2.35008e-05;0;-2.03463e-05
6.5575e-05;0.000489728;0.000147642;4.53297e-05;1.94314e-05;0;-2.04142e-05
6.56e-05;0.000510105;0.000114174;3.90255e-05;1.53621e-05;0;-2.04732e-05
6.5625e-05;0.000529894;8.11534e-05;3.26839e-05;1.12967e-05;0;-2.05196e-05
6.565e-05;0.000549075;4.8589e-05;2.6302e-05;7.23859e-06;0;-2.05491e-05
6.5675e-05;0.000567632;1.64854e-05;1.98741e-05;3.19158e-06;0;-2.05576e-05
6.57e-05;0.000585543;-1.5155e-05;1.33926e-05;-8.40787e-07;0;-2.05424e-05
6.5725e-05;0.000602789;-4.63281e-05;6.85224e-06;-4.855e-06;0;-2.05027e-05
6.575e-05;0.00061935;-7.7023e-05;2.53999e-07;-8.84761e-06;0;-2.04396e-05
6.5775e-05;0.000635204;-0.00010722;-6.39287e-06;-1.28153e-05;0;-2.03562e-05
6.58e-05;0.000650331;-0.000136896;-1.30731e-05;-1.67547e-05;0;-2.02561e-05
6.5825e-05;0.00066471;-0.000166023;-1.97688e-05;-2.06627e-05;0;-2.01432e-05
6.585e-05;0.000678322;-0.000194575;-2.64601e-05;-2.45361e-05;0;-2.00202e-05
6.5875e-05;0.000691148;-0.000222519;-3.31243e-05;-2.83716e-05;0;-1.98879e-05
6.59e-05;0.000703178;-0.000249819;-3.97364e-05;-3.2166e-05;0;-1.97455e-05
6.5925e-05;0.000714404;-0.00027644;-4.62722e-05;-3.5916e-05;0;-1.95906e-05
6.595e-05;0.000724818;-0.000302353;-5.27142e-05;-3.96182e-05;0;-1.942e-05
6.5975e-05;0.000734414;-0.00032754;-5.90544e-05;-4.3269e-05;0;-1.92307e-05
6.6e-05;0.000743185;-0.000351988;-6.5293e-05;-4.68649e-05;0;-1.90208e-05
6.6025e-05;0.000751124;-0.000375687;-7.14339e-05;-5.04022e-05;0;-1.87897e-05
6.605e-05;0.000758226;-0.000398627;-7.74825e-05;-5.38772e-05;0;-1.85388e-05
6.6075e-05;0.000764488;-0.000420797;-8.34455e-05;-5.72862e-05;0;-1.82706e-05
6.61e-05;0.00076991;-0.000442194;-8.9332e-05;-6.06256e-05;0;-1.79883e-05
6.6125e-05;0.000774492;-0.00046282;-9.51513e-05;-6.38921e-05;0;-1.76948e-05
6.615e-05;0.000778235;-0.000482674;-0.000100909;-6.70826e-05;0;-1.73918e-05
6.6175e-05;0.000781142;-0.000501753;-0.000106606;-7.01942e-05;0;-1.70795e-05
6.62e-05;0.000783219;-0.000520051;-0.000112235;-7.32246e-05;0;-1.67563e-05
6.6225e-05;0.000784471;-0.000537564;-0.000117789;-7.61715e-05;0;-1.64194e-05
6.625e-05;0.000784902;-0.000554293;-0.000123256;-7.90329e-05;0;-1.60652e-05
6.6275e-05;0.00078452;-0.000570236;-0.000128623;-8.18069e-05;0;-1.56905e-05
6.63e-05;0.000783328;-0.00058539;-0.000133871;-8.44914e-05;0;-1.52933e-05
6.6325e-05;0.000781335;-0.000599745;-0.00013898;-8.70841e-05;0;-1.48731e-05
6.635e-05;0.000778547;-0.000613291;-0.00014393;-8.9583e-05;0;-1.44316e-05
6.6375e-05;0.00077497;-0.000626023;-0.00014871;-9.19857e-05;0;-1.39715e-05
6.64e-05;0.00077061;-0.000637939;-0.000153312;-9.42902e-05;0;-1.34965e-05
6.6425e-05;0.000765473;-0.000649034;-0.000157736;-9.64948e-05;0;-1.301e-05
6.645e-05;0.000759563;-0.000659306;-0.00016198;-9.85981e-05;0;-1.25142e-05
6.6475e-05;0.000752891;-0.000668751;-0.000166047;-0.000100599;0;-1.20097e-05
6.65e-05;0.000745464;-0.000677376;-0.000169944;-0.000102496;0;-1.14949e-05
6.6525e-05;0.000737293;-0.000685199;-0.000173681;-0.000104289;0;-1.09672e-05
6.655e-05;0.000728386;-0.000692239;-0.000177266;-0.000105978;0;-1.04231e-05
6.6575e-05;0.00071875;-0.000698515;-0.000180704;-0.00010756;0;-9.85972e-06
6.66e-05;0.000708395;-0.000704043;-0.000183993;-0.000109034;0;-9.27538e-06
6.6625e-05;0.000697333;-0.000708837;-0.000187128;-0.0001104;0;-8.67048e-06
6.665e-05;0.00068558;-0.000712914;-0.000190104;-0.000111656;0;-8.04746e-06
6.6675e-05;0.000673151;-0.000716293;-0.000192917;-0.000112801;0;-7.41037e-06
6.67e-05;0.000660067;-0.000718991;-0.000195559;-0.000113834;0;-6.76397e-06
6.6725e-05;0.000646346;-0.000721022;-0.000198021;-0.000114755;0;-6.1127e-06
6.675e-05;0.000632007;-0.0007224;-0.000200295;-0.000115563;0;-5.4597e-06
6.6775e-05;0.000617066;-0.000723139;-0.000202376;-0.000116258;0;-4.80621e-06
6.68e-05;0.00060154;-0.000723255;-0.000204264;-0.000116841;0;-4.15153e-06
6.6825e-05;0.000585442;-0.000722758;-0.000205958;-0.000117311;0;-3.49341e-06
6.685e-05;0.000568789;-0.000721649;-0.000207455;-0.000117668;0;-2.82897e-06
6.6875e-05;0.000551597;-0.000719922;-0.000208751;-0.000117914;0;-2.15561e-06
6.69e-05;0.000533886;-0.000717574;-0.000209842;-0.000118047;0;-1.47198e-06
6.6925e-05;0.000515678;-0.000714606;-0.00021073;-0.000118067;0;-7.7843e-07
6.695e-05;0.000497002;-0.000711024;-0.000211417;-0.000117975;0;-7.70825e-08
6.6975e-05;0.00047789;-0.000706839;-0.000211905;-0.000117772;0;6.28619e-07
6.7e-05;0.000458376;-0.000702061;-0.000212196;-0.000117456;0;1.33471e-06
6.7025e-05;0.000438495;-0.000696707;-0.000212292;-0.00011703;0;2.03764e-06
6.705e-05;0.000418283;-0.000690798;-0.000212199;-0.000116493;0;2.73507e-06
6.7075e-05;0.00039777;-0.000684361;-0.000211923;-0.000115846;0;3.42637e-06
6.71e-05;0.000376986;-0.000677427;-0.000211469;-0.000115091;0;4.1126e-06
6.7125e-05;0.000355956;-0.000670024;-0.000210837;-0.000114228;0;4.79611e-06
6.715e-05;0.000334701;-0.000662177;-0.000210025;-0.000113258;0;5.47973e-06
6.7175e-05;0.000313245;-0.000653917;-0.000209032;-0.000112181;0;6.16583e-06
6.72e-05;0.000291609;-0.000645273;-0.000207863;-0.000110998;0;6.8555e-06
6.7225e-05;0.000269822;-0.000636276;-0.000206521;-0.000109711;0;7.54803e-06
6.725e-05;0.000247915;-0.000626947;-0.000205008;-0.000108318;0;8.24076e-06
6.7275e-05;0.000225918;-0.000617303;-0.000203326;-0.000106823;0;8.92953e-06
6.73e-05;0.000203861;-0.000607358;-0.000201473;-0.000105224;0;9.60941e-06
6.7325e-05;0.00018177;-0.000597129;-0.000199449;-0.000103525;0;1.02756e-05
6.735e-05;0.000159669;-0.000586634;-0.000197255;-0.000101726;0;1.09244e-05
6.7375e-05;0.000137585;-0.00057589;-0.000194888;-9.98291e-05;0;1.15538e-05
6.74e-05;0.000115542;-0.000564915;-0.000192346;-9.78382e-05;0;1.21634e-05
6.7425e-05;9.35693e-05;-0.000553725;-0.000189629;-9.57559e-05;0;1.27545e-05
6.745e-05;7.1692e-05;-0.000542342;-0.000186741;-9.35853e-05;0;1.33292e-05
6.7475e-05;4.99371e-05;-0.000530797;-0.000183691;-9.13297e-05;0;1.38894e-05
6.75e-05;2.83304e-05;-0.00051912;-0.000180491;-8.89919e-05;0;1.44362e-05
6.7525e-05;6.89679e-06;-0.00050734;-0.000177148;-8.65751e-05;0;1.49691e-05
6.755e-05;-1.43413e-05;-0.000495478;-0.000173667;-8.4082e-05;0;1.54864e-05
6.7575e-05;-3.53648e-05;-0.000483557;-0.000170053;-8.15157e-05;0;1.59847e-05
6.76e-05;-5.61574e-05;-0.000471601;-0.000166313;-7.8879e-05;0;1.64606e-05
6.7625e-05;-7.67036e-05;-0.000459633;-0.000162457;-7.61749e-05;0;1.6911e-05
6.765e-05;-9.69874e-05;-0.000447674;-0.000158495;-7.34066e-05;0;1.73342e-05
6.7675e-05;-0.000116993;-0.000435738;-0.000154433;-7.05771e-05;0;1.77301e-05
6.77e-05;-0.000136704;-0.00042384;-0.000150278;-6.76893e-05;0;1.81005e-05
6.7725e-05;-0.000156107;-0.000412;-0.000146037;-6.47456e-05;0;1.84483e-05
6.775e-05;-0.00017519;-0.000400237;-0.000141718;-6.17483e-05;0;1.8777e-05
6.7775e-05;-0.00019394;-0.000388573;-0.000137327;-5.86997e-05;0;1.90895e-05
6.78e-05;-0.000212343;-0.000377019;-0.000132864;-5.56016e-05;0;1.93876e-05
6.7825e-05;-0.000230387;-0.000365583;-0.000128325;-5.24559e-05;0;1.96711e-05
6.785e-05;-0.000248063;-0.000354275;-0.000123707;-4.92646e-05;0;1.99381e-05
6.7875e-05;-0.000265366;-0.000343108;-0.000119012;-4.60298e-05;0;2.01855e-05
6.79e-05;-0.000282292;-0.000332101;-0.000114242;-4.27534e-05;0;2.04091e-05
6.7925e-05;-0.000298837;-0.000321265;-0.000109399;-3.94378e-05;0;2.06051e-05
6.795e-05;-0.000314996;-0.000310611;-0.000104486;-3.60853e-05;0;2.07706e-05
6.7975e-05;-0.000330761;-0.000300147;-9.95062e-05;-3.26983e-05;0;2.09039e-05
6.8e-05;-0.000346127;-0.000289884;-9.44706e-05;-2.92794e-05;0;2.10048e-05
6.8025e-05;-0.000361086;-0.00027984;-8.93937e-05;-2.58316e-05;0;2.10741e-05
6.805e-05;-0.000375629;-0.000270033;-8.42898e-05;-2.2358e-05;0;2.11135e-05
6.8075e-05;-0.000389744;-0.000260484;-7.91698e-05;-1.8862e-05;0;2.11245e-05
6.81e-05;-0.000403419;-0.000251214;-7.40424e-05;-1.5347e-05;0;2.11082e-05
6.8125e-05;-0.000416638;-0.000242256;-6.8919e-05;-1.18162e-05;0;2.10646e-05
6.815e-05;-0.000429388;-0.000233648;-6.38151e-05;-8.27292e-06;0;2.0993e-05
6.8175e-05;-0.000441654;-0.000225436;-5.87477e-05;-4.72009e-06;0;2.08917e-05
6.82e-05;-0.000453422;-0.000217653;-5.37305e-05;-1.16064e-06;0;2.07591e-05
6.8225e-05;-0.000464681;-0.000210323;-4.87708e-05;2.4025e-06;0;2.05935e-05
6.825e-05;-0.000475426;-0.000203458;-4.38707e-05;5.96624e-06;0;2.03945e-05
6.8275e-05;-0.000485659;-0.000197066;-3.90285e-05;9.5273e-06;0;2.01625e-05
6.83e-05;-0.00049539;-0.000191148;-3.42383e-05;1.30822e-05;0;1.98994e-05
6.8325e-05;-0.000504637;-0.000185697;-2.94893e-05;1.66276e-05;0;1.96078e-05
6.835e-05;-0.000513419;-0.000180699;-2.47674e-05;2.01603e-05;0;1.92906e-05
6.8375e-05;-0.000521757;-0.000176132;-2.0061e-05;2.36774e-05;0;1.89504e-05
6.84e-05;-0.000529675;-0.000171983;-1.53671e-05;2.71764e-05;0;1.85887e-05
6.8425e-05;-0.000537193;-0.000168244;-1.06917e-05;3.06553e-05;0;1.82057e-05
6.845e-05;-0.000544333;-0.000164916;-6.04579e-06;3.4112e-05;0;1.78e-05
6.8475e-05;-0.000551113;-0.000161998;-1.43943e-06;3.75445e-05;0;1.73695e-05
6.85e-05;-0.000557548;-0.000159493;3.11872e-06;4.09503e-05;0;1.69117e-05
6.8525e-05;-0.000563647;-0.000157407;7.61809e-06;4.43264e-05;0;1.64247e-05
6.855e-05;-0.000569421;-0.00015576;1.20432e-05;4.76698e-05;0;1.59079e-05
6.8575e-05;-0.000574877;-0.000154576;1.63748e-05;5.0977e-05;0;1.53624e-05
6.86e-05;-0.000580019;-0.000153878;2.05951e-05;5.42447e-05;0;1.47908e-05
6.8625e-05;-0.000584851;-0.000153682;2.46904e-05;5.74695e-05;0;1.41969e-05
6.865e-05;-0.000589372;-0.000154;2.86511e-05;6.06484e-05;0;1.35846e-05
6.8675e-05;-0.000593586;-0.000154836;3.24697e-05;6.37787e-05;0;1.29577e-05
6.87e-05;-0.000597496;-0.000156199;3.61409e-05;6.68572e-05;0;1.23183e-05
6.8725e-05;-0.000601113;-0.000158087;3.96639e-05;6.98812e-05;0;1.16673e-05
6.875e-05;-0.00060445;-0.000160493;4.30434e-05;7.28475e-05;0;1.10038e-05
6.8775e-05;-0.000607528;-0.000163399;4.62865e-05;7.57532e-05;0;1.03259e-05
6.88e-05;-0.000610371;-0.000166789;4.93986e-05;7.85953e-05;0;9.63113e-06
6.8825e-05;-0.000613004;-0.000170649;5.23818e-05;8.13713e-05;0;8.91755e-06
6.885e-05;-0.000615454;-0.000174969;5.52381e-05;8.40789e-05;0;8.18408e-06
6.8875e-05;-0.000617741;-0.000179737;5.79737e-05;8.67161e-05;0;7.43105e-06
6.89e-05;-0.000619882;-0.000184936;6.0599e-05;8.92811e-05;0;6.66025e-06
6.8925e-05;-0.000621887;-0.000190551;6.31242e-05;9.17719e-05;0;5.87469e-06
6.895e-05;-0.000623766;-0.000196571;6.55532e-05;9.41865e-05;0;5.07809e-06
6.8975e-05;-0.000625525;-0.000202998;6.78834e-05;9.65223e-05;0;4.27428e-06
6.9e-05;-0.000627173;-0.000209833;7.0109e-05;9.87772e-05;0;3.4666e-06
6.9025e-05;-0.000628718;-0.000217077;7.22245e-05;0.000100949;0;2.65745e-06
6.905e-05;-0.000630169;-0.000224732;7.42248e-05;0.000103035;0;1.84799e-06
6.9075e-05;-0.000631535;-0.000232799;7.61024e-05;0.000105033;0;1.03819e-06
6.91e-05;-0.000632826;-0.000241286;7.78483e-05;0.000106942;0;2.27131e-07
6.9125e-05;-0.000634052;-0.0002502;7.94549e-05;0.000108761;0;-5.86498e-07
6.915e-05;-0.000635223;-0.000259538;8.09199e-05;0.000110486;0;-1.4038e-06
6.9175e-05;-0.000636347;-0.000269287;8.22463e-05;0.000112115;0;-2.22506e-06
6.92e-05;-0.000637434;-0.00027943;8.34395e-05;0.000113645;0;-3.04938e-06
6.9225e-05;-0.000638492;-0.00028995;8.45047e-05;0.000115073;0;-3.87451e-06
6.925e-05;-0.000639529;-0.000300828;8.54489e-05;0.000116396;0;-4.69707e-06
6.9275e-05;-0.000640551;-0.000312044;8.62844e-05;0.000117611;0;-5.51294e-06
6.93e-05;-0.000641558;-0.00032357;8.70288e-05;0.000118716;0;-6.31795e-06
6.9325e-05;-0.00064255;-0.000335373;8.76999e-05;0.00011971;0;-7.10841e-06
6.935e-05;-0.000643523;-0.000347423;8.83099e-05;0.000120591;0;-7.8816e-06
6.9375e-05;-0.000644475;-0.000359691;8.88636e-05;0.00012136;0;-8.63596e-06
6.94e-05;-0.000645405;-0.000372151;8.93616e-05;0.000122014;0;-9.37095e-06
6.9425e-05;-0.00064631;-0.000384768;8.9804e-05;0.000122553;0;-1.00868e-05
6.945e-05;-0.000647191;-0.00039751;9.01895e-05;0.000122976;0;-1.0784e-05
6.9475e-05;-0.000648048;-0.000410346;9.05123e-05;0.000123282;0;-1.14632e-05
6.95e-05;-0.000648883;-0.000423258;9.07613e-05;0.000123471;0;-1.21245e-05
6.9525e-05;-0.000649699;-0.000436233;9.09237e-05;0.000123543;0;-1.27678e-05
6.955e-05;-0.000650498;-0.000449255;9.09921e-05;0.000123498;0;-1.33927e-05
6.9575e-05;-0.000651279;-0.000462304;9.09667e-05;0.000123338;0;-1.39984e-05
6.96e-05;-0.00065204;-0.000475354;9.08531e-05;0.000123061;0;-1.45844e-05
6.9625e-05;-0.00065278;-0.000488384;9.06582e-05;0.000122669;0;-1.51498e-05
6.965e-05;-0.000653492;-0.000501378;9.03897e-05;0.000122162;0;-1.56938e-05
6.9675e-05;-0.000654172;-0.000514319;9.00578e-05;0.000121538;0;-1.62155e-05
6.97e-05;-0.000654812;-0.000527192;8.96755e-05;0.0001208;0;-1.67136e-05
6.9725e-05;-0.000655401;-0.000539978;8.92545e-05;0.000119948;0;-1.71864e-05
6.975e-05;-0.000655927;-0.000552663;8.87992e-05;0.000118982;0;-1.76321e-05
6.9775e-05;-0.000656379;-0.000565238;8.83063e-05;0.000117904;0;-1.80486e-05
6.98e-05;-0.000656745;-0.000577691;8.77699e-05;0.000116715;0;-1.84336e-05
6.9825e-05;-0.000657014;-0.000589999;8.71887e-05;0.000115415;0;-1.87849e-05
6.985e-05;-0.000657174;-0.000602127;8.65669e-05;0.000114004;0;-1.91002e-05
6.9875e-05;-0.000657215;-0.000614037;8.59105e-05;0.000112483;0;-1.93776e-05
6.99e-05;-0.000657131;-0.000625693;8.52229e-05;0.000110852;0;-1.96154e-05
6.9925e-05;-0.000656914;-0.000637069;8.45061e-05;0.000109111;0;-1.98122e-05
6.995e-05;-0.000656557;-0.000648135;8.37651e-05;0.000107261;0;-1.99669e-05
6.9975e-05;-0.000656051;-0.000658861;8.30107e-05;0.000105306;0;-2.00791e-05
7e-05;-0.000655384;-0.000669215;8.22556e-05;0.000103247;0;-2.01485e-05
7.0025e-05;-0.000654539;-0.00067917;8.15093e-05;0.000101087;0;-2.01753e-05
7.005e-05;-0.000653505;-0.000688711;8.0776e-05;9.88307e-05;0;-2.01594e-05
7.0075e-05;-0.000652267;-0.000697825;8.00578e-05;9.64805e-05;0;-2.01009e-05
7.01e-05;-0.000650813;-0.000706492;7.93581e-05;9.40398e-05;0;-1.99992e-05
7.0125e-05;-0.000649131;-0.000714692;7.86807e-05;9.15126e-05;0;-1.98535e-05
7.015e-05;-0.000647206;-0.000722402;7.80245e-05;8.89032e-05;0;-1.96628e-05
7.0175e-05;-0.000645023;-0.000729607;7.73808e-05;8.62164e-05;0;-1.9426e-05
7.02e-05;-0.00064256;-0.000736297;7.67382e-05;8.34578e-05;0;-1.91424e-05
7.0225e-05;-0.000639796;-0.000742456;7.60903e-05;8.06332e-05;0;-1.88115e-05
7.025e-05;-0.000636703;-0.000748061;7.54392e-05;7.77486e-05;0;-1.84338e-05
7.0275e-05;-0.000633255;-0.000753084;7.47925e-05;7.48096e-05;0;-1.80102e-05
7.03e-05;-0.000629428;-0.000757499;7.4158e-05;7.18221e-05;0;-1.75419e-05
7.0325e-05;-0.0006252;-0.000761286;7.35426e-05;6.87917e-05;0;-1.70303e-05
7.035e-05;-0.000620556;-0.000764424;7.29551e-05;6.57247e-05;0;-1.64767e-05
7.0375e-05;-0.000615481;-0.000766886;7.24095e-05;6.26278e-05;0;-1.58822e-05
7.04e-05;-0.000609961;-0.000768644;7.19205e-05;5.95086e-05;0;-1.52475e-05
7.0425e-05;-0.000603983;-0.000769676;7.14965e-05;5.6375e-05;0;-1.45734e-05
7.045e-05;-0.000597533;-0.000769974;7.11352e-05;5.3235e-05;0;-1.38601e-05
7.0475e-05;-0.000590599;-0.00076954;7.08271e-05;5.00964e-05;0;-1.31081e-05
7.05e-05;-0.00058317;-0.000768378;7.05619e-05;4.69666e-05;0;-1.23178e-05
7.0525e-05;-0.000575236;-0.000766484;7.03312e-05;4.38526e-05;0;-1.14891e-05
7.055e-05;-0.000566792;-0.000763856;7.01261e-05;4.07612e-05;0;-1.06223e-05
7.0575e-05;-0.000557829;-0.000760495;6.99329e-05;3.76998e-05;0;-9.71738e-06
7.06e-05;-0.000548341;-0.000756412;6.97354e-05;3.46759e-05;0;-8.77422e-06
7.0625e-05;-0.000538318;-0.000751611;6.95215e-05;3.16976e-05;0;-7.79299e-06
7.065e-05;-0.000527745;-0.000746092;6.9288e-05;2.87732e-05;0;-6.77411e-06
7.0675e-05;-0.000516602;-0.000739845;6.90393e-05;2.59109e-05;0;-5.71842e-06
7.07e-05;-0.000504864;-0.000732855;6.87817e-05;2.3118e-05;0;-4.62717e-06
7.0725e-05;-0.000492506;-0.000725112;6.85212e-05;2.04016e-05;0;-3.50204e-06
7.075e-05;-0.000479504;-0.000716605;6.82662e-05;1.7768e-05;0;-2.34503e-06
7.0775e-05;-0.000465838;-0.000707317;6.80319e-05;1.52234e-05;0;-1.1584e-06
7.08e-05;-0.000451492;-0.000697228;6.78384e-05;1.27742e-05;0;5.5346e-08
7.0825e-05;-0.000436452;-0.000686325;6.77029e-05;1.04276e-05;0;1.29348e-06
7.085e-05;-0.00042071;-0.00067461;6.76338e-05;8.19099e-06;0;2.553e-06
7.0875e-05;-0.000404259;-0.000662098;6.76311e-05;6.07219e-06;0;3.83069e-06
7.09e-05;-0.000387095;-0.000648806;6.76927e-05;4.07891e-06;0;5.12321e-06
7.0925e-05;-0.000369213;-0.000634741;6.78179e-05;2.21847e-06;0;6.42723e-06
7.095e-05;-0.000350603;-0.000619904;6.80062e-05;4.97718e-07;0;7.73969e-06
7.0975e-05;-0.000331262;-0.000604294;6.82518e-05;-1.07684e-06;0;9.05788e-06
7.1e-05;-0.000311186;-0.000587917;6.85432e-05;-2.49869e-06;0;1.03795e-05
7.1025e-05;-0.000290374;-0.000570782;6.88678e-05;-3.7611e-06;0;1.17026e-05
7.105e-05;-0.000268828;-0.000552895;6.92173e-05;-4.85705e-06;0;1.30252e-05
7.1075e-05;-0.000246551;-0.000534256;6.95865e-05;-5.77942e-06;0;1.43452e-05
7.11e-05;-0.000223548;-0.00051487;6.99688e-05;-6.52144e-06;0;1.56598e-05
7.1125e-05;-0.000199825;-0.000494746;7.03529e-05;-7.07705e-06;0;1.69658e-05
7.115e-05;-0.000175391;-0.000473895;7.07264e-05;-7.44122e-06;0;1.82594e-05
7.1175e-05;-0.000150255;-0.000452322;7.10831e-05;-7.60987e-06;0;1.95365e-05
7.12e-05;-0.000124425;-0.000430025;7.14261e-05;-7.57956e-06;0;2.07929e-05
7.1225e-05;-9.7911e-05;-0.000406995;7.1763e-05;-7.34713e-06;0;2.20245e-05
7.125e-05;-7.07219e-05;-0.000383234;7.21004e-05;-6.90939e-06;0;2.3228e-05
7.1275e-05;-4.28696e-05;-0.00035875;7.24418e-05;-6.26319e-06;0;2.44004e-05
7.13e-05;-1.43654e-05;-0.00033356;7.27905e-05;-5.40569e-06;0;2.55393e-05
7.1325e-05;1.47819e-05;-0.000307677;7.31524e-05;-4.33488e-06;0;2.66432e-05
7.135e-05;4.45669e-05;-0.000281109;7.3532e-05;-3.05003e-06;0;2.77105e-05
7.1375e-05;7.49866e-05;-0.000253873;7.39262e-05;-1.55186e-06;0;2.87405e-05
7.14e-05;0.000106037;-0.000225992;7.43226e-05;1.57629e-07;0;2.97322e-05
7.1425e-05;0.000137714;-0.000197493;7.47045e-05;2.07558e-06;0;3.06847e-05
7.145e-05;0.000170009;-0.000168403;7.50596e-05;4.19882e-06;0;3.15967e-05
7.1475e-05;0.000202913;-0.000138739;7.53821e-05;6.5242e-06;0;3.24666e-05
7.15e-05;0.000236411;-0.000108514;7.5669e-05;9.04867e-06;0;3.3292e-05
7.1525e-05;0.000270482;-7.7748e-05;7.59155e-05;1.1769e-05;0;3.40699e-05
7.155e-05;0.000305098;-4.64657e-05;7.61156e-05;1.46816e-05;0;3.47971e-05
7.1575e-05;0.000340227;-1.46896e-05;7.62681e-05;1.7782e-05;0;3.547e-05
7.16e-05;0.000375832;1.75661e-05;7.63798e-05;2.10649e-05;0;3.60855e-05
7.1625e-05;0.000411876;5.02936e-05;7.64618e-05;2.45244e-05;0;3.66408e-05
7.165e-05;0.000448322;8.34852e-05;7.65233e-05;2.81548e-05;0;3.71338e-05
7.1675e-05;0.000485126;0.000117128;7.65686e-05;3.19504e-05;0;3.7563e-05
7.17e-05;0.000522246;0.000151209;7.66008e-05;3.59056e-05;0;3.79272e-05
7.1725e-05;0.000559635;0.000185715;7.66253e-05;4.00151e-05;0;3.82255e-05
7.175e-05;0.00059725;0.000220638;7.66479e-05;4.42729e-05;0;3.8457e-05
7.1775e-05;0.000635048;0.000255963;7.66684e-05;4.86721e-05;0;3.86206e-05
7.18e-05;0.000672988;0.000291659;7.66766e-05;5.32047e-05;0;3.87153e-05
7.1825e-05;0.000711031;0.000327692;7.66573e-05;5.78616e-05;0;3.87397e-05
7.185e-05;0.000749139;0.000364025;7.65984e-05;6.26331e-05;0;3.86927e-05
7.1875e-05;0.000787283;0.000400639;7.64959e-05;6.75098e-05;0;3.85734e-05
7.19e-05;0.000825435;0.00043752;7.63504e-05;7.24826e-05;0;3.83805e-05
7.1925e-05;0.000863572;0.000474656;7.61602e-05;7.75425e-05;0;3.81133e-05
7.195e-05;0.000901669;0.00051203;7.592e-05;8.26806e-05;0;3.77707e-05
7.1975e-05;0.000939699;0.000549622;7.56262e-05;8.78875e-05;0;3.7352e-05
7.2e-05;0.000977632;0.000587413;7.52811e-05;9.31523e-05;0;3.68569e-05
7.2025e-05;0.00101544;0.000625385;7.48919e-05;9.84631e-05;0;3.62853e-05
7.205e-05;0.00105308;0.000663515;7.44643e-05;0.000103807;0;3.56378e-05
7.2075e-05;0.00109052;0.000701773;7.39997e-05;0.000109171;0;3.49158e-05
7.21e-05;0.00112771;0.000740123;7.34984e-05;0.000114544;0;3.41209e-05
7.2125e-05;0.00116462;0.000778536;7.29655e-05;0.000119914;0;3.32551e-05
7.215e-05;0.0012012;0.000816988;7.24103e-05;0.000125271;0;3.23206e-05
7.2175e-05;0.0012374;0.000855455;7.18397e-05;0.000130605;0;3.1319e-05
7.22e-05;0.00127317;0.000893903;7.12504e-05;0.000135907;0;3.02522e-05
7.2225e-05;0.00130849;0.000932285;7.06302e-05;0.000141165;0;2.91217e-05
7.225e-05;0.00134331;0.000970556;6.9966e-05;0.000146368;0;2.79293e-05
7.2275e-05;0.00137758;0.00100868;6.92498e-05;0.000151502;0;2.66765e-05
7.23e-05;0.00141126;0.00104661;6.84785e-05;0.000156556;0;2.53649e-05
7.2325e-05;0.00144433;0.00108435;6.76486e-05;0.000161518;0;2.39961e-05
7.235e-05;0.00147674;0.00112184;6.67535e-05;0.000166378;0;2.25708e-05
7.2375e-05;0.00150845;0.00115908;6.57891e-05;0.000171126;0;2.10894e-05
7.24e-05;0.00153943;0.00119603;6.4759e-05;0.000175752;0;1.95517e-05
7.2425e-05;0.00156965;0.00123268;6.36744e-05;0.000180246;0;1.79573e-05
7.245e-05;0.00159905;0.00126901;6.25461e-05;0.000184597;0;1.63056e-05
7.2475e-05;0.00162761;0.00130499;6.13779e-05;0.000188792;0;1.45968e-05
7.25e-05;0.00165528;0.00134057;6.01684e-05;0.00019282;0;1.28316e-05
7.2525e-05;0.00168201;0.00137572;5.89174e-05;0.000196667;0;1.10113e-05
7.255e-05;0.00170777;0.00141037;5.76296e-05;0.000200324;0;9.13774e-06
7.2575e-05;0.00173251;0.0014445;5.63107e-05;0.000203782;0;7.21311e-06
7.26e-05;0.00175619;0.00147806;5.496e-05;0.000207033;0;5.23948e-06
7.2625e-05;0.00177877;0.001511;5.35686e-05;0.000210068;0;3.21895e-06
7.265e-05;0.0018002;0.00154326;5.2125e-05;0.000212879;0;1.15367e-06
7.2675e-05;0.00182044;0.00157481;5.06208e-05;0.000215456;0;-9.53794e-07
7.27e-05;0.00183945;0.0016056;4.90516e-05;0.000217788;0;-3.10035e-06
7.2725e-05;0.0018572;0.00163561;4.74113e-05;0.000219865;0;-5.28226e-06
7.275e-05;0.00187366;0.00166479;4.56899e-05;0.000221678;0;-7.49538e-06
7.2775e-05;0.00188879;0.00169309;4.38786e-05;0.00022322;0;-9.73549e-06
7.28e-05;0.00190258;0.00172049;4.19781e-05;0.000224486;0;-1.19987e-05
7.2825e-05;0.001915;0.00174696;4.00009e-05;0.00022547;0;-1.4282e-05
7.285e-05;0.00192603;0.00177248;3.79645e-05;0.000226168;0;-1.65828e-05
7.2875e-05;0.00193564;0.00179704;3.58814e-05;0.000226574;0;-1.88993e-05
7.29e-05;0.00194381;0.00182059;3.37556e-05;0.00022668;0;-2.123e-05
7.2925e-05;0.00195053;0.00184311;3.15862e-05;0.000226478;0;-2.35732e-05
7.295e-05;0.00195575;0.00186455;2.93712e-05;0.000225961;0;-2.59271e-05
7.2975e-05;0.00195948;0.0018849;2.71063e-05;0.000225123;0;-2.82895e-05
7.3e-05;0.0019617;0.0019041;2.47794e-05;0.000223958;0;-3.06581e-05
7.3025e-05;0.00196239;0.0019221;2.23697e-05;0.000222462;0;-3.30304e-05
7.305e-05;0.00196155;0.00193884;1.98546e-05;0.00022063;0;-3.54041e-05
7.3075e-05;0.00195916;0.00195426;1.72185e-05;0.000218456;0;-3.77766e-05
7.31e-05;0.0019552;0.00196834;1.44557e-05;0.000215932;0;-4.01454e-05
7.3125e-05;0.00194968;0.00198103;1.15648e-05;0.00021305;0;-4.25073e-05
7.315e-05;0.00194257;0.00199231;8.5438e-06;0.0002098;0;-4.48592e-05
7.3175e-05;0.00193387;0.00200213;5.39169e-06;0.000206175;0;-4.71978e-05
7.32e-05;0.00192355;0.00201048;2.11479e-06;0.000202169;0;-4.952e-05
7.3225e-05;0.00191161;0.00201736;-1.26973e-06;0.000197779;0;-5.18236e-05
7.325e-05;0.00189805;0.00202276;-4.73929e-06;0.000193005;0;-5.41067e-05
7.3275e-05;0.00188286;0.00202669;-8.2757e-06;0.000187845;0;-5.63679e-05
7.33e-05;0.00186605;0.00202915;-1.18703e-05;0.000182299;0;-5.86052e-05
7.3325e-05;0.00184761;0.00203013;-1.55211e-05;0.000176366;0;-6.08156e-05
7.335e-05;0.00182753;0.00202961;-1.92275e-05;0.000170043;0;-6.29946e-05
7.3375e-05;0.00180584;0.00202758;-2.29906e-05;0.00016333;0;-6.51358e-05
7.34e-05;0.00178252;0.00202404;-2.68173e-05;0.000156227;0;-6.72313e-05
7.3425e-05;0.00175759;0.00201895;-3.0723e-05;0.000148738;0;-6.92728e-05
7.345e-05;0.00173106;0.00201228;-3.4725e-05;0.000140868;0;-7.12526e-05
7.3475e-05;0.00170293;0.00200401;-3.88332e-05;0.000132625;0;-7.31641e-05
7.35e-05;0.00167322;0.00199412;-4.30455e-05;0.000124013;0;-7.50025e-05
7.3525e-05;0.00164194;0.0019826;-4.73519e-05;0.000115038;0;-7.67648e-05
7.355e-05;0.00160911;0.00196946;-5.17427e-05;0.000105703;0;-7.84491e-05
7.3575e-05;0.00157474;0.00195469;-5.62099e-05;9.60081e-05;0;-8.0054e-05
7.36e-05;0.00153885;0.00193827;-6.07423e-05;8.59565e-05;0;-8.1578e-05
7.3625e-05;0.00150145;0.00192022;-6.53215e-05;7.55515e-05;0;-8.30192e-05
7.365e-05;0.00146257;0.00190055;-6.9925e-05;6.47989e-05;0;-8.43752e-05
7.3675e-05;0.00142223;0.00187928;-7.45339e-05;5.37063e-05;0;-8.56432e-05
7.37e-05;0.00138045;0.00185641;-7.91381e-05;4.22819e-05;0;-8.68201e-05
7.3725e-05;0.00133726;0.00183196;-8.37316e-05;3.05333e-05;0;-8.79027e-05
7.375e-05;0.00129268;0.00180593;-8.83063e-05;1.84667e-05;0;-8.88875e-05
7.3775e-05;0.00124674;0.00177836;-9.285e-05;6.08719e-06;0;-8.97705e-05
7.38e-05;0.00119945;0.00174927;-9.73533e-05;-6.60001e-06;0;-9.0548e-05
7.3825e-05;0.00115085;0.00171867;-0.000101815;-1.95877e-05;0;-9.12163e-05
7.385e-05;0.00110096;0.00168657;-0.000106243;-3.28654e-05;0;-9.17724e-05
7.3875e-05;0.00104982;0.00165296;-0.000110643;-4.64192e-05;0;-9.22147e-05
7.39e-05;0.000997438;0.00161787;-0.000115015;-6.02324e-05;0;-9.25429e-05
7.3925e-05;0.000943861;0.00158132;-0.000119353;-7.42875e-05;0;-9.27579e-05
7.395e-05;0.000889121;0.00154333;-0.000123655;-8.85677e-05;0;-9.28613e-05
7.3975e-05;0.000833258;0.00150392;-0.00012792;-0.000103058;0;-9.28543e-05
7.4e-05;0.000776309;0.0014631;-0.000132148;-0.000117744;0;-9.27374e-05
7.4025e-05;0.000718317;0.00142091;-0.000136331;-0.000132612;0;-9.25094e-05
7.405e-05;0.000659326;0.00137737;-0.000140452;-0.000147647;0;-9.21682e-05
7.4075e-05;0.000599388;0.00133252;-0.000144501;-0.000162831;0;-9.17111e-05
7.41e-05;0.000538558;0.00128639;-0.000148472;-0.000178143;0;-9.11358e-05
7.4125e-05;0.000476892;0.001239;-0.000152365;-0.000193561;0;-9.04411e-05
7.415e-05;0.000414447;0.00119038;-0.00015618;-0.000209064;0;-8.96272e-05
7.4175e-05;0.000351279;0.00114057;-0.000159905;-0.000224632;0;-8.8695e-05
7.42e-05;0.000287442;0.00108962;-0.000163526;-0.00024025;0;-8.76462e-05
7.4225e-05;0.00022299;0.00103755;-0.000167034;-0.000255903;0;-8.64816e-05
7.425e-05;0.000157975;0.000984394;-0.000170428;-0.000271578;0;-8.52013e-05
7.4275e-05;9.24464e-05;0.000930182;-0.000173708;-0.000287262;0;-8.38041e-05
7.43e-05;2.64522e-05;0.000874941;-0.00017687;-0.000302937;0;-8.22885e-05
7.4325e-05;-3.99564e-05;0.000818709;-0.000179906;-0.000318585;0;-8.0653e-05
7.435e-05;-0.000106726;0.000761525;-0.000182809;-0.000334188;0;-7.88971e-05
7.4375e-05;-0.000173801;0.000703425;-0.000185578;-0.000349725;0;-7.70214e-05
7.44e-05;-0.000241127;0.000644446;-0.000188211;-0.000365179;0;-7.50277e-05
7.4425e-05;-0.000308649;0.000584634;-0.000190698;-0.000380538;0;-7.29186e-05
7.445e-05;-0.000376313;0.000524048;-0.000193023;-0.000395785;0;-7.06971e-05
7.4475e-05;-0.000444061;0.000462753;-0.000195166;-0.000410907;0;-6.8366e-05
7.45e-05;-0.000511838;0.000400806;-0.000197121;-0.000425887;0;-6.5928e-05
7.4525e-05;-0.000579585;0.000338256;-0.00019889;-0.000440705;0;-6.3386e-05
7.455e-05;-0.000647244;0.000275151;-0.000200482;-0.000455337;0;-6.07431e-05
7.4575e-05;-0.000714752;0.000211539;-0.000201901;-0.000469762;0;-5.80027e-05
7.46e-05;-0.000782046;0.000147473;-0.00020315;-0.000483956;0;-5.51687e-05
7.4625e-05;-0.000849062;8.29993e-05;-0.000204235;-0.000497899;0;-5.22446e-05
7.465e-05;-0.000915738;1.81574e-05;-0.000205167;-0.000511575;0;-4.92337e-05
7.4675e-05;-0.000982012;-4.70174e-05;-0.00020596;-0.000524969;0;-4.61382e-05
7.47e-05;-0.00104783;-0.000112485;-0.00020662;-0.000538063;0;-4.29598e-05
7.4725e-05;-0.00111312;-0.000178197;-0.000207145;-0.000550841;0;-3.97e-05
7.475e-05;-0.00117783;-0.000244106;-0.000207532;-0.000563282;0;-3.63607e-05
7.4775e-05;-0.00124189;-0.000310168;-0.000207783;-0.000575366;0;-3.29448e-05
7.48e-05;-0.00130524;-0.000376341;-0.000207905;-0.000587074;0;-2.94558e-05
7.4825e-05;-0.00136781;-0.000442578;-0.000207897;-0.000598388;0;-2.58979e-05
7.485e-05;-0.00142955;-0.000508819;-0.000207752;-0.000609294;0;-2.2275e-05
7.4875e-05;-0.00149038;-0.000574993;-0.000207456;-0.000619783;0;-1.85897e-05
7.49e-05;-0.00155026;-0.000641036;-0.000206996;-0.000629843;0;-1.48437e-05
7.4925e-05;-0.00160912;-0.000706891;-0.00020637;-0.000639466;0;-1.10371e-05
7.495e-05;-0.0016669;-0.000772511;-0.000205578;-0.000648639;0;-7.16985e-06
7.4975e-05;-0.00172356;-0.000837849;-0.000204617;-0.000657345;0;-3.24199e-06
7.5e-05;-0.00177902;-0.000902856;-0.000203483;-0.000665568;0;7.45016e-07
7.5025e-05;-0.00183323;-0.00096749;-0.000202178;-0.000673291;0;4.78816e-06
7.505e-05;-0.00188612;-0.00103172;-0.000200712;-0.000680498;0;8.88303e-06
7.5075e-05;-0.00193764;-0.0010955;-0.000199101;-0.000687178;0;1.30244e-05
7.51e-05;-0.00198773;-0.0011588;-0.000197357;-0.00069332;0;1.72072e-05
7.5125e-05;-0.00203634;-0.00122156;-0.000195479;-0.000698916;0;2.14265e-05
7.515e-05;-0.00208343;-0.0012837;-0.000193461;-0.000703954;0;2.56783e-05
7.5175e-05;-0.00212894;-0.00134518;-0.000191298;-0.000708421;0;2.99588e-05
7.52e-05;-0.00217286;-0.00140594;-0.00018899;-0.000712302;0;3.42636e-05
7.5225e-05;-0.00221513;-0.00146593;-0.000186538;-0.00071558;0;3.85876e-05
7.525e-05;-0.00225574;-0.00152509;-0.000183939;-0.000718241;0;4.29245e-05
7.5275e-05;-0.00229465;-0.00158338;-0.000181186;-0.000720272;0;4.72671e-05
7.53e-05;-0.00233183;-0.00164074;-0.000178279;-0.000721666;0;5.16076e-05
7.5325e-05;-0.00236725;-0.00169715;-0.000175223;-0.000722417;0;5.59386e-05
7.535e-05;-0.00240088;-0.00175257;-0.000172026;-0.000722519;0;6.02533e-05
7.5375e-05;-0.0024327;-0.00180696;-0.000168695;-0.000721966;0;6.45455e-05
7.54e-05;-0.00246267;-0.00186029;-0.000165225;-0.00072075;0;6.88099e-05
7.5425e-05;-0.00249077;-0.00191251;-0.000161617;-0.000718861;0;7.30415e-05
7.545e-05;-0.00251697;-0.00196359;-0.000157877;-0.00071629;0;7.72354e-05
7.5475e-05;-0.00254125;-0.00201349;-0.000154017;-0.000713028;0;8.13872e-05
7.55e-05;-0.00256356;-0.00206217;-0.000150052;-0.000709072;0;8.54929e-05
7.5525e-05;-0.0025839;-0.00210959;-0.000145987;-0.000704422;0;8.9549e-05
7.555e-05;-0.00260222;-0.00215569;-0.000141822;-0.000699079;0;9.35527e-05
7.5575e-05;-0.0026185;-0.00220041;-0.000137561;-0.000693044;0;9.75014e-05
7.56e-05;-0.00263271;-0.00224371;-0.000133212;-0.00068632;0;0.000101392
7.5625e-05;-0.00264484;-0.00228556;-0.000128785;-0.000678902;0;0.00010522
7.565e-05;-0.00265486;-0.00232591;-0.000124288;-0.00067079;0;0.000108979
7.5675e-05;-0.00266277;-0.00236475;-0.000119721;-0.000661978;0;0.000112662
7.57e-05;-0.00266855;-0.00240203;-0.000115087;-0.000652468;0;0.00011626
7.5725e-05;-0.00267218;-0.00243775;-0.00011039;-0.000642261;0;0.000119765
7.575e-05;-0.00267367;-0.00247187;-0.00010564;-0.000631364;0;0.000123168
7.5775e-05;-0.00267299;-0.00250439;-0.000100835;-0.000619786;0;0.000126464
7.58e-05;-0.00267016;-0.00253527;-9.59693e-05;-0.000607535;0;0.000129651
7.5825e-05;-0.00266517;-0.00256446;-9.10289e-05;-0.000594617;0;0.000132726
7.585e-05;-0.00265803;-0.00259193;-8.60074e-05;-0.00058104;0;0.000135689
7.5875e-05;-0.00264874;-0.00261766;-8.09066e-05;-0.000566806;0;0.000138539
7.59e-05;-0.00263732;-0.00264162;-7.57325e-05;-0.000551923;0;0.000141274
7.5925e-05;-0.00262378;-0.00266379;-7.04895e-05;-0.0005364;0;0.000143892
7.595e-05;-0.00260814;-0.00268414;-6.51801e-05;-0.000520249;0;0.000146387
7.5975e-05;-0.00259041;-0.00270266;-5.9811e-05;-0.000503484;0;0.000148756
7.6e-05;-0.0025706;-0.00271933;-5.43959e-05;-0.000486123;0;0.000150992
7.6025e-05;-0.00254875;-0.00273415;-4.89523e-05;-0.000468182;0;0.000153091
7.605e-05;-0.00252487;-0.00274711;-4.34927e-05;-0.000449674;0;0.000155047
7.6075e-05;-0.00249899;-0.00275819;-3.80225e-05;-0.000430612;0;0.000156854
7.61e-05;-0.00247112;-0.00276737;-3.25444e-05;-0.000411007;0;0.000158508
7.6125e-05;-0.00244128;-0.00277463;-2.70651e-05;-0.000390873;0;0.000160004
7.615e-05;-0.00240949;-0.00277997;-2.15958e-05;-0.000370224;0;0.000161339
7.6175e-05;-0.00237578;-0.00278337;-1.61453e-05;-0.000349079;0;0.000162508
7.62e-05;-0.00234016;-0.00278483;-1.07151e-05;-0.000327456;0;0.000163512
7.6225e-05;-0.00230267;-0.00278432;-5.30111e-06;-0.000305377;0;0.00016435
7.625e-05;-0.00226335;-0.00278183;9.96017e-08;-0.000282861;0;0.000165022
7.6275e-05;-0.00222222;-0.00277734;5.48493e-06;-0.000259926;0;0.00016553
7.63e-05;-0.00217933;-0.00277086;1.08514e-05;-0.000236589;0;0.000165875
7.6325e-05;-0.00213473;-0.00276238;1.61999e-05;-0.000212866;0;0.000166055
7.635e-05;-0.00208847;-0.00275189;2.1537e-05;-0.000188775;0;0.000166068
7.6375e-05;-0.00204059;-0.00273938;2.68688e-05;-0.000164337;0;0.000165914
7.64e-05;-0.00199114;-0.00272486;3.21959e-05;-0.000139576;0;0.000165589
7.6425e-05;-0.00194017;-0.00270834;3.75162e-05;-0.000114518;0;0.000165094
7.645e-05;-0.00188773;-0.00268983;4.28325e-05;-8.91887e-05;0;0.000164428
7.6475e-05;-0.00183387;-0.00266931;4.81565e-05;-6.36141e-05;0;0.000163592
7.65e-05;-0.00177863;-0.0026468;5.35049e-05;-3.78174e-05;0;0.000162588
7.6525e-05;-0.00172207;-0.00262229;5.88905e-05;-1.18201e-05;0;0.000161417
7.655e-05;-0.00166422;-0.00259578;6.43168e-05;1.43563e-05;0;0.000160081
7.6575e-05;-0.00160515;-0.00256731;6.97805e-05;4.06897e-05;0;0.000158581
7.66e-05;-0.0015449;-0.00253688;7.5276e-05;6.71563e-05;0;0.000156916
7.6625e-05;-0.00148354;-0.00250453;8.07957e-05;9.37307e-05;0;0.000155088
7.665e-05;-0.00142111;-0.00247028;8.63251e-05;0.000120387;0;0.000153097
7.6675e-05;-0.00135768;-0.00243418;9.18405e-05;0.0001471;0;0.000150944
7.67e-05;-0.00129329;-0.00239627;9.73138e-05;0.000173847;0;0.00014863
7.6725e-05;-0.00122802;-0.00235661;0.000102721;0.000200607;0;0.000146156
7.675e-05;-0.00116192;-0.00231521;0.000108049;0.000227359;0;0.000143523
7.6775e-05;-0.00109505;-0.00227213;0.000113289;0.000254084;0;0.00014073
7.68e-05;-0.00102746;-0.00222738;0.000118436;0.000280758;0;0.00013778
7.6825e-05;-0.000959212;-0.00218101;0.000123486;0.000307358;0;0.000134671
7.685e-05;-0.000890367;-0.00213304;0.000128441;0.000333857;0;0.000131404
7.6875e-05;-0.000820979;-0.0020835;0.000133317;0.000360227;0;0.000127982
7.69e-05;-0.0007511;-0.00203239;0.000138137;0.000386441;0;0.000124408
7.6925e-05;-0.000680785;-0.00197973;0.000142923;0.000412474;0;0.000120683
7.695e-05;-0.000610089;-0.00192554;0.00014769;0.000438303;0;0.000116811
7.6975e-05;-0.000539071;-0.00186985;0.000152444;0.000463903;0;0.000112794
7.7e-05;-0.000467791;-0.00181271;0.000157185;0.000489253;0;0.000108635
7.7025e-05;-0.000396303;-0.00175414;0.000161908;0.000514328;0;0.000104334
7.705e-05;-0.000324661;-0.00169419;0.000166601;0.000539104;0;9.98959e-05
7.7075e-05;-0.000252918;-0.00163293;0.000171242;0.000563552;0;9.53218e-05
7.71e-05;-0.000181132;-0.00157043;0.0001758;0.000587647;0;9.06162e-05
7.7125e-05;-0.000109364;-0.00150674;0.000180249;0.000611363;0;8.57842e-05
7.715e-05;-3.76767e-05;-0.00144193;0.000184572;0.000634676;0;8.08318e-05
7.7175e-05;3.38697e-05;-0.00137606;0.000188762;0.000657563;0;7.57658e-05
7.72e-05;0.000105212;-0.00130916;0.000192814;0.000680005;0;7.05932e-05
7.7225e-05;0.000176286;-0.00124129;0.000196728;0.000701977;0;6.53216e-05
7.725e-05;0.000247022;-0.00117248;0.000200505;0.000723459;0;5.99586e-05
7.7275e-05;0.000317351;-0.00110279;0.000204152;0.000744426;0;5.4512e-05
7.73e-05;0.000387206;-0.00103224;0.000207681;0.000764854;0;4.89899e-05
7.7325e-05;0.000456525;-0.000960877;0.000211101;0.000784719;0;4.33999e-05
7.735e-05;0.000525243;-0.000888749;0.000214414;0.000804002;0;3.77493e-05
7.7375e-05;0.000593294;-0.00081592;0.000217616;0.000822683;0;3.2044e-05
7.74e-05;0.000660613;-0.000742456;0.000220698;0.000840745;0;2.62891e-05
7.7425e-05;0.000727138;-0.000668421;0.000223655;0.000858171;0;2.04882e-05
7.745e-05;0.000792814;-0.000593882;0.000226481;0.000874944;0;1.4644e-05
7.7475e-05;0.00085759;-0.000518913;0.000229167;0.000891047;0;8.75896e-06
7.75e-05;0.000921415;-0.000443591;0.000231697;0.00090646;0;2.8357e-06
7.7525e-05;0.000984239;-0.000367997;0.000234058;0.000921164;0;-3.12239e-06
7.755e-05;0.00104602;-0.0002922;0.000236242;0.000935141;0;-9.11108e-06
7.7575e-05;0.00110671;-0.000216262;0.000238248;0.000948372;0;-1.51253e-05
7.76e-05;0.00116628;-0.000140239;0.000240074;0.000960843;0;-2.11596e-05
7.7625e-05;0.00122469;-6.41875e-05;0.000241718;0.00097254;0;-2.72081e-05
7.765e-05;0.00128189;1.18403e-05;0.000243178;0.000983452;0;-3.32649e-05
7.7675e-05;0.00133785;8.77965e-05;0.000244457;0.000993567;0;-3.9324e-05
7.77e-05;0.00139251;0.000163637;0.000245561;0.00100287;0;-4.53792e-05
7.7725e-05;0.00144582;0.000239317;0.000246495;0.00101136;0;-5.14237e-05
7.775e-05;0.00149776;0.000314781;0.000247261;0.00101902;0;-5.74502e-05
7.7775e-05;0.00154827;0.000389967;0.000247856;0.00102584;0;-6.34508e-05
7.78e-05;0.00159732;0.000464812;0.000248278;0.00103183;0;-6.94174e-05
7.7825e-05;0.00164487;0.000539256;0.00024853;0.00103697;0;-7.53422e-05
7.785e-05;0.00169088;0.000613245;0.000248619;0.00104126;0;-8.12175e-05
7.7875e-05;0.00173532;0.000686724;0.000248551;0.0010447;0;-8.70364e-05
7.79e-05;0.00177818;0.000759636;0.000248331;0.0010473;0;-9.27927e-05
7.7925e-05;0.0018194;0.000831924;0.00024796;0.00104903;0;-9.84808e-05
7.795e-05;0.00185898;0.000903534;0.000247445;0.00104991;0;-0.000104096
7.7975e-05;0.00189689;0.000974416;0.000246791;0.00104992;0;-0.000109633
7.8e-05;0.0019331;0.00104452;0.000246002;0.00104905;0;-0.000115088
7.8025e-05;0.0019676;0.00111379;0.000245074;0.0010473;0;-0.000120458
7.805e-05;0.00200038;0.00118218;0.000244003;0.00104468;0;-0.000125739
7.8075e-05;0.00203142;0.00124963;0.000242787;0.00104116;0;-0.000130928
7.81e-05;0.00206071;0.00131611;0.000241429;0.00103676;0;-0.000136021
7.8125e-05;0.00208822;0.00138157;0.000239932;0.00103146;0;-0.000141017
7.815e-05;0.00211394;0.00144597;0.000238293;0.00102527;0;-0.00014591
7.8175e-05;0.00213785;0.00150925;0.000236506;0.00101818;0;-0.000150697
7.82e-05;0.00215993;0.00157137;0.00023456;0.0010102;0;-0.000155372
7.8225e-05;0.00218016;0.00163227;0.000232447;0.00100132;0;-0.000159931
7.825e-05;0.00219851;0.0016919;0.00023016;0.000991549;0;-0.000164368
7.8275e-05;0.00221498;0.00175023;0.00022769;0.000980898;0;-0.00016868
7.83e-05;0.00222956;0.0018072;0.000225031;0.000969373;0;-0.000172863
7.8325e-05;0.00224225;0.00186277;0.000222179;0.000956983;0;-0.000176914
7.835e-05;0.00225305;0.0019169;0.000219139;0.000943736;0;-0.00018083
7.8375e-05;0.00226197;0.00196957;0.000215924;0.000929644;0;-0.000184608
7.84e-05;0.002269;0.00202075;0.000212548;0.000914717;0;-0.000188244
7.8425e-05;0.00227417;0.0020704;0.000209026;0.000898965;0;-0.000191734
7.845e-05;0.00227748;0.00211847;0.000205366;0.000882403;0;-0.000195073
7.8475e-05;0.00227894;0.00216493;0.000201581;0.000865043;0;-0.000198255
7.85e-05;0.00227857;0.00220974;0.000197683;0.000846902;0;-0.000201276
7.8525e-05;0.00227639;0.00225286;0.000193688;0.000827993;0;-0.000204131
7.855e-05;0.00227242;0.00229426;0.000189604;0.00080833;0;-0.000206817
7.8575e-05;0.00226668;0.00233392;0.000185436;0.000787925;0;-0.00020933
7.86e-05;0.00225919;0.00237181;0.000181186;0.00076679;0;-0.000211668
7.8625e-05;0.00224996;0.00240792;0.000176859;0.000744936;0;-0.000213828
7.865e-05;0.00223902;0.00244225;0.000172462;0.000722374;0;-0.000215806
7.8675e-05;0.00222637;0.00247481;0.000168001;0.000699117;0;-0.0002176
7.87e-05;0.00221204;0.00250557;0.000163476;0.000675181;0;-0.000219206
7.8725e-05;0.00219604;0.00253453;0.000158887;0.000650581;0;-0.00022062
7.875e-05;0.00217839;0.00256166;0.000154234;0.000625336;0;-0.000221838
7.8775e-05;0.00215912;0.00258696;0.000149519;0.000599465;0;-0.000222857
7.88e-05;0.00213825;0.00261039;0.000144744;0.000572988;0;-0.000223673
7.8825e-05;0.00211581;0.00263194;0.000139907;0.000545926;0;-0.000224284
7.885e-05;0.00209182;0.00265157;0.000134997;0.000518303;0;-0.000224689
7.8875e-05;0.00206631;0.00266927;0.000130007;0.000490142;0;-0.000224885
7.89e-05;0.00203931;0.00268502;0.000124932;0.000461471;0;-0.000224872
7.8925e-05;0.00201084;0.00269881;0.000119772;0.000432318;0;-0.000224652
7.895e-05;0.00198096;0.00271065;0.000114524;0.000402711;0;-0.000224225
7.8975e-05;0.00194968;0.00272051;0.000109186;0.000372679;0;-0.000223593
7.9e-05;0.00191705;0.00272841;0.000103759;0.000342252;0;-0.000222759
7.9025e-05;0.0018831;0.00273434;9.82481e-05;0.000311459;0;-0.000221722
7.905e-05;0.00184789;0.00273831;9.26663e-05;0.000280328;0;-0.000220483
7.9075e-05;0.00181147;0.00274034;8.70273e-05;0.000248889;0;-0.000219042
7.91e-05;0.00177389;0.00274043;8.13416e-05;0.00021717;0;-0.000217397
7.9125e-05;0.00173521;0.00273858;7.56157e-05;0.000185201;0;-0.000215549
7.915e-05;0.00169547;0.00273478;6.98549e-05;0.000153012;0;-0.000213497
7.9175e-05;0.00165473;0.00272905;6.40652e-05;0.000120631;0;-0.000211242
7.92e-05;0.00161302;0.00272139;5.82514e-05;8.80876e-05;0;-0.000208785
7.9225e-05;0.00157041;0.0027118;5.24136e-05;5.54078e-05;0;-0.00020613
7.925e-05;0.00152693;0.0027003;4.65483e-05;2.26191e-05;0;-0.00020328
7.9275e-05;0.00148262;0.00268689;4.06511e-05;-1.02516e-05;0;-0.000200238
7.93e-05;0.00143752;0.00267159;3.47213e-05;-4.31765e-05;0;-0.000197007
7.9325e-05;0.00139167;0.00265443;2.87604e-05;-7.61263e-05;0;-0.000193593
7.935e-05;0.0013451;0.00263543;2.27696e-05;-0.000109071;0;-0.000189997
7.9375e-05;0.00129784;0.0026146;1.67478e-05;-0.000141977;0;-0.000186224
7.94e-05;0.00124994;0.00259197;1.0695e-05;-0.000174813;0;-0.000182278
7.9425e-05;0.00120143;0.00256757;4.61717e-06;-0.000207546;0;-0.000178162
7.945e-05;0.00115235;0.00254141;-1.47291e-06;-0.000240142;0;-0.00017388
7.9475e-05;0.00110274;0.00251353;-7.5593e-06;-0.000272569;0;-0.000169437
7.95e-05;0.00105264;0.00248396;-1.36284e-05;-0.000304793;0;-0.000164835
7.9525e-05;0.00100211;0.00245271;-1.9671e-05;-0.00033678;0;-0.000160077
7.955e-05;0.000951185;0.00241981;-2.56808e-05;-0.000368497;0;-0.000155166
7.9575e-05;0.000899922;0.00238529;-3.16521e-05;-0.00039991;0;-0.000150105
7.96e-05;0.000848372;0.00234919;-3.75815e-05;-0.000430988;0;-0.000144897
7.9625e-05;0.000796592;0.00231155;-4.34693e-05;-0.000461699;0;-0.000139546
7.965e-05;0.00074464;0.00227241;-4.93198e-05;-0.000492017;0;-0.000134055
7.9675e-05;0.000692573;0.00223179;-5.51372e-05;-0.000521914;0;-0.00012843
7.97e-05;0.000640439;0.00218976;-6.09221e-05;-0.000551368;0;-0.000122677
7.9725e-05;0.000588285;0.00214636;-6.66721e-05;-0.000580356;0;-0.000116801
7.975e-05;0.000536153;0.00210164;-7.2386e-05;-0.000608855;0;-0.000110811
7.9775e-05;0.000484088;0.00205564;-7.80662e-05;-0.000636843;0;-0.000104714
7.98e-05;0.000432131;0.00200839;-8.37168e-05;-0.000664297;0;-9.85178e-05
7.9825e-05;0.000380324;0.00195994;-8.93386e-05;-0.000691194;0;-9.22316e-05
7.985e-05;0.00032871;0.00191034;-9.49274e-05;-0.00071751;0;-8.58627e-05
7.9875e-05;0.000277334;0.00185962;-0.000100476;-0.000743223;0;-7.94179e-05
7.99e-05;0.000226242;0.00180782;-0.000105978;-0.000768308;0;-7.29026e-05
7.9925e-05;0.000175484;0.00175498;-0.00011143;-0.000792744;0;-6.63213e-05
7.995e-05;0.000125106;0.00170112;-0.00011683;-0.000816506;0;-5.96778e-05
7.9975e-05;7.51558e-05;0.0016463;-0.000122173;-0.000839572;0;-5.29753e-05
8e-05;2.5682e-05;0.00159055;-0.000127454;-0.000861915;0;-4.62176e-05
8.0025e-05;-2.32653e-05;0.00153392;-0.000132669;-0.000883512;0;-3.94097e-05
8.005e-05;-7.16351e-05;0.00147646;-0.00013782;-0.000904337;0;-3.25576e-05
8.0075e-05;-0.000119378;0.00141822;-0.000142905;-0.000924366;0;-2.56687e-05
8.01e-05;-0.000166448;0.00135924;-0.000147924;-0.000943576;0;-1.87513e-05
8.0125e-05;-0.000212803;0.00129959;-0.000152867;-0.000961947;0;-1.18136e-05
8.015e-05;-0.000258403;0.00123933;-0.000157727;-0.000979459;0;-4.86352e-06
8.0175e-05;-0.000303215;0.00117851;-0.000162494;-0.000996094;0;2.09217e-06
8.02e-05;-0.00034721;0.00111718;-0.000167162;-0.00101184;0;9.04781e-06
8.0225e-05;-0.000390364;0.00105539;-0.000171721;-0.00102667;0;1.59987e-05
8.025e-05;-0.000432658;0.000993192;-0.000176158;-0.00104058;0;2.29407e-05
8.0275e-05;-0.000474074;0.000930631;-0.00018046;-0.00105355;0;2.98696e-05
8.03e-05;-0.000514592;0.00086775;-0.00018462;-0.00106558;0;3.67805e-05
8.0325e-05;-0.000554195;0.000804583;-0.000188637;-0.00107665;0;4.36677e-05
8.035e-05;-0.000592862;0.000741167;-0.000192514;-0.00108676;0;5.05244e-05
8.0375e-05;-0.000630574;0.000677543;-0.000196255;-0.00109592;0;5.73427e-05
8.04e-05;-0.000667312;0.000613762;-0.000199863;-0.00110411;0;6.41143e-05
8.0425e-05;-0.000703054;0.000549878;-0.00020334;-0.00111133;0;7.08307e-05
8.045e-05;-0.000737782;0.000485945;-0.000206695;-0.00111758;0;7.74835e-05
8.0475e-05;-0.000771476;0.000422015;-0.000209938;-0.00112287;0;8.40656e-05
8.05e-05;-0.000804117;0.000358143;-0.00021308;-0.00112719;0;9.05705e-05
8.0525e-05;-0.000835683;0.000294385;-0.000216131;-0.00113053;0;9.69931e-05
8.055e-05;-0.00086615;0.000230796;-0.000219098;-0.0011329;0;0.000103329
8.0575e-05;-0.000895495;0.000167426;-0.000221986;-0.0011343;0;0.000109576
8.06e-05;-0.000923698;0.000104317;-0.000224802;-0.00113472;0;0.00011573
8.0625e-05;-0.000950748;4.15081e-05;-0.000227543;-0.00113415;0;0.000121786
8.065e-05;-0.000976636;-2.09603e-05;-0.000230201;-0.0011326;0;0.000127741
8.0675e-05;-0.00100136;-8.30484e-05;-0.000232761;-0.00113007;0;0.000133587
8.07e-05;-0.00102492;-0.000144719;-0.000235209;-0.00112653;0;0.000139318
8.0725e-05;-0.00104731;-0.000205939;-0.000237536;-0.00112201;0;0.000144924
8.075e-05;-0.00106853;-0.000266674;-0.000239734;-0.00111649;0;0.000150398
8.0775e-05;-0.00108859;-0.000326884;-0.000241799;-0.00110998;0;0.000155732
8.08e-05;-0.00110749;-0.000386524;-0.000243722;-0.00110249;0;0.000160921
8.0825e-05;-0.00112521;-0.000445544;-0.000245497;-0.00109402;0;0.000165961
8.085e-05;-0.00114178;-0.000503897;-0.000247119;-0.00108458;0;0.000170848
8.0875e-05;-0.00115719;-0.000561538;-0.000248588;-0.00107418;0;0.000175582
8.09e-05;-0.00117145;-0.000618426;-0.000249908;-0.00106284;0;0.000180161
8.0925e-05;-0.00118459;-0.000674521;-0.000251081;-0.00105057;0;0.000184585
8.095e-05;-0.0011966;-0.000729787;-0.00025211;-0.00103738;0;0.00018885
8.0975e-05;-0.00120752;-0.0007842;-0.000253;-0.00102329;0;0.000192956
8.1e-05;-0.00121734;-0.00083774;-0.000253758;-0.00100833;0;0.000196898
8.1025e-05;-0.00122609;-0.000890395;-0.000254389;-0.000992513;0;0.000200674
8.105e-05;-0.00123378;-0.000942151;-0.000254895;-0.000975858;0;0.000204279
8.1075e-05;-0.00124041;-0.00099299;-0.000255275;-0.000958384;0;0.000207711
8.11e-05;-0.00124601;-0.00104289;-0.000255526;-0.00094011;0;0.000210966
8.1125e-05;-0.00125057;-0.00109184;-0.000255651;-0.00092105;0;0.000214041
8.115e-05;-0.00125411;-0.0011398;-0.000255653;-0.00090122;0;0.000216934
8.1175e-05;-0.00125663;-0.00118675;-0.000255539;-0.000880634;0;0.000219642
8.12e-05;-0.00125814;-0.00123267;-0.000255309;-0.000859307;0;0.000222163
8.1225e-05;-0.00125866;-0.00127752;-0.000254966;-0.000837256;0;0.000224495
8.125e-05;-0.00125818;-0.00132127;-0.000254512;-0.000814495;0;0.000226637
8.1275e-05;-0.00125672;-0.0013639;-0.000253949;-0.000791041;0;0.000228587
8.13e-05;-0.00125428;-0.00140539;-0.000253281;-0.000766911;0;0.000230344
8.1325e-05;-0.00125089;-0.0014457;-0.000252508;-0.000742121;0;0.000231905
8.135e-05;-0.00124658;-0.00148479;-0.000251625;-0.000716692;0;0.000233266
8.1375e-05;-0.00124136;-0.00152264;-0.000250629;-0.000690643;0;0.000234425
8.14e-05;-0.00123527;-0.00155922;-0.000249517;-0.000664;0;0.000235378
8.1425e-05;-0.00122835;-0.00159451;-0.000248284;-0.000636787;0;0.000236122
8.145e-05;-0.00122063;-0.00162848;-0.000246927;-0.000609035;0;0.000236653
8.1475e-05;-0.00121213;-0.00166112;-0.000245439;-0.000580774;0;0.000236968
8.15e-05;-0.00120289;-0.00169242;-0.000243815;-0.000552034;0;0.000237065
8.1525e-05;-0.00119292;-0.00172237;-0.000242056;-0.000522847;0;0.000236944
8.155e-05;-0.00118225;-0.00175096;-0.000240162;-0.000493243;0;0.000236603
8.1575e-05;-0.0011709;-0.00177818;-0.000238135;-0.000463252;0;0.000236043
8.16e-05;-0.0011589;-0.00180403;-0.000235976;-0.000432904;0;0.000235266
8.1625e-05;-0.00114626;-0.00182851;-0.000233686;-0.00040223;0;0.000234274
8.165e-05;-0.00113302;-0.00185161;-0.000231269;-0.00037126;0;0.000233074
8.1675e-05;-0.0011192;-0.00187333;-0.000228731;-0.000340024;0;0.000231672
8.17e-05;-0.00110483;-0.00189367;-0.000226076;-0.000308552;0;0.000230075
8.1725e-05;-0.00108994;-0.00191262;-0.000223307;-0.000276871;0;0.000228294
8.175e-05;-0.00107457;-0.00193018;-0.000220423;-0.000245009;0;0.000226334
8.1775e-05;-0.00105875;-0.00194633;-0.000217421;-0.000212992;0;0.000224204
8.18e-05;-0.00104251;-0.00196108;-0.000214301;-0.000180845;0;0.000221907
8.1825e-05;-0.0010259;-0.00197441;-0.000211063;-0.000148595;0;0.000219447
8.185e-05;-0.00100894;-0.00198633;-0.000207708;-0.000116268;0;0.000216824
8.1875e-05;-0.000991664;-0.00199684;-0.000204238;-8.3896e-05;0;0.00021404
8.19e-05;-0.000974105;-0.00200594;-0.000200658;-5.15075e-05;0;0.000211096
8.1925e-05;-0.000956283;-0.00201366;-0.00019697;-1.91346e-05;0;0.000207993
8.195e-05;-0.000938219;-0.00202001;-0.00019318;1.31909e-05;0;0.000204735
8.1975e-05;-0.000919933;-0.00202502;-0.000189287;4.54366e-05;0;0.000201326
8.2e-05;-0.00090144;-0.0020287;-0.000185285;7.75696e-05;0;0.000197771
8.2025e-05;-0.000882753;-0.00203106;-0.000181169;0.000109556;0;0.000194076
8.205e-05;-0.000863884;-0.00203213;-0.000176935;0.000141363;0;0.000190246
8.2075e-05;-0.000844843;-0.00203192;-0.000172584;0.000172953;0;0.000186286
8.21e-05;-0.000825646;-0.00203044;-0.000168116;0.000204293;0;0.000182197
8.2125e-05;-0.000806312;-0.00202768;-0.000163534;0.000235348;0;0.000177983
8.215e-05;-0.000786859;-0.00202365;-0.000158837;0.000266086;0;0.000173645
8.2175e-05;-0.000767308;-0.00201834;-0.000154023;0.000296476;0;0.000169184
8.22e-05;-0.000747678;-0.00201175;-0.000149092;0.000326494;0;0.000164601
8.2225e-05;-0.00072799;-0.00200388;-0.000144044;0.000356114;0;0.000159899
8.225e-05;-0.000708264;-0.00199474;-0.00013888;0.000385314;0;0.00015508
8.2275e-05;-0.000688516;-0.00198434;-0.0001336;0.000414074;0;0.000150152
8.23e-05;-0.000668757;-0.00197267;-0.000128209;0.000442373;0;0.00014512
8.2325e-05;-0.000648996;-0.00195976;-0.000122713;0.000470193;0;0.000139994
8.235e-05;-0.000629244;-0.00194564;-0.000117121;0.000497515;0;0.000134784
8.2375e-05;-0.000609513;-0.00193031;-0.00011144;0.000524322;0;0.000129498
8.24e-05;-0.000589816;-0.00191381;-0.000105674;0.000550596;0;0.000124144
8.2425e-05;-0.000570165;-0.00189616;-9.98237e-05;0.00057632;0;0.000118727
8.245e-05;-0.000550569;-0.00187736;-9.38931e-05;0.000601478;0;0.000113253
8.2475e-05;-0.000531038;-0.00185746;-8.7888e-05;0.000626053;0;0.000107724
8.25e-05;-0.000511584;-0.00183646;-8.18163e-05;0.000650023;0;0.000102143
8.2525e-05;-0.000492218;-0.00181439;-7.56856e-05;0.00067337;0;9.65116e-05
8.255e-05;-0.000472949;-0.00179127;-6.95033e-05;0.00069607;0;9.08357e-05
8.2575e-05;-0.000453786;-0.00176712;-6.32781e-05;0.000718103;0;8.51215e-05
8.26e-05;-0.000434734;-0.00174197;-5.70202e-05;0.000739445;0;7.93768e-05
8.2625e-05;-0.000415802;-0.00171585;-5.07399e-05;0.000760076;0;7.36106e-05
8.265e-05;-0.000397001;-0.00168879;-4.4445e-05;0.000779977;0;6.78317e-05
8.2675e-05;-0.000378343;-0.00166083;-3.81385e-05;0.000799129;0;6.20477e-05
8.27e-05;-0.000359837;-0.00163197;-3.18197e-05;0.000817513;0;5.62644e-05
8.2725e-05;-0.00034149;-0.00160226;-2.54862e-05;0.000835112;0;5.04854e-05
8.275e-05;-0.000323308;-0.00157171;-1.91341e-05;0.000851908;0;4.47123e-05
8.2775e-05;-0.000305294;-0.00154035;-1.27579e-05;0.000867886;0;3.89453e-05
8.28e-05;-0.000287453;-0.0015082;-6.35032e-06;0.000883031;0;3.31844e-05
8.2825e-05;-0.000269786;-0.00147527;9.54651e-08;0.00089733;0;2.74298e-05
8.285e-05;-0.000252294;-0.00144158;6.58308e-06;0.000910774;0;2.16827e-05
8.2875e-05;-0.000234978;-0.00140715;1.31115e-05;0.000923353;0;1.5946e-05
8.29e-05;-0.000217842;-0.00137201;1.96763e-05;0.000935063;0;1.02235e-05
8.2925e-05;-0.000200891;-0.00133618;2.62712e-05;0.000945897;0;4.52015e-06
8.295e-05;-0.000184131;-0.0012997;3.28885e-05;0.00095585;0;-1.15866e-06
8.2975e-05;-0.000167567;-0.0012626;3.95188e-05;0.000964917;0;-6.80785e-06
8.3e-05;-0.0001512;-0.00122492;4.61503e-05;0.000973092;0;-1.2423e-05
8.3025e-05;-0.000135029;-0.00118669;5.27713e-05;0.000980372;0;-1.80003e-05
8.305e-05;-0.000119057;-0.00114796;5.93745e-05;0.000986752;0;-2.35371e-05
8.3075e-05;-0.000103284;-0.00110876;6.59586e-05;0.00099223;0;-2.90306e-05
8.31e-05;-8.7713e-05;-0.00106911;7.25281e-05;0.000996803;0;-3.44776e-05
8.3125e-05;-7.23466e-05;-0.00102905;7.90898e-05;0.00100047;0;-3.9874e-05
8.315e-05;-5.71887e-05;-0.00098859;8.56507e-05;0.00100322;0;-4.52138e-05
8.3175e-05;-4.22448e-05;-0.000947773;9.22156e-05;0.00100507;0;-5.04895e-05
8.32e-05;-2.75226e-05;-0.000906621;9.87861e-05;0.00100599;0;-5.56921e-05
8.3225e-05;-1.30295e-05;-0.000865157;0.000105359;0.001006;0;-6.08121e-05
8.325e-05;1.22926e-06;-0.000823404;0.000111924;0.0010051;0;-6.58407e-05
8.3275e-05;1.52521e-05;-0.000781383;0.000118466;0.00100328;0;-7.07706e-05
8.33e-05;2.90417e-05;-0.000739116;0.000124968;0.00100055;0;-7.55974e-05
8.3325e-05;4.26039e-05;-0.000696621;0.000131412;0.000996908;0;-8.03195e-05
8.335e-05;5.59471e-05;-0.00065392;0.000137781;0.000992373;0;-8.49376e-05
8.3375e-05;6.9081e-05;-0.000611033;0.000144059;0.000986948;0;-8.94543e-05
8.34e-05;8.20153e-05;-0.000567992;0.000150228;0.000980643;0;-9.38726e-05
8.3425e-05;9.47595e-05;-0.000524833;0.000156272;0.000973467;0;-9.81943e-05
8.345e-05;0.000107323;-0.000481595;0.000162178;0.000965432;0;-0.00010242
8.3475e-05;0.000119717;-0.000438315;0.000167936;0.000956548;0;-0.000106546
8.35e-05;0.000131953;-0.000395031;0.000173545;0.000946829;0;-0.000110571
8.3525e-05;0.000144045;-0.000351776;0.000179002;0.000936287;0;-0.000114487
8.355e-05;0.000156006;-0.000308582;0.000184312;0.000924938;0;-0.000118289
8.3575e-05;0.000167848;-0.000265476;0.000189479;0.000912795;0;-0.000121973
8.36e-05;0.00017958;-0.000222484;0.00019451;0.000899872;0;-0.000125536
8.3625e-05;0.000191209;-0.000179628;0.00019941;0.000886183;0;-0.000128977
8.365e-05;0.000202741;-0.000136931;0.000204186;0.000871741;0;-0.000132298
8.3675e-05;0.000214179;-9.44172e-05;0.00020884;0.000856561;0;-0.0001355
8.37e-05;0.000225524;-5.21069e-05;0.000213377;0.000840657;0;-0.000138588
8.3725e-05;0.000236779;-1.00183e-05;0.0002178;0.000824043;0;-0.000141563
8.375e-05;0.000247948;3.1834e-05;0.00022212;0.000806736;0;-0.000144425
8.3775e-05;0.000259035;7.34353e-05;0.000226344;0.000788753;0;-0.000147175
8.38e-05;0.00027004;0.000114768;0.000230483;0.000770111;0;-0.000149809
8.3825e-05;0.000280963;0.000155812;0.000234544;0.00075083;0;-0.000152324
8.385e-05;0.0002918;0.000196547;0.000238538;0.00073093;0;-0.000154715
8.3875e-05;0.000302547;0.000236952;0.000242473;0.00071043;0;-0.00015698
8.39e-05;0.000313202;0.000277005;0.000246355;0.000689352;0;-0.000159116
8.3925e-05;0.000323767;0.000316685;0.000250182;0.000667721;0;-0.000161123
8.395e-05;0.000334244;0.000355967;0.000253945;0.000645559;0;-0.000163003
8.3975e-05;0.000344636;0.000394824;0.000257626;0.000622892;0;-0.000164759
8.4e-05;0.000354946;0.000433229;0.000261205;0.000599743;0;-0.000166394
8.4025e-05;0.00036518;0.000471154;0.000264657;0.000576138;0;-0.000167911
8.405e-05;0.000375346;0.000508565;0.000267956;0.0005521;0;-0.00016931
8.4075e-05;0.000385449;0.000545428;0.000271076;0.000527651;0;-0.000170591
8.41e-05;0.00039549;0.000581705;0.000273992;0.000502814;0;-0.000171749
8.4125e-05;0.000405463;0.000617365;0.000276685;0.000477611;0;-0.00017278
8.415e-05;0.000415361;0.000652384;0.000279144;0.000452062;0;-0.000173678
8.4175e-05;0.000425177;0.000686737;0.000281363;0.000426192;0;-0.000174438
8.42e-05;0.000434905;0.000720406;0.000283338;0.000400023;0;-0.000175057
8.4225e-05;0.00044454;0.000753374;0.000285071;0.000373578;0;-0.000175531
8.425e-05;0.000454079;0.000785629;0.000286566;0.000346881;0;-0.000175862
8.4275e-05;0.000463518;0.000817166;0.000287836;0.000319957;0;-0.000176051
8.43e-05;0.000472859;0.000847984;0.000288893;0.00029283;0;-0.000176102
8.4325e-05;0.000482099;0.000878079;0.000289751;0.000265525;0;-0.000176018
8.435e-05;0.000491237;0.000907443;0.000290416;0.000238068;0;-0.000175805
8.4375e-05;0.000500262;0.000936066;0.000290894;0.000210485;0;-0.000175466
8.44e-05;0.00050916;0.000963935;0.00029119;0.000182801;0;-0.000175005
8.4425e-05;0.000517916;0.000991035;0.000291304;0.000155042;0;-0.000174425
8.445e-05;0.000526514;0.00101734;0.000291236;0.000127237;0;-0.000173729
8.4475e-05;0.000534943;0.00104283;0.000290976;9.94096e-05;0;-0.000172919
8.45e-05;0.000543187;0.00106747;0.000290514;7.15875e-05;0;-0.000171999
8.4525e-05;0.000551232;0.00109123;0.000289843;4.37966e-05;0;-0.000170973
8.455e-05;0.000559056;0.00111408;0.00028896;1.60631e-05;0;-0.000169842
8.4575e-05;0.000566637;0.001136;0.000287865;-1.15867e-05;0;-0.000168611
8.46e-05;0.000573951;0.00115698;0.000286561;-3.91265e-05;0;-0.00016728
8.4625e-05;0.000580974;0.001177;0.000285056;-6.65302e-05;0;-0.000165851
8.465e-05;0.000587684;0.00119605;0.000283358;-9.37719e-05;0;-0.000164323
8.4675e-05;0.00059406;0.00121415;0.000281482;-0.000120826;0;-0.000162693
8.47e-05;0.000600086;0.00123129;0.000279442;-0.000147668;0;-0.000160959
8.4725e-05;0.00060575;0.00124747;0.000277247;-0.000174272;0;-0.000159119
8.475e-05;0.000611047;0.00126268;0.000274902;-0.000200615;0;-0.00015717
8.4775e-05;0.000615971;0.00127692;0.000272404;-0.000226673;0;-0.000155112
8.48e-05;0.000620519;0.00129015;0.000269751;-0.000252423;0;-0.000152948
8.4825e-05;0.000624684;0.00130237;0.000266935;-0.000277844;0;-0.000150682
8.485e-05;0.000628462;0.00131356;0.000263948;-0.000302914;0;-0.00014832
8.4875e-05;0.000631845;0.00132371;0.000260773;-0.000327615;0;-0.000145868
8.49e-05;0.000634824;0.0013328;0.000257392;-0.000351926;0;-0.000143332
8.4925e-05;0.000637389;0.00134084;0.000253787;-0.00037583;0;-0.000140717
8.495e-05;0.000639526;0.00134782;0.000249947;-0.000399307;0;-0.000138023
8.4975e-05;0.000641224;0.00135375;0.000245863;-0.000422338;0;-0.000135251
8.5e-05;0.00064247;0.00135864;0.000241533;-0.000444904;0;-0.0001324
8.5025e-05;0.000643256;0.00136249;0.000236957;-0.000466983;0;-0.000129467
8.505e-05;0.000643573;0.00136531;0.00023214;-0.000488556;0;-0.00012645
8.5075e-05;0.000643416;0.0013671;0.000227095;-0.000509602;0;-0.00012335
8.51e-05;0.000642781;0.00136788;0.000221838;-0.000530103;0;-0.000120167
8.5125e-05;0.000641666;0.00136765;0.000216386;-0.000550041;0;-0.000116906
8.515e-05;0.000640068;0.00136641;0.000210753;-0.000569399;0;-0.000113571
8.5175e-05;0.000637986;0.00136416;0.000204951;-0.000588163;0;-0.000110169
8.52e-05;0.000635419;0.00136089;0.000198993;-0.000606318;0;-0.000106707
8.5225e-05;0.000632366;0.0013566;0.000192891;-0.000623849;0;-0.000103191
8.525e-05;0.000628825;0.0013513;0.000186657;-0.000640745;0;-9.96263e-05
8.5275e-05;0.000624797;0.00134498;0.000180298;-0.000656992;0;-9.60177e-05
8.53e-05;0.000620277;0.00133767;0.000173823;-0.00067258;0;-9.23682e-05
8.5325e-05;0.000615258;0.00132938;0.000167238;-0.000687498;0;-8.86798e-05
8.535e-05;0.000609733;0.00132014;0.000160556;-0.000701739;0;-8.49541e-05
8.5375e-05;0.000603696;0.00130999;0.000153787;-0.000715294;0;-8.11927e-05
8.54e-05;0.00059714;0.00129894;0.000146942;-0.000728154;0;-7.73983e-05
8.5425e-05;0.000590059;0.00128703;0.000140026;-0.000740313;0;-7.35745e-05
8.545e-05;0.000582448;0.00127427;0.000133044;-0.00075176;0;-6.97266e-05
8.5475e-05;0.000574302;0.00126067;0.000125997;-0.000762489;0;-6.58608e-05
8.55e-05;0.000565622;0.00124625;0.000118893;-0.000772491;0;-6.19839e-05
8.5525e-05;0.000556415;0.00123102;0.000111733;-0.000781759;0;-5.8102e-05
8.555e-05;0.000546691;0.00121499;0.000104518;-0.000790286;0;-5.42198e-05
8.5575e-05;0.000536464;0.00119816;9.72458e-05;-0.000798069;0;-5.03402e-05
8.56e-05;0.000525746;0.00118053;8.99152e-05;-0.000805101;0;-4.64635e-05
8.5625e-05;0.000514552;0.00116212;8.25262e-05;-0.00081138;0;-4.25887e-05
8.565e-05;0.0005029;0.00114294;7.50799e-05;-0.000816902;0;-3.87137e-05
8.5675e-05;0.000490806;0.001123;6.75778e-05;-0.000821664;0;-3.48364e-05
8.57e-05;0.000478286;0.00110232;6.00231e-05;-0.000825662;0;-3.09561e-05
8.5725e-05;0.000465349;0.00108093;5.24241e-05;-0.000828896;0;-2.70736e-05
8.575e-05;0.000452006;0.00105887;4.47957e-05;-0.000831365;0;-2.31919e-05
8.5775e-05;0.000438263;0.00103618;3.71568e-05;-0.000833071;0;-1.93156e-05
8.58e-05;0.000424131;0.0010129;2.95254e-05;-0.000834018;0;-1.54504e-05
8.5825e-05;0.000409622;0.000989099;2.19158e-05;-0.000834211;0;-1.16025e-05
8.585e-05;0.000394745;0.000964803;1.43388e-05;-0.000833656;0;-7.77784e-06
8.5875e-05;0.000379509;0.000940058;6.8049e-06;-0.000832358;0;-3.98189e-06
8.59e-05;0.000363926;0.000914899;-6.75765e-07;-0.000830324;0;-2.194e-07
8.5925e-05;0.000348012;0.000889352;-8.09597e-06;-0.000827559;0;3.50553e-06
8.595e-05;0.000331789;0.000863432;-1.5454e-05;-0.00082407;0;7.18928e-06
8.5975e-05;0.000315279;0.000837144;-2.27533e-05;-0.000819866;0;1.08285e-05
8.6e-05;0.000298502;0.000810498;-2.99996e-05;-0.000814952;0;1.44197e-05
8.6025e-05;0.000281476;0.000783506;-3.71988e-05;-0.000809339;0;1.79595e-05
8.605e-05;0.00026422;0.000756184;-4.43565e-05;-0.000803033;0;2.1444e-05
8.6075e-05;0.000246754;0.000728548;-5.14787e-05;-0.000796043;0;2.48692e-05
8.61e-05;0.000229098;0.000700615;-5.857e-05;-0.000788376;0;2.82305e-05
8.6125e-05;0.000211271;0.000672405;-6.56287e-05;-0.000780038;0;3.15237e-05
8.615e-05;0.000193287;0.000643945;-7.26442e-05;-0.000771037;0;3.47446e-05
8.6175e-05;0.000175161;0.000615271;-7.9598e-05;-0.000761381;0;3.78904e-05
8.62e-05;0.000156906;0.000586424;-8.64682e-05;-0.000751081;0;4.09594e-05
8.6225e-05;0.000138537;0.000557447;-9.32339e-05;-0.000740149;0;4.39516e-05
8.625e-05;0.000120066;0.000528384;-9.98755e-05;-0.000728596;0;4.6869e-05
8.6275e-05;0.000101501;0.000499283;-0.000106374;-0.000716438;0;4.97147e-05
8.63e-05;8.28501e-05;0.000470191;-0.000112709;-0.000703688;0;5.24928e-05
8.6325e-05;6.4119e-05;0.000441149;-0.000118867;-0.00069036;0;5.52068e-05
8.635e-05;4.53174e-05;0.000412187;-0.000124844;-0.00067647;0;5.78596e-05
8.6375e-05;2.64563e-05;0.000383327;-0.000130643;-0.000662034;0;6.04521e-05
8.64e-05;7.54685e-06;0.000354581;-0.000136279;-0.000647068;0;6.29838e-05
8.6425e-05;-1.14014e-05;0.000325964;-0.000141768;-0.000631592;0;6.54526e-05
8.645e-05;-3.03789e-05;0.000297492;-0.000147127;-0.000615625;0;6.78549e-05
8.6475e-05;-4.93743e-05;0.000269183;-0.000152374;-0.000599189;0;7.01869e-05
8.65e-05;-6.83731e-05;0.000241052;-0.000157528;-0.000582301;0;7.24442e-05
8.6525e-05;-8.73577e-05;0.000213118;-0.000162598;-0.000564982;0;7.46227e-05
8.655e-05;-0.000106309;0.000185406;-0.000167584;-0.000547248;0;7.67184e-05
8.6575e-05;-0.000125205;0.000157941;-0.000172475;-0.000529117;0;7.87278e-05
8.66e-05;-0.000144025;0.00013075;-0.000177251;-0.000510604;0;8.06477e-05
8.6625e-05;-0.000162745;0.000103853;-0.00018189;-0.000491726;0;8.24757e-05
8.665e-05;-0.000181343;7.72684e-05;-0.00018637;-0.000472504;0;8.42104e-05
8.6675e-05;-0.000199796;5.10094e-05;-0.000190669;-0.000452955;0;8.58512e-05
8.67e-05;-0.000218086;2.50912e-05;-0.000194768;-0.0004331;0;8.73986e-05
8.6725e-05;-0.000236196;-4.72838e-07;-0.00019865;-0.000412959;0;8.88533e-05
8.675e-05;-0.000254112;-2.56721e-05;-0.000202307;-0.000392549;0;9.02164e-05
8.6775e-05;-0.000271821;-5.04978e-05;-0.00020574;-0.000371889;0;9.14878e-05
8.68e-05;-0.000289307;-7.49387e-05;-0.000208956;-0.000350996;0;9.26666e-05
8.6825e-05;-0.000306554;-9.89786e-05;-0.000211963;-0.000329887;0;9.37504e-05
8.685e-05;-0.000323544;-0.000122597;-0.000214767;-0.000308583;0;9.47357e-05
8.6875e-05;-0.00034026;-0.000145771;-0.000217375;-0.000287103;0;9.56184e-05
8.69e-05;-0.000356681;-0.000168483;-0.000219795;-0.00026547;0;9.63945e-05
8.6925e-05;-0.00037279;-0.000190714;-0.000222033;-0.000243706;0;9.70609e-05
8.695e-05;-0.000388568;-0.000212447;-0.000224094;-0.000221834;0;9.76158e-05
8.6975e-05;-0.000403997;-0.000233666;-0.000225978;-0.000199874;0;9.80588e-05
8.7e-05;-0.000419058;-0.000254361;-0.000227681;-0.000177845;0;9.83908e-05
8.7025e-05;-0.000433733;-0.000274527;-0.000229199;-0.000155767;0;9.86141e-05
8.705e-05;-0.000448004;-0.000294162;-0.000230532;-0.000133657;0;9.87319e-05
8.7075e-05;-0.000461854;-0.000313265;-0.000231679;-0.000111535;0;9.87482e-05
8.71e-05;-0.000475266;-0.000331831;-0.000232637;-8.942e-05;0;9.86678e-05
8.7125e-05;-0.000488225;-0.000349853;-0.000233405;-6.73327e-05;0;9.8496e-05
8.715e-05;-0.000500722;-0.000367324;-0.000233983;-4.52935e-05;0;9.82381e-05
8.7175e-05;-0.000512749;-0.000384234;-0.000234378;-2.33212e-05;0;9.78994e-05
8.72e-05;-0.000524306;-0.000400573;-0.000234595;-1.43333e-06;0;9.74841e-05
8.7225e-05;-0.000535392;-0.000416329;-0.00023464;2.0354e-05;0;9.69953e-05
8.725e-05;-0.000546003;-0.000431488;-0.000234516;4.20252e-05;0;9.64346e-05
8.7275e-05;-0.000556132;-0.000446041;-0.000234224;6.3564e-05;0;9.58021e-05
8.73e-05;-0.00056577;-0.000459988;-0.000233766;8.49525e-05;0;9.50971e-05
8.7325e-05;-0.000574907;-0.000473327;-0.000233143;0.00010617;0;9.43186e-05
8.735e-05;-0.000583535;-0.00048606;-0.000232354;0.000127195;0;9.34659e-05
8.7375e-05;-0.000591646;-0.000498185;-0.000231394;0.000148003;0;9.25393e-05
8.74e-05;-0.000599231;-0.000509702;-0.000230255;0.000168571;0;9.15398e-05
8.7425e-05;-0.000606282;-0.000520615;-0.000228932;0.000188874;0;9.04693e-05
8.745e-05;-0.000612792;-0.000530932;-0.000227422;0.000208889;0;8.93294e-05
8.7475e-05;-0.000618756;-0.000540661;-0.000225722;0.000228595;0;8.8122e-05
8.75e-05;-0.000624166;-0.000549809;-0.000223832;0.000247968;0;8.68479e-05
8.7525e-05;-0.000629014;-0.000558382;-0.000221753;0.000266985;0;8.55076e-05
8.755e-05;-0.000633284;-0.000566387;-0.000219488;0.000285623;0;8.4101e-05
8.7575e-05;-0.000636966;-0.000573832;-0.000217042;0.00030386;0;8.26282e-05
8.76e-05;-0.000640051;-0.000580722;-0.000214421;0.000321676;0;8.10893e-05
8.7625e-05;-0.000642533;-0.000587059;-0.000211631;0.000339052;0;7.94849e-05
8.765e-05;-0.00064441;-0.000592842;-0.000208676;0.000355974;0;7.78161e-05
8.7675e-05;-0.000645679;-0.000598077;-0.00020556;0.000372429;0;7.60841e-05
8.77e-05;-0.000646335;-0.000602775;-0.000202289;0.000388409;0;7.42905e-05
8.7725e-05;-0.000646376;-0.000606954;-0.000198873;0.000403902;0;7.2437e-05
8.775e-05;-0.000645802;-0.000610632;-0.000195318;0.0004189;0;7.05258e-05
8.7775e-05;-0.000644616;-0.000613822;-0.000191629;0.000433393;0;6.85591e-05
8.78e-05;-0.000642824;-0.000616539;-0.000187807;0.000447371;0;6.65397e-05
8.7825e-05;-0.00064043;-0.000618796;-0.000183858;0.000460826;0;6.44705e-05
8.785e-05;-0.000637441;-0.00062061;-0.000179786;0.000473747;0;6.23545e-05
8.7875e-05;-0.000633867;-0.000621993;-0.000175597;0.000486129;0;6.01942e-05
8.79e-05;-0.000629719;-0.000622954;-0.000171296;0.000497965;0;5.79917e-05
8.7925e-05;-0.000625004;-0.000623496;-0.000166891;0.000509248;0;5.57484e-05
8.795e-05;-0.000619726;-0.000623626;-0.000162389;0.000519969;0;5.34657e-05
8.7975e-05;-0.000613885;-0.000623354;-0.000157806;0.000530117;0;5.11454e-05
8.8e-05;-0.000607476;-0.000622688;-0.000153156;0.000539682;0;4.87903e-05
8.8025e-05;-0.000600497;-0.00062164;-0.000148455;0.00054865;0;4.64045e-05
8.805e-05;-0.000592948;-0.000620218;-0.000143717;0.000557009;0;4.39939e-05
8.8075e-05;-0.000584831;-0.000618438;-0.000138951;0.000564746;0;4.15655e-05
8.81e-05;-0.000576148;-0.000616319;-0.000134166;0.000571851;0;3.91273e-05
8.8125e-05;-0.000566905;-0.000613884;-0.000129364;0.000578316;0;3.66873e-05
8.815e-05;-0.000557107;-0.00061115;-0.000124542;0.000584131;0;3.42534e-05
8.8175e-05;-0.000546767;-0.000608126;-0.000119689;0.00058929;0;3.18322e-05
8.82e-05;-0.000535896;-0.000604819;-0.000114787;0.000593785;0;2.94294e-05
8.8225e-05;-0.000524505;-0.000601234;-0.000109821;0.000597607;0;2.70496e-05
8.825e-05;-0.00051261;-0.000597379;-0.000104778;0.000600752;0;2.46962e-05
8.8275e-05;-0.000500226;-0.000593261;-9.96478e-05;0.000603214;0;2.23716e-05
8.83e-05;-0.000487371;-0.000588886;-9.44229e-05;0.000604992;0;2.00772e-05
8.8325e-05;-0.000474066;-0.00058426;-8.90998e-05;0.000606086;0;1.78131e-05
8.835e-05;-0.000460331;-0.00057939;-8.36814e-05;0.000606499;0;1.55786e-05
8.8375e-05;-0.000446182;-0.000574293;-7.8179e-05;0.000606232;0;1.3372e-05
8.84e-05;-0.000431632;-0.000568988;-7.26116e-05;0.00060529;0;1.11911e-05
8.8425e-05;-0.000416688;-0.000563496;-6.70019e-05;0.000603675;0;9.03353e-06
8.845e-05;-0.000401357;-0.000557834;-6.13732e-05;0.000601391;0;6.89736e-06
8.8475e-05;-0.000385643;-0.000552023;-5.57479e-05;0.00059844;0;4.78132e-06
8.85e-05;-0.000369551;-0.000546084;-5.01465e-05;0.000594828;0;2.68522e-06
8.8525e-05;-0.000353087;-0.000540037;-4.45857e-05;0.00059056;0;6.10046e-07
8.855e-05;-0.000336259;-0.000533894;-3.9076e-05;0.000585643;0;-1.4419e-06
8.8575e-05;-0.000319079;-0.000527661;-3.36213e-05;0.000580084;0;-3.46704e-06
8.86e-05;-0.000301558;-0.00052134;-2.82215e-05;0.000573891;0;-5.46058e-06
8.8625e-05;-0.000283711;-0.000514933;-2.28767e-05;0.000567073;0;-7.41657e-06
8.865e-05;-0.000265552;-0.000508452;-1.75899e-05;0.000559637;0;-9.32823e-06
8.8675e-05;-0.000247097;-0.00050191;-1.23655e-05;0.000551594;0;-1.11883e-05
8.87e-05;-0.000228364;-0.000495317;-7.20747e-06;0.000542956;0;-1.29895e-05
8.8725e-05;-0.000209374;-0.000488684;-2.11837e-06;0.000533734;0;-1.47256e-05
8.875e-05;-0.000190146;-0.000482021;2.89858e-06;0.000523947;0;-1.63912e-05
8.8775e-05;-0.000170701;-0.000475344;7.83769e-06;0.00051361;0;-1.79829e-05
8.88e-05;-0.000151058;-0.000468673;1.26913e-05;0.000502741;0;-1.9499e-05
8.8825e-05;-0.000131237;-0.000462021;1.74519e-05;0.000491359;0;-2.09391e-05
8.885e-05;-0.00011125;-0.000455402;2.21145e-05;0.000479481;0;-2.23039e-05
8.8875e-05;-9.11087e-05;-0.000448824;2.66764e-05;0.000467123;0;-2.35944e-05
8.89e-05;-7.0817e-05;-0.000442297;3.11371e-05;0.000454305;0;-2.48114e-05
8.8925e-05;-5.03804e-05;-0.000435826;3.54982e-05;0.000441045;0;-2.59554e-05
8.895e-05;-2.98061e-05;-0.000429411;3.97651e-05;0.000427364;0;-2.70261e-05
8.8975e-05;-9.105e-06;-0.000423045;4.39471e-05;0.000413281;0;-2.80228e-05
8.9e-05;1.17085e-05;-0.000416713;4.80544e-05;0.000398818;0;-2.89442e-05
8.9025e-05;3.26167e-05;-0.000410409;5.20953e-05;0.000383995;0;-2.97887e-05
8.905e-05;5.35981e-05;-0.000404131;5.60744e-05;0.000368833;0;-3.05549e-05
8.9075e-05;7.46256e-05;-0.000397886;5.99939e-05;0.000353351;0;-3.12412e-05
8.91e-05;9.56679e-05;-0.000391677;6.38559e-05;0.000337567;0;-3.18465e-05
8.9125e-05;0.000116692;-0.000385509;6.76621e-05;0.000321503;0;-3.23702e-05
8.915e-05;0.000137666;-0.000379389;7.14114e-05;0.000305179;0;-3.28129e-05
8.9175e-05;0.000158561;-0.000373328;7.50978e-05;0.000288619;0;-3.31764e-05
8.92e-05;0.000179348;-0.00036734;7.87107e-05;0.000271845;0;-3.34642e-05
8.9225e-05;0.000199999;-0.000361439;8.22374e-05;0.000254882;0;-3.36808e-05
8.925e-05;0.000220486;-0.000355632;8.56647e-05;0.000237749;0;-3.38319e-05
8.9275e-05;0.000240784;-0.000349922;8.8979e-05;0.000220467;0;-3.39234e-05
8.93e-05;0.000260874;-0.000344311;9.2165e-05;0.000203053;0;-3.3961e-05
8.9325e-05;0.000280742;-0.000338803;9.52076e-05;0.000185525;0;-3.39491e-05
8.935e-05;0.000300373;-0.000333394;9.80938e-05;0.000167899;0;-3.38908e-05
8.9375e-05;0.000319754;-0.000328075;0.000100815;0.000150194;0;-3.37877e-05
8.94e-05;0.000338868;-0.000322832;0.000103367;0.000132429;0;-3.36397e-05
8.9425e-05;0.000357701;-0.000317652;0.000105745;0.000114624;0;-3.34454e-05
8.945e-05;0.000376238;-0.00031253;0.000107946;9.67994e-05;0;-3.32022e-05
8.9475e-05;0.000394462;-0.000307468;0.000109968;7.89719e-05;0;-3.29069e-05
8.95e-05;0.000412356;-0.000302467;0.000111814;6.11581e-05;0;-3.25554e-05
8.9525e-05;0.0004299;-0.000297524;0.000113488;4.33731e-05;0;-3.21439e-05
8.955e-05;0.000447081;-0.00029264;0.000114996;2.56311e-05;0;-3.16688e-05
8.9575e-05;0.000463887;-0.000287817;0.000116338;7.94699e-06;0;-3.11278e-05
8.96e-05;0.00048031;-0.000283059;0.000117514;-9.66394e-06;0;-3.05196e-05
8.9625e-05;0.000496342;-0.000278366;0.000118524;-2.71858e-05;0;-2.98449e-05
8.965e-05;0.000511968;-0.00027373;0.000119371;-4.46029e-05;0;-2.91058e-05
8.9675e-05;0.000527173;-0.000269135;0.000120061;-6.19007e-05;0;-2.83054e-05
8.97e-05;0.000541939;-0.000264567;0.0001206;-7.90663e-05;0;-2.74472e-05
8.9725e-05;0.00055625;-0.000260016;0.000120994;-9.60878e-05;0;-2.65343e-05
8.975e-05;0.000570094;-0.000255469;0.00012125;-0.000112954;0;-2.55693e-05
8.9775e-05;0.000583459;-0.000250913;0.00012138;-0.000129652;0;-2.45537e-05
8.98e-05;0.000596335;-0.000246331;0.000121397;-0.00014617;0;-2.34887e-05
8.9825e-05;0.000608714;-0.000241709;0.000121317;-0.000162491;0;-2.23755e-05
8.985e-05;0.000620591;-0.000237038;0.000121148;-0.0001786;0;-2.12158e-05
8.9875e-05;0.00063196;-0.000232313;0.0001209;-0.000194482;0;-2.00125e-05
8.99e-05;0.000642816;-0.000227528;0.00012058;-0.000210124;0;-1.8769e-05
8.9925e-05;0.000653149;-0.000222678;0.000120195;-0.000225514;0;-1.74897e-05
8.995e-05;0.000662951;-0.000217758;0.000119749;-0.000240645;0;-1.61788e-05
8.9975e-05;0.00067221;-0.000212772;0.000119236;-0.000255507;0;-1.48407e-05
9e-05;0.000680919;-0.00020773;0.000118645;-0.000270094;0;-1.34793e-05
9.0025e-05;0.00068907;-0.000202636;0.000117964;-0.000284396;0;-1.20983e-05
9.005e-05;0.000696654;-0.000197488;0.000117183;-0.000298402;0;-1.07012e-05
9.0075e-05;0.000703659;-0.000192273;0.000116298;-0.000312103;0;-9.29159e-06
9.01e-05;0.000710069;-0.000186975;0.000115306;-0.000325486;0;-7.87336e-06
9.0125e-05;0.000715868;-0.000181577;0.000114205;-0.000338543;0;-6.45028e-06
9.015e-05;0.000721037;-0.000176059;0.000112996;-0.000351267;0;-5.02595e-06
9.0175e-05;0.00072556;-0.000170399;0.000111686;-0.000363648;0;-3.60357e-06
9.02e-05;0.000729422;-0.000164573;0.000110283;-0.000375679;0;-2.18584e-06
9.0225e-05;0.000732609;-0.000158564;0.000108797;-0.000387348;0;-7.74946e-07
9.025e-05;0.000735115;-0.000152364;0.000107231;-0.000398642;0;6.27367e-07
9.0275e-05;0.000736936;-0.000145977;0.000105584;-0.000409543;0;2.01984e-06
9.03e-05;0.000738075;-0.000139403;0.000103853;-0.000420036;0;3.40189e-06
9.0325e-05;0.000738539;-0.000132642;0.000102037;-0.000430104;0;4.77402e-06
9.035e-05;0.000738336;-0.000125692;0.000100132;-0.00043973;0;6.13811e-06
9.0375e-05;0.000737476;-0.000118557;9.81344e-05;-0.000448903;0;7.49759e-06
9.04e-05;0.00073597;-0.000111242;9.6038e-05;-0.000457609;0;8.85705e-06
9.0425e-05;0.000733829;-0.000103752;9.38392e-05;-0.000465836;0;1.02215e-05
9.045e-05;0.000731065;-9.60866e-05;9.1541e-05;-0.000473569;0;1.15952e-05
9.0475e-05;0.000727693;-8.82369e-05;8.91533e-05;-0.000480793;0;1.29804e-05
9.05e-05;0.000723725;-8.01947e-05;8.6689e-05;-0.000487495;0;1.43767e-05
9.0525e-05;0.000719172;-7.19557e-05;8.4162e-05;-0.000493661;0;1.57806e-05
9.055e-05;0.000714042;-6.35158e-05;8.1587e-05;-0.000499284;0;1.71865e-05
9.0575e-05;0.00070834;-5.48661e-05;7.89818e-05;-0.000504357;0;1.85876e-05
9.06e-05;0.000702067;-4.59914e-05;7.63672e-05;-0.000508878;0;1.99772e-05
9.0625e-05;0.00069522;-3.68764e-05;7.37634e-05;-0.000512847;0;2.13498e-05
9.065e-05;0.000687798;-2.75127e-05;7.11863e-05;-0.00051626;0;2.27015e-05
9.0675e-05;0.000679795;-1.78993e-05;6.86465e-05;-0.000519114;0;2.403e-05
9.07e-05;0.000671208;-8.03601e-06;6.61524e-05;-0.000521401;0;2.53335e-05
9.0725e-05;0.000662035;2.08164e-06;6.37119e-05;-0.000523112;0;2.66101e-05
9.075e-05;0.000652274;1.24605e-05;6.13316e-05;-0.00052424;0;2.78571e-05
9.0775e-05;0.00064193;2.31028e-05;5.90132e-05;-0.000524777;0;2.90708e-05
9.08e-05;0.000631008;3.40023e-05;5.67521e-05;-0.000524721;0;3.02466e-05
9.0825e-05;0.000619514;4.51476e-05;5.45397e-05;-0.000524069;0;3.13793e-05
9.085e-05;0.000607459;5.65284e-05;5.23665e-05;-0.00052282;0;3.24634e-05
9.0875e-05;0.000594855;6.81359e-05;5.02222e-05;-0.00052097;0;3.34937e-05
9.09e-05;0.000581721;7.99583e-05;4.80932e-05;-0.000518514;0;3.4465e-05
9.0925e-05;0.00056808;9.19753e-05;4.59621e-05;-0.000515443;0;3.53723e-05
9.095e-05;0.000553959;0.000104161;4.38092e-05;-0.00051175;0;3.62112e-05
9.0975e-05;0.000539381;0.00011649;4.16176e-05;-0.000507431;0;3.69784e-05
9.1e-05;0.000524373;0.000128945;3.93762e-05;-0.000502483;0;3.7672e-05
9.1025e-05;0.000508956;0.000141513;3.70778e-05;-0.000496909;0;3.82925e-05
9.105e-05;0.000493154;0.000154177;3.47172e-05;-0.000490716;0;3.88426e-05
9.1075e-05;0.000476989;0.000166916;3.22902e-05;-0.000483911;0;3.93272e-05
9.11e-05;0.000460479;0.000179708;2.97963e-05;-0.000476498;0;3.97523e-05
9.1125e-05;0.000443638;0.000192538;2.72408e-05;-0.000468481;0;4.0124e-05
9.115e-05;0.000426481;0.000205396;2.46331e-05;-0.000459863;0;4.04472e-05
9.1175e-05;0.000409021;0.000218277;2.19836e-05;-0.000450646;0;4.0725e-05
9.12e-05;0.000391273;0.000231167;1.93017e-05;-0.000440836;0;4.09586e-05
9.1225e-05;0.000373251;0.000244052;1.65972e-05;-0.000430444;0;4.11479e-05
9.125e-05;0.000354965;0.000256915;1.3883e-05;-0.000419484;0;4.12921e-05
9.1275e-05;0.000336426;0.00026975;1.11744e-05;-0.000407973;0;4.13906e-05
9.13e-05;0.000317645;0.000282548;8.48515e-06;-0.000395928;0;4.14431e-05
9.1325e-05;0.000298633;0.000295301;5.8245e-06;-0.000383364;0;4.14496e-05
9.135e-05;0.000279406;0.000307997;3.19782e-06;-0.000370291;0;4.14099e-05
9.1375e-05;0.00025998;0.000320626;6.10246e-07;-0.000356718;0;4.13233e-05
9.14e-05;0.00024037;0.000333184;-1.93107e-06;-0.000342653;0;4.11881e-05
9.1425e-05;0.000220592;0.000345671;-4.41867e-06;-0.000328104;0;4.10025e-05
9.145e-05;0.000200661;0.000358082;-6.84826e-06;-0.000313082;0;4.0765e-05
9.1475e-05;0.000180591;0.000370407;-9.21965e-06;-0.0002976;0;4.04755e-05
9.15e-05;0.000160396;0.000382625;-1.15345e-05;-0.000281671;0;4.01357e-05
9.1525e-05;0.000140089;0.000394715;-1.37937e-05;-0.000265309;0;3.97489e-05
9.155e-05;0.000119681;0.000406655;-1.59984e-05;-0.000248521;0;3.93197e-05
9.1575e-05;9.9186e-05;0.000418421;-1.8153e-05;-0.000231316;0;3.88523e-05
9.16e-05;7.86216e-05;0.000429985;-2.0266e-05;-0.000213697;0;3.83498e-05
9.1625e-05;5.80067e-05;0.000441314;-2.23471e-05;-0.000195675;0;3.78131e-05
9.165e-05;3.73618e-05;0.000452376;-2.44028e-05;-0.000177259;0;3.72409e-05
9.1675e-05;1.6707e-05;0.000463147;-2.64346e-05;-0.000158469;0;3.66302e-05
9.17e-05;-3.93814e-06;0.000473605;-2.84424e-05;-0.000139324;0;3.59767e-05
9.1725e-05;-2.45546e-05;0.000483731;-3.04275e-05;-0.00011985;0;3.52764e-05
9.175e-05;-4.51231e-05;0.000493504;-3.23921e-05;-0.00010007;0;3.45255e-05
9.1775e-05;-6.5624e-05;0.000502906;-3.43353e-05;-8.00043e-05;0;3.37212e-05
9.18e-05;-8.6037e-05;0.000511929;-3.62508e-05;-5.96721e-05;0;3.28619e-05
9.1825e-05;-0.000106343;0.000520568;-3.81286e-05;-3.90894e-05;0;3.19467e-05
9.185e-05;-0.000126522;0.000528819;-3.99597e-05;-1.82726e-05;0;3.09759e-05
9.1875e-05;-0.000146558;0.000536676;-4.17382e-05;2.76007e-06;0;2.99509e-05
9.19e-05;-0.000166435;0.000544128;-4.34599e-05;2.39883e-05;0;2.88745e-05
9.1925e-05;-0.000186139;0.000551166;-4.51196e-05;4.53907e-05;0;2.77506e-05
9.195e-05;-0.000205657;0.000557781;-4.67123e-05;6.69466e-05;0;2.65839e-05
9.1975e-05;-0.000224974;0.000563961;-4.82378e-05;8.86382e-05;0;2.53795e-05
9.2e-05;-0.000244076;0.000569684;-4.9703e-05;0.000110451;0;2.41413e-05
9.2025e-05;-0.000262951;0.000574923;-5.11197e-05;0.000132375;0;2.28723e-05
9.205e-05;-0.000281586;0.000579655;-5.24979e-05;0.000154399;0;2.15738e-05
9.2075e-05;-0.000299968;0.000583865;-5.38421e-05;0.00017651;0;2.0246e-05
9.21e-05;-0.000318087;0.000587546;-5.51521e-05;0.000198691;0;1.88895e-05
9.2125e-05;-0.000335932;0.000590695;-5.64257e-05;0.00022092;0;1.75058e-05
9.215e-05;-0.000353492;0.000593315;-5.76581e-05;0.000243172;0;1.60983e-05
9.2175e-05;-0.00037076;0.00059541;-5.88393e-05;0.00026542;0;1.46726e-05
9.22e-05;-0.000387729;0.000596989;-5.99521e-05;0.000287636;0;1.32355e-05
9.2225e-05;-0.000404392;0.000598062;-6.09766e-05;0.000309798;0;1.17938e-05
9.225e-05;-0.000420742;0.000598633;-6.18979e-05;0.000331883;0;1.03533e-05
9.2275e-05;-0.000436773;0.000598689;-6.27109e-05;0.000353868;0;8.91717e-06
9.23e-05;-0.000452477;0.000598213;-6.34177e-05;0.00037573;0;7.4863e-06
9.2325e-05;-0.000467847;0.00059719;-6.40221e-05;0.000397442;0;6.0593e-06
9.235e-05;-0.000482875;0.000595609;-6.4527e-05;0.000418976;0;4.63367e-06
9.2375e-05;-0.000497546;0.000593468;-6.49355e-05;0.0004403;0;3.20689e-06
9.24e-05;-0.000511849;0.000590762;-6.5254e-05;0.000461386;0;1.77727e-06
9.2425e-05;-0.00052577;0.000587488;-6.54906e-05;0.000482209;0;3.44325e-07
9.245e-05;-0.000539297;0.000583647;-6.56506e-05;0.000502746;0;-1.09131e-06
9.2475e-05;-0.00055242;0.000579251;-6.57337e-05;0.00052298;0;-2.5283e-06
9.25e-05;-0.00056513;0.000574313;-6.57364e-05;0.000542891;0;-3.96505e-06
9.2525e-05;-0.000577415;0.000568846;-6.56567e-05;0.000562461;0;-5.40002e-06
9.255e-05;-0.000589262;0.000562855;-6.54955e-05;0.00058167;0;-6.83186e-06
9.2575e-05;-0.000600662;0.000556343;-6.52518e-05;0.000600494;0;-8.25942e-06
9.26e-05;-0.00061161;0.000549316;-6.4919e-05;0.000618909;0;-9.68176e-06
9.2625e-05;-0.0006221;0.000541785;-6.44861e-05;0.000636892;0;-1.10984e-05
9.265e-05;-0.000632132;0.00053376;-6.39443e-05;0.000654423;0;-1.25092e-05
9.2675e-05;-0.000641708;0.000525243;-6.32933e-05;0.000671483;0;-1.39147e-05
9.27e-05;-0.00065083;0.000516228;-6.254e-05;0.000688058;0;-1.53161e-05
9.2725e-05;-0.000659502;0.000506712;-6.16929e-05;0.000704131;0;-1.67141e-05
9.275e-05;-0.000667729;0.000496698;-6.07588e-05;0.000719685;0;-1.81088e-05
9.2775e-05;-0.000675514;0.00048619;-5.97438e-05;0.000734701;0;-1.94986e-05
9.28e-05;-0.000682854;0.00047519;-5.86575e-05;0.000749158;0;-2.08801e-05
9.2825e-05;-0.000689746;0.000463697;-5.75126e-05;0.000763036;0;-2.22482e-05
9.285e-05;-0.000696185;0.00045171;-5.63198e-05;0.000776315;0;-2.35967e-05
9.2875e-05;-0.000702165;0.000439237;-5.50841e-05;0.000788979;0;-2.49197e-05
9.29e-05;-0.000707682;0.000426295;-5.38057e-05;0.000801015;0;-2.62124e-05
9.2925e-05;-0.000712728;0.000412903;-5.2486e-05;0.00081241;0;-2.7472e-05
9.295e-05;-0.000717297;0.000399072;-5.11301e-05;0.000823151;0;-2.86975e-05
9.2975e-05;-0.000721382;0.000384813;-4.97443e-05;0.000833223;0;-2.98894e-05
9.3e-05;-0.000724978;0.000370136;-4.83291e-05;0.00084261;0;-3.10485e-05
9.3025e-05;-0.000728078;0.000355061;-4.6878e-05;0.000851293;0;-3.21748e-05
9.305e-05;-0.000730677;0.000339611;-4.53815e-05;0.000859256;0;-3.32674e-05
9.3075e-05;-0.000732769;0.000323809;-4.38325e-05;0.000866483;0;-3.43237e-05
9.31e-05;-0.000734346;0.000307679;-4.22266e-05;0.000872965;0;-3.53404e-05
9.3125e-05;-0.000735404;0.000291245;-4.05574e-05;0.000878691;0;-3.63136e-05
9.315e-05;-0.000735942;0.000274544;-3.88135e-05;0.000883654;0;-3.724e-05
9.3175e-05;-0.000735965;0.000257614;-3.69822e-05;0.000887847;0;-3.81168e-05
9.32e-05;-0.000735484;0.000240488;-3.50563e-05;0.000891263;0;-3.89423e-05
9.3225e-05;-0.000734513;0.000223185;-3.30375e-05;0.000893891;0;-3.97157e-05
9.325e-05;-0.000733069;0.000205713;-3.09325e-05;0.000895723;0;-4.04373e-05
9.3275e-05;-0.000731169;0.000188081;-2.87467e-05;0.000896751;0;-4.11081e-05
9.33e-05;-0.000728833;0.000170296;-2.64817e-05;0.000896969;0;-4.17304e-05
9.3325e-05;-0.000726076;0.000152368;-2.41396e-05;0.000896373;0;-4.23077e-05
9.335e-05;-0.000722913;0.000134302;-2.1727e-05;0.000894958;0;-4.28444e-05
9.3375e-05;-0.000719357;0.000116101;-1.92536e-05;0.00089272;0;-4.33458e-05
9.34e-05;-0.000715415;9.77772e-05;-1.67271e-05;0.000889652;0;-4.3817e-05
9.3425e-05;-0.000711093;7.93514e-05;-1.41506e-05;0.000885746;0;-4.42625e-05
9.345e-05;-0.00070639;6.08527e-05;-1.15258e-05;0.000880992;0;-4.46856e-05
9.3475e-05;-0.000701302;4.23087e-05;-8.85963e-06;0.000875384;0;-4.5088e-05
9.35e-05;-0.000695821;2.37421e-05;-6.16479e-06;0.000868918;0;-4.54701e-05
9.3525e-05;-0.000689939;5.17334e-06;-3.45531e-06;0.000861594;0;-4.58317e-05
9.355e-05;-0.000683642;-1.3374e-05;-7.40908e-07;0.000853419;0;-4.6172e-05
9.3575e-05;-0.000676922;-3.18743e-05;1.97239e-06;0.000844401;0;-4.64906e-05
9.36e-05;-0.000669771;-5.03065e-05;4.67606e-06;0.000834549;0;-4.67872e-05
9.3625e-05;-0.000662182;-6.86596e-05;7.35466e-06;0.000823871;0;-4.70616e-05
9.365e-05;-0.000654153;-8.69291e-05;9.98858e-06;0.000812375;0;-4.73129e-05
9.3675e-05;-0.000645684;-0.00010511;1.25615e-05;0.000800067;0;-4.75393e-05
9.37e-05;-0.000636776;-0.000123194;1.50651e-05;0.000786954;0;-4.77385e-05
9.3725e-05;-0.00062743;-0.000141168;1.74971e-05;0.000773043;0;-4.79071e-05
9.375e-05;-0.000617655;-0.000159027;1.98569e-05;0.000758343;0;-4.80415e-05
9.3775e-05;-0.000607461;-0.000176767;2.21452e-05;0.000742863;0;-4.81384e-05
9.38e-05;-0.000596862;-0.00019438;2.43678e-05;0.000726614;0;-4.81949e-05
9.3825e-05;-0.000585874;-0.000211846;2.65387e-05;0.000709602;0;-4.82082e-05
9.385e-05;-0.000574512;-0.000229135;2.86766e-05;0.000691831;0;-4.81758e-05
9.3875e-05;-0.000562791;-0.000246213;3.07968e-05;0.000673304;0;-4.80947e-05
9.39e-05;-0.000550725;-0.000263049;3.29064e-05;0.000654024;0;-4.79616e-05
9.3925e-05;-0.00053833;-0.000279615;3.50062e-05;0.000633992;0;-4.77728e-05
9.395e-05;-0.000525618;-0.000295879;3.70965e-05;0.000613216;0;-4.75253e-05
9.3975e-05;-0.000512599;-0.000311808;3.9179e-05;0.000591707;0;-4.7217e-05
9.4e-05;-0.000499281;-0.000327375;4.12525e-05;0.00056948;0;-4.68476e-05
9.4025e-05;-0.00048567;-0.000342563;4.33088e-05;0.000546551;0;-4.64191e-05
9.405e-05;-0.000471774;-0.000357368;4.53335e-05;0.000522939;0;-4.59356e-05
9.4075e-05;-0.000457602;-0.000371789;4.73125e-05;0.000498661;0;-4.54029e-05
9.41e-05;-0.000443164;-0.000385822;4.92372e-05;0.000473734;0;-4.48274e-05
9.4125e-05;-0.000428471;-0.000399458;5.11037e-05;0.000448176;0;-4.42157e-05
9.415e-05;-0.000413533;-0.000412691;5.29077e-05;0.000422003;0;-4.35735e-05
9.4175e-05;-0.000398363;-0.000425521;5.46428e-05;0.000395237;0;-4.29055e-05
9.42e-05;-0.000382976;-0.000437941;5.63033e-05;0.0003679;0;-4.22153e-05
9.4225e-05;-0.000367387;-0.000449935;5.78885e-05;0.000340014;0;-4.15052e-05
9.425e-05;-0.000351609;-0.000461475;5.94024e-05;0.000311602;0;-4.07764e-05
9.4275e-05;-0.000335655;-0.000472531;6.08472e-05;0.000282685;0;-4.00297e-05
9.43e-05;-0.000319536;-0.000483075;6.22183e-05;0.000253281;0;-3.92648e-05
9.4325e-05;-0.000303265;-0.00049309;6.35049e-05;0.00022341;0;-3.84816e-05
9.435e-05;-0.000286856;-0.000502559;6.4696e-05;0.00019309;0;-3.76797e-05
9.4375e-05;-0.00027032;-0.000511465;6.57846e-05;0.00016234;0;-3.686e-05
9.44e-05;-0.000253665;-0.000519793;6.6767e-05;0.000131184;0;-3.60241e-05
9.4425e-05;-0.000236897;-0.000527534;6.76387e-05;9.96472e-05;0;-3.5175e-05
9.445e-05;-0.000220023;-0.000534691;6.83941e-05;6.77567e-05;0;-3.43171e-05
9.4475e-05;-0.000203051;-0.000541265;6.903e-05;3.55404e-05;0;-3.34552e-05
9.45e-05;-0.000185994;-0.000547256;6.95503e-05;3.02562e-06;0;-3.25938e-05
9.4525e-05;-0.00016886;-0.000552655;6.99642e-05;-2.97613e-05;0;-3.17366e-05
9.455e-05;-0.000151659;-0.000557455;7.0281e-05;-6.2794e-05;0;-3.08854e-05
9.4575e-05;-0.000134398;-0.000561654;7.05063e-05;-9.60458e-05;0;-3.00404e-05
9.46e-05;-0.000117082;-0.000565252;7.06429e-05;-0.000129488;0;-2.92004e-05
9.4625e-05;-9.97188e-05;-0.000568248;7.06958e-05;-0.000163089;0;-2.83631e-05
9.465e-05;-8.23117e-05;-0.00057063;7.06735e-05;-0.000196818;0;-2.75265e-05
9.4675e-05;-6.48657e-05;-0.000572386;7.0585e-05;-0.000230641;0;-2.66889e-05
9.47e-05;-4.7388e-05;-0.000573508;7.04355e-05;-0.000264525;0;-2.58496e-05
9.4725e-05;-2.98897e-05;-0.000573992;7.02261e-05;-0.000298441;0;-2.50085e-05
9.475e-05;-1.23865e-05;-0.00057384;6.99578e-05;-0.000332361;0;-2.41661e-05
9.4775e-05;5.10401e-06;-0.000573052;6.96346e-05;-0.000366258;0;-2.33231e-05
9.48e-05;2.25649e-05;-0.000571626;6.92623e-05;-0.000400105;0;-2.24797e-05
9.4825e-05;3.99809e-05;-0.000569559;6.88436e-05;-0.000433877;0;-2.16363e-05
9.485e-05;5.73374e-05;-0.000566857;6.83759e-05;-0.000467547;0;-2.07928e-05
9.4875e-05;7.46185e-05;-0.000563525;6.78544e-05;-0.000501088;0;-1.99492e-05
9.49e-05;9.18072e-05;-0.000559565;6.7276e-05;-0.000534472;0;-1.91059e-05
9.4925e-05;0.000108886;-0.000554974;6.66404e-05;-0.000567676;0;-1.82633e-05
9.495e-05;0.000125837;-0.000549747;6.59468e-05;-0.000600675;0;-1.74226e-05
9.4975e-05;0.000142642;-0.000543887;6.51913e-05;-0.000633446;0;-1.6585e-05
9.5e-05;0.000159283;-0.000537403;6.43674e-05;-0.000665965;0;-1.57525e-05
9.5025e-05;0.000175743;-0.000530306;6.34709e-05;-0.000698209;0;-1.49276e-05
9.505e-05;0.000192007;-0.000522609;6.25019e-05;-0.000730149;0;-1.41132e-05
9.5075e-05;0.000208065;-0.000514321;6.14631e-05;-0.000761756;0;-1.33133e-05
9.51e-05;0.000223911;-0.000505455;6.03568e-05;-0.000792997;0;-1.25322e-05
9.5125e-05;0.000239537;-0.000496026;5.91846e-05;-0.000823841;0;-1.17744e-05
9.515e-05;0.000254935;-0.00048605;5.79492e-05;-0.000854253;0;-1.10443e-05
9.5175e-05;0.000270095;-0.00047554;5.66565e-05;-0.000884202;0;-1.03448e-05
9.52e-05;0.000285011;-0.00046451;5.5312e-05;-0.000913654;0;-9.67798e-06
9.5225e-05;0.000299674;-0.000452974;5.39158e-05;-0.000942577;0;-9.04383e-06
9.525e-05;0.000314079;-0.000440956;5.24601e-05;-0.000970938;0;-8.44098e-06
9.5275e-05;0.000328223;-0.000428481;5.09328e-05;-0.000998702;0;-7.86676e-06
9.53e-05;0.000342106;-0.000415572;4.9324e-05;-0.00102583;0;-7.31758e-06
9.5325e-05;0.000355733;-0.000402244;4.76308e-05;-0.0010523;0;-6.78933e-06
9.535e-05;0.000369108;-0.000388508;4.58565e-05;-0.00107807;0;-6.2776e-06
9.5375e-05;0.000382237;-0.000374372;4.40081e-05;-0.0011031;0;-5.77776e-06
9.54e-05;0.000395118;-0.000359842;4.20961e-05;-0.00112738;0;-5.28506e-06
9.5425e-05;0.000407746;-0.000344924;4.0134e-05;-0.00115087;0;-4.79479e-06
9.545e-05;0.000420109;-0.00032963;3.8137e-05;-0.00117356;0;-4.30249e-06
9.5475e-05;0.000432194;-0.000313972;3.61176e-05;-0.00119542;0;-3.80431e-06
9.55e-05;0.000443988;-0.000297976;3.40799e-05;-0.00121642;0;-3.29745e-06
9.5525e-05;0.000455477;-0.000281673;3.20208e-05;-0.00123655;0;-2.78028e-06
9.555e-05;0.000466645;-0.000265096;2.99342e-05;-0.00125577;0;-2.25247e-06
9.5575e-05;0.00047748;-0.000248277;2.78166e-05;-0.00127408;0;-1.71461e-06
9.56e-05;0.000487969;-0.000231239;2.56683e-05;-0.00129145;0;-1.16781e-06
9.5625e-05;0.000498101;-0.000214005;2.34897e-05;-0.00130786;0;-6.13225e-07
9.565e-05;0.000507862;-0.000196598;2.12791e-05;-0.00132329;0;-5.16855e-08
9.5675e-05;0.000517239;-0.000179039;1.90342e-05;-0.00133773;0;5.16334e-07
9.57e-05;0.000526215;-0.000161347;1.67558e-05;-0.00135116;0;1.09049e-06
9.5725e-05;0.000534775;-0.000143542;1.44491e-05;-0.00136356;0;1.67013e-06
9.575e-05;0.000542909;-0.000125645;1.21208e-05;-0.00137491;0;2.2538e-06
9.5775e-05;0.000550611;-0.00010768;9.77615e-06;-0.00138517;0;2.83886e-06
9.58e-05;0.000557878;-8.96755e-05;7.41827e-06;-0.00139434;0;3.42139e-06
9.5825e-05;0.000564708;-7.16556e-05;5.05178e-06;-0.00140239;0;3.99629e-06
9.585e-05;0.000571098;-5.36394e-05;2.68428e-06;-0.00140931;0;4.5577e-06
9.5875e-05;0.000577047;-3.56422e-05;3.23724e-07;-0.00141507;0;5.09945e-06
9.59e-05;0.000582557;-1.76799e-05;-2.02615e-06;-0.00141967;0;5.61559e-06
9.5925e-05;0.000587628;2.29096e-07;-4.36735e-06;-0.00142309;0;6.10086e-06
9.595e-05;0.000592256;1.80661e-05;-6.70444e-06;-0.00142532;0;6.55109e-06
9.5975e-05;0.000596442;3.58143e-05;-9.03995e-06;-0.00142635;0;6.96353e-06
9.6e-05;0.000600187;5.34575e-05;-1.13735e-05;-0.00142618;0;7.3371e-06
9.6025e-05;0.0006035;7.09769e-05;-1.37043e-05;-0.00142479;0;7.67252e-06
9.605e-05;0.000606389;8.83497e-05;-1.60336e-05;-0.00142219;0;7.97229e-06
9.6075e-05;0.000608867;0.000105552;-1.83628e-05;-0.00141837;0;8.24045e-06
9.61e-05;0.00061094;0.000122563;-2.06896e-05;-0.00141336;0;8.48215e-06
9.6125e-05;0.000612613;0.000139365;-2.30068e-05;-0.00140714;0;8.70289e-06
9.615e-05;0.000613887;0.000155943;-2.53064e-05;-0.00139974;0;8.90793e-06
9.6175e-05;0.000614762;0.000172274;-2.75843e-05;-0.00139115;0;9.10154e-06
9.62e-05;0.000615232;0.000188335;-2.98413e-05;-0.00138138;0;9.28669e-06
9.6225e-05;0.000615291;0.000204101;-3.20787e-05;-0.00137044;0;9.46498e-06
9.625e-05;0.000614932;0.000219554;-3.42936e-05;-0.00135833;0;9.63693e-06
9.6275e-05;0.000614145;0.000234681;-3.64785e-05;-0.00134505;0;9.80251e-06
9.63e-05;0.000612927;0.000249466;-3.86249e-05;-0.00133061;0;9.9617e-06
9.6325e-05;0.000611271;0.000263892;-4.07261e-05;-0.00131502;0;1.0115e-05
9.635e-05;0.000609176;0.000277943;-4.27757e-05;-0.00129828;0;1.02637e-05
9.6375e-05;0.000606635;0.000291606;-4.47651e-05;-0.00128039;0;1.04098e-05
9.64e-05;0.000603648;0.000304873;-4.6683e-05;-0.00126137;0;1.05559e-05
9.6425e-05;0.000600215;0.000317736;-4.85191e-05;-0.00124121;0;1.07047e-05
9.645e-05;0.000596345;0.000330186;-5.02676e-05;-0.00121994;0;1.08591e-05
9.6475e-05;0.000592044;0.000342213;-5.19263e-05;-0.00119756;0;1.10216e-05
9.65e-05;0.000587323;0.000353812;-5.34923e-05;-0.00117409;0;1.11943e-05
9.6525e-05;0.00058219;0.000364982;-5.49596e-05;-0.00114955;0;1.13789e-05
9.655e-05;0.000576654;0.000375722;-5.63223e-05;-0.00112396;0;1.15765e-05
9.6575e-05;0.000570725;0.000386025;-5.75795e-05;-0.00109735;0;1.17876e-05
9.66e-05;0.000564414;0.000395877;-5.87382e-05;-0.00106975;0;1.20117e-05
9.6625e-05;0.00055773;0.000405259;-5.98092e-05;-0.00104117;0;1.22472e-05
9.665e-05;0.000550681;0.000414155;-6.08022e-05;-0.00101165;0;1.24914e-05
9.6675e-05;0.000543275;0.000422551;-6.17236e-05;-0.000981217;0;1.27404e-05
9.67e-05;0.00053552;0.00043043;-6.25784e-05;-0.000949888;0;1.2989e-05
9.6725e-05;0.000527422;0.000437772;-6.33732e-05;-0.000917692;0;1.32317e-05
9.675e-05;0.000518986;0.000444558;-6.41135e-05;-0.000884658;0;1.34626e-05
9.6775e-05;0.000510212;0.000450774;-6.48006e-05;-0.00085081;0;1.36762e-05
9.68e-05;0.000501104;0.000456414;-6.5429e-05;-0.000816174;0;1.38677e-05
9.6825e-05;0.000491662;0.000461477;-6.599e-05;-0.000780776;0;1.40331e-05
9.685e-05;0.000481894;0.000465961;-6.64763e-05;-0.00074464;0;1.41702e-05
9.6875e-05;0.000471807;0.000469865;-6.68841e-05;-0.000707788;0;1.42782e-05
9.69e-05;0.00046141;0.000473188;-6.721e-05;-0.000670247;0;1.43582e-05
9.6925e-05;0.000450715;0.000475934;-6.74484e-05;-0.00063204;0;1.44132e-05
9.695e-05;0.000439733;0.000478107;-6.75928e-05;-0.000593197;0;1.44484e-05
9.6975e-05;0.000428478;0.000479703;-6.76389e-05;-0.000553745;0;1.44701e-05
9.7e-05;0.00041696;0.000480716;-6.75874e-05;-0.000513717;0;1.44862e-05
9.7025e-05;0.000405189;0.000481138;-6.74405e-05;-0.000473145;0;1.45048e-05
9.705e-05;0.000393172;0.000480965;-6.71976e-05;-0.000432062;0;1.45337e-05
9.7075e-05;0.000380916;0.000480201;-6.68543e-05;-0.000390503;0;1.45797e-05
9.71e-05;0.00036843;0.000478853;-6.64055e-05;-0.000348503;0;1.46484e-05
9.7125e-05;0.000355724;0.00047692;-6.58506e-05;-0.000306099;0;1.47435e-05
9.715e-05;0.000342811;0.000474404;-6.51936e-05;-0.000263328;0;1.48677e-05
9.7175e-05;0.000329704;0.000471307;-6.4439e-05;-0.000220231;0;1.50226e-05
9.72e-05;0.000316415;0.000467639;-6.35885e-05;-0.000176847;0;1.52093e-05
9.7225e-05;0.000302956;0.000463412;-6.26413e-05;-0.000133219;0;1.54284e-05
9.725e-05;0.00028934;0.000458637;-6.15978e-05;-8.93895e-05;0;1.56802e-05
9.7275e-05;0.00027558;0.000453323;-6.04616e-05;-4.54017e-05;0;1.59644e-05
9.73e-05;0.000261686;0.000447476;-5.92382e-05;-1.2972e-06;0;1.62798e-05
9.7325e-05;0.000247668;0.000441107;-5.79323e-05;4.28832e-05;0;1.66238e-05
9.735e-05;0.000233538;0.000434228;-5.65476e-05;8.70998e-05;0;1.69926e-05
9.7375e-05;0.000219313;0.000426849;-5.50901e-05;0.000131314;0;1.73809e-05
9.74e-05;0.000205008;0.000418974;-5.35703e-05;0.000175488;0;1.77826e-05
9.7425e-05;0.000190634;0.000410607;-5.20009e-05;0.000219584;0;1.81908e-05
9.745e-05;0.000176202;0.000401755;-5.0391e-05;0.000263567;0;1.85991e-05
9.7475e-05;0.000161716;0.000392434;-4.87441e-05;0.000307402;0;1.90015e-05
9.75e-05;0.000147184;0.000382661;-4.70593e-05;0.000351056;0;1.93933e-05
9.7525e-05;0.000132613;0.000372452;-4.5336e-05;0.000394496;0;1.97714e-05
9.755e-05;0.000118012;0.000361819;-4.35759e-05;0.000437694;0;2.0134e-05
9.7575e-05;0.000103393;0.000350774;-4.17803e-05;0.000480619;0;2.04813e-05
9.76e-05;8.87659e-05;0.000339333;-3.99471e-05;0.000523244;0;2.08146e-05
9.7625e-05;7.41453e-05;0.000327514;-3.80718e-05;0.00056554;0;2.11364e-05
9.765e-05;5.95462e-05;0.000315334;-3.61504e-05;0.000607477;0;2.14501e-05
9.7675e-05;4.49832e-05;0.000302801;-3.41824e-05;0.000649024;0;2.17591e-05
9.77e-05;3.04678e-05;0.000289924;-3.21699e-05;0.000690146;0;2.20669e-05
9.7725e-05;1.60082e-05;0.000276711;-3.01146e-05;0.000730808;0;2.23762e-05
9.775e-05;1.61151e-06;0.000263178;-2.80162e-05;0.00077097;0;2.26892e-05
9.7775e-05;-1.2714e-05;0.000249342;-2.58754e-05;0.000810593;0;2.3007e-05
9.78e-05;-2.69585e-05;0.000235223;-2.36966e-05;0.000849637;0;2.33297e-05
9.7825e-05;-4.11118e-05;0.000220843;-2.14877e-05;0.000888059;0;2.36567e-05
9.785e-05;-5.5166e-05;0.000206224;-1.92575e-05;0.00092582;0;2.39867e-05
9.7875e-05;-6.91147e-05;0.000191397;-1.70122e-05;0.000962881;0;2.43178e-05
9.79e-05;-8.29518e-05;0.000176389;-1.47565e-05;0.000999203;0;2.46474e-05
9.7925e-05;-9.66704e-05;0.000161225;-1.24968e-05;0.00103475;0;2.49725e-05
9.795e-05;-0.000110263;0.000145918;-1.02427e-05;0.00106949;0;2.52894e-05
9.7975e-05;-0.00012372;0.000130481;-8.00408e-06;0.00110338;0;2.55943e-05
9.8e-05;-0.000137033;0.000114924;-5.78778e-06;0.0011364;0;2.58832e-05
9.8025e-05;-0.00015019;9.92654e-05;-3.59597e-06;0.00116853;0;2.61524e-05
9.805e-05;-0.000163171;8.35227e-05;-1.42854e-06;0.00119973;0;2.63987e-05
9.8075e-05;-0.000175954;6.77169e-05;7.14442e-07;0.00122999;0;2.66201e-05
9.81e-05;-0.000188516;5.18717e-05;2.83282e-06;0.00125929;0;2.68158e-05
9.8125e-05;-0.000200837;3.60161e-05;4.9286e-06;0.00128761;0;2.69864e-05
9.815e-05;-0.000212899;2.0184e-05;7.00663e-06;0.00131494;0;2.71338e-05
9.8175e-05;-0.000224691;4.41071e-06;9.07189e-06;0.00134127;0;2.72612e-05
9.82e-05;-0.000236201;-1.12721e-05;1.11255e-05;0.00136658;0;2.73725e-05
9.8225e-05;-0.000247423;-2.68374e-05;1.31636e-05;0.00139085;0;2.74715e-05
9.825e-05;-0.000258348;-4.2261e-05;1.51795e-05;0.00141406;0;2.7562e-05
9.8275e-05;-0.000268971;-5.75195e-05;1.71684e-05;0.00143619;0;2.76468e-05
9.83e-05;-0.000279286;-7.25901e-05;1.91281e-05;0.00145722;0;2.77271e-05
9.8325e-05;-0.000289283;-8.7453e-05;2.10585e-05;0.00147712;0;2.78025e-05
9.835e-05;-0.000298957;-0.000102092;2.29603e-05;0.00149588;0;2.78705e-05
9.8375e-05;-0.0003083;-0.000116492;2.48357e-05;0.00151347;0;2.79265e-05
9.84e-05;-0.000317308;-0.000130637;2.66896e-05;0.00152987;0;2.79644e-05
9.8425e-05;-0.000325982;-0.000144514;2.85288e-05;0.00154506;0;2.79772e-05
9.845e-05;-0.000334319;-0.000158112;3.03577e-05;0.00155903;0;2.79573e-05
9.8475e-05;-0.000342315;-0.000171422;3.21753e-05;0.00157174;0;2.78977e-05
9.85e-05;-0.000349967;-0.000184439;3.39741e-05;0.00158319;0;2.77927e-05
9.8525e-05;-0.000357267;-0.000197155;3.57436e-05;0.00159337;0;2.76382e-05
9.855e-05;-0.000364211;-0.000209557;3.74736e-05;0.00160226;0;2.74319e-05
9.8575e-05;-0.000370793;-0.000221628;3.91546e-05;0.00160987;0;2.71738e-05
9.86e-05;-0.00037701;-0.000233354;4.07763e-05;0.00161618;0;2.68657e-05
9.8625e-05;-0.000382858;-0.000244718;4.23268e-05;0.00162121;0;2.6511e-05
9.865e-05;-0.000388336;-0.000255706;4.37945e-05;0.00162494;0;2.61143e-05
9.8675e-05;-0.000393441;-0.0002663;4.51702e-05;0.00162739;0;2.56812e-05
9.87e-05;-0.000398171;-0.000276485;4.64487e-05;0.00162856;0;2.52178e-05
9.8725e-05;-0.00040252;-0.000286249;4.76276e-05;0.00162845;0;2.47301e-05
9.875e-05;-0.000406485;-0.000295582;4.87065e-05;0.00162707;0;2.42238e-05
9.8775e-05;-0.00041006;-0.000304477;4.96875e-05;0.00162443;0;2.37037e-05
9.88e-05;-0.000413241;-0.000312921;5.0577e-05;0.00162054;0;2.31735e-05
9.8825e-05;-0.000416024;-0.0003209;5.13856e-05;0.0016154;0;2.26354e-05
9.885e-05;-0.000418406;-0.000328402;5.21242e-05;0.00160903;0;2.20902e-05
9.8875e-05;-0.000420385;-0.000335421;5.28001e-05;0.00160143;0;2.15374e-05
9.89e-05;-0.000421957;-0.000341955;5.34147e-05;0.00159261;0;2.09754e-05
9.8925e-05;-0.000423119;-0.000348;5.39654e-05;0.00158256;0;2.04019e-05
9.895e-05;-0.000423871;-0.000353554;5.44481e-05;0.00157131;0;1.98144e-05
9.8975e-05;-0.000424209;-0.000358617;5.4859e-05;0.00155884;0;1.921e-05
9.9e-05;-0.000424134;-0.000363192;5.51946e-05;0.00154516;0;1.85866e-05
9.9025e-05;-0.000423647;-0.000367281;5.54524e-05;0.00153029;0;1.79421e-05
9.905e-05;-0.000422751;-0.000370888;5.56318e-05;0.00151422;0;1.72754e-05
9.9075e-05;-0.000421451;-0.000374012;5.57362e-05;0.00149697;0;1.65862e-05
9.91e-05;-0.000419753;-0.000376651;5.57716e-05;0.00147856;0;1.58751e-05
9.9125e-05;-0.000417661;-0.000378806;5.57441e-05;0.00145898;0;1.51437e-05
9.915e-05;-0.000415181;-0.00038048;5.56567e-05;0.00143826;0;1.43944e-05
9.9175e-05;-0.000412319;-0.000381678;5.55089e-05;0.00141642;0;1.363e-05
9.92e-05;-0.000409082;-0.000382402;5.52983e-05;0.00139349;0;1.28534e-05
9.9225e-05;-0.000405479;-0.00038265;5.50219e-05;0.00136947;0;1.20671e-05
9.925e-05;-0.000401521;-0.000382418;5.46765e-05;0.00134441;0;1.12731e-05
9.9275e-05;-0.000397216;-0.000381708;5.42571e-05;0.00131833;0;1.04724e-05
9.93e-05;-0.000392574;-0.000380519;5.37569e-05;0.00129127;0;9.66531e-06
9.9325e-05;-0.000387607;-0.000378853;5.31689e-05;0.00126324;0;8.85172e-06
9.935e-05;-0.000382326;-0.000376707;5.24878e-05;0.00123427;0;8.03123e-06
9.9375e-05;-0.000376739;-0.000374075;5.17105e-05;0.00120439;0;7.20352e-06
9.94e-05;-0.000370854;-0.000370959;5.08352e-05;0.00117363;0;6.36847e-06
9.9425e-05;-0.000364677;-0.000367358;4.98605e-05;0.001142;0;5.52611e-06
9.945e-05;-0.000358217;-0.000363279;4.87869e-05;0.00110953;0;4.67644e-06
9.9475e-05;-0.000351485;-0.000358727;4.76175e-05;0.00107625;0;3.81917e-06
9.95e-05;-0.000344493;-0.000353709;4.63577e-05;0.00104217;0;2.95356e-06
9.9525e-05;-0.000337252;-0.00034824;4.50142e-05;0.00100733;0;2.07841e-06
9.955e-05;-0.000329772;-0.000342343;4.35921e-05;0.000971748;0;1.19219e-06
9.9575e-05;-0.000322061;-0.000336044;4.20947e-05;0.000935444;0;2.93358e-07
9.96e-05;-0.00031413;-0.000329367;4.05255e-05;0.000898445;0;-6.19214e-07
9.9625e-05;-0.000305989;-0.000322333;3.88896e-05;0.000860776;0;-1.54592e-06
9.965e-05;-0.000297647;-0.000314959;3.71938e-05;0.000822468;0;-2.48608e-06
9.9675e-05;-0.000289111;-0.000307262;3.54461e-05;0.000783552;0;-3.43785e-06
9.97e-05;-0.000280388;-0.000299257;3.36551e-05;0.000744063;0;-4.39805e-06
9.9725e-05;-0.000271487;-0.000290956;3.18304e-05;0.000704038;0;-5.36235e-06
9.975e-05;-0.000262415;-0.000282371;2.99819e-05;0.000663514;0;-6.32535e-06
9.9775e-05;-0.000253179;-0.000273509;2.81185e-05;0.000622527;0;-7.2809e-06
9.98e-05;-0.000243784;-0.000264383;2.62453e-05;0.000581113;0;-8.22258e-06
9.9825e-05;-0.000234232;-0.00025501;2.43617e-05;0.000539306;0;-9.14423e-06
9.985e-05;-0.000224525;-0.000245408;2.24622e-05;0.000497141;0;-1.00407e-05
9.9875e-05;-0.000214667;-0.000235599;2.05388e-05;0.000454653;0;-1.09083e-05
9.99e-05;-0.000204665;-0.000225602;1.85836e-05;0.000411877;0;-1.17456e-05
9.9925e-05;-0.000194527;-0.000215441;1.65898e-05;0.000368851;0;-1.25529e-05
9.995e-05;-0.000184265;-0.00020514;1.45533e-05;0.00032561;0;-1.33325e-05
9.9975e-05;-0.000173892;-0.000194722;1.24731e-05;0.000282189;0;-1.40875e-05



==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex2/expl_401_short.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
9e-08;0;0;0;0;0;0
1.9e-07;0;0;0;0;0;0
2.9e-07;0;0;0;0;0;0
3.9e-07;0;0;0;0;0;0
4.9e-07;0;0;0;0;0;0
5.9e-07;0;0;0;0;0;0
6.9e-07;-2.64586e-127;-1.20421e-128;-7.82477e-128;0;0;0
7.9e-07;-6.32359e-118;-1.95152e-117;1.45762e-117;0;0;0
8.9e-07;7.221e-110;9.12087e-110;-4.86558e-110;0;0;0
9.9e-07;-1.35042e-103;-1.52628e-103;6.68439e-104;0;0;0
1.09e-06;1.39572e-98;1.49338e-98;-4.89968e-99;0;0;0
1.19e-06;1.08822e-93;1.64012e-93;-7.20099e-94;0;0;0
1.29e-06;-3.54703e-89;-5.99821e-89;2.31183e-89;0;0;0
1.39e-06;-6.26846e-86;-5.18649e-87;2.20934e-87;0;0;0
1.49e-06;1.608e-81;3.00129e-81;-1.05939e-81;0;0;0
1.59e-06;6.8747e-79;-1.17957e-78;5.01778e-79;0;0;0
1.69e-06;-6.26618e-75;-1.30897e-74;4.25705e-75;0;0;0
1.79e-06;-3.1822e-72;-1.30755e-72;1.31861e-73;0;0;0
1.89e-06;3.08307e-69;8.57227e-69;-2.6744e-69;0;0;0
1.99e-06;1.87622e-66;2.65506e-66;-6.84146e-67;0;0;0
2.09e-06;-9.13528e-66;-7.34384e-64;2.4606e-64;0;0;0
2.19e-06;-1.58158e-61;-3.71809e-61;1.00488e-61;0;0;0
2.29e-06;-2.817e-59;-2.97431e-59;5.50208e-60;0;0;0
2.39e-06;7.32167e-59;5.9787e-57;-1.85815e-57;0;0;0
2.49e-06;4.92185e-55;1.27473e-54;-3.1216e-55;0;0;0
2.59e-06;5.45264e-53;7.45974e-53;-1.33613e-53;0;0;0
2.69e-06;1.75716e-51;-2.0727e-51;8.94431e-52;0;0;0
2.79e-06;-1.15535e-49;-5.31366e-49;1.29572e-49;0;0;0
2.89e-06;-1.42562e-47;-3.11894e-47;5.9702e-48;0;0;0
2.99e-06;-6.37324e-46;-7.08654e-46;6.91738e-47;0;0;0
3.09e-06;-1.16957e-44;1.34954e-44;-5.77133e-45;0;0;0
3.19e-06;2.03261e-43;1.52673e-42;-3.42293e-43;0;0;0
3.29e-06;1.94106e-41;5.34027e-41;-8.92338e-42;0;0;0
3.39e-06;6.11404e-40;9.98587e-40;-1.01902e-40;0;0;0
3.49e-06;1.10258e-38;6.32998e-39;1.06628e-39;0;0;0
3.59e-06;9.70849e-38;-2.04315e-37;6.83435e-38;0;0;0
3.69e-06;-7.02291e-37;-7.51228e-36;1.43768e-36;0;0;0
3.79e-06;-4.04902e-35;-1.34483e-34;1.74686e-35;0;0;0
3.89e-06;-7.65439e-34;-1.53282e-33;1.01878e-34;0;0;0
3.99e-06;-9.24308e-33;-1.01184e-32;-6.29651e-34;0;0;0
4.09e-06;-7.52436e-32;4.07856e-33;-2.28695e-32;0;0;0
4.19e-06;-3.3658e-31;1.06126e-30;-2.97849e-31;0;0;0
4.29e-06;9.40227e-31;1.54766e-29;-2.46192e-30;0;0;0
4.39e-06;3.48628e-29;1.40737e-28;-1.28846e-29;0;0;0
4.49e-06;3.86655e-28;9.12675e-28;-2.12206e-29;0;0;0
4.59e-06;2.89118e-27;4.08181e-27;3.62617e-28;0;0;0
4.69e-06;1.61605e-26;8.38847e-27;4.70144e-27;0;0;0
4.79e-06;6.68015e-26;-5.03183e-26;3.44213e-26;0;0;0
4.89e-06;1.70225e-25;-7.01824e-25;1.83501e-25;0;0;0
4.99e-06;-1.2779e-25;-4.89503e-24;7.35875e-25;9.88131e-324;0;-4.94066e-324
5.09e-06;-4.65148e-24;-2.5408e-23;2.00024e-24;1.64969e-320;0;-1.5567e-319
5.19e-06;-3.39879e-23;-1.0677e-22;1.04331e-24;-8.64427e-316;0;-1.22287e-315
5.29e-06;-1.75657e-22;-3.69657e-22;-2.86558e-23;-1.01202e-311;0;-2.81941e-312
5.39e-06;-7.40375e-22;-1.01864e-21;-2.2702e-22;-4.97285e-308;0;2.85245e-308
5.49e-06;-2.65645e-21;-1.86855e-21;-1.1593e-21;-5.71103e-305;0;2.85552e-304
5.59e-06;-8.1792e-21;5.66761e-22;-4.67888e-21;6.64635e-301;0;1.1115e-300
5.69e-06;-2.11791e-20;2.50378e-20;-1.57493e-20;4.09269e-297;0;1.45547e-297
5.79e-06;-4.26489e-20;1.44998e-19;-4.48396e-20;1.04144e-293;0;-5.15792e-294
5.89e-06;-4.5272e-20;5.99041e-19;-1.06461e-19;7.30327e-291;0;-2.90787e-290
5.99e-06;1.21389e-19;2.05891e-18;-1.94836e-19;-3.30182e-287;0;-6.12945e-287
6.09e-06;1.02065e-18;6.18236e-18;-1.69543e-19;-1.14706e-283;0;-4.6031e-284
6.19e-06;4.39348e-18;1.64769e-17;6.5758e-19;-1.60918e-280;0;7.69094e-281
6.29e-06;1.48972e-17;3.87681e-17;4.77406e-18;-5.76779e-278;0;2.53556e-277
6.39e-06;4.33633e-17;7.81249e-17;1.96157e-17;1.77879e-274;0;2.9876e-274
6.49e-06;1.11243e-16;1.2366e-16;6.38897e-17;3.38686e-271;0;1.02716e-271
6.59e-06;2.52759e-16;1.04525e-16;1.76823e-16;2.47233e-268;0;-1.84865e-268
6.69e-06;5.04748e-16;-2.06227e-16;4.24647e-16;-1.24406e-266;0;-3.01264e-265
6.79e-06;8.65511e-16;-1.36199e-15;8.88026e-16;-1.93934e-262;0;-1.77082e-262
6.89e-06;1.19921e-15;-4.49832e-15;1.59998e-15;-1.77319e-259;0;1.85195e-260
6.99e-06;1.06839e-15;-1.16649e-14;2.38941e-15;-5.43935e-257;0;1.10956e-256
7.09e-06;-5.07847e-16;-2.61707e-14;2.57224e-15;3.56006e-254;0;8.4796e-254
7.19e-06;-5.39098e-15;-5.2691e-14;4.1256e-16;4.97399e-251;0;2.43195e-251
7.29e-06;-1.68381e-14;-9.64531e-14;-7.66131e-15;2.58775e-248;0;-9.46231e-249
7.39e-06;-3.97048e-14;-1.60843e-13;-2.79243e-14;4.76117e-246;0;-1.32392e-245
7.49e-06;-8.29405e-14;-2.41072e-13;-7.13601e-14;-2.65594e-243;0;-6.4964e-243
7.59e-06;-1.57387e-13;-3.13807e-13;-1.49059e-13;-2.46381e-240;0;-1.45622e-240
7.69e-06;-2.61974e-13;-3.44896e-13;-2.81355e-13;-9.5637e-238;0;1.86358e-238
7.79e-06;-5.31852e-13;-1.48745e-13;-4.98747e-13;-1.75706e-235;0;2.78905e-235
7.89e-06;-3.47692e-13;2.6211e-14;-5.85768e-13;1.78207e-233;0;1.10725e-232
7.99e-06;-2.38811e-12;1.83169e-12;-1.68009e-12;2.28524e-230;0;2.30863e-230
8.09e-06;3.34119e-12;4.06553e-13;1.13901e-12;7.66349e-228;0;9.84156e-229
8.19e-06;-1.61519e-11;1.22385e-11;-8.91475e-12;1.36434e-225;0;-1.06568e-225
8.29e-06;2.41101e-11;-8.28395e-12;1.2388e-11;5.64618e-224;0;-4.06212e-223
8.39e-06;-1.48504e-10;7.27324e-11;-6.91254e-11;-4.25349e-221;0;-7.7555e-221
8.49e-06;-1.42117e-10;-4.26145e-11;-6.62495e-11;-1.40542e-218;0;-6.63789e-219
8.59e-06;-1.29891e-09;3.87509e-10;-5.30549e-10;-2.27724e-216;0;7.69316e-217
8.69e-06;-2.49822e-09;1.64818e-11;-1.13263e-09;-1.55882e-214;0;3.69665e-214
8.79e-06;-6.84869e-09;1.37056e-09;-2.54283e-09;2.03854e-212;0;6.37963e-212
8.89e-06;-1.26791e-08;8.66316e-10;-5.30155e-09;7.52335e-210;0;5.37284e-210
8.99e-06;-2.21572e-08;2.98374e-09;-7.75597e-09;1.07017e-207;0;-1.60815e-208
9.09e-06;-3.96992e-08;4.65973e-09;-1.45103e-08;6.75986e-206;0;-1.20008e-205
9.19e-06;-6.31422e-08;6.31912e-09;-2.14668e-08;-4.69985e-204;0;-1.82874e-203
9.29e-06;-1.07785e-07;1.4578e-08;-3.33036e-08;-1.71805e-201;0;-1.35438e-201
9.39e-06;-1.61842e-07;1.86496e-08;-4.87007e-08;-2.13363e-199;0;1.59298e-200
9.49e-06;-2.27862e-07;2.9928e-08;-6.10194e-08;-1.29203e-197;0;1.78701e-197
9.59e-06;-3.11277e-07;4.78019e-08;-7.5136e-08;2.99959e-196;0;2.44494e-195
9.69e-06;-4.29239e-07;6.63258e-08;-9.906e-08;1.60443e-193;0;1.77149e-193
9.79e-06;-5.92042e-07;1.05784e-07;-1.15896e-07;1.8922e-191;0;3.54453e-192
9.89e-06;-7.72956e-07;1.6081e-07;-1.2681e-07;1.23076e-189;0;-8.43992e-190
9.99e-06;-9.08556e-07;2.13177e-07;-1.24718e-07;2.58453e-188;0;-1.24542e-187
1.009e-05;-1.04798e-06;3.05516e-07;-9.95669e-08;-4.09449e-186;0;-9.3351e-186
1.019e-05;-1.28512e-06;4.39943e-07;-8.44477e-08;-5.70037e-184;0;-3.69682e-184
1.029e-05;-1.55255e-06;6.0793e-07;-4.88235e-08;-3.92458e-182;0;4.72365e-183
1.039e-05;-1.66577e-06;8.30862e-07;6.08319e-08;-1.46039e-180;0;1.94154e-180
1.049e-05;-1.57794e-06;1.09106e-06;2.06972e-07;8.91593e-180;0;1.58285e-178
1.059e-05;-1.52434e-06;1.41089e-06;3.41648e-07;5.41849e-177;0;7.2333e-177
1.069e-05;-1.51642e-06;1.86151e-06;5.54934e-07;4.06758e-175;0;1.25043e-175
1.079e-05;-1.26572e-06;2.42474e-06;8.69826e-07;1.66427e-173;0;-9.16441e-174
1.089e-05;-5.727e-07;2.9875e-06;1.17994e-06;2.3829e-172;0;-9.35363e-172
1.099e-05;3.266e-07;3.66466e-06;1.53668e-06;-1.85678e-170;0;-4.29738e-170
1.109e-05;1.40311e-06;4.51984e-06;2.00873e-06;-1.58232e-168;0;-9.21984e-169
1.119e-05;2.72702e-06;5.50284e-06;2.49965e-06;-5.93568e-167;0;1.83124e-167
1.129e-05;4.38894e-06;6.51771e-06;2.92322e-06;-7.44399e-166;0;2.30067e-165
1.139e-05;6.39704e-06;7.69113e-06;3.40664e-06;4.45898e-164;0;8.13674e-164
1.149e-05;8.82093e-06;8.96906e-06;3.8762e-06;2.72947e-162;0;3.14229e-163
1.159e-05;1.14292e-05;1.03296e-05;4.23131e-06;3.55583e-161;0;-1.04262e-160
1.169e-05;1.40816e-05;1.17878e-05;4.48766e-06;-3.47291e-159;0;-4.74458e-159
1.179e-05;1.67224e-05;1.33815e-05;4.69877e-06;-2.48239e-157;0;-2.16176e-158
1.189e-05;1.94615e-05;1.4981e-05;4.77386e-06;-7.1369e-156;0;8.46517e-156
1.199e-05;2.2169e-05;1.65716e-05;4.64324e-06;3.72028e-155;0;5.43161e-154
1.209e-05;2.47268e-05;1.81635e-05;4.39479e-06;1.40137e-152;0;1.78981e-152
1.219e-05;2.68956e-05;1.97564e-05;4.07588e-06;7.46121e-151;0;2.18212e-151
1.229e-05;2.8609e-05;2.1282e-05;3.65658e-06;2.25525e-149;0;-1.18015e-149
1.239e-05;2.98564e-05;2.26172e-05;3.03685e-06;3.01997e-148;0;-8.90664e-148
1.249e-05;3.06451e-05;2.37284e-05;2.23799e-06;-9.19122e-147;0;-3.26513e-146
1.259e-05;3.08869e-05;2.45907e-05;1.33865e-06;-7.53409e-145;0;-7.1606e-145
1.269e-05;3.04919e-05;2.5204e-05;3.57627e-07;-2.72588e-143;0;-3.92754e-144
1.279e-05;2.93545e-05;2.53923e-05;-8.21003e-07;-6.07849e-142;0;4.2824e-142
1.289e-05;2.72681e-05;2.51353e-05;-2.21613e-06;-5.4626e-141;0;2.20107e-140
1.299e-05;2.43106e-05;2.43823e-05;-3.73479e-06;2.09006e-139;0;6.27673e-139
1.309e-05;2.0505e-05;2.31251e-05;-5.32945e-06;1.23127e-137;0;1.09946e-137
1.319e-05;1.59099e-05;2.12552e-05;-7.07851e-06;3.59733e-136;0;4.26921e-137
1.329e-05;1.04041e-05;1.87128e-05;-8.92808e-06;6.66217e-135;0;-4.83928e-135
1.339e-05;3.90777e-06;1.55725e-05;-1.07342e-05;5.16546e-134;0;-2.05301e-133
1.349e-05;-3.4795e-06;1.17526e-05;-1.24232e-05;-1.55795e-132;0;-4.97408e-132
1.359e-05;-1.16018e-05;7.22844e-06;-1.4068e-05;-7.99671e-131;0;-7.62187e-131
1.369e-05;-2.02313e-05;1.93771e-06;-1.57017e-05;-2.03269e-129;0;-3.50179e-130
1.379e-05;-2.93553e-05;-4.03185e-06;-1.72529e-05;-3.35309e-128;0;2.09581e-128
1.389e-05;-3.8857e-05;-1.06442e-05;-1.85831e-05;-2.68463e-127;0;8.2019e-127
1.399e-05;-4.86189e-05;-1.79102e-05;-1.96749e-05;4.23626e-126;0;1.78889e-125
1.409e-05;-5.85111e-05;-2.57879e-05;-2.0608e-05;2.25273e-124;0;2.54863e-124
1.419e-05;-6.83715e-05;-3.4259e-05;-2.14267e-05;5.28024e-123;0;1.56362e-123
1.429e-05;-7.80481e-05;-4.32076e-05;-2.20631e-05;8.14408e-122;0;-3.58098e-122
1.439e-05;-8.72962e-05;-5.24608e-05;-2.22938e-05;7.12988e-121;0;-1.48261e-120
1.449e-05;-9.5898e-05;-6.20068e-05;-2.21318e-05;-3.51935e-120;0;-3.06134e-119
1.459e-05;-0.000103739;-7.17151e-05;-2.16033e-05;-2.85695e-118;0;-4.21556e-118
1.469e-05;-0.000110693;-8.15279e-05;-2.07599e-05;-6.55988e-117;0;-3.20744e-117
1.479e-05;-0.000116659;-9.12518e-05;-1.95751e-05;-9.80278e-116;0;2.0211e-116
1.489e-05;-0.000121321;-0.000100738;-1.80038e-05;-9.32749e-115;0;1.23817e-114
1.499e-05;-0.000124415;-0.000109854;-1.6044e-05;-1.31301e-114;0;2.56283e-113
1.509e-05;-0.000125896;-0.000118499;-1.38037e-05;1.61126e-112;0;3.50595e-112
1.519e-05;-0.000125763;-0.000126587;-1.13407e-05;3.97233e-111;0;3.06598e-111
1.529e-05;-0.000124116;-0.000133921;-8.62835e-06;5.9454e-110;0;3.69777e-111
1.539e-05;-0.000120838;-0.000140328;-5.58965e-06;6.04272e-109;0;-4.63036e-109
1.549e-05;-0.000115789;-0.000145737;-2.33549e-06;2.96618e-108;0;-1.05892e-107
1.559e-05;-0.000108986;-0.000150003;1.07127e-06;-3.46456e-107;0;-1.48141e-106
1.569e-05;-0.000100441;-0.000153045;4.61333e-06;-1.16367e-105;0;-1.42087e-105
1.579e-05;-9.03527e-05;-0.000154771;8.28473e-06;-1.82865e-104;0;-6.89665e-105
1.589e-05;-7.87362e-05;-0.000155083;1.21205e-05;-1.96924e-103;0;6.25163e-104
1.599e-05;-6.55612e-05;-0.000153916;1.6113e-05;-1.3534e-102;0;2.11765e-102
1.609e-05;-5.08178e-05;-0.0001512;2.01354e-05;-4.87939e-103;0;3.18586e-101
1.619e-05;-3.45524e-05;-0.000146967;2.41196e-05;1.54392e-100;0;3.29122e-100
1.629e-05;-1.68144e-05;-0.000140986;2.81747e-05;2.82801e-99;0;2.2337e-99
1.639e-05;2.3208e-06;-0.000132985;3.26123e-05;3.26807e-98;0;2.92721e-99
1.649e-05;2.27953e-05;-0.000122982;3.72445e-05;2.64242e-97;0;-1.85761e-97
1.659e-05;4.4607e-05;-0.000111066;4.17282e-05;1.15765e-96;0;-3.43134e-96
1.669e-05;6.79497e-05;-9.76798e-05;4.59249e-05;-6.38115e-96;0;-3.87368e-95
1.679e-05;9.26122e-05;-8.42173e-05;4.94314e-05;-2.09926e-94;0;-3.09237e-94
1.689e-05;0.00011817;-7.27183e-05;5.12e-05;-2.75863e-93;0;-1.46793e-93
1.699e-05;0.000144467;-6.4589e-05;5.06507e-05;-2.50096e-92;0;3.47086e-93
1.709e-05;0.000170873;-5.99593e-05;4.82352e-05;-1.56298e-91;0;1.7245e-91
1.719e-05;0.000196364;-5.86724e-05;4.39896e-05;-3.83201e-91;0;2.30374e-90
1.729e-05;0.000220379;-6.0713e-05;3.74136e-05;6.06231e-90;0;2.08047e-89
1.739e-05;0.00024266;-6.51709e-05;2.93776e-05;1.14242e-88;0;1.33059e-88
1.749e-05;0.000262525;-7.07856e-05;2.14758e-05;1.18812e-87;0;4.38071e-88
1.759e-05;0.000278911;-7.75542e-05;1.36922e-05;8.8343e-87;0;-2.76253e-87
1.769e-05;0.000291347;-8.65029e-05;5.13717e-06;4.41505e-86;0;-6.52832e-86
1.779e-05;0.00029915;-9.8272e-05;-4.20507e-06;4.79584e-86;0;-6.98925e-85
1.789e-05;0.000301192;-0.000112501;-1.39956e-05;-1.95761e-84;0;-5.28307e-84
1.799e-05;0.000296787;-0.000128251;-2.39799e-05;-2.7702e-83;0;-2.81801e-83
1.809e-05;0.000285492;-0.000144183;-3.36994e-05;-2.4154e-82;0;-6.73296e-83
1.819e-05;0.000266949;-0.000158567;-4.27222e-05;-1.53308e-81;0;6.41218e-82
1.829e-05;0.000241185;-0.000169413;-5.04355e-05;-6.44629e-81;0;1.11567e-80
1.839e-05;0.000208371;-0.000174995;-5.56865e-05;-2.68073e-81;0;1.01778e-79
1.849e-05;0.00016833;-0.000174883;-5.80165e-05;2.67853e-79;0;6.70215e-79
1.859e-05;0.000121106;-0.000169701;-5.82507e-05;3.19e-78;0;3.13086e-78
1.869e-05;6.72086e-05;-0.000159763;-5.70468e-05;2.43934e-77;0;6.35204e-78
1.879e-05;7.20499e-06;-0.000144408;-5.42361e-05;1.37596e-76;0;-6.00893e-77
1.889e-05;-5.82585e-05;-0.000122188;-4.94977e-05;5.20758e-76;0;-9.10964e-76
1.899e-05;-0.000128296;-9.1552e-05;-4.23383e-05;2.58351e-76;0;-7.43944e-75
1.909e-05;-0.000201786;-5.14771e-05;-3.24585e-05;-1.6684e-74;0;-4.43649e-74
1.919e-05;-0.000277362;-1.61293e-06;-2.01312e-05;-1.81918e-73;0;-1.91429e-73
1.929e-05;-0.000353343;5.76801e-05;-5.52632e-06;-1.27231e-72;0;-4.05802e-73
1.939e-05;-0.000428239;0.000125492;1.13654e-05;-6.64032e-72;0;2.37492e-72
1.949e-05;-0.000500838;0.000200489;2.99456e-05;-2.42133e-71;0;3.6666e-71
1.959e-05;-0.000569858;0.000281234;4.93067e-05;-2.69188e-71;0;2.81753e-70
1.969e-05;-0.00063394;0.000366528;6.86833e-05;4.75882e-70;0;1.58131e-69
1.979e-05;-0.000691427;0.000455686;8.75986e-05;5.26029e-69;0;6.61287e-69
1.989e-05;-0.000740493;0.000548229;0.000106114;3.52061e-68;0;1.63639e-68
1.999e-05;-0.00077957;0.000643554;0.000124539;1.76747e-67;0;-3.25456e-68
2.009e-05;-0.000807476;0.000740054;0.000142592;6.52995e-67;0;-7.29157e-67
2.019e-05;-0.000823241;0.000835182;0.000159384;1.23565e-66;0;-5.62696e-66
2.029e-05;-0.000825861;0.000926032;0.000173876;-5.4838e-66;0;-3.09462e-65
2.039e-05;-0.000814568;0.0010097;0.000185325;-7.69584e-65;0;-1.30214e-64
2.049e-05;-0.000788947;0.00108387;0.000193243;-5.23903e-64;0;-3.7862e-64
2.059e-05;-0.00074886;0.00114717;0.000197485;-2.63165e-63;0;-2.01829e-64
2.069e-05;-0.000694351;0.00119847;0.000198074;-1.01522e-62;0;6.71635e-63
2.079e-05;-0.000625668;0.00123666;0.000194787;-2.62647e-62;0;5.91234e-62
2.089e-05;-0.00054301;0.00126044;0.000187483;3.02525e-64;0;3.35619e-61
2.099e-05;-0.000446896;0.00126813;0.000176297;5.34035e-61;0;1.4662e-60
2.109e-05;-0.000338484;0.00125796;0.000161177;4.17838e-60;0;4.87322e-60
2.119e-05;-0.000219276;0.00122836;0.000142007;2.21026e-59;0;9.55964e-60
2.129e-05;-9.11444e-05;0.00117814;0.000118736;9.09906e-59;0;-1.82038e-59
2.139e-05;4.39816e-05;0.00110692;9.12096e-05;2.85177e-58;0;-3.13112e-58
2.149e-05;0.00018427;0.00101521;5.96531e-05;5.13011e-58;0;-2.02223e-57
2.159e-05;0.000327928;0.000904121;2.49614e-05;-1.16738e-57;0;-9.52978e-57
2.169e-05;0.000472748;0.000775167;-1.18539e-05;-1.72921e-56;0;-3.53977e-56
2.179e-05;0.00061646;0.000629903;-5.00096e-05;-1.05951e-55;0;-9.77995e-56
2.189e-05;0.000756664;0.000469418;-8.89646e-05;-4.7825e-55;0;-1.23595e-55
2.199e-05;0.000890858;0.000294661;-0.00012847;-1.70298e-54;0;6.89441e-55
2.209e-05;0.00101661;0.000106892;-0.000168292;-4.4746e-54;0;6.79993e-54
2.219e-05;0.00113164;-9.19182e-05;-0.000207921;-4.94614e-54;0;3.67667e-53
2.229e-05;0.00123378;-0.000298688;-0.000246462;3.343e-53;0;1.50726e-52
2.239e-05;0.00132104;-0.00050965;-0.000282833;3.00688e-52;0;4.82927e-52
2.249e-05;0.00139163;-0.000720924;-0.000316034;1.53876e-51;0;1.06595e-51
2.259e-05;0.00144417;-0.000928977;-0.000345227;5.9604e-51;0;2.26808e-52
2.269e-05;0.00147758;-0.00113082;-0.000369762;1.77355e-50;0;-1.33661e-50
2.279e-05;0.00149088;-0.00132397;-0.000389363;3.38093e-50;0;-8.99013e-50
2.289e-05;0.00148335;-0.0015061;-0.000403953;-2.00155e-50;0;-3.97695e-49
2.299e-05;0.00145458;-0.00167454;-0.000413152;-5.66756e-49;0;-1.34009e-48
2.309e-05;0.0014043;-0.00182626;-0.000416629;-3.27072e-48;0;-3.27568e-48
2.319e-05;0.00133285;-0.00195808;-0.000414115;-1.30011e-47;0;-3.4022e-48
2.329e-05;0.00124113;-0.0020669;-0.000405243;-3.87813e-47;0;1.9373e-47
2.339e-05;0.00113037;-0.0021501;-0.000389726;-7.63719e-47;0;1.56351e-46
2.349e-05;0.00100212;-0.00220591;-0.000367645;2.69705e-48;0;6.94745e-46
2.359e-05;0.00085813;-0.00223331;-0.00033925;8.85063e-46;0;2.2494e-45
2.369e-05;0.000700176;-0.00223198;-0.000305074;5.02511e-45;0;5.12063e-45
2.379e-05;0.000530399;-0.0022021;-0.000265861;1.86584e-44;0;4.3295e-45
2.389e-05;0.000351072;-0.00214392;-0.00022236;5.00395e-44;0;-3.06911e-44
2.399e-05;0.000164775;-0.00205767;-0.000175042;7.92087e-44;0;-2.14169e-43
2.409e-05;-2.57393e-05;-0.00194362;-0.000124269;-8.47366e-44;0;-8.47094e-43
2.419e-05;-0.000217485;-0.00180247;-7.05953e-05;-1.25267e-42;0;-2.38171e-42
2.429e-05;-0.000407536;-0.00163566;-1.47706e-05;-5.79516e-42;0;-4.22985e-42
2.439e-05;-0.00059298;-0.00144542;4.23e-05;-1.81701e-41;0;1.0271e-42
2.449e-05;-0.000770982;-0.00123485;9.95861e-05;-3.87677e-41;0;4.58944e-41
2.459e-05;-0.000939048;-0.00100755;0.000155972;-2.80456e-41;0;2.26428e-40
2.469e-05;-0.00109471;-0.000767157;0.000210474;2.16505e-40;0;7.2839e-40
2.479e-05;-0.00123577;-0.000517004;0.000262246;1.34884e-39;0;1.61345e-39
2.489e-05;-0.00136023;-0.000260311;0.000310499;4.81138e-39;0;1.54271e-39
2.499e-05;-0.00146622;-1.90957e-07;0.000354556;1.19979e-38;0;-6.58262e-39
2.509e-05;-0.00155197;0.000260178;0.000393961;1.74063e-38;0;-4.58332e-38
2.519e-05;-0.00161614;0.000517158;0.000428222;-1.70297e-38;0;-1.6792e-37
2.529e-05;-0.00165783;0.000766811;0.000456749;-2.27652e-37;0;-4.30449e-37
2.539e-05;-0.00167665;0.00100508;0.000478948;-9.53119e-37;0;-6.90623e-37
2.549e-05;-0.00167266;0.00122804;0.000494282;-2.70805e-36;0;1.72142e-37
2.559e-05;-0.00164627;0.00143235;0.000502292;-5.27906e-36;0;6.2514e-36
2.569e-05;-0.00159805;0.0016153;0.000502802;-3.83557e-36;0;2.78969e-35
2.579e-05;-0.00152877;0.00177484;0.000496002;2.19467e-35;0;8.2004e-35
2.589e-05;-0.00143961;0.00190947;0.000482377;1.28635e-34;0;1.70131e-34
2.599e-05;-0.00133196;0.00201801;0.000462481;4.25109e-34;0;1.8064e-34
2.609e-05;-0.0012077;0.00209925;0.000436701;1.00298e-33;0;-3.8804e-34
2.619e-05;-0.00106904;0.00215213;0.000405264;1.53381e-33;0;-2.97006e-33
2.629e-05;-0.000918352;0.00217579;0.000368383;1.02916e-35;0;-1.04558e-32
2.639e-05;-0.000758062;0.0021697;0.00032634;-1.00054e-32;0;-2.59857e-32
2.649e-05;-0.000590751;0.00213429;0.000279796;-4.30932e-32;0;-4.47489e-32
2.659e-05;-0.000419015;0.00207085;0.00022978;-1.20783e-31;0;-2.75762e-32
2.669e-05;-0.000245413;0.00198155;0.000177551;-2.45174e-31;0;1.58236e-31
2.679e-05;-7.26298e-05;0.00186884;0.00012421;-3.00123e-31;0;8.25674e-31
2.689e-05;9.67405e-05;0.00173527;7.05805e-05;1.93569e-31;0;2.48264e-30
2.699e-05;0.000260346;0.00158302;1.7204e-05;2.50161e-30;0;5.4179e-30
2.709e-05;0.000415774;0.00141422;-3.54884e-05;9.0213e-30;0;8.01725e-30
2.719e-05;0.00056091;0.00123116;-8.69083e-05;2.24152e-29;0;2.45009e-30
2.729e-05;0.000693981;0.00103655;-0.000136286;4.05843e-29;0;-3.31722e-29
2.739e-05;0.000813283;0.000833764;-0.000182621;4.20833e-29;0;-1.42888e-28
2.749e-05;0.000917152;0.000626641;-0.000224932;-4.3774e-29;0;-3.84996e-28
2.759e-05;0.00100435;0.000419257;-0.000262409;-3.77981e-28;0;-7.64735e-28
2.769e-05;0.00107436;0.000215259;-0.000294529;-1.22332e-27;0;-1.02556e-27
2.779e-05;0.00112697;1.75396e-05;-0.00032116;-2.80041e-27;0;-2.01341e-28
2.789e-05;0.00116197;-0.00017143;-0.000342322;-4.72337e-27;0;4.05828e-27
2.799e-05;0.00117909;-0.000349606;-0.000358073;-4.62815e-27;0;1.59328e-26
2.809e-05;0.00117864;-0.000515067;-0.000368369;4.24194e-27;0;4.01284e-26
2.819e-05;0.00116133;-0.000665864;-0.000373046;3.57287e-26;0;7.5513e-26
2.829e-05;0.00112802;-0.00079982;-0.00037182;1.10221e-25;0;9.85343e-26
2.839e-05;0.00107982;-0.00091474;-0.000364604;2.42138e-25;0;3.20779e-26
2.849e-05;0.00101819;-0.00100914;-0.000351651;3.9977e-25;0;-2.94996e-25
2.859e-05;0.000944668;-0.0010822;-0.000333525;4.18702e-25;0;-1.16428e-24
2.869e-05;0.00086111;-0.00113379;-0.000310879;-1.35346e-25;0;-2.87083e-24
2.879e-05;0.00076939;-0.00116455;-0.000284483;-2.10039e-24;0;-5.34417e-24
2.889e-05;0.000671379;-0.00117561;-0.000255094;-6.66231e-24;0;-7.26119e-24
2.899e-05;0.000568771;-0.00116813;-0.000223305;-1.47026e-23;0;-4.51542e-24
2.909e-05;0.000463322;-0.00114309;-0.000189398;-2.48991e-23;0;1.16231e-23
2.919e-05;0.000356943;-0.0011015;-0.000153815;-2.98933e-23;0;5.51652e-23
2.929e-05;0.000251523;-0.00104431;-0.000117131;-1.05063e-23;0;1.41347e-22
2.939e-05;0.000148976;-0.00097303;-8.00686e-05;6.98632e-23;0;2.71784e-22
2.949e-05;5.08069e-05;-0.000889516;-4.34436e-05;2.64111e-22;0;4.01361e-22
2.959e-05;-4.15331e-05;-0.000796444;-8.1901e-06;6.20305e-22;0;3.82938e-22
2.969e-05;-0.000126893;-0.000696767;2.48063e-05;1.12049e-21;0;-9.93542e-23
2.979e-05;-0.000204227;-0.000593432;5.49901e-05;1.55887e-21;0;-1.56459e-21
2.989e-05;-0.000272741;-0.000488769;8.22225e-05;1.35684e-21;0;-4.63967e-21
2.999e-05;-0.000331871;-0.0003845;0.000106502;-6.33493e-22;0;-9.67276e-21
3.009e-05;-0.000381273;-0.000282103;0.000127653;-6.18051e-21;0;-1.586e-20
3.019e-05;-0.000420735;-0.000182888;0.00014544;-1.72671e-20;0;-1.97659e-20
3.029e-05;-0.000450207;-8.84139e-05;0.000159543;-3.4758e-20;0;-1.3426e-20
3.039e-05;-0.000469669;-5.37626e-07;0.000169608;-5.56339e-20;0;1.71143e-20
3.049e-05;-0.000479196;7.87019e-05;0.000175246;-6.8588e-20;0;9.09034e-20
3.059e-05;-0.00047941;0.000147556;0.000176415;-4.87212e-20;0;2.25641e-19
3.069e-05;-0.000471303;0.000204889;0.000173529;4.60975e-20;0;4.21678e-19
3.079e-05;-0.000456011;0.000250489;0.000167251;2.71929e-19;0;6.3333e-19
3.089e-05;-0.000434536;0.000284665;0.000158141;6.80304e-19;0;7.28738e-19
3.099e-05;-0.000407723;0.000308006;0.000146475;1.27493e-18;0;4.49239e-19
3.109e-05;-0.000376406;0.000321051;0.000132375;1.93682e-18;0;-6.05038e-19
3.119e-05;-0.00034133;0.000324194;0.000116128;2.32232e-18;0;-2.91704e-18
3.129e-05;-0.00030348;0.000317634;9.80686e-05;1.7618e-18;0;-6.86041e-18
3.139e-05;-0.000263963;0.000301697;7.86168e-05;-7.79085e-19;0;-1.23129e-17
3.149e-05;-0.00022381;0.000276957;5.82047e-05;-6.56703e-18;0;-1.80586e-17
3.159e-05;-0.000184278;0.000244619;3.75008e-05;-1.66775e-17;0;-2.10616e-17
3.169e-05;-0.000146182;0.000206339;1.72221e-05;-3.11032e-17;0;-1.58609e-17
3.179e-05;-0.00011009;0.000164067;-2.08819e-06;-4.75278e-17;0;5.39645e-18
3.189e-05;-7.62483e-05;0.000119581;-2.00949e-05;-5.94023e-17;0;5.17562e-17
3.199e-05;-4.50891e-05;7.42876e-05;-3.66649e-05;-5.54517e-17;0;1.29678e-16
3.209e-05;-1.69699e-05;2.93499e-05;-5.17248e-05;-1.68125e-17;0;2.38393e-16
3.219e-05;7.94617e-06;-1.45356e-05;-6.49735e-05;7.34809e-17;0;3.57322e-16
3.229e-05;2.9644e-05;-5.66373e-05;-7.61352e-05;2.43906e-16;0;4.49394e-16
3.239e-05;4.81555e-05;-9.61999e-05;-8.50141e-05;4.71938e-16;0;4.19069e-16
3.249e-05;6.34742e-05;-0.000132266;-9.14243e-05;7.99464e-16;0;2.10291e-16
3.259e-05;7.57518e-05;-0.000163549;-9.52548e-05;9.8787e-16;0;-4.28058e-16
3.269e-05;8.54171e-05;-0.00018903;-9.64133e-05;1.29845e-15;0;-1.2735e-15
3.279e-05;9.30127e-05;-0.000208119;-9.51473e-05;6.05333e-16;0;-3.09387e-15
3.289e-05;9.91425e-05;-0.000220516;-9.16988e-05;7.85857e-16;0;-4.01127e-15
3.299e-05;0.000104387;-0.000226627;-8.64723e-05;-3.1001e-15;0;-7.40775e-15
3.309e-05;0.000109008;-0.000227176;-7.99094e-05;-9.20298e-16;0;-4.60661e-15
3.319e-05;0.000113135;-0.000222944;-7.21954e-05;-1.42241e-14;0;-1.07752e-14
3.329e-05;0.000116963;-0.000214386;-6.33705e-05;2.10041e-15;0;6.42031e-15
3.339e-05;0.000120582;-0.000201954;-5.3628e-05;-4.0143e-14;0;-9.4744e-15
3.349e-05;0.00012417;-0.000186193;-4.35446e-05;3.31807e-14;0;4.15297e-14
3.359e-05;0.000127971;-0.000167568;-3.35463e-05;-9.96221e-14;0;-2.0216e-15
3.369e-05;0.000132085;-0.000146696;-2.3741e-05;1.46707e-13;0;9.25407e-14
3.379e-05;0.000136196;-0.000124527;-1.44042e-05;-2.38734e-13;0;2.7459e-14
3.389e-05;0.000139914;-0.000101456;-5.78413e-06;4.18202e-13;0;5.30117e-14
3.399e-05;0.000143217;-7.71003e-05;2.62048e-06;-5.19349e-13;0;2.1326e-13
3.409e-05;0.000145662;-5.09351e-05;1.16464e-05;8.25945e-13;0;-4.6675e-13
3.419e-05;0.000146844;-2.29115e-05;2.12585e-05;-8.57479e-13;0;1.076e-12
3.429e-05;0.000146976;6.40441e-06;3.10802e-05;8.57669e-13;0;-2.41347e-12
3.439e-05;0.000146135;3.69158e-05;4.14656e-05;-5.54637e-13;0;3.7928e-12
3.449e-05;0.000143928;6.80241e-05;5.21641e-05;-1.24384e-12;0;-7.24666e-12
3.459e-05;0.000140192;9.80022e-05;6.1483e-05;2.22196e-12;0;9.59592e-12
3.469e-05;0.000135169;0.000125623;6.85913e-05;-9.05133e-12;0;-1.54978e-11
3.479e-05;0.000128698;0.000151014;7.42974e-05;9.47567e-12;0;1.68486e-11
3.489e-05;0.000120438;0.000174796;7.92326e-05;-2.67982e-11;0;-2.33418e-11
3.499e-05;0.000110501;0.000197229;8.34247e-05;1.82263e-11;0;1.6385e-11
3.509e-05;9.90991e-05;0.000218356;8.71327e-05;-5.61074e-11;0;-2.10599e-11
3.519e-05;8.63001e-05;0.000237969;9.02974e-05;1.09287e-11;0;-7.97937e-12
3.529e-05;7.23042e-05;0.000255572;9.26414e-05;-9.74255e-11;0;-3.74038e-12
3.539e-05;5.72145e-05;0.000270121;9.39187e-05;-5.15345e-11;0;-6.49627e-11
3.549e-05;4.09568e-05;0.000280304;9.33354e-05;-1.72163e-10;0;2.60346e-12
3.559e-05;2.37144e-05;0.000285442;9.00961e-05;-2.28535e-10;0;-1.40554e-10
3.569e-05;5.92165e-06;0.000286299;8.48001e-05;-3.73034e-10;0;-7.11341e-11
3.579e-05;-1.23793e-05;0.000284142;7.88257e-05;-6.14901e-10;0;-2.30023e-10
3.589e-05;-3.12475e-05;0.000279668;7.26168e-05;-9.18313e-10;0;-2.95577e-10
3.599e-05;-5.02987e-05;0.000272844;6.61271e-05;-1.43359e-09;0;-4.30781e-10
3.609e-05;-6.91716e-05;0.000263072;5.9101e-05;-2.19232e-09;0;-7.03281e-10
3.619e-05;-8.73967e-05;0.000249907;5.11645e-05;-3.22416e-09;0;-9.79236e-10
3.629e-05;-0.000104658;0.000233039;4.22682e-05;-4.86068e-09;0;-1.40804e-09
3.639e-05;-0.000121043;0.000212407;3.25277e-05;-7.04101e-09;0;-2.13329e-09
3.649e-05;-0.000136524;0.000188277;2.1772e-05;-1.02079e-08;0;-2.83324e-09
3.659e-05;-0.00015085;0.000161296;1.02529e-05;-1.46461e-08;0;-4.15254e-09
3.669e-05;-0.000163581;0.000132397;-1.19071e-06;-2.06316e-08;0;-5.6642e-09
3.679e-05;-0.00017431;0.000102457;-1.18513e-05;-2.89438e-08;0;-7.66994e-09
3.689e-05;-0.000182805;7.19056e-05;-2.13735e-05;-4.00418e-08;0;-1.05573e-08
3.699e-05;-0.000189086;4.06028e-05;-2.98313e-05;-5.47621e-08;0;-1.39152e-08
3.709e-05;-0.000193261;8.09389e-06;-3.79549e-05;-7.42836e-08;0;-1.83947e-08
3.719e-05;-0.000195072;-2.59879e-05;-4.62814e-05;-9.94868e-08;0;-2.41599e-08
3.729e-05;-0.000194337;-6.12282e-05;-5.4723e-05;-1.3194e-07;0;-3.08595e-08
3.739e-05;-0.000191061;-9.67768e-05;-6.26177e-05;-1.7323e-07;0;-3.94694e-08
3.749e-05;-0.000185414;-0.000131562;-6.933e-05;-2.24874e-07;0;-4.97246e-08
3.759e-05;-0.000177538;-0.000164378;-7.44382e-05;-2.88971e-07;0;-6.14708e-08
3.769e-05;-0.00016749;-0.000194717;-7.79342e-05;-3.67554e-07;0;-7.57257e-08
3.779e-05;-0.00015537;-0.000222301;-8.00875e-05;-4.62294e-07;0;-9.1676e-08
3.789e-05;-0.000141161;-0.000246887;-8.11298e-05;-5.75565e-07;0;-1.09236e-07
3.799e-05;-0.000125224;-0.000268346;-8.11606e-05;-7.08798e-07;0;-1.29176e-07
3.809e-05;-0.0001081;-0.000286308;-8.04537e-05;-8.63183e-07;0;-1.49821e-07
3.819e-05;-9.02413e-05;-0.000300028;-7.91468e-05;-1.03998e-06;0;-1.7114e-07
3.829e-05;-7.18927e-05;-0.000308678;-7.70652e-05;-1.23867e-06;0;-1.93052e-07
3.839e-05;-5.34282e-05;-0.000311113;-7.39708e-05;-1.45818e-06;0;-2.13032e-07
3.849e-05;-3.50076e-05;-0.000306121;-6.9436e-05;-1.69626e-06;0;-2.30651e-07
3.859e-05;-1.69869e-05;-0.000293101;-6.31527e-05;-1.94896e-06;0;-2.45019e-07
3.869e-05;-3.51506e-08;-0.000272024;-5.54575e-05;-2.21073e-06;0;-2.52924e-07
3.879e-05;1.54577e-05;-0.00024326;-4.7072e-05;-2.47431e-06;0;-2.53268e-07
3.889e-05;2.93286e-05;-0.000207588;-3.85503e-05;-2.72924e-06;0;-2.44718e-07
3.899e-05;4.1298e-05;-0.000165536;-3.01424e-05;-2.9643e-06;0;-2.2371e-07
3.909e-05;5.11157e-05;-0.000117184;-2.18151e-05;-3.16723e-06;0;-1.89688e-07
3.919e-05;5.85982e-05;-6.24369e-05;-1.32323e-05;-3.3233e-06;0;-1.41811e-07
3.929e-05;6.35783e-05;-1.37355e-06;-4.04485e-06;-3.41462e-06;0;-7.64928e-08
3.939e-05;6.60215e-05;6.53467e-05;5.79646e-06;-3.42361e-06;0;5.86041e-09
3.949e-05;6.60431e-05;0.000136059;1.57893e-05;-3.33481e-06;0;1.02958e-07
3.959e-05;6.38877e-05;0.000208722;2.52372e-05;-3.13482e-06;0;2.16022e-07
3.969e-05;5.97929e-05;0.000281433;3.3671e-05;-2.80737e-06;0;3.44031e-07
3.979e-05;5.37783e-05;0.000352589;4.07307e-05;-2.33473e-06;0;4.83058e-07
3.989e-05;4.59885e-05;0.000420808;4.62428e-05;-1.70797e-06;0;6.30267e-07
3.999e-05;3.67538e-05;0.000485067;5.05404e-05;-9.30781e-07;0;7.80233e-07
4.009e-05;2.63851e-05;0.000544364;5.39096e-05;-4.66052e-09;0;9.27375e-07
4.019e-05;1.53743e-05;0.000597556;5.64291e-05;1.07776e-06;0;1.07138e-06
4.029e-05;4.25518e-06;0.000643304;5.80518e-05;2.31347e-06;0;1.20643e-06
4.039e-05;-6.58987e-06;0.000680142;5.86483e-05;3.67379e-06;0;1.31938e-06
4.049e-05;-1.6822e-05;0.00070641;5.78106e-05;5.12574e-06;0;1.40889e-06
4.059e-05;-2.61347e-05;0.000720898;5.54002e-05;6.65777e-06;0;1.4795e-06
4.069e-05;-3.43348e-05;0.000722644;5.1438e-05;8.26232e-06;0;1.52235e-06
4.079e-05;-4.09426e-05;0.000711055;4.60526e-05;9.89791e-06;0;1.52803e-06
4.089e-05;-4.55309e-05;0.000686034;3.97324e-05;1.15039e-05;0;1.50041e-06
4.099e-05;-4.78594e-05;0.000647872;3.31253e-05;1.3049e-05;0;1.44285e-06
4.109e-05;-4.76733e-05;0.000596692;2.64903e-05;1.45294e-05;0;1.35357e-06
4.119e-05;-4.47923e-05;0.000532618;1.95659e-05;1.59124e-05;0;1.23102e-06
4.129e-05;-3.9084e-05;0.000455715;1.20541e-05;1.71349e-05;0;1.07507e-06
4.139e-05;-3.05116e-05;0.000366291;3.89042e-06;1.81577e-05;0;8.90274e-07
4.149e-05;-1.90972e-05;0.000265002;-4.81e-06;1.89708e-05;0;6.82901e-07
4.159e-05;-5.08023e-06;0.000153132;-1.37969e-05;1.95558e-05;0;4.50423e-07
4.169e-05;1.14445e-05;3.26417e-05;-2.26661e-05;1.9877e-05;0;1.9178e-07
4.179e-05;3.02442e-05;-9.42908e-05;-3.10835e-05;1.99089e-05;0;-8.38246e-08
4.189e-05;5.09501e-05;-0.00022551;-3.87836e-05;1.96264e-05;0;-3.73291e-07
4.199e-05;7.32192e-05;-0.000358873;-4.54561e-05;1.90136e-05;0;-6.80137e-07
4.209e-05;9.67218e-05;-0.000492231;-5.09802e-05;1.80695e-05;0;-9.95188e-07
4.219e-05;0.000120916;-0.000623849;-5.55466e-05;1.6804e-05;0;-1.30939e-06
4.229e-05;0.000145151;-0.000751989;-5.94024e-05;1.52004e-05;0;-1.62458e-06
4.239e-05;0.000168862;-0.000874596;-6.24882e-05;1.32481e-05;0;-1.93512e-06
4.249e-05;0.000191425;-0.00098951;-6.46988e-05;1.09718e-05;0;-2.22572e-06
4.259e-05;0.000212247;-0.00109432;-6.57505e-05;8.4068e-06;0;-2.49257e-06
4.269e-05;0.000230856;-0.00118672;-6.53453e-05;5.58348e-06;0;-2.73352e-06
4.279e-05;0.000246636;-0.00126464;-6.33429e-05;2.52657e-06;0;-2.93664e-06
4.289e-05;0.000259118;-0.00132653;-5.98899e-05;-7.23166e-07;0;-3.09517e-06
4.299e-05;0.000267851;-0.0013712;-5.527e-05;-4.13322e-06;0;-3.20783e-06
4.309e-05;0.000272332;-0.00139794;-4.98848e-05;-7.63152e-06;0;-3.27053e-06
4.319e-05;0.000272139;-0.00140632;-4.42433e-05;-1.11558e-05;0;-3.27776e-06
4.329e-05;0.000267297;-0.00139586;-3.84112e-05;-1.4645e-05;0;-3.23116e-06
4.339e-05;0.00025775;-0.00136608;-3.20313e-05;-1.8071e-05;0;-3.12958e-06
4.349e-05;0.000243375;-0.0013165;-2.46601e-05;-2.13613e-05;0;-2.975e-06
4.359e-05;0.000224301;-0.00124714;-1.61564e-05;-2.44602e-05;0;-2.76746e-06
4.369e-05;0.000200742;-0.00115848;-6.69724e-06;-2.72945e-05;0;-2.50635e-06
4.379e-05;0.000172887;-0.00105179;3.29585e-06;-2.98091e-05;0;-2.19584e-06
4.389e-05;0.000141263;-0.000928894;1.31906e-05;-3.19525e-05;0;-1.83967e-06
4.399e-05;0.000106715;-0.000792006;2.24782e-05;-3.36972e-05;0;-1.43374e-06
4.409e-05;6.97541e-05;-0.000643251;3.12224e-05;-3.49793e-05;0;-9.8257e-07
4.419e-05;3.08171e-05;-0.000484483;3.96686e-05;-3.57479e-05;0;-4.96224e-07
4.429e-05;-9.52385e-06;-0.000317451;4.78821e-05;-3.59564e-05;0;2.44913e-08
4.439e-05;-5.0485e-05;-0.000144022;5.59965e-05;-3.55804e-05;0;5.79899e-07
4.449e-05;-9.13469e-05;3.35405e-05;6.40116e-05;-3.46003e-05;0;1.15224e-06
4.459e-05;-0.000131399;0.000212624;7.14643e-05;-3.30179e-05;0;1.73103e-06
4.469e-05;-0.000169853;0.000390175;7.77e-05;-3.08117e-05;0;2.31232e-06
4.479e-05;-0.000205923;0.000563158;8.24594e-05;-2.79845e-05;0;2.88216e-06
4.489e-05;-0.000238938;0.000728726;8.58493e-05;-2.45518e-05;0;3.42194e-06
4.499e-05;-0.00026851;0.000884411;8.81721e-05;-2.05678e-05;0;3.92226e-06
4.509e-05;-0.000294265;0.0010281;8.97414e-05;-1.60816e-05;0;4.37496e-06
4.519e-05;-0.000315639;0.00115811;9.06575e-05;-1.11591e-05;0;4.76381e-06
4.529e-05;-0.000332043;0.00127284;9.07584e-05;-5.86113e-06;0;5.075e-06
4.539e-05;-0.00034323;0.00137076;8.98343e-05;-2.67537e-07;0;5.29765e-06
4.549e-05;-0.000349118;0.0014501;8.76122e-05;5.52171e-06;0;5.43267e-06
4.559e-05;-0.000349599;0.00150945;8.38571e-05;1.13871e-05;0;5.46399e-06
4.569e-05;-0.000344562;0.00154784;7.85346e-05;1.72111e-05;0;5.38291e-06
4.579e-05;-0.000334069;0.00156464;7.18815e-05;2.28762e-05;0;5.18453e-06
4.589e-05;-0.000318396;0.00155984;6.42516e-05;2.8268e-05;0;4.87414e-06
4.599e-05;-0.00029786;0.0015341;5.60395e-05;3.32699e-05;0;4.44298e-06
4.609e-05;-0.00027293;0.00148866;4.75415e-05;3.77452e-05;0;3.89239e-06
4.619e-05;-0.000244051;0.00142462;3.87437e-05;4.1565e-05;0;3.23229e-06
4.629e-05;-0.000211719;0.00134309;2.94115e-05;4.46196e-05;0;2.47918e-06
4.639e-05;-0.000176406;0.00124519;1.95026e-05;4.68203e-05;0;1.63278e-06
4.649e-05;-0.000138737;0.00113213;9.05311e-06;4.80837e-05;0;7.10301e-07
4.659e-05;-9.94798e-05;0.00100543;-1.83619e-06;4.83549e-05;0;-2.61758e-07
4.669e-05;-5.94537e-05;0.000867325;-1.27499e-05;4.75684e-05;0;-1.26018e-06
4.679e-05;-1.95357e-05;0.000720404;-2.32293e-05;4.57054e-05;0;-2.27487e-06
4.689e-05;1.92978e-05;0.00056756;-3.30622e-05;4.27389e-05;0;-3.28598e-06
4.699e-05;5.64173e-05;0.000411716;-4.21796e-05;3.87129e-05;0;-4.2664e-06
4.709e-05;9.14236e-05;0.000255451;-5.05726e-05;3.36597e-05;0;-5.19666e-06
4.719e-05;0.00012383;0.000100778;-5.84456e-05;2.76511e-05;0;-6.06583e-06
4.729e-05;0.00015315;-5.05766e-05;-6.59397e-05;2.07355e-05;0;-6.85772e-06
4.739e-05;0.000178874;-0.000196615;-7.28261e-05;1.30127e-05;0;-7.54899e-06
4.749e-05;0.000200381;-0.000335366;-7.87463e-05;4.59155e-06;0;-8.12568e-06
4.759e-05;0.000217236;-0.00046473;-8.34565e-05;-4.38069e-06;0;-8.57853e-06
4.769e-05;0.000229167;-0.000582557;-8.67304e-05;-1.37588e-05;0;-8.89502e-06
4.779e-05;0.000236188;-0.000687107;-8.85988e-05;-2.33863e-05;0;-9.0514e-06
4.789e-05;0.000238408;-0.00077719;-8.92494e-05;-3.30932e-05;0;-9.039e-06
4.799e-05;0.000235845;-0.000852109;-8.89575e-05;-4.27194e-05;0;-8.85137e-06
4.809e-05;0.000228668;-0.000911452;-8.78898e-05;-5.20601e-05;0;-8.49367e-06
4.819e-05;0.000217103;-0.000955133;-8.61031e-05;-6.09318e-05;0;-7.95854e-06
4.829e-05;0.000201323;-0.000983391;-8.35099e-05;-6.9133e-05;0;-7.24362e-06
4.839e-05;0.000181703;-0.000996423;-7.99733e-05;-7.64974e-05;0;-6.36851e-06
4.849e-05;0.000158709;-0.000994488;-7.53892e-05;-8.28697e-05;0;-5.34944e-06
4.859e-05;0.000132907;-0.000978025;-6.97254e-05;-8.81063e-05;0;-4.20032e-06
4.869e-05;0.00010487;-0.000947867;-6.31946e-05;-9.20696e-05;0;-2.93308e-06
4.879e-05;7.53237e-05;-0.000905327;-5.62316e-05;-9.463e-05;0;-1.57742e-06
4.889e-05;4.49275e-05;-0.000851992;-4.90753e-05;-9.57046e-05;0;-1.61273e-07
4.899e-05;1.42315e-05;-0.000789737;-4.18275e-05;-9.5227e-05;0;1.30543e-06
4.909e-05;-1.63962e-05;-0.000720522;-3.45943e-05;-9.31752e-05;0;2.80182e-06
4.919e-05;-4.65566e-05;-0.000646092;-2.73675e-05;-8.95276e-05;0;4.29958e-06
4.929e-05;-7.57725e-05;-0.000568028;-2.01307e-05;-8.4295e-05;0;5.76615e-06
4.939e-05;-0.000103713;-0.000487757;-1.29401e-05;-7.75082e-05;0;7.18079e-06
4.949e-05;-0.000129913;-0.000406649;-5.90905e-06;-6.92275e-05;0;8.52563e-06
4.959e-05;-0.000153984;-0.000326095;9.13656e-07;-5.95555e-05;0;9.77242e-06
4.969e-05;-0.000175448;-0.000247554;7.41871e-06;-4.86225e-05;0;1.08869e-05
4.979e-05;-0.000193907;-0.000172669;1.34902e-05;-3.65855e-05;0;1.18447e-05
4.989e-05;-0.000209093;-0.00010281;1.9072e-05;-2.36014e-05;0;1.26313e-05
4.999e-05;-0.000220678;-3.90083e-05;2.40889e-05;-9.85168e-06;0;1.32295e-05
5.009e-05;-0.00022855;1.81299e-05;2.8634e-05;4.45915e-06;0;1.36211e-05
5.019e-05;-0.000232396;6.85145e-05;3.29175e-05;1.90975e-05;0;1.37946e-05
5.029e-05;-0.000232007;0.000112337;3.70297e-05;3.38276e-05;0;1.37511e-05
5.039e-05;-0.000227114;0.000149906;4.09613e-05;4.84172e-05;0;1.3498e-05
5.049e-05;-0.000217421;0.000181566;4.45741e-05;6.26432e-05;0;1.3025e-05
5.059e-05;-0.000202632;0.000207662;4.7851e-05;7.62829e-05;0;1.23365e-05
5.069e-05;-0.00018258;0.000228445;5.07416e-05;8.9112e-05;0;1.14434e-05
5.079e-05;-0.000157411;0.000244442;5.33439e-05;0.000100914;0;1.03692e-05
5.089e-05;-0.000127202;0.000256349;5.57775e-05;0.000111486;0;9.12359e-06
5.099e-05;-9.21429e-05;0.000264976;5.80901e-05;0.000120645;0;7.7082e-06
5.109e-05;-5.25127e-05;0.00027132;6.03769e-05;0.000128239;0;6.15333e-06
5.119e-05;-8.7421e-06;0.000276418;6.25663e-05;0.000134132;0;4.48338e-06
5.129e-05;3.87046e-05;0.000281029;6.44718e-05;0.00013823;0;2.73409e-06
5.139e-05;8.92852e-05;0.000285616;6.58217e-05;0.00014044;0;9.2543e-07
5.149e-05;0.000142306;0.00029041;6.65457e-05;0.000140709;0;-9.14881e-07
5.159e-05;0.000196831;0.000295589;6.6614e-05;0.000139016;0;-2.74821e-06
5.169e-05;0.000251819;0.00030116;6.59639e-05;0.000135386;0;-4.53941e-06
5.179e-05;0.000306344;0.000307303;6.45415e-05;0.00012988;0;-6.2655e-06
5.189e-05;0.000359597;0.000314092;6.24111e-05;0.000122571;0;-7.90041e-06
5.199e-05;0.000410698;0.000321683;5.97117e-05;0.000113574;0;-9.41785e-06
5.209e-05;0.000458781;0.000330016;5.64921e-05;0.000103009;0;-1.07851e-05
5.219e-05;0.000503042;0.000338662;5.2471e-05;9.10435e-05;0;-1.19788e-05
5.229e-05;0.000542641;0.000346853;4.75306e-05;7.78603e-05;0;-1.2994e-05
5.239e-05;0.000576664;0.000353757;4.1604e-05;6.36753e-05;0;-1.38129e-05
5.249e-05;0.000604124;0.000358659;3.47428e-05;4.87075e-05;0;-1.44146e-05
5.259e-05;0.000624172;0.000360872;2.70777e-05;3.31921e-05;0;-1.47751e-05
5.269e-05;0.000636005;0.000359645;1.87521e-05;1.73725e-05;0;-1.49016e-05
5.279e-05;0.000638808;0.000354264;9.87139e-06;1.47293e-06;0;-1.47964e-05
5.289e-05;0.000632127;0.00034424;5.24777e-07;-1.42483e-05;0;-1.44636e-05
5.299e-05;0.00061569;0.000329056;-9.06828e-06;-2.95425e-05;0;-1.39e-05
5.309e-05;0.000589366;0.000307943;-1.88345e-05;-4.41679e-05;0;-1.31241e-05
5.319e-05;0.000553159;0.000280242;-2.87605e-05;-5.79158e-05;0;-1.21579e-05
5.329e-05;0.000507246;0.000245521;-3.87268e-05;-7.06023e-05;0;-1.10245e-05
5.339e-05;0.000451972;0.000203561;-4.85024e-05;-8.20607e-05;0;-9.75169e-06
5.349e-05;0.000387855;0.0001543;-5.78548e-05;-9.21449e-05;0;-8.35717e-06
5.359e-05;0.000315631;9.80893e-05;-6.65265e-05;-0.000100719;0;-6.87645e-06
5.369e-05;0.00023609;3.56876e-05;-7.42645e-05;-0.000107692;0;-5.35298e-06
5.379e-05;0.000150106;-3.21648e-05;-8.09696e-05;-0.000113032;0;-3.82047e-06
5.389e-05;5.87538e-05;-0.000104773;-8.65479e-05;-0.00011672;0;-2.29433e-06
5.399e-05;-3.67726e-05;-0.000181254;-9.09161e-05;-0.000118788;0;-8.18049e-07
5.409e-05;-0.00013518;-0.000260634;-9.38841e-05;-0.000119281;0;5.61224e-07
5.419e-05;-0.000235117;-0.000341974;-9.53876e-05;-0.000118289;0;1.81034e-06
5.429e-05;-0.000335079;-0.00042424;-9.53797e-05;-0.000115923;0;2.90782e-06
5.439e-05;-0.000433442;-0.000506169;-9.37254e-05;-0.000112326;0;3.83093e-06
5.449e-05;-0.000528518;-0.000586121;-9.02281e-05;-0.000107679;0;4.57586e-06
5.459e-05;-0.000618511;-0.000662585;-8.49305e-05;-0.000102168;0;5.1117e-06
5.469e-05;-0.000701778;-0.000734179;-7.82061e-05;-9.60063e-05;0;5.4326e-06
5.479e-05;-0.000776555;-0.000799729;-7.03616e-05;-8.93753e-05;0;5.56298e-06
5.489e-05;-0.000841354;-0.000858197;-6.14242e-05;-8.24582e-05;0;5.5135e-06
5.499e-05;-0.000894912;-0.000908696;-5.14192e-05;-7.54508e-05;0;5.29445e-06
5.509e-05;-0.000936248;-0.000950508;-4.06165e-05;-6.85309e-05;0;4.9412e-06
5.519e-05;-0.000964547;-0.000982874;-2.93379e-05;-6.18777e-05;0;4.47189e-06
5.529e-05;-0.000979239;-0.001005;-1.77726e-05;-5.56138e-05;0;3.92174e-06
5.539e-05;-0.000980018;-0.00101587;-6.0091e-06;-4.98353e-05;0;3.33891e-06
5.549e-05;-0.000966602;-0.00101467;5.70665e-06;-4.46073e-05;0;2.75065e-06
5.559e-05;-0.000938975;-0.00100113;1.69423e-05;-3.99659e-05;0;2.17019e-06
5.569e-05;-0.000897394;-0.000974938;2.74735e-05;-3.59613e-05;0;1.66226e-06
5.579e-05;-0.000842497;-0.000935692;3.71774e-05;-3.25787e-05;0;1.2526e-06
5.589e-05;-0.000775203;-0.000883132;4.58982e-05;-2.97729e-05;0;9.53148e-07
5.599e-05;-0.000696795;-0.000817333;5.34156e-05;-2.74701e-05;0;7.95218e-07
5.609e-05;-0.000608725;-0.000738269;5.96901e-05;-2.55836e-05;0;7.69997e-07
5.619e-05;-0.000512575;-0.000646197;6.48955e-05;-2.40293e-05;0;8.77461e-07
5.629e-05;-0.000410091;-0.000541559;6.91843e-05;-2.26984e-05;0;1.15476e-06
5.639e-05;-0.000303359;-0.000424927;7.24908e-05;-2.14723e-05;0;1.5865e-06
5.649e-05;-0.000194494;-0.000297267;7.45639e-05;-2.0246e-05;0;2.12416e-06
5.659e-05;-8.54904e-05;-0.000159723;7.5385e-05;-1.89178e-05;0;2.77233e-06
5.669e-05;2.17192e-05;-1.3778e-05;7.51359e-05;-1.73651e-05;0;3.54273e-06
5.679e-05;0.000125264;0.000138718;7.38147e-05;-1.54263e-05;0;4.4038e-06
5.689e-05;0.00022345;0.000295795;7.14027e-05;-1.30208e-05;0;5.34629e-06
5.699e-05;0.000314582;0.00045583;6.81601e-05;-1.00852e-05;0;6.35064e-06
5.709e-05;0.000397199;0.000617229;6.42744e-05;-6.54893e-06;0;7.38045e-06
5.719e-05;0.000470045;0.000777868;5.96977e-05;-2.30529e-06;0;8.43998e-06
5.729e-05;0.000532068;0.000935434;5.44787e-05;2.74438e-06;0;9.51258e-06
5.739e-05;0.000582388;0.0010877;4.87913e-05;8.58268e-06;0;1.05333e-05
5.749e-05;0.000620167;0.00123242;4.27508e-05;1.52067e-05;0;1.14853e-05
5.759e-05;0.000644742;0.00136733;3.63806e-05;2.26417e-05;0;1.23706e-05
5.769e-05;0.000655924;0.00149015;2.97588e-05;3.08678e-05;0;1.31375e-05
5.779e-05;0.000654031;0.0015988;2.32801e-05;3.9815e-05;0;1.37279e-05
5.789e-05;0.0006395;0.00169144;1.7277e-05;4.93385e-05;0;1.41304e-05
5.799e-05;0.00061296;0.00176663;1.18688e-05;5.93625e-05;0;1.43219e-05
5.809e-05;0.00057542;0.00182304;6.95482e-06;6.97634e-05;0;1.42477e-05
5.819e-05;0.0005282;0.00185953;2.48313e-06;8.03384e-05;0;1.39023e-05
5.829e-05;0.000472847;0.001875;-1.32417e-06;9.0869e-05;0;1.32971e-05
5.839e-05;0.000410979;0.00186847;-4.27656e-06;0.000101156;0;1.23977e-05
5.849e-05;0.000344202;0.00183928;-6.35347e-06;0.000111002;0;1.11785e-05
5.859e-05;0.000273988;0.0017875;-7.5627e-06;0.000120177;0;9.68259e-06
5.869e-05;0.000201981;0.00171363;-7.85563e-06;0.000128476;0;7.93242e-06
5.879e-05;0.000129827;0.00161829;-7.27054e-06;0.000135685;0;5.93687e-06
5.889e-05;5.94124e-05;0.00150219;-5.86399e-06;0.000141549;0;3.72988e-06
5.899e-05;-7.40598e-06;0.00136636;-3.71878e-06;0.000145883;0;1.36252e-06
5.909e-05;-6.88231e-05;0.00121208;-9.34374e-07;0.00014858;0;-1.14183e-06
5.919e-05;-0.000123337;0.00104086;2.2818e-06;0.000149514;0;-3.74188e-06
5.929e-05;-0.000169601;0.000854315;5.6366e-06;0.000148555;0;-6.37116e-06
5.939e-05;-0.000206496;0.000654332;8.80942e-06;0.000145615;0;-8.99743e-06
5.949e-05;-0.00023319;0.000443075;1.15874e-05;0.00014067;0;-1.16105e-05
5.959e-05;-0.000249096;0.000223127;1.39059e-05;0.000133707;0;-1.41581e-05
5.969e-05;-0.000253988;-2.76312e-06;1.55749e-05;0.000124728;0;-1.65783e-05
5.979e-05;-0.000247939;-0.000231599;1.62927e-05;0.000113813;0;-1.88404e-05
5.989e-05;-0.00023118;-0.000460518;1.58843e-05;0.000101029;0;-2.09152e-05
5.999e-05;-0.000204267;-0.000686548;1.44385e-05;8.65124e-05;0;-2.27183e-05
6.009e-05;-0.000168063;-0.000906856;1.19635e-05;7.04668e-05;0;-2.42122e-05
6.019e-05;-0.000123456;-0.00111877;8.29175e-06;5.31029e-05;0;-2.53882e-05
6.029e-05;-7.13405e-05;-0.00131971;3.47109e-06;3.46311e-05;0;-2.61712e-05
6.039e-05;-1.30675e-05;-0.00150699;-2.20626e-06;1.53252e-05;0;-2.6532e-05
6.049e-05;4.98675e-05;-0.00167813;-8.51789e-06;-4.50008e-06;0;-2.65076e-05
6.059e-05;0.000115916;-0.00183095;-1.55368e-05;-2.45451e-05;0;-2.60866e-05
6.069e-05;0.000183441;-0.00196341;-2.33675e-05;-4.44924e-05;0;-2.52026e-05
6.079e-05;0.000250537;-0.00207376;-3.20349e-05;-6.40036e-05;0;-2.38909e-05
6.089e-05;0.000315448;-0.00216056;-4.15164e-05;-8.27862e-05;0;-2.2219e-05
6.099e-05;0.000376384;-0.00222266;-5.15677e-05;-0.000100562;0;-2.01772e-05
6.109e-05;0.000431631;-0.00225927;-6.17943e-05;-0.000116971;0;-1.77872e-05
6.119e-05;0.000479644;-0.00226983;-7.19606e-05;-0.000131734;0;-1.51304e-05
6.129e-05;0.000519286;-0.00225404;-8.19086e-05;-0.000144618;0;-1.22378e-05
6.139e-05;0.000549512;-0.00221201;-9.11499e-05;-0.00015547;0;-9.1224e-06
6.149e-05;0.000569346;-0.00214429;-9.93376e-05;-0.000164121;0;-5.87608e-06
6.159e-05;0.000577953;-0.00205177;-0.000106488;-0.000170446;0;-2.57182e-06
6.169e-05;0.00057493;-0.00193583;-0.000112587;-0.000174314;0;7.75962e-07
6.179e-05;0.000560174;-0.00179829;-0.000117287;-0.000175664;0;4.14415e-06
6.189e-05;0.000533588;-0.0016411;-0.000120301;-0.00017447;0;7.45388e-06
6.199e-05;0.000495371;-0.00146631;-0.000121473;-0.000170785;0;1.06355e-05
6.209e-05;0.00044609;-0.00127614;-0.000120869;-0.000164665;0;1.36461e-05
6.219e-05;0.000386635;-0.00107292;-0.000118434;-0.000156237;0;1.64566e-05
6.229e-05;0.000318116;-0.000859138;-0.000113867;-0.000145601;0;1.89965e-05
6.239e-05;0.000241781;-0.000637536;-0.000106905;-0.000132957;0;2.12118e-05
6.249e-05;0.000159097;-0.000410938;-9.76541e-05;-0.000118533;0;2.31049e-05
6.259e-05;7.17672e-05;-0.000182325;-8.63758e-05;-0.000102555;0;2.46487e-05
6.269e-05;-1.8514e-05;4.53446e-05;-7.32373e-05;-8.52934e-05;0;2.57914e-05
6.279e-05;-0.000110179;0.00026896;-5.83178e-05;-6.70239e-05;0;2.65356e-05
6.289e-05;-0.000201671;0.000485631;-4.16817e-05;-4.8013e-05;0;2.69233e-05
6.299e-05;-0.000291582;0.000692868;-2.34333e-05;-2.85286e-05;0;2.69158e-05
6.309e-05;-0.00037864;0.000888305;-3.98527e-06;-8.88614e-06;0;2.65096e-05
6.319e-05;-0.000461503;0.00106942;1.61135e-05;1.06052e-05;0;2.57426e-05
6.329e-05;-0.000538449;0.00123422;3.65849e-05;2.96465e-05;0;2.46537e-05
6.339e-05;-0.00060749;0.00138104;5.73555e-05;4.79851e-05;0;2.32412e-05
6.349e-05;-0.000666994;0.00150846;7.80506e-05;6.53661e-05;0;2.14974e-05
6.359e-05;-0.000715792;0.00161532;9.81901e-05;8.156e-05;0;1.94325e-05
6.369e-05;-0.000753097;0.00170091;0.000117544;9.63049e-05;0;1.70802e-05
6.379e-05;-0.00077824;0.00176474;0.000135969;0.000109429;0;1.44635e-05
6.389e-05;-0.000790533;0.00180651;0.000153047;0.000120782;0;1.16011e-05
6.399e-05;-0.000789398;0.0018264;0.000168438;0.000130227;0;8.55396e-06
6.409e-05;-0.000774627;0.00182486;0.000181786;0.000137658;0;5.37906e-06
6.419e-05;-0.000746582;0.00180265;0.000192709;0.000142971;0;2.14144e-06
6.429e-05;-0.000705726;0.00176072;0.000200976;0.000146128;0;-1.03104e-06
6.439e-05;-0.000652716;0.00170044;0.000206678;0.000147173;0;-3.99992e-06
6.449e-05;-0.000588294;0.00162307;0.000209612;0.000146084;0;-6.68848e-06
6.459e-05;-0.000513393;0.00153006;0.000209418;0.000142906;0;-9.04745e-06
6.469e-05;-0.000429166;0.00142329;0.000205985;0.000137677;0;-1.10452e-05
6.479e-05;-0.00033717;0.00130495;0.000199635;0.000130456;0;-1.26998e-05
6.489e-05;-0.000239315;0.00117723;0.000190485;0.000121339;0;-1.41014e-05
6.499e-05;-0.000137345;0.00104217;0.000178377;0.000110503;0;-1.53426e-05
6.509e-05;-3.29219e-05;0.000901821;0.000163317;9.81758e-05;0;-1.64741e-05
6.519e-05;7.21901e-05;0.000758227;0.000145655;8.45823e-05;0;-1.75097e-05
6.529e-05;0.000175937;0.000613099;0.000125592;6.9945e-05;0;-1.84561e-05
6.539e-05;0.000276324;0.000468112;0.000103249;5.45419e-05;0;-1.92423e-05
6.549e-05;0.000371589;0.000325402;7.91714e-05;3.86104e-05;0;-1.97306e-05
6.559e-05;0.000459836;0.000187204;5.40502e-05;2.2364e-05;0;-1.98915e-05
6.569e-05;0.000539125;5.48534e-05;2.79297e-05;6.04858e-06;0;-1.98331e-05
6.579e-05;0.000608253;-7.04341e-05;9.02262e-07;-1.01221e-05;0;-1.95733e-05
6.589e-05;0.000666422;-0.000186948;-2.62047e-05;-2.59731e-05;0;-1.90868e-05
6.599e-05;0.000712526;-0.000293241;-5.26377e-05;-4.12406e-05;0;-1.84719e-05
6.609e-05;0.000745463;-0.000388791;-7.8516e-05;-5.56301e-05;0;-1.77982e-05
6.619e-05;0.000764993;-0.000473059;-0.000103635;-6.88376e-05;0;-1.69375e-05
6.629e-05;0.000771247;-0.000545198;-0.00012706;-8.06762e-05;0;-1.57444e-05
6.639e-05;0.000764347;-0.000604928;-0.00014817;-9.10717e-05;0;-1.42295e-05
6.649e-05;0.000744685;-0.000652281;-0.000166866;-9.9864e-05;0;-1.24152e-05
6.659e-05;0.000713046;-0.00068718;-0.000182994;-0.000107035;0;-1.02745e-05
6.669e-05;0.000670277;-0.000709796;-0.000196292;-0.000112595;0;-7.91855e-06
6.679e-05;0.000617292;-0.000720761;-0.000206622;-0.00011643;0;-5.51411e-06
6.689e-05;0.000555193;-0.000720689;-0.000213896;-0.0001184;0;-3.07893e-06
6.699e-05;0.000485305;-0.000710413;-0.000218005;-0.000118473;0;-5.76791e-07
6.709e-05;0.000409167;-0.000691153;-0.000218896;-0.0001167;0;2.00206e-06
6.719e-05;0.000328287;-0.000663969;-0.000216501;-0.000113106;0;4.6617e-06
6.729e-05;0.000244258;-0.000629992;-0.000210985;-0.000107788;0;7.39885e-06
6.739e-05;0.000158807;-0.000590546;-0.000202576;-0.000100874;0;1.01235e-05
6.749e-05;7.36646e-05;-0.00054722;-0.00019151;-9.25529e-05;0;1.27061e-05
6.759e-05;-9.91132e-06;-0.000501374;-0.000177934;-8.29824e-05;0;1.50158e-05
6.769e-05;-9.09668e-05;-0.000454532;-0.000162299;-7.22607e-05;0;1.69534e-05
6.779e-05;-0.000168591;-0.000408165;-0.000145112;-6.05007e-05;0;1.84803e-05
6.789e-05;-0.000241703;-0.00036335;-0.000126683;-4.7865e-05;0;1.96341e-05
6.799e-05;-0.000309073;-0.000320966;-0.000107196;-3.45468e-05;0;2.04044e-05
6.809e-05;-0.000369651;-0.000282061;-8.68527e-05;-2.0683e-05;0;2.08112e-05
6.819e-05;-0.000422831;-0.000247284;-6.59516e-05;-6.47413e-06;0;2.08953e-05
6.829e-05;-0.000468477;-0.000217365;-4.49765e-05;7.84217e-06;0;2.06345e-05
6.839e-05;-0.000506873;-0.000193277;-2.44183e-05;2.19654e-05;0;1.98939e-05
6.849e-05;-0.000538778;-0.000175974;-4.64825e-06;3.57477e-05;0;1.86143e-05
6.859e-05;-0.000565129;-0.000166017;1.39992e-05;4.9072e-05;0;1.68159e-05
6.869e-05;-0.000586487;-0.000164097;3.09847e-05;6.18066e-05;0;1.45643e-05
6.879e-05;-0.000603402;-0.000170425;4.59915e-05;7.38056e-05;0;1.19366e-05
6.889e-05;-0.000616406;-0.000184733;5.90652e-05;8.4884e-05;0;9.0526e-06
6.899e-05;-0.000626157;-0.000206358;7.0303e-05;9.48615e-05;0;5.99354e-06
6.909e-05;-0.000633299;-0.000234553;7.96798e-05;0.000103515;0;2.83503e-06
6.919e-05;-0.000638538;-0.000268395;8.715e-05;0.000110693;0;-3.40656e-07
6.929e-05;-0.000642465;-0.000307216;9.25526e-05;0.000116228;0;-3.55016e-06
6.939e-05;-0.000645764;-0.000350521;9.59458e-05;0.000120063;0;-6.79708e-06
6.949e-05;-0.00064896;-0.000397395;9.7683e-05;0.000122185;0;-9.96715e-06
6.959e-05;-0.00065217;-0.000446641;9.80531e-05;0.000122568;0;-1.2895e-05
6.969e-05;-0.00065515;-0.000497054;9.7082e-05;0.00012113;0;-1.54493e-05
6.979e-05;-0.000657458;-0.000547034;9.49286e-05;0.000117848;0;-1.7539e-05
6.989e-05;-0.000658436;-0.000594738;9.21279e-05;0.000112795;0;-1.90721e-05
6.999e-05;-0.00065735;-0.000638554;8.91888e-05;0.000105987;0;-1.99973e-05
7.009e-05;-0.000653299;-0.000677035;8.62441e-05;9.75516e-05;0;-2.0298e-05
7.019e-05;-0.000645204;-0.000708631;8.32703e-05;8.7692e-05;0;-1.99657e-05
7.029e-05;-0.000631915;-0.000732059;8.02916e-05;7.66306e-05;0;-1.89923e-05
7.039e-05;-0.000612659;-0.000746278;7.73581e-05;6.47769e-05;0;-1.7378e-05
7.049e-05;-0.000586677;-0.000750395;7.45826e-05;5.25858e-05;0;-1.50199e-05
7.059e-05;-0.000553299;-0.000743913;7.2036e-05;4.04625e-05;0;-1.19046e-05
7.069e-05;-0.000511905;-0.00072619;6.9858e-05;2.88242e-05;0;-8.11417e-06
7.079e-05;-0.000461666;-0.000696648;6.81186e-05;1.80972e-05;0;-3.7429e-06
7.089e-05;-0.000401611;-0.000654874;6.68762e-05;8.73415e-06;0;1.1058e-06
7.099e-05;-0.000330979;-0.000600521;6.62401e-05;1.28346e-06;0;6.22819e-06
7.109e-05;-0.000249135;-0.0005335;6.62427e-05;-3.79479e-06;0;1.14398e-05
7.119e-05;-0.000155605;-0.000454256;6.66947e-05;-6.17868e-06;0;1.65535e-05
7.129e-05;-5.05078e-05;-0.000363613;6.73292e-05;-5.58037e-06;0;2.14085e-05
7.139e-05;6.54356e-05;-0.000262134;6.79644e-05;-1.68072e-06;0;2.59174e-05
7.149e-05;0.000191174;-0.000150422;6.8608e-05;5.68334e-06;0;2.99943e-05
7.159e-05;0.000325443;-2.94656e-05;6.92419e-05;1.62454e-05;0;3.34676e-05
7.169e-05;0.000466567;9.9694e-05;6.96045e-05;2.96385e-05;0;3.61121e-05
7.179e-05;0.000612801;0.000235886;6.95612e-05;4.56991e-05;0;3.77608e-05
7.189e-05;0.000762229;0.000377929;6.93212e-05;6.40695e-05;0;3.83047e-05
7.199e-05;0.000912687;0.000524663;6.88736e-05;8.41204e-05;0;3.76845e-05
7.209e-05;0.00106185;0.000674621;6.78776e-05;0.000105132;0;3.58438e-05
7.219e-05;0.00120727;0.000825927;6.61862e-05;0.000126469;0;3.28364e-05
7.229e-05;0.00134612;0.00097676;6.3909e-05;0.000147468;0;2.87585e-05
7.239e-05;0.00147582;0.00112518;6.10392e-05;0.000167452;0;2.36804e-05
7.249e-05;0.00159403;0.00126902;5.74665e-05;0.000185573;0;1.7651e-05
7.259e-05;0.00169831;0.00140616;5.31319e-05;0.000200976;0;1.07535e-05
7.269e-05;0.00178627;0.00153467;4.7941e-05;0.000212987;0;3.08174e-06
7.279e-05;0.00185568;0.00165247;4.18413e-05;0.000221184;0;-5.33098e-06
7.289e-05;0.00190452;0.00175709;3.46132e-05;0.000225165;0;-1.43217e-05
7.299e-05;0.00193117;0.00184589;2.60841e-05;0.00022436;0;-2.37117e-05
7.309e-05;0.0019344;0.0019165;1.64535e-05;0.000218246;0;-3.32411e-05
7.319e-05;0.00191304;0.00196693;5.83729e-06;0.000206492;0;-4.27155e-05
7.329e-05;0.0018662;0.00199542;-5.99871e-06;0.000188971;0;-5.19133e-05
7.339e-05;0.00179354;0.00200062;-1.92304e-05;0.000165586;0;-6.07004e-05
7.349e-05;0.00169523;0.00198163;-3.36573e-05;0.000136132;0;-6.88612e-05
7.359e-05;0.001572;0.00193776;-4.90685e-05;0.000100633;0;-7.61302e-05
7.369e-05;0.00142485;0.00186873;-6.52575e-05;5.92891e-05;0;-8.23225e-05
7.379e-05;0.00125491;0.00177466;-8.21869e-05;1.26263e-05;0;-8.72378e-05
7.389e-05;0.00106367;0.00165598;-9.96705e-05;-3.87582e-05;0;-9.06464e-05
7.399e-05;0.000853164;0.0015136;-0.000117075;-9.41696e-05;0;-9.22819e-05
7.409e-05;0.000625909;0.00134869;-0.000133837;-0.000152932;0;-9.20311e-05
7.419e-05;0.000384607;0.00116268;-0.000149608;-0.000214153;0;-8.98042e-05
7.429e-05;0.000132032;0.000957638;-0.000163955;-0.000276622;0;-8.56545e-05
7.439e-05;-0.000128814;0.00073624;-0.000176436;-0.000339168;0;-7.96387e-05
7.449e-05;-0.000394449;0.000501179;-0.000186933;-0.000400618;0;-7.18409e-05
7.459e-05;-0.000661136;0.000255189;-0.000195238;-0.000459785;0;-6.23262e-05
7.469e-05;-0.000924973;1.0583e-06;-0.000200992;-0.000515503;0;-5.11837e-05
7.479e-05;-0.00118203;-0.000258261;-0.000203978;-0.000566535;0;-3.85945e-05
7.489e-05;-0.00142845;-0.000519677;-0.000204217;-0.000611754;0;-2.47372e-05
7.499e-05;-0.00166042;-0.000779913;-0.000201689;-0.000650116;0;-9.69099e-06
7.509e-05;-0.0018743;-0.00103586;-0.000196525;-0.000680846;0;6.34935e-06
7.519e-05;-0.00206686;-0.00128446;-0.000188996;-0.000703131;0;2.30569e-05
7.529e-05;-0.0022353;-0.00152262;-0.000179409;-0.000716245;0;4.00882e-05
7.539e-05;-0.00237716;-0.00174723;-0.000168072;-0.000719441;0;5.71616e-05
7.549e-05;-0.00249025;-0.00195544;-0.000155176;-0.000712104;0;7.39848e-05
7.559e-05;-0.00257269;-0.00214442;-0.000140656;-0.000693939;0;9.03217e-05
7.569e-05;-0.00262291;-0.0023116;-0.000124442;-0.000664808;0;0.000105903
7.579e-05;-0.00263978;-0.00245485;-0.000106619;-0.000624687;0;0.000120366
7.589e-05;-0.00262277;-0.00257228;-8.74733e-05;-0.000573796;0;0.00013333
7.599e-05;-0.00257206;-0.00266215;-6.72859e-05;-0.000512483;0;0.00014451
7.609e-05;-0.00248846;-0.00272294;-4.62661e-05;-0.00044135;0;0.000153643
7.619e-05;-0.00237315;-0.00275342;-2.46692e-05;-0.00036133;0;0.000160435
7.629e-05;-0.00222777;-0.0027529;-2.89167e-06;-0.000273539;0;0.00016468
7.639e-05;-0.00205468;-0.00272111;1.88135e-05;-0.000179089;0;0.000166249
7.649e-05;-0.00185651;-0.00265802;4.04515e-05;-7.92523e-05;0;0.000165045
7.659e-05;-0.00163606;-0.00256394;6.19716e-05;2.45782e-05;0;0.000161136
7.669e-05;-0.00139626;-0.00243955;8.31996e-05;0.000130784;0;0.000154623
7.679e-05;-0.00114029;-0.00228582;0.000104029;0.000237765;0;0.000145556
7.689e-05;-0.000871596;-0.00210433;0.000124312;0.000343954;0;0.000133857
7.699e-05;-0.000593935;-0.00189712;0.000144005;0.000447735;0;0.000119645
7.709e-05;-0.000311266;-0.00166663;0.000162907;0.000547696;0;0.000103091
7.719e-05;-2.76599e-05;-0.00141586;0.00018056;0.000642332;0;8.43889e-05
7.729e-05;0.000252956;-0.0011482;0.000196507;0.000730105;0;6.39114e-05
7.739e-05;0.00052672;-0.000866972;0.000210669;0.000809653;0;4.19126e-05
7.749e-05;0.000790069;-0.000575565;0.000222947;0.000879555;0;1.8723e-05
7.759e-05;0.00103974;-0.000277532;0.000233043;0.00093858;0;-5.24185e-06
7.769e-05;0.00127266;2.36937e-05;0.00024069;0.000985741;0;-2.96018e-05
7.779e-05;0.00148587;0.000324505;0.000245803;0.00102016;0;-5.40002e-05
7.789e-05;0.00167674;0.000621094;0.000248386;0.00104096;0;-7.80318e-05
7.799e-05;0.00184302;0.000909528;0.000248286;0.00104776;0;-0.000101343
7.809e-05;0.00198298;0.00118602;0.000245261;0.00104046;0;-0.000123584
7.819e-05;0.0020952;0.00144718;0.000239311;0.00101896;0;-0.000144383
7.829e-05;0.00217856;0.00169006;0.000230741;0.000983259;0;-0.000163328
7.839e-05;0.00223243;0.00191219;0.000220072;0.000933801;0;-0.000180186
7.849e-05;0.00225692;0.00211122;0.000207557;0.000870976;0;-0.000194721
7.859e-05;0.00225243;0.00228489;0.00019303;0.000795538;0;-0.000206713
7.869e-05;0.00221969;0.00243123;0.00017637;0.000708323;0;-0.000215995
7.879e-05;0.00215968;0.00254873;0.000157875;0.000610328;0;-0.000222457
7.889e-05;0.00207386;0.00263646;0.000137964;0.000502772;0;-0.000225903
7.899e-05;0.0019642;0.00269373;0.000116968;0.000387115;0;-0.000226095
7.909e-05;0.001833;0.00272001;9.50638e-05;0.000264919;0;-0.000222932
7.919e-05;0.00168259;0.00271507;7.23565e-05;0.000137825;0;-0.000216429
7.929e-05;0.00151559;0.00267917;4.89692e-05;7.67431e-06;0;-0.000206632
7.939e-05;0.00133491;0.00261322;2.51185e-05;-0.000123485;0;-0.000193644
7.949e-05;0.00114351;0.0025187;9.88597e-07;-0.000253746;0;-0.000177704
7.959e-05;0.000944335;0.0023973;-2.32221e-05;-0.00038109;0;-0.00015904
7.969e-05;0.000740211;0.00225079;-4.73146e-05;-0.000503544;0;-0.000137974
7.979e-05;0.000533931;0.00208113;-7.10957e-05;-0.000619175;0;-0.000114776
7.989e-05;0.000328307;0.00189052;-9.43523e-05;-0.000726236;0;-8.98505e-05
7.999e-05;0.000126223;0.00168148;-0.000116846;-0.000823244;0;-6.35429e-05
8.009e-05;-6.93744e-05;0.00145688;-0.000138379;-0.000908756;0;-3.61611e-05
8.019e-05;-0.000255543;0.00121999;-0.000158583;-0.000981556;0;-8.04543e-06
8.029e-05;-0.000429532;0.000974298;-0.000177021;-0.00104066;0;2.0249e-05
8.039e-05;-0.000589129;0.00072308;-0.00019365;-0.00108524;0;4.81796e-05
8.049e-05;-0.000732937;0.000469385;-0.000208665;-0.00111447;0;7.5381e-05
8.059e-05;-0.000860155;0.000216059;-0.000222069;-0.00112791;0;0.000101521
8.069e-05;-0.00097029;-3.4181e-05;-0.000233641;-0.00112549;0;0.000126254
8.079e-05;-0.00106288;-0.000278714;-0.000243163;-0.00110723;0;0.000149246
8.089e-05;-0.00113748;-0.000514951;-0.000250634;-0.0010733;0;0.000170206
8.099e-05;-0.00119384;-0.000740327;-0.000256073;-0.00102435;0;0.000188828
8.109e-05;-0.00123217;-0.000952335;-0.000259369;-0.000961295;0;0.000204835
8.119e-05;-0.00125304;-0.00114889;-0.000260419;-0.000885166;0;0.000217995
8.129e-05;-0.00125743;-0.00132826;-0.000259221;-0.00079705;0;0.000228199
8.139e-05;-0.00124646;-0.00148896;-0.000255803;-0.000698273;0;0.000235311
8.149e-05;-0.00122145;-0.00162986;-0.000250396;-0.000590393;0;0.000239153
8.159e-05;-0.00118396;-0.00175018;-0.000243303;-0.000474973;0;0.000239627
8.169e-05;-0.00113578;-0.00184932;-0.000234453;-0.000353685;0;0.0002368
8.179e-05;-0.00107867;-0.00192656;-0.000223428;-0.000228371;0;0.000230736
8.189e-05;-0.00101426;-0.00198156;-0.00021018;-0.000100811;0;0.000221517
8.199e-05;-0.000943847;-0.00201454;-0.000195059;2.72275e-05;0;0.00020936
8.209e-05;-0.000868774;-0.00202559;-0.000178115;0.000153885;0;0.000194569
8.219e-05;-0.000790603;-0.00201499;-0.000159291;0.000277097;0;0.000177471
8.229e-05;-0.000710838;-0.00198363;-0.000138947;0.000395013;0;0.000158392
8.239e-05;-0.000630438;-0.00193266;-0.000117363;0.000506024;0;0.000137709
8.249e-05;-0.000550375;-0.00186283;-9.42108e-05;0.000608548;0;0.000115852
8.259e-05;-0.000471722;-0.00177534;-6.94913e-05;0.00070117;0;9.30956e-05
8.269e-05;-0.000395229;-0.00167206;-4.38568e-05;0.00078263;0;6.97219e-05
8.279e-05;-0.000321074;-0.0015545;-1.75929e-05;0.000851881;0;4.60036e-05
8.289e-05;-0.000249393;-0.00142372;9.39277e-06;0.000908163;0;2.23348e-05
8.299e-05;-0.000180613;-0.00128143;3.66152e-05;0.000950903;0;-1.04051e-06
8.309e-05;-0.000114909;-0.00112981;6.32649e-05;0.000979747;0;-2.3793e-05
8.319e-05;-5.20957e-05;-0.000970489;8.94137e-05;0.000994447;0;-4.55489e-05
8.329e-05;7.83023e-06;-0.000804891;0.000115388;0.00099478;0;-6.60742e-05
8.339e-05;6.45535e-05;-0.000635077;0.000140721;0.000980757;0;-8.53145e-05
8.349e-05;0.000117997;-0.000463107;0.000164677;0.000952715;0;-0.000103107
8.359e-05;0.000168414;-0.000290563;0.000187163;0.000911205;0;-0.000119275
8.369e-05;0.000216085;-0.000119015;0.000208297;0.000857008;0;-0.000133699
8.379e-05;0.00026148;4.97811e-05;0.000227852;0.000791234;0;-0.000146249
8.389e-05;0.000305239;0.000214085;0.000245398;0.00071496;0;-0.000156684
8.399e-05;0.000347742;0.000372246;0.000260548;0.000629353;0;-0.000164955
8.409e-05;0.000388888;0.000522748;0.000272964;0.000535773;0;-0.000171075
8.419e-05;0.000428201;0.000664168;0.000282522;0.000435789;0;-0.00017507
8.429e-05;0.00046533;0.000795233;0.000289197;0.000331038;0;-0.00017698
8.439e-05;0.000500063;0.000914743;0.000292965;0.000223011;0;-0.000176881
8.449e-05;0.000532065;0.00102163;0.000293772;0.000113227;0;-0.00017487
8.459e-05;0.000560724;0.00111499;0.00029148;3.38073e-06;0;-0.000171034
8.469e-05;0.000585538;0.00119408;0.000285815;-0.000104862;0;-0.000165411
8.479e-05;0.000606113;0.00125831;0.000276739;-0.000210052;0;-0.000158032
8.489e-05;0.000622079;0.00130731;0.00026459;-0.000310689;0;-0.000149033
8.499e-05;0.000632718;0.00134051;0.000249549;-0.000405328;0;-0.000138516
8.509e-05;0.000636901;0.00135733;0.000231616;-0.000492634;0;-0.000126629
8.519e-05;0.000633314;0.00135765;0.000210955;-0.000571603;0;-0.000113621
8.529e-05;0.00062112;0.00134172;0.000187757;-0.000641234;0;-9.978e-05
8.539e-05;0.000600118;0.00130973;0.00016217;-0.000700506;0;-8.53306e-05
8.549e-05;0.000570758;0.0012626;0.000134671;-0.000748647;0;-7.03604e-05
8.559e-05;0.000533783;0.0012017;0.000105725;-0.000785176;0;-5.48906e-05
8.569e-05;0.000489956;0.00112836;7.55894e-05;-0.00080991;0;-3.91526e-05
8.579e-05;0.000439773;0.00104417;4.48405e-05;-0.00082276;0;-2.3422e-05
8.589e-05;0.000383621;0.000950947;1.41925e-05;-0.000823716;0;-7.94753e-06
8.599e-05;0.000321974;0.000850169;-1.60296e-05;-0.000812973;0;7.08402e-06
8.609e-05;0.000255472;0.000743378;-4.56213e-05;-0.000790923;0;2.13927e-05
8.619e-05;0.000185014;0.000632245;-7.42287e-05;-0.000758068;0;3.48377e-05
8.629e-05;0.000111666;0.00051834;-0.000101339;-0.000715044;0;4.71072e-05
8.639e-05;3.65802e-05;0.000403299;-0.000126483;-0.000662688;0;5.81934e-05
8.649e-05;-3.90023e-05;0.00028906;-0.000149366;-0.000601793;0;6.80421e-05
8.659e-05;-0.000113722;0.000177447;-0.00016994;-0.000533508;0;7.66275e-05
8.669e-05;-0.000186564;6.98162e-05;-0.000188225;-0.000458974;0;8.38367e-05
8.679e-05;-0.000256846;-3.27212e-05;-0.000204031;-0.000379548;0;8.97029e-05
8.689e-05;-0.000323781;-0.000129057;-0.000217032;-0.000296275;0;9.41477e-05
8.699e-05;-0.000386429;-0.000218217;-0.000227016;-0.000210506;0;9.708e-05
8.709e-05;-0.000443787;-0.000299156;-0.000233897;-0.00012336;0;9.8396e-05
8.719e-05;-0.000494885;-0.000371169;-0.000237769;-3.61646e-05;0;9.81515e-05
8.729e-05;-0.00053906;-0.000434118;-0.000238792;4.98945e-05;0;9.64495e-05
8.739e-05;-0.000575815;-0.000487967;-0.000236982;0.000133527;0;9.33913e-05
8.749e-05;-0.000604377;-0.000532666;-0.000232243;0.000213443;0;8.90414e-05
8.759e-05;-0.000624146;-0.00056834;-0.000224613;0.000288342;0;8.35053e-05
8.769e-05;-0.000634803;-0.00059507;-0.000214149;0.000357172;0;7.69466e-05
8.779e-05;-0.000636113;-0.000612877;-0.000200994;0.000418931;0;6.94999e-05
8.789e-05;-0.000627934;-0.000622336;-0.00018548;0.000472641;0;6.13516e-05
8.799e-05;-0.000610252;-0.000624416;-0.000168028;0.000517436;0;5.26444e-05
8.809e-05;-0.000583009;-0.000620003;-0.000149107;0.000552701;0;4.35584e-05
8.819e-05;-0.000546555;-0.000610121;-0.000129114;0.000578118;0;3.42877e-05
8.829e-05;-0.000501894;-0.000595785;-0.00010821;0.000593363;0;2.50437e-05
8.839e-05;-0.000450116;-0.000577595;-8.65336e-05;0.00059821;0;1.5967e-05
8.849e-05;-0.000392019;-0.000556261;-6.44863e-05;0.000592523;0;7.18752e-06
8.859e-05;-0.000328166;-0.000532691;-4.2528e-05;0.000576289;0;-1.13633e-06
8.869e-05;-0.000259099;-0.000507557;-2.10846e-05;0.000550006;0;-8.82874e-06
8.879e-05;-0.000185387;-0.000481424;-3.44071e-07;0.000514564;0;-1.56913e-05
8.889e-05;-0.000107955;-0.000454779;1.97315e-05;0.000470606;0;-2.15323e-05
8.899e-05;-2.79398e-05;-0.000427842;3.89961e-05;0.000418994;0;-2.62919e-05
8.909e-05;5.34974e-05;-0.000401241;5.7007e-05;0.000360803;0;-2.98255e-05
8.919e-05;0.000135049;-0.000375921;7.32878e-05;0.000297467;0;-3.20584e-05
8.929e-05;0.000215276;-0.000352422;8.74312e-05;0.000230311;0;-3.30521e-05
8.939e-05;0.000293164;-0.000330677;9.93288e-05;0.00016068;0;-3.29965e-05
8.949e-05;0.000367722;-0.000310218;0.000109176;8.97727e-05;0;-3.19907e-05
8.959e-05;0.000437828;-0.000290466;0.000117003;1.88478e-05;0;-3.00948e-05
8.969e-05;0.000502396;-0.00027091;0.000122675;-5.09337e-05;0;-2.73853e-05
8.979e-05;0.000560581;-0.000251205;0.000126188;-0.000118568;0;-2.40027e-05
8.989e-05;0.000611357;-0.000231265;0.000127489;-0.000183252;0;-1.99392e-05
8.999e-05;0.000653891;-0.000210909;0.000126636;-0.000244295;0;-1.5271e-05
9.009e-05;0.000687439;-0.000189938;0.000123873;-0.000300915;0;-1.00252e-05
9.019e-05;0.000711252;-0.000167771;0.000119446;-0.000352345;0;-4.38965e-06
9.029e-05;0.000724908;-0.000143724;0.000113496;-0.000397887;0;1.42749e-06
9.039e-05;0.000728391;-0.000116994;0.000106399;-0.00043712;0;7.24591e-06
9.049e-05;0.000721772;-8.70569e-05;9.83888e-05;-0.000469469;0;1.29783e-05
9.059e-05;0.000705414;-5.36886e-05;8.93663e-05;-0.000494228;0;1.84794e-05
9.069e-05;0.000679765;-1.70226e-05;7.9384e-05;-0.000510609;0;2.35551e-05
9.079e-05;0.000645194;2.26807e-05;6.87527e-05;-0.000518159;0;2.81155e-05
9.089e-05;0.000602213;6.51458e-05;5.78581e-05;-0.000516529;0;3.21407e-05
9.099e-05;0.00055145;0.000110184;4.71793e-05;-0.000505509;0;3.56228e-05
9.109e-05;0.000493252;0.000157522;3.68774e-05;-0.000484881;0;3.84075e-05
9.119e-05;0.000428017;0.000206563;2.66305e-05;-0.00045444;0;4.03225e-05
9.129e-05;0.000356771;0.000256643;1.62167e-05;-0.000414145;0;4.12727e-05
9.139e-05;0.000281023;0.000306973;5.71669e-06;-0.00036469;0;4.1317e-05
9.149e-05;0.000202315;0.000356702;-4.65245e-06;-0.000306888;0;4.05702e-05
9.159e-05;0.00012178;0.00040471;-1.45365e-05;-0.000241614;0;3.9e-05
9.169e-05;4.03619e-05;0.000449631;-2.3659e-05;-0.000169872;0;3.65481e-05
9.179e-05;-4.09899e-05;0.000489898;-3.20775e-05;-9.27071e-05;0;3.32994e-05
9.189e-05;-0.000121332;0.000524253;-3.98531e-05;-1.12121e-05;0;2.94859e-05
9.199e-05;-0.000199758;0.000551799;-4.70983e-05;7.34796e-05;0;2.52429e-05
9.209e-05;-0.000275438;0.000571879;-5.40866e-05;0.000160223;0;2.04636e-05
9.219e-05;-0.00034762;0.000584259;-6.06342e-05;0.000247862;0;1.51796e-05
9.229e-05;-0.000415386;0.000588936;-6.60334e-05;0.00033528;0;9.45797e-06
9.239e-05;-0.00047777;0.000585782;-6.96549e-05;0.00042121;0;3.48697e-06
9.249e-05;-0.000534011;0.00057434;-7.13616e-05;0.000504303;0;-2.43082e-06
9.259e-05;-0.000583766;0.000554452;-7.11925e-05;0.000582899;0;-8.24309e-06
9.269e-05;-0.000626912;0.000526045;-6.94456e-05;0.000655417;0;-1.40554e-05
9.279e-05;-0.00066324;0.000489203;-6.63894e-05;0.000720515;0;-1.95615e-05
9.289e-05;-0.000692356;0.000444343;-6.21138e-05;0.000776776;0;-2.45844e-05
9.299e-05;-0.000713882;0.00039236;-5.65987e-05;0.000822899;0;-2.93018e-05
9.309e-05;-0.000727665;0.000334355;-4.97901e-05;0.000858162;0;-3.35298e-05
9.319e-05;-0.000733604;0.000271381;-4.186e-05;0.000881714;0;-3.72577e-05
9.329e-05;-0.00073188;0.000204261;-3.3219e-05;0.000892837;0;-4.057e-05
9.339e-05;-0.000722733;0.000133798;-2.41491e-05;0.000891131;0;-4.32614e-05
9.349e-05;-0.000706238;6.09766e-05;-1.46839e-05;0.000876203;0;-4.53583e-05
9.359e-05;-0.000682485;-1.28945e-05;-4.71595e-06;0.000847965;0;-4.68578e-05
9.369e-05;-0.000651922;-8.62553e-05;5.8807e-06;0.000806457;0;-4.77235e-05
9.379e-05;-0.000615167;-0.000157749;1.68514e-05;0.00075188;0;-4.80258e-05
9.389e-05;-0.000572706;-0.000226401;2.75752e-05;0.000684705;0;-4.77713e-05
9.399e-05;-0.000524934;-0.000291341;3.74649e-05;0.00060537;0;-4.68664e-05
9.409e-05;-0.000472197;-0.000351553;4.61677e-05;0.0005146;0;-4.53616e-05
9.419e-05;-0.000414934;-0.000406027;5.35363e-05;0.000413384;0;-4.33101e-05
9.429e-05;-0.000353638;-0.000453694;5.98146e-05;0.000302705;0;-4.0744e-05
9.439e-05;-0.000288933;-0.000493411;6.53556e-05;0.000183915;0;-3.77103e-05
9.449e-05;-0.000221622;-0.000524507;7.00418e-05;5.85231e-05;0;-3.42296e-05
9.459e-05;-0.00015255;-0.000546593;7.34799e-05;-7.19198e-05;0;-3.06398e-05
9.469e-05;-8.26617e-05;-0.000559365;7.52772e-05;-0.000205655;0;-2.70363e-05
9.479e-05;-1.28128e-05;-0.000562751;7.5234e-05;-0.000341017;0;-2.32763e-05
9.489e-05;5.63472e-05;-0.000556607;7.34651e-05;-0.000476223;0;-1.96263e-05
9.499e-05;0.000124225;-0.000540706;7.02746e-05;-0.000609201;0;-1.62382e-05
9.509e-05;0.000190208;-0.000514973;6.59831e-05;-0.000737906;0;-1.31112e-05
9.519e-05;0.000253575;-0.000479787;6.09354e-05;-0.000860856;0;-1.00234e-05
9.529e-05;0.000313444;-0.000435896;5.52345e-05;-0.000976243;0;-7.14985e-06
9.539e-05;0.000369116;-0.000384446;4.87457e-05;-0.00108186;0;-4.7253e-06
9.549e-05;0.000420086;-0.00032682;4.12189e-05;-0.00117579;0;-2.54732e-06
9.559e-05;0.000465859;-0.00026425;3.26129e-05;-0.00125644;0;-4.66393e-07
9.569e-05;0.000506048;-0.000197829;2.32433e-05;-0.00132241;0;1.32884e-06
9.579e-05;0.000540414;-0.000128494;1.36239e-05;-0.0013725;0;2.89332e-06
9.589e-05;0.000568666;-5.75451e-05;3.96364e-06;-0.00140551;0;4.42929e-06
9.599e-05;0.00059054;1.34139e-05;-5.89035e-06;-0.00142052;0;6.12026e-06
9.609e-05;0.0006056;8.27499e-05;-1.60609e-05;-0.0014169;0;7.5253e-06
9.619e-05;0.000613548;0.000149047;-2.62804e-05;-0.00139407;0;8.50183e-06
9.629e-05;0.000614388;0.000211315;-3.59786e-05;-0.00135186;0;9.57131e-06
9.639e-05;0.000608328;0.00026886;-4.45996e-05;-0.00129059;0;1.06229e-05
9.649e-05;0.000595492;0.00032078;-5.1955e-05;-0.00121103;0;1.13372e-05
9.659e-05;0.000576022;0.000365943;-5.81755e-05;-0.00111405;0;1.17956e-05
9.669e-05;0.00055019;0.000403443;-6.34102e-05;-0.00100081;0;1.2127e-05
9.679e-05;0.000518499;0.000432556;-6.76269e-05;-0.000873009;0;1.24124e-05
9.689e-05;0.000481473;0.000452844;-7.06136e-05;-0.000732386;0;1.25607e-05
9.699e-05;0.000439638;0.000464277;-7.2053e-05;-0.000580735;0;1.29426e-05
9.709e-05;0.00039334;0.000466966;-7.17584e-05;-0.000419834;0;1.37006e-05
9.719e-05;0.00034305;0.000461013;-6.96556e-05;-0.000251751;0;1.46246e-05
9.729e-05;0.00028954;0.000446382;-6.58936e-05;-7.8576e-05;0;1.57256e-05
9.739e-05;0.000233773;0.000423248;-6.0814e-05;9.7454e-05;0;1.68232e-05
9.749e-05;0.000176438;0.000392044;-5.48459e-05;0.00027395;0;1.80248e-05
9.759e-05;0.000118091;0.000353506;-4.8089e-05;0.000448376;0;1.92849e-05
9.769e-05;5.93544e-05;0.000308618;-4.04748e-05;0.00061805;0;2.04129e-05
9.779e-05;1.06309e-06;0.000258312;-3.19956e-05;0.000780641;0;2.15169e-05
9.789e-05;-5.58157e-05;0.000203625;-2.27836e-05;0.000934011;0;2.2611e-05
9.799e-05;-0.000110494;0.000145589;-1.30567e-05;0.00107616;0;2.37607e-05
9.809e-05;-0.000162533;8.53389e-05;-3.16746e-06;0.00120507;0;2.49921e-05
9.819e-05;-0.000211446;2.42647e-05;6.5469e-06;0.0013192;0;2.61916e-05
9.829e-05;-0.000256563;-3.60795e-05;1.57082e-05;0.00141711;0;2.7215e-05
9.839e-05;-0.00029717;-9.43464e-05;2.41012e-05;0.00149738;0;2.77586e-05
9.849e-05;-0.00033252;-0.000149258;3.17325e-05;0.00155887;0;2.79609e-05
9.859e-05;-0.000362209;-0.000199752;3.87623e-05;0.0016008;0;2.76251e-05
9.869e-05;-0.000386084;-0.000244952;4.53633e-05;0.00162261;0;2.65292e-05
9.879e-05;-0.000404063;-0.000283958;5.14491e-05;0.00162401;0;2.4824e-05
9.889e-05;-0.000416077;-0.000316199;5.64969e-05;0.00160497;0;2.27235e-05
9.899e-05;-0.000421873;-0.000341271;5.99906e-05;0.00156587;0;2.04932e-05
9.909e-05;-0.000421249;-0.000358734;6.1717e-05;0.00150721;0;1.79152e-05
9.919e-05;-0.000414199;-0.000368278;6.17397e-05;0.00142997;0;1.48316e-05
9.929e-05;-0.000400937;-0.000369996;6.03123e-05;0.00133522;0;1.16206e-05
9.939e-05;-0.000381932;-0.000364061;5.77416e-05;0.00122432;0;8.34893e-06
9.949e-05;-0.000357982;-0.000350827;5.40866e-05;0.00109855;0;5.04656e-06
9.959e-05;-0.000329789;-0.000330991;4.92852e-05;0.000959689;0;1.48513e-06
9.969e-05;-0.000297835;-0.000305272;4.32112e-05;0.000809681;0;-2.25111e-06
9.979e-05;-0.000262615;-0.000274356;3.59868e-05;0.000650514;0;-5.92699e-06
9.989e-05;-0.000224567;-0.000238991;2.78775e-05;0.0004844;0;-9.32428e-06
9.999e-05;-0.00018426;-0.000200121;1.90526e-05;0.000313278;0;-1.22351e-05


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex3/s1_L2.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 5e6,
        ymin = 1e-3,
        ymax = 0.2,
        xtick = { 2.5e5, 5e5, 1e6, 2.5e6, 5e6},
        xticklabels = {$2.5\cdot 10^5$, $5\cdot 10^5$, $10^6$, $2.5 \cdot 10^6$, $ 5 \cdot 10^6$},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs} [-]$},
        ylabel = {$\epsilon_{h,t} [-]$},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.48\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
    \addplot[color = \cutOptimizedColorb, mark =\explicitMarker*, line width=0.75pt] coordinates{
        %cut/dt_is_dtcrit: sensor 1 error conv of L2 by ndofs
        (259260,1.708221e-01)        %solidPlateStrSym101_sh334
        (570840,1.223004e-01)        %perforated_solidPlateStrSym151_sh334
        (1025115,9.386458e-02)        %perforated_solidPlateStrSym201_sh334
        (1657110,9.339962e-02)        %perforated_solidPlateStrSym251_sh334
        (2349975,7.526917e-02)        %perforated_solidPlateStrSym301_sh334
        (3210150,6.824648e-02)        %perforated_solidPlateStrSym351_sh334
	};
	\addlegendentry{SCM $\Delta t \approx \Delta t_{c}$}
	
	\addplot[color = \uncutColorb, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        %expl/dt_is_dtcrit: sensor 1 error conv of L2 by ndofs
        (1345350,2.834602e-02)        %solidPlateHoles_sym_h19e-4_O2_sh334
        (1675155,2.796455e-02)        %solidPlateHoles_sym_h175e-5_O2_sh334
        (2268615,2.107740e-02)        %solidPlateHoles_sym_h15e-4_O2_sh334
        (2962650,1.958623e-02)        %solidPlateHoles_sym_h125e-5_O2_sh334
        %(4517490,1.170898e-02)        %solidPlateHoles_sym_h1e-3_O2_sh334
	};
	\addlegendentry{SEM $\Delta \approx \Delta t_{c}$}
	
     \addplot[color = \cutOptimizedColor, mark =\explicitMarker*, line width=0.75pt] coordinates{
        %cut/dt1e-9: sensor 1 error conv of L2 by ndofs
        (259260,1.015637e-01)        %solidPlateStrSym101_sh334
        (570840,6.866942e-02)        %perforated_solidPlateStrSym151_sh334
        (1025115,6.519100e-02)        %perforated_solidPlateStrSym201_sh334
        (1657110,4.533023e-02)        %perforated_solidPlateStrSym251_sh334
        (2349975,3.329602e-02)        %perforated_solidPlateStrSym301_sh334
        (3210150,1.897415e-02)        %perforated_solidPlateStrSym351_sh334
	};
	\addlegendentry{SCM $\Delta t = 10^{-9}$}

	\addplot[color = \uncutColor, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        %expl/dt1e-9: sensor 1 error conv of L2 by ndofs
        (1345350,1.285557e-02)        %solidPlateHoles_sym_h19e-4_O2_sh334
        (1675155,1.070721e-02)        %solidPlateHoles_sym_h175e-5_O2_sh334
        (2268615,7.131228e-03)        %solidPlateHoles_sym_h15e-4_O2_sh334
        (2962650,1.018978e-02)        %solidPlateHoles_sym_h125e-5_O2_sh334
        
       
	};
    \addlegendentry{SEM $\Delta t = 10^{-9}$}

    \end{axis}
\end{tikzpicture}


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex3/s1_L2_time.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 7e4,
        ymin = 1e-3,
        ymax = 0.2,
        xtick = {5e2, 1e3, 2e3, 5e3, 1e4, 2.5e4, 7e4},
        xticklabels = {$5 \cdot 10^2$, $10^3$, $2 \cdot 10^3$, $5 \cdot 10^3$ ,$10^4$, $2.5 \cdot 10^4$,$7 \cdot 10^4$},
        %ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {wall time $[s]$},
        ylabel = {$\epsilon_{h,t} [-]$},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.48\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
       \addplot[color = \cutOptimizedColorb, mark =\explicitMarker*, line width=0.75pt] coordinates{
        %cut/dt_is_dtcrit: sensor 1 error conv of L2 by wall_time
        (4.565755e+02,1.708221e-01)        %solidPlateStrSym101_sh334
        (4.870261e+02,1.223004e-01)        %perforated_solidPlateStrSym151_sh334
        (1.080847e+03,9.386458e-02)        %perforated_solidPlateStrSym201_sh334
        (2.003856e+03,9.339962e-02)        %perforated_solidPlateStrSym251_sh334
        (3.044578e+03,7.526917e-02)        %perforated_solidPlateStrSym301_sh334
        (3.391473e+03,6.824648e-02)        %perforated_solidPlateStrSym351_sh334
	};
	\addlegendentry{SCM $\Delta t \approx \Delta t_{c}$}
	
	\addplot[color = \uncutColorb, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        %expl/dt_is_dtcrit: sensor 1 error conv of L2 by wall_time
        (2.602116e+03,2.834602e-02)        %solidPlateHoles_sym_h19e-4_O2_sh334
        (1.874735e+03,2.796455e-02)        %solidPlateHoles_sym_h175e-5_O2_sh334
        (4.091282e+03,2.107740e-02)        %solidPlateHoles_sym_h15e-4_O2_sh334
        (7.256047e+03,1.958623e-02)        %solidPlateHoles_sym_h125e-5_O2_sh334
        %(1.402923e+04,1.170898e-02)        %solidPlateHoles_sym_h1e-3_O2_sh334
        %(4.368216e+04,1.018334e-02)        %solidPlateHoles_sym_h8e-4_O2_sh334
	};
	\addlegendentry{SEM $\Delta t \approx \Delta t_{c}$}
	
     \addplot[color = \cutOptimizedColor, mark =\explicitMarker*, line width=0.75pt] coordinates{
        %cut/dt1e-9: sensor 1 error conv of L2 by wall_time
        (2.809273e+03,1.015637e-01)        %solidPlateStrSym101_sh334
        (7.377172e+03,6.866942e-02)        %perforated_solidPlateStrSym151_sh334
        (1.389889e+04,6.519100e-02)        %perforated_solidPlateStrSym201_sh334
        (3.677576e+04,4.533023e-02)        %perforated_solidPlateStrSym251_sh334
        (4.896877e+04,3.329602e-02)        %perforated_solidPlateStrSym301_sh334
        (6.687691e+04,1.897415e-02)        %perforated_solidPlateStrSym351_sh334
	};
	\addlegendentry{SCM $\Delta t = 10^{-9}$}

	\addplot[color = \uncutColor, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        %expl/dt1e-9: sensor 1 error conv of L2 by wall_time
        (2.569626e+04,1.285557e-02)        %solidPlateHoles_sym_h19e-4_O2_sh334
        (3.343649e+04,1.070721e-02)        %solidPlateHoles_sym_h175e-5_O2_sh334
        (3.348634e+04,7.131222e-03)        %solidPlateHoles_sym_h15e-4_O2_sh334
        (3.904904e+04,1.018978e-02)        %solidPlateHoles_sym_h125e-5_O2_sh334
	};
    \addlegendentry{SEM $\Delta t = 10^{-9}$}
    
   % \addplot[color = \uncutColor, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        %expl/dt1e-9: sensor 1 error conv of L2 by wall_time
        %(2.598813e+04,1.285557e-02)        %solidPlateHoles_sym_h19e-4_O2_sh334
        %(1.819531e+04,1.070721e-02)        %solidPlateHoles_sym_h175e-5_O2_sh334
        %(3.487213e+04,7.131228e-03)        %solidPlateHoles_sym_h15e-4_O2_sh334
        %(3.043573e+04,1.018978e-02)        %solidPlateHoles_sym_h125e-5_O2_sh334
%	};
 %   \addlegendentry{SEM $\Delta t = 10^{-9}$}
    
    
    \end{axis}
\end{tikzpicture}


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex3/s2_L2.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 5e6,
        ymin = 1e-4,
        ymax = 0.2,
        xtick = { 2.5e5, 5e5, 1e6, 2.5e6, 5e6},
        xticklabels = {$2.5\cdot 10^5$, $5\cdot 10^5$, $10^6$, $2.5 \cdot 10^6$, $ 5 \cdot 10^6$},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs} [-]$},
        ylabel = {$\epsilon_{h,t} [-]$},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.48\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
   \addplot[color = \cutOptimizedColorb, mark =\explicitMarker*, line width=0.75pt] coordinates{
        %cut/dt_is_dtcrit: sensor 2 error conv of L2 by ndofs
        (259260,1.084639e-01)        %solidPlateStrSym101_sh334
        (570840,8.936114e-02)        %perforated_solidPlateStrSym151_sh334
        (1025115,8.246246e-02)        %perforated_solidPlateStrSym201_sh334
        (1657110,7.836527e-02)        %perforated_solidPlateStrSym251_sh334
        (2349975,7.263908e-02)        %perforated_solidPlateStrSym301_sh334
        (3210150,6.679602e-02)        %perforated_solidPlateStrSym351_sh334
	};
	\addlegendentry{SCM $\Delta t \approx \Delta t_{c}$}
	
	\addplot[color = \uncutColorb, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        %expl/dt_is_dtcrit: sensor 2 error conv of L2 by ndofs
        (1345350,2.126892e-02)        %solidPlateHoles_sym_h19e-4_O2_sh334
        (1675155,2.460310e-02)        %solidPlateHoles_sym_h175e-5_O2_sh334
        (2268615,1.802795e-02)        %solidPlateHoles_sym_h15e-4_O2_sh334
        (2962650,1.634958e-02)        %solidPlateHoles_sym_h125e-5_O2_sh334
        %(4517490,1.055044e-02)        %solidPlateHoles_sym_h1e-3_O2_sh334
	};
	\addlegendentry{SEM $\Delta t \approx \Delta t_{c}$}
	
     \addplot[color = \cutOptimizedColor, mark =\explicitMarker*, line width=0.75pt] coordinates{
        %cut/dt1e-9: sensor 2 error conv of L2 by ndofs
        (259260,5.050418e-02)        %solidPlateStrSym101_sh334
        (570840,8.090792e-03)        %perforated_solidPlateStrSym151_sh334
        (1025115,4.581005e-03)        %perforated_solidPlateStrSym201_sh334
        (1657110,3.088551e-03)        %perforated_solidPlateStrSym251_sh334
        (2349975,2.362459e-03)        %perforated_solidPlateStrSym301_sh334
        (3210150,2.153475e-03)        %perforated_solidPlateStrSym351_sh334
	};
	\addlegendentry{SCM $\Delta t = 10^{-9}$}

	\addplot[color = \uncutColor, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        %expl/dt1e-9: sensor 2 error conv of L2 by ndofs
        (1345350,2.618550e-03)        %solidPlateHoles_sym_h19e-4_O2_sh334
        (1675155,2.291300e-03)        %solidPlateHoles_sym_h175e-5_O2_sh334
        (2268615,1.891445e-03)        %solidPlateHoles_sym_h15e-4_O2_sh334
        (2962650,1.748211e-03)        %solidPlateHoles_sym_h125e-5_O2_sh334
	};
    \addlegendentry{SEM $\Delta t = 10^{-9}$}

    \end{axis}
\end{tikzpicture}


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex3/s2_L2_time.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 7e4,
        ymin = 1e-3,
        ymax = 0.2,
        xtick = {5e2, 1e3, 2e3, 5e3, 1e4, 2.5e4, 7e4},
        xticklabels = {$5 \cdot 10^2$, $10^3$, $2 \cdot 10^3$, $5 \cdot 10^3$ ,$10^4$, $2.5 \cdot 10^4$,$7 \cdot 10^4$},
        %ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {wall time $[s]$},
        ylabel = {$\epsilon_{h,t} [-]$},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.48\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
    \addplot[color = \cutOptimizedColorb, mark =\explicitMarker*, line width=0.75pt] coordinates{
        %cut/dt_is_dtcrit: sensor 2 error conv of L2 by wall_time
        (4.565755e+02,1.084639e-01)        %solidPlateStrSym101_sh334
        (4.870261e+02,8.936114e-02)        %perforated_solidPlateStrSym151_sh334
        (1.080847e+03,8.246246e-02)        %perforated_solidPlateStrSym201_sh334
        (2.003856e+03,7.836527e-02)        %perforated_solidPlateStrSym251_sh334
        (3.044578e+03,7.263908e-02)        %perforated_solidPlateStrSym301_sh334
        (3.391473e+03,6.679602e-02)        %perforated_solidPlateStrSym351_sh334
	};
	\addlegendentry{SCM, $\Delta t \approx \Delta t_{c}$}
	
	\addplot[color = \uncutColorb, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        %expl/dt_is_dtcrit: sensor 2 error conv of L2 by wall_time
        (2.602116e+03,2.126892e-02)        %solidPlateHoles_sym_h19e-4_O2_sh334
        (1.874735e+03,2.460310e-02)        %solidPlateHoles_sym_h175e-5_O2_sh334
        (4.091282e+03,1.802795e-02)        %solidPlateHoles_sym_h15e-4_O2_sh334
        (7.256047e+03,1.634958e-02)        %solidPlateHoles_sym_h125e-5_O2_sh334
        %(1.402923e+04,1.055044e-02)        %solidPlateHoles_sym_h1e-3_O2_sh334
        %(4.368216e+04,1.003089e-02)        %solidPlateHoles_sym_h8e-4_O2_sh334
	};
	\addlegendentry{SEM, $\Delta t \approx \Delta t_{c}$}
	
     \addplot[color = \cutOptimizedColor, mark =\explicitMarker*, line width=0.75pt] coordinates{
        %cut/dt1e-9: sensor 2 error conv of L2 by wall_time
        (2.809273e+03,5.050418e-02)        %solidPlateStrSym101_sh334
        (7.377172e+03,8.090792e-03)        %perforated_solidPlateStrSym151_sh334
        (1.389889e+04,4.581005e-03)        %perforated_solidPlateStrSym201_sh334
        (3.677576e+04,3.088551e-03)        %perforated_solidPlateStrSym251_sh334
        (4.896877e+04,2.362459e-03)        %perforated_solidPlateStrSym301_sh334
        (6.687691e+04,2.153475e-03)        %perforated_solidPlateStrSym351_sh334
	};
	\addlegendentry{SCM, $\Delta t = 10^{-9}$}

    \addplot[color = \uncutColor, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        %expl/dt1e-9: sensor 2 error conv of L2 by wall_time
        (2.569626e+04,2.618562e-03)        %solidPlateHoles_sym_h19e-4_O2_sh334
        (3.343649e+04,2.291296e-03)        %solidPlateHoles_sym_h175e-5_O2_sh334
        (3.348634e+04,1.891444e-03)        %solidPlateHoles_sym_h15e-4_O2_sh334
        (3.904904e+04,1.748218e-03)        %solidPlateHoles_sym_h125e-5_O2_sh334
	};
    \addlegendentry{SEM, $\Delta t = 10^{-9}$}
    
	%\addplot[color = \uncutColor, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        %expl/dt1e-9: sensor 2 error conv of L2 by wall_time
    %    (2.598813e+04,2.618550e-03)        %solidPlateHoles_sym_h19e-4_O2_sh334
     %   (1.819531e+04,2.291300e-03)        %solidPlateHoles_sym_h175e-5_O2_sh334
     %   (3.487213e+04,1.891445e-03)        %solidPlateHoles_sym_h15e-4_O2_sh334
     %   (3.043573e+04,1.748211e-03)        %solidPlateHoles_sym_h125e-5_O2_sh334
	%};
    %\addlegendentry{SEM, $\Delta t = 10^{-9}$}

    \end{axis}
\end{tikzpicture}


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex3/timehist/S1_displ.tikz <==
\begin{tikzpicture}
[spy using outlines=
	{magnification=1, anchor = center, connect spies}]
    \begin{axis}[
        name = ex2_s1,
        xmin = 0,
        xmax = 1e-4,
        ymin = -5e-12,
        ymax = 5.1e-12,
        xlabel = {time [s]},
        ylabel = {$u_{1,z}$ [m]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize}\selectfont},
        no markers,
        grid = both,
        width=0.48\textwidth,
        height=0.24\textwidth,
        legend pos=south west,
        legend style={
                    at = {(0,-0.35)},
                    anchor=north west,
                    nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize}\selectfont}
                    }
        ]
        
        % \addplot [color = green] table [x=time, y=sensor_2, col sep=semicolon] {figures/ex3/timehist/cut76_sh334_dtcrit.csv};
        %\addlegendentry{SCM, $\chi = 16$ }
        
         \addplot table [x=time, y=sensor_2, col sep=semicolon] {figures/ex3/timehist/cut101_sh334_dtcrit.csv};
        \addlegendentry{SCM, $\chi = 21$ }
        
        \addplot table [x=time, y=sensor_2, col sep=semicolon] {figures/ex3/timehist/cut201_sh334_dtcrit.csv};
        \addlegendentry{SCM, $\chi = 41$ }
        
        \addplot table [x=time, y=sensor_2, col sep=semicolon] {figures/ex3/timehist/expl_h19e-4_O2_sh334_dtcrit.csv};
        \addlegendentry{SEM, $\chi \approx 41$}
        
        \addplot table [x=time, y=sensor_2, col sep=semicolon] {figures/ex3/timehist/reduced_h8e-4_O2_sh334.csv};
        \addlegendentry{SEM,  $\chi \approx 101$}

\end{axis}
\end{tikzpicture}

==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex3/timehist/cut101_sh334_dtcrit.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
3.4e-08;1.9907e-86;-1.05403e-88;-1.62659e-85;3.45268e-313;3.33239e-313;8.2905e-314
1.02e-07;4.12798e-73;-4.55092e-73;-7.7041e-72;-6.7794e-132;-1.53084e-131;2.09828e-132
1.7e-07;-1.39689e-65;-1.17976e-65;-8.77793e-65;-8.1001e-119;-2.55057e-118;4.59776e-119
2.38e-07;-7.37534e-60;1.59273e-61;1.3772e-59;-2.06464e-110;-9.89732e-110;2.06901e-110
3.06e-07;-6.65923e-56;-5.15134e-57;1.23631e-55;-1.1201e-104;-2.14544e-103;5.72167e-104
3.74e-07;-5.69831e-53;-3.61008e-53;-6.60248e-53;2.62761e-99;5.553e-99;2.76673e-100
4.42e-07;-5.00532e-51;-2.57258e-50;-1.33921e-49;-8.02568e-95;6.82656e-94;-1.90759e-94
5.1e-07;1.08032e-48;-4.25438e-48;-2.55805e-47;-4.79673e-91;1.3069e-90;-3.33773e-91
5.78e-07;1.06827e-46;-1.96892e-46;-1.13196e-45;1.98396e-87;-8.48311e-87;4.19827e-87
6.46e-07;2.6361e-45;-1.89533e-45;-7.39724e-45;4.06622e-84;-1.43892e-83;7.84625e-84
7.14e-07;1.88582e-44;2.78738e-44;1.70415e-43;1.28344e-81;-6.41407e-81;4.08884e-81
7.82e-07;-9.71576e-44;4.4096e-43;1.63047e-42;-1.51862e-79;-1.04198e-78;8.49535e-79
8.5e-07;-2.10209e-42;8.93404e-43;-6.16738e-43;-8.48671e-77;-6.33723e-77;8.04662e-77
9.18e-07;-9.10115e-42;-1.09097e-41;-4.68237e-41;-8.81213e-75;-7.4472e-76;3.13777e-75
9.86e-07;1.53453e-41;-5.77445e-41;-1.39854e-40;-3.29038e-73;5.74566e-74;2.18333e-76
1.054e-06;2.53869e-40;1.70465e-41;3.17246e-40;-3.27527e-72;2.08087e-72;-2.37491e-72
1.122e-06;6.92403e-40;8.68225e-40;2.79887e-39;5.54798e-71;2.06148e-71;-2.72826e-71
1.19e-06;-8.08404e-40;2.1653e-39;4.45594e-39;1.16943e-69;-1.44337e-70;2.97227e-70
1.258e-06;-8.97115e-39;-2.89705e-39;-1.47257e-38;2.40664e-69;-4.71621e-69;5.01176e-69
1.326e-06;-1.73038e-38;-2.6001e-38;-7.70414e-38;-7.05909e-68;-3.22802e-68;3.30562e-69
1.394e-06;1.22546e-38;-4.67636e-38;-9.64674e-38;-4.32314e-67;4.47476e-68;-2.15936e-67
1.462e-06;8.17544e-38;3.60272e-38;2.25448e-37;1.1337e-66;1.59177e-66;-7.99945e-67
1.53e-06;-2.90095e-38;3.28347e-37;1.05349e-36;1.75788e-65;5.86661e-66;3.29626e-66
1.598e-06;-3.88041e-37;7.91399e-37;1.64892e-36;3.00646e-65;-1.62845e-65;2.33686e-65
1.666e-06;1.22563e-36;1.56413e-36;8.42576e-37;-2.63908e-64;-1.78591e-64;-1.46316e-66
1.734e-06;1.01809e-35;2.68142e-36;-1.6612e-36;-1.23483e-63;-3.42016e-64;-1.67479e-64
1.802e-06;2.00544e-35;-3.76224e-36;-1.40676e-35;4.94471e-64;1.27934e-63;6.96011e-64
1.87e-06;-2.84506e-35;-5.17748e-35;-7.56282e-35;1.42382e-62;7.22095e-63;1.83507e-63
1.938e-06;-2.47549e-34;-1.803e-34;-2.14897e-34;1.49794e-62;9.49436e-63;-3.79514e-62
2.006e-06;-5.51426e-34;-2.37534e-34;-1.61597e-34;-9.94247e-62;-6.29443e-64;-1.93307e-61
2.074e-06;-4.23615e-35;5.00926e-34;1.07339e-33;-3.39413e-62;6.07926e-62;2.05115e-61
2.142e-06;3.15163e-33;3.16355e-33;4.48855e-33;1.7311e-60;-7.92032e-62;4.35203e-60
2.21e-06;9.18971e-33;6.75794e-33;7.09599e-33;2.27872e-60;-4.13249e-60;1.11921e-59
2.278e-06;9.23756e-33;2.6226e-33;-4.08852e-33;-2.49551e-59;-1.91883e-59;-2.39898e-59
2.346e-06;-1.99092e-32;-2.7379e-32;-4.76824e-32;-9.54301e-59;-7.93563e-60;-2.10728e-58
2.414e-06;-9.72353e-32;-9.01214e-32;-1.11317e-31;6.67326e-59;2.50123e-58;-3.75678e-58
2.482e-06;-1.71081e-31;-1.22478e-31;-8.41534e-32;1.25425e-57;9.94519e-58;9.80535e-58
2.55e-06;-3.6435e-32;6.52345e-32;2.54722e-31;2.6814e-57;5.54142e-58;6.28097e-57
2.618e-06;6.03989e-31;6.90257e-31;1.00642e-30;-4.43594e-57;-8.2544e-57;9.80628e-57
2.686e-06;1.69196e-30;1.54284e-30;1.58213e-30;-3.47569e-56;-3.02568e-56;-2.10846e-56
2.754e-06;2.00228e-30;1.28468e-30;2.16634e-31;-5.84829e-56;-1.8671e-56;-1.29925e-55
2.822e-06;-1.15358e-30;-2.53933e-30;-5.17776e-30;9.67179e-56;1.81547e-55;-2.16974e-55
2.89e-06;-9.86656e-30;-1.10053e-29;-1.34731e-29;6.6048e-55;6.08213e-55;2.21417e-55
2.958e-06;-2.00548e-29;-1.81608e-29;-1.52098e-29;1.17758e-54;3.12836e-55;1.83704e-54
3.026e-06;-1.56726e-29;-6.58753e-30;7.5445e-30;-7.53323e-55;-2.93945e-54;3.55104e-54
3.094e-06;2.67476e-29;4.42186e-29;6.58058e-29;-8.86815e-54;-7.72372e-54;1.28899e-56
3.162e-06;1.10839e-28;1.25455e-28;1.29984e-28;-2.10318e-53;2.13118e-54;-1.42947e-53
3.23e-06;1.75254e-28;1.54209e-28;1.02685e-28;-1.3329e-53;4.56093e-53;-2.6788e-53
3.298e-06;7.56933e-29;-2.62155e-29;-1.43089e-28;7.19233e-53;4.60979e-53;-4.27966e-54
3.366e-06;-3.27128e-28;-5.15254e-28;-6.08658e-28;2.85459e-52;-2.87232e-52;-9.31168e-54
3.434e-06;-9.35713e-28;-1.08011e-27;-9.51774e-28;4.82105e-52;-1.01746e-51;-4.2339e-52
3.502e-06;-1.17217e-27;-9.46148e-28;-4.50735e-28;-2.34448e-53;-5.9996e-53;-1.44345e-51
3.57e-06;-8.27763e-29;8.90543e-28;1.50622e-27;-2.37997e-51;8.61151e-51;1.96377e-52
3.638e-06;2.83244e-27;4.46877e-27;4.34953e-27;-6.22811e-51;2.65545e-50;1.64647e-50
3.706e-06;6.21839e-27;7.25278e-27;5.40896e-27;-5.93186e-51;1.58771e-50;5.79428e-50
3.774e-06;6.10171e-27;3.9333e-27;6.93189e-28;6.55259e-51;-1.43914e-49;6.5438e-50
3.842e-06;-2.26843e-27;-9.96131e-27;-1.14164e-26;1.83043e-50;-5.58095e-49;-2.21621e-49
3.91e-06;-1.90376e-26;-3.04423e-26;-2.48393e-26;-1.83901e-50;-7.75472e-49;-1.1969e-48
3.978e-06;-3.3543e-26;-3.87673e-26;-2.40002e-26;-3.61834e-50;1.17261e-48;-2.35262e-48
4.046e-06;-2.45392e-26;-7.1354e-27;7.67688e-27;5.82891e-49;8.37329e-48;2.79872e-49
4.114e-06;2.55878e-26;7.57503e-26;6.78056e-26;2.93354e-48;1.84602e-47;1.53423e-47
4.182e-06;1.04341e-25;1.68595e-25;1.16025e-25;5.17769e-48;7.21579e-48;4.50625e-47
4.25e-06;1.49826e-25;1.65947e-25;8.11204e-26;-6.33432e-48;-8.20902e-47;4.77198e-47
4.318e-06;7.08549e-26;-4.42302e-26;-8.60229e-26;-5.95032e-47;-2.82057e-46;-1.06974e-46
4.386e-06;-1.75298e-25;-4.47311e-25;-3.30057e-25;-1.48673e-46;-3.89507e-46;-5.66219e-46
4.454e-06;-4.80737e-25;-7.76136e-25;-4.4898e-25;-8.92401e-47;3.30397e-46;-1.07721e-45
4.522e-06;-5.5784e-25;-5.57753e-25;-1.83124e-25;6.11163e-46;2.90959e-45;-2.21557e-46
4.59e-06;-9.17194e-26;5.39586e-25;5.41357e-25;2.32279e-45;6.62881e-45;4.63365e-45
4.658e-06;9.25666e-25;2.16645e-24;1.35172e-24;3.48757e-45;4.65975e-45;1.39247e-44
4.726e-06;1.89319e-24;3.00849e-24;1.43606e-24;-2.0107e-45;-1.80661e-44;1.68134e-44
4.794e-06;1.7077e-24;1.34633e-24;5.40126e-26;-2.30528e-44;-7.09577e-44;-1.71475e-44
4.862e-06;-4.65972e-25;-3.38115e-24;-2.5818e-24;-5.44466e-44;-1.12494e-43;-1.20213e-43
4.93e-06;-4.03786e-24;-8.86447e-24;-4.72109e-24;-4.19485e-44;6.44992e-45;-2.46423e-43
4.998e-06;-6.40437e-24;-9.8659e-24;-3.68722e-24;1.32582e-43;4.97345e-43;-1.44344e-43
5.066e-06;-4.06554e-24;-1.3499e-24;2.00258e-24;5.39243e-43;1.28808e-42;6.36858e-43
5.134e-06;4.35903e-24;1.59007e-23;1.01039e-23;8.59772e-43;1.34066e-42;2.23055e-42
5.202e-06;1.49578e-23;3.12207e-23;1.41093e-23;2.16294e-45;-1.67902e-42;3.21249e-42
5.27e-06;1.85015e-23;2.72155e-23;6.81864e-24;-3.49279e-42;-9.58397e-42;-4.48994e-43
5.338e-06;6.03068e-24;-7.45057e-24;-1.26915e-23;-8.96952e-42;-1.79892e-41;-1.33095e-41
5.406e-06;-2.16343e-23;-6.16e-23;-3.35382e-23;-9.22119e-42;-9.32447e-42;-3.16359e-41
5.474e-06;-4.7593e-23;-9.58259e-23;-3.57554e-23;1.08889e-41;4.32629e-41;-2.99587e-41
5.542e-06;-4.46869e-23;-6.14298e-23;-4.25182e-24;6.15243e-41;1.41611e-40;3.95853e-41
5.61e-06;4.05904e-24;5.74466e-23;5.26277e-23;1.12531e-40;1.9513e-40;2.02232e-40
5.678e-06;8.13866e-23;2.04771e-22;9.5801e-23;5.59942e-41;-1.90407e-41;3.53648e-40
5.746e-06;1.3034e-22;2.58052e-22;7.42465e-23;-2.58939e-40;-7.19827e-40;1.63664e-40
5.814e-06;8.51437e-23;1.03017e-22;-3.2185e-23;-8.18781e-40;-1.67332e-39;-7.92161e-40
5.882e-06;-6.94411e-23;-2.50331e-22;-1.73625e-22;-1.08604e-39;-1.60747e-39;-2.41986e-39
5.95e-06;-2.51927e-22;-5.97123e-22;-2.35921e-22;1.41726e-40;1.67235e-39;-3.1385e-39
6.018e-06;-3.05076e-22;-6.09808e-22;-1.12786e-22;3.89147e-39;9.15221e-39;3.72921e-40
6.086e-06;-1.03355e-22;-7.18975e-23;1.87134e-22;8.67471e-39;1.61581e-38;1.07356e-38
6.154e-06;3.08248e-22;8.52421e-22;4.82512e-22;7.87643e-39;8.96247e-39;2.36616e-38
6.222e-06;6.61506e-22;1.54711e-21;4.94917e-22;-8.84883e-39;-2.91921e-38;2.15663e-38
6.29e-06;5.97016e-22;1.25296e-21;5.88745e-23;-4.45629e-38;-9.44998e-38;-2.2012e-38
6.358e-06;-4.60716e-23;-3.17783e-22;-6.61847e-22;-7.49932e-38;-1.28426e-37;-1.13967e-37
6.426e-06;-9.76164e-22;-2.46165e-21;-1.15423e-21;-3.7174e-38;-1.19087e-38;-1.92484e-37
6.494e-06;-1.49031e-21;-3.58773e-21;-8.52998e-22;1.36895e-37;3.48443e-37;-1.02006e-37
6.562e-06;-9.19402e-22;-2.17808e-21;3.63992e-22;4.14806e-37;8.16701e-37;3.21817e-37
6.63e-06;7.41528e-22;1.82554e-21;1.84607e-21;5.32267e-37;8.31135e-37;1.00015e-36
6.698e-06;2.51555e-21;6.24207e-21;2.39191e-21;6.8201e-39;-4.50437e-37;1.30787e-36
6.766e-06;2.8774e-21;7.47252e-21;1.07935e-21;-1.46956e-36;-3.29958e-36;1.172e-37
6.834e-06;8.81062e-22;2.95933e-21;-1.77639e-21;-3.23624e-36;-6.0039e-36;-3.2938e-36
6.902e-06;-2.74016e-21;-6.11772e-21;-4.35017e-21;-3.04913e-36;-4.16567e-36;-7.44893e-36
6.97e-06;-5.51001e-21;-1.41604e-20;-4.2686e-21;2.09164e-36;7.02017e-36;-7.31901e-36
7.038e-06;-4.67492e-21;-1.39748e-20;-4.73066e-22;1.25946e-35;2.61563e-35;3.83017e-36
7.106e-06;4.87507e-22;-2.18299e-21;5.30078e-21;2.14829e-35;3.77901e-35;2.71226e-35
7.174e-06;7.23649e-21;1.63216e-20;8.89795e-21;1.31089e-35;1.31088e-35;4.77061e-35
7.242e-06;1.04204e-20;2.90689e-20;6.38612e-21;-2.72763e-35;-6.86795e-35;3.19311e-35
7.31e-06;6.02663e-21;2.33472e-20;-2.4654e-21;-9.06968e-35;-1.78194e-34;-5.25441e-35
7.378e-06;-4.95933e-21;-3.3821e-21;-1.25839e-20;-1.21805e-34;-2.02905e-34;-1.88929e-34
7.446e-06;-1.56336e-20;-3.75173e-20;-1.59557e-20;-2.92733e-35;1.61947e-35;-2.63693e-34
7.514e-06;-1.70083e-20;-5.44174e-20;-7.35657e-21;2.37935e-34;5.30002e-34;-8.6427e-35
7.582e-06;-4.90389e-21;-3.43919e-20;1.02709e-20;5.6239e-34;1.05812e-33;4.56189e-34
7.65e-06;1.49999e-20;1.96764e-20;2.54901e-20;5.8431e-34;9.10147e-34;1.14015e-33
7.718e-06;2.88325e-20;7.68715e-20;2.5062e-20;-1.41905e-34;-6.43759e-34;1.24886e-33
7.786e-06;2.35654e-20;9.34617e-20;4.30614e-21;-1.66381e-33;-3.4513e-33;-1.27942e-34
7.854e-06;-2.01035e-21;4.33166e-20;-2.63698e-20;-3.03937e-33;-5.51252e-33;-3.14647e-33
7.922e-06;-3.29839e-20;-5.59498e-20;-4.53678e-20;-2.28818e-33;-3.19418e-33;-6.03255e-33
7.99e-06;-4.61114e-20;-1.43195e-19;-3.4102e-20;2.35461e-33;6.15009e-33;-4.9309e-33
8.058e-06;-2.6453e-20;-1.48106e-19;7.17123e-21;9.88301e-33;1.95392e-32;3.74462e-33
8.126e-06;1.85536e-20;-4.27709e-20;5.43271e-20;1.4369e-32;2.51887e-32;1.84185e-32
8.194e-06;5.96945e-20;1.24777e-19;7.21166e-20;6.47769e-33;6.64067e-33;2.80982e-32
8.262e-06;6.41904e-20;2.46034e-19;3.90709e-20;-1.88801e-32;-4.22754e-32;1.4905e-32
8.33e-06;2.07529e-20;2.17838e-19;-3.22249e-20;-5.11765e-32;-9.76622e-32;-3.18322e-32
8.398e-06;-4.71374e-20;2.14889e-20;-9.66374e-20;-5.91085e-32;-9.99809e-32;-9.41393e-32
8.466e-06;-9.2668e-20;-2.41505e-19;-1.03658e-19;-5.18381e-33;1.41936e-32;-1.14766e-31
8.534e-06;-7.74983e-20;-3.94804e-19;-3.48399e-20;1.15658e-31;2.39955e-31;-2.24996e-32
8.602e-06;-2.58433e-21;-2.99393e-19;7.52133e-20;2.33932e-31;4.34244e-31;1.97719e-31
8.67e-06;8.61824e-20;3.52723e-20;1.53763e-19;2.07289e-31;3.35172e-31;4.25889e-31
8.738e-06;1.25788e-19;4.23595e-19;1.36536e-19;-8.88513e-32;-2.56813e-31;4.04425e-31
8.806e-06;8.07581e-20;5.98716e-19;1.69282e-20;-5.9563e-31;-1.17951e-30;-1.04387e-31
8.874e-06;-2.71896e-20;3.87386e-19;-1.38401e-19;-9.48138e-31;-1.72059e-30;-1.02065e-30
8.942e-06;-1.28617e-19;-1.45111e-19;-2.24819e-19;-5.84579e-31;-8.74436e-31;-1.71448e-30
9.01e-06;-1.51839e-19;-6.90861e-19;-1.68442e-19;8.05329e-31;1.80324e-30;-1.17571e-30
9.078e-06;-7.38206e-20;-8.67783e-19;1.61857e-20;2.67424e-30;5.132e-30;1.21031e-30
9.146e-06;6.03126e-20;-4.7499e-19;2.22237e-19;3.39691e-30;6.04602e-30;4.57834e-30
9.214e-06;1.6481e-19;3.29143e-19;3.10833e-19;1.0623e-30;1.20926e-30;6.1304e-30
9.282e-06;1.69799e-19;1.06701e-18;2.01926e-19;-4.65485e-30;-9.528e-30;2.43072e-30
9.35e-06;6.76812e-20;1.21338e-18;-6.26858e-20;-1.06413e-29;-1.99767e-29;-7.36866e-30
9.418e-06;-8.19675e-20;5.52021e-19;-3.30189e-19;-1.06095e-29;-1.85544e-29;-1.81981e-29
9.486e-06;-1.90448e-19;-6.15649e-19;-4.22802e-19;8.7846e-31;3.97886e-30;-1.92514e-29
9.554e-06;-1.93423e-19;-1.58224e-18;-2.51095e-19;2.16982e-29;4.23948e-29;-6.42469e-31
9.622e-06;-8.56356e-20;-1.64747e-18;1.15464e-19;3.77702e-29;6.98472e-29;3.50368e-29
9.69e-06;7.98342e-20;-6.01462e-19;4.70346e-19;2.78355e-29;4.78144e-29;6.46166e-29
9.758e-06;2.20068e-19;1.04258e-18;5.81188e-19;-1.98779e-29;-4.28824e-29;5.15169e-29
9.826e-06;2.59264e-19;2.27115e-18;3.32723e-19;-8.70228e-29;-1.65399e-28;-2.6556e-29
9.894e-06;1.60393e-19;2.17558e-18;-1.81593e-19;-1.1943e-28;-2.18948e-28;-1.41944e-28
9.962e-06;-5.27852e-20;5.90992e-19;-6.8221e-19;-5.4811e-29;-9.17865e-29;-2.04998e-28
1.003e-05;-2.88852e-19;-1.66348e-18;-8.45229e-19;1.18364e-28;2.31295e-28;-1.07844e-28
1.0098e-05;-4.11543e-19;-3.1757e-18;-4.9871e-19;3.08118e-28;5.76112e-28;1.77393e-28
1.0166e-05;-3.04079e-19;-2.80201e-18;2.35904e-19;3.32829e-28;6.09407e-28;5.0611e-28
1.0234e-05;4.19866e-20;-4.88547e-19;9.57475e-19;3.9347e-29;5.68969e-29;5.7612e-28
1.0302e-05;4.70725e-19;2.51551e-18;1.18203e-18;-5.17411e-28;-9.71977e-28;1.17602e-28
1.037e-05;7.06223e-19;4.29699e-18;6.41121e-19;-9.73084e-28;-1.80558e-27;-8.05361e-28
1.0438e-05;5.13073e-19;3.47014e-18;-4.89042e-19;-7.94251e-28;-1.46978e-27;-1.60943e-27
1.0506e-05;-1.07551e-19;1.94154e-19;-1.59997e-18;3.04693e-28;5.5567e-28;-1.40025e-27
1.0574e-05;-8.34499e-19;-3.70306e-18;-1.96007e-18;1.89295e-27;3.48906e-27;3.49748e-28
1.0642e-05;-1.16712e-18;-5.7132e-18;-1.18507e-18;2.74327e-27;5.09629e-27;3.00517e-27
1.071e-05;-7.52191e-19;-4.23838e-18;4.16271e-19;1.49792e-27;2.88167e-27;4.57724e-27
1.0778e-05;3.07176e-19;2.09467e-19;1.89316e-18;-2.06895e-27;-3.63446e-27;2.75985e-27
1.0846e-05;1.41169e-18;5.06647e-18;2.15966e-18;-6.04938e-27;-1.10682e-26;-2.99665e-27
1.0914e-05;1.79782e-18;7.15932e-18;7.06205e-19;-6.84101e-27;-1.28738e-26;-9.73978e-27
1.0982e-05;1.0736e-18;4.73816e-18;-1.93827e-18;-1.55953e-27;-3.60669e-27;-1.15642e-26
1.105e-05;-4.10386e-19;-1.19174e-18;-4.37108e-18;8.66149e-27;1.50867e-26;-3.44707e-27
1.1118e-05;-1.67685e-18;-7.21204e-18;-5.12091e-18;1.71652e-26;3.14785e-26;1.32566e-26
1.1186e-05;-1.73781e-18;-9.46904e-18;-3.65863e-18;1.47021e-26;2.85962e-26;2.79995e-26
1.1254e-05;-3.45665e-19;-6.1536e-18;-9.49083e-19;-3.25311e-27;-2.85168e-27;2.54011e-26
1.1322e-05;1.65223e-18;1.10097e-18;9.24771e-19;-2.91907e-26;-5.08825e-26;-2.92705e-27
1.139e-05;2.67826e-18;7.9319e-18;-2.57425e-20;-4.33812e-26;-8.0621e-26;-4.59411e-26
1.1458e-05;1.34808e-18;9.81335e-18;-4.33133e-18;-2.53529e-26;-5.34516e-26;-7.18188e-26
1.1526e-05;-2.63848e-18;4.98564e-18;-1.04492e-17;2.7026e-26;3.88951e-26;-4.57924e-26
1.1594e-05;-8.27992e-18;-4.11123e-18;-1.54179e-17;8.47035e-26;1.48865e-25;3.84758e-26
1.1662e-05;-1.39563e-17;-1.19537e-17;-1.65084e-17;9.68173e-26;1.85284e-25;1.36074e-25
1.173e-05;-1.86237e-17;-1.31051e-17;-1.288e-17;2.6184e-26;7.33155e-26;1.63465e-25
1.1798e-05;-2.27469e-17;-5.59175e-18;-6.11585e-18;-1.07991e-25;-1.67106e-25;5.50525e-26
1.1866e-05;-2.83522e-17;7.64568e-18;8.67066e-19;-2.1666e-25;-3.87366e-25;-1.64963e-25
1.1934e-05;-3.8204e-17;2.03119e-17;6.01333e-18;-1.85696e-25;-3.76769e-25;-3.54944e-25
1.2002e-05;-5.47924e-17;2.66096e-17;1.01226e-17;3.14307e-26;-2.2204e-26;-3.23145e-25
1.207e-05;-8.0108e-17;2.51876e-17;1.73362e-17;3.34305e-25;5.37067e-25;2.1156e-26
1.2138e-05;-1.1688e-16;2.07794e-17;3.36562e-17;4.90968e-25;9.0462e-25;5.29093e-25
1.2206e-05;-1.71285e-16;2.24039e-17;6.42361e-17;2.83471e-25;6.54124e-25;8.22615e-25
1.2274e-05;-2.56535e-16;3.90945e-17;1.11005e-16;-2.84503e-25;-3.0074e-25;5.22906e-25
1.2342e-05;-3.9664e-16;7.57893e-17;1.72089e-16;-8.78936e-25;-1.45911e-24;-4.01816e-25
1.241e-05;-6.30008e-16;1.32227e-16;2.43491e-16;-9.76153e-25;-1.89388e-24;-1.43009e-24
1.2478e-05;-1.0132e-15;2.06175e-16;3.22144e-16;-2.46993e-25;-8.74471e-25;-1.68505e-24
1.2546e-05;-1.62564e-15;2.99871e-16;4.08535e-16;1.04969e-24;1.38827e-24;-5.56667e-25
1.2614e-05;-2.57611e-15;4.26555e-16;5.07231e-16;2.02075e-24;3.48716e-24;1.61345e-24
1.2682e-05;-4.0113e-15;6.13738e-16;6.24755e-16;1.64744e-24;3.51136e-24;3.3813e-24
1.275e-05;-6.12607e-15;9.01656e-16;7.65851e-16;-3.54281e-25;5.04069e-25;2.97874e-24
1.2818e-05;-9.17434e-15;1.33834e-15;9.3023e-16;-2.94202e-24;-4.26681e-24;-2.46799e-25
1.2886e-05;-1.3479e-14;1.97509e-15;1.11181e-15;-4.08348e-24;-7.43743e-24;-4.72843e-24
1.2954e-05;-1.944e-14;2.86622e-15;1.30116e-15;-2.13467e-24;-5.57848e-24;-7.06704e-24
1.3022e-05;-2.75389e-14;4.0746e-15;1.49011e-15;2.52242e-24;1.84088e-24;-4.23984e-24
1.309e-05;-3.83398e-14;5.68057e-15;1.67595e-15;6.94459e-24;1.07668e-23;3.53935e-24
1.3158e-05;-5.2487e-14;7.78937e-15;1.86292e-15;7.15117e-24;1.41702e-23;1.15883e-23
1.3226e-05;-7.06977e-14;1.05319e-14;2.05976e-15;1.2167e-24;6.90916e-24;1.29695e-23
1.3294e-05;-9.37506e-14;1.40573e-14;2.27439e-15;-8.17627e-24;-9.07486e-24;3.65882e-24
1.3362e-05;-1.22469e-13;1.85205e-14;2.50852e-15;-1.42256e-23;-2.36161e-23;-1.26796e-23
1.343e-05;-1.57696e-13;2.40691e-14;2.75533e-15;-1.03436e-23;-2.38337e-23;-2.47217e-23
1.3498e-05;-2.00264e-13;3.08372e-14;3.00175e-15;3.9704e-24;-4.10998e-24;-2.02802e-23
1.3566e-05;-2.5095e-13;3.8945e-14;3.23432e-15;2.03165e-23;2.63676e-23;3.37916e-24
1.3634e-05;-3.10431e-13;4.85016e-14;3.44509e-15;2.53231e-23;4.59156e-23;3.33862e-23
1.3702e-05;-3.79231e-13;5.96044e-14;3.63368e-15;1.04411e-23;3.41891e-23;4.63516e-23
1.377e-05;-4.57668e-13;7.23298e-14;3.80347e-15;-1.88047e-23;-1.01063e-23;2.46194e-23
1.3838e-05;-5.45804e-13;8.67158e-14;3.95328e-15;-4.2448e-23;-6.13691e-23;-2.62405e-23
1.3906e-05;-6.43405e-13;1.0274e-13;4.06904e-15;-3.8189e-23;-7.93033e-23;-7.35205e-23
1.3974e-05;-7.49899e-13;1.20307e-13;4.12059e-15;1.08174e-25;-3.77592e-23;-7.55482e-23
1.4042e-05;-8.64344e-13;1.39241e-13;4.06626e-15;5.14232e-23;4.85667e-23;-1.42942e-23
1.411e-05;-9.85399e-13;1.59292e-13;3.86375e-15;7.63341e-23;1.22896e-22;8.06341e-23
1.4178e-05;-1.11131e-12;1.80152e-13;3.48176e-15;4.47392e-23;1.20059e-22;1.40492e-22
1.4246e-05;-1.23988e-12;2.0146e-13;2.90626e-15;-3.50904e-23;1.80948e-23;1.0254e-22
1.4314e-05;-1.36853e-12;2.22802e-13;2.13783e-15;-1.1092e-22;-1.29912e-22;-3.43377e-23
1.4382e-05;-1.49423e-12;2.43706e-13;1.18204e-15;-1.17055e-22;-2.16646e-22;-1.87807e-22
1.445e-05;-1.61364e-12;2.63636e-13;3.90242e-17;-2.63286e-23;-1.52889e-22;-2.34225e-22
1.4518e-05;-1.72307e-12;2.8199e-13;-1.30055e-15;1.14456e-22;5.34209e-23;-9.99634e-23
1.4586e-05;-1.8186e-12;2.98119e-13;-2.84977e-15;2.01485e-22;2.75269e-22;1.60082e-22
1.4654e-05;-1.89608e-12;3.11338e-13;-4.61254e-15;1.45044e-22;3.36731e-22;3.67923e-22
1.4722e-05;-1.95122e-12;3.20958e-13;-6.57125e-15;-4.97404e-23;1.43502e-22;3.33969e-22
1.479e-05;-1.97964e-12;3.26297e-13;-8.68286e-15;-2.59034e-22;-2.17252e-22;1.302e-23
1.4858e-05;-1.97694e-12;3.26685e-13;-1.08874e-14;-3.10784e-22;-4.98749e-22;-4.13891e-22
1.4926e-05;-1.9388e-12;3.21465e-13;-1.31255e-14;-1.16903e-22;-4.53236e-22;-6.23629e-22
1.4994e-05;-1.86106e-12;3.09987e-13;-1.5356e-14;2.28135e-22;-3.34141e-23;-3.7958e-22
1.5062e-05;-1.7398e-12;2.91621e-13;-1.75645e-14;4.76212e-22;5.17622e-22;2.45627e-22
1.513e-05;-1.57146e-12;2.65766e-13;-1.97575e-14;3.93169e-22;7.90327e-22;8.42606e-22
1.5198e-05;-1.35292e-12;2.31887e-13;-2.19454e-14;-3.94711e-23;4.99074e-22;9.11644e-22
1.5266e-05;-1.08158e-12;1.89536e-13;-2.41243e-14;-5.51222e-22;-2.57043e-22;2.53052e-22
1.5334e-05;-7.55459e-13;1.38376e-13;-2.62658e-14;-7.34703e-22;-9.82773e-22;-7.85898e-22
1.5402e-05;-3.73262e-13;7.81926e-14;-2.83229e-14;-3.53409e-22;-1.09323e-21;-1.45285e-21
1.547e-05;6.5501e-14;8.89915e-15;-3.02457e-14;4.15601e-22;-3.63505e-22;-1.10628e-21
1.5538e-05;5.60438e-13;-6.94584e-14;-3.1999e-14;1.02665e-21;8.10472e-22;2.26465e-22
1.5606e-05;1.11019e-12;-1.56693e-13;-3.35685e-14;9.3264e-22;1.59325e-21;1.70256e-21
1.5674e-05;1.7124e-12;-2.5246e-13;-3.49522e-14;4.38174e-23;1.28372e-21;2.15441e-21
1.5742e-05;2.36362e-12;-3.56241e-13;-3.61396e-14;-1.08733e-21;-9.71227e-23;9.69489e-22
1.581e-05;3.0594e-12;-4.6733e-13;-3.70935e-14;-1.57725e-21;-1.67469e-21;-1.27421e-21
1.5878e-05;3.79421e-12;-5.84835e-13;-3.77431e-14;-8.73805e-22;-2.24523e-21;-3.00117e-21
1.5946e-05;4.56153e-12;-7.07689e-13;-3.79968e-14;7.06487e-22;-1.16723e-21;-2.69603e-21
1.6014e-05;5.35382e-12;-8.34674e-13;-3.77667e-14;2.04741e-21;1.02187e-21;-1.54517e-22
1.6082e-05;6.16265e-12;-9.64443e-13;-3.69941e-14;1.98746e-21;2.80969e-21;3.05803e-21
1.615e-05;6.9787e-12;-1.09554e-12;-3.56628e-14;2.78241e-22;2.72516e-21;4.49439e-21
1.6218e-05;7.79191e-12;-1.22641e-12;-3.37917e-14;-2.01326e-21;5.0667e-22;2.62606e-21
1.6286e-05;8.59156e-12;-1.35542e-12;-3.14132e-14;-3.11547e-21;-2.47981e-21;-1.72259e-21
1.6354e-05;9.36641e-12;-1.48086e-12;-2.85478e-14;-1.87909e-21;-4.03616e-21;-5.55774e-21
1.6422e-05;1.01049e-11;-1.60093e-12;-2.51914e-14;1.14188e-21;-2.71854e-21;-5.70201e-21
1.649e-05;1.0795e-11;-1.71383e-12;-2.13199e-14;3.80915e-21;9.08008e-22;-1.32766e-21
1.6558e-05;1.1425e-11;-1.81771e-12;-1.69105e-14;3.86144e-21;4.39161e-21;4.9191e-21
1.6626e-05;1.19828e-11;-1.91072e-12;-1.1963e-14;7.63579e-22;5.01477e-21;8.39261e-21
1.6694e-05;1.24567e-11;-1.99106e-12;-6.50854e-15;-3.52355e-21;1.87198e-21;5.81861e-21
1.6762e-05;1.28351e-11;-2.05695e-12;-5.99055e-16;-5.69962e-21;-3.15848e-21;-1.82127e-21
1.683e-05;1.31072e-11;-2.10667e-12;5.71718e-15;-3.60621e-21;-6.47188e-21;-9.32023e-21
1.6898e-05;1.32624e-11;-2.13855e-12;1.24179e-14;1.78728e-21;-5.28716e-21;-1.06899e-20
1.6966e-05;1.32913e-11;-2.15105e-12;1.95135e-14;6.63329e-21;9.15472e-23;-3.82892e-21
1.7034e-05;1.31851e-11;-2.14271e-12;2.70337e-14;6.87992e-21;6.10015e-21;7.14632e-21
1.7102e-05;1.29362e-11;-2.11226e-12;3.50007e-14;1.57185e-21;8.23544e-21;1.41836e-20
1.717e-05;1.25383e-11;-2.0586e-12;4.34021e-14;-5.85138e-21;4.39182e-21;1.11048e-20
1.7238e-05;1.19863e-11;-1.98088e-12;5.21789e-14;-9.66989e-21;-3.2365e-21;-1.17125e-21
1.7306e-05;1.12765e-11;-1.87847e-12;6.12316e-14;-6.21944e-21;-9.32221e-21;-1.42875e-20
1.7374e-05;1.0407e-11;-1.75101e-12;7.0442e-14;2.78156e-21;-9.09798e-21;-1.80098e-20
1.7442e-05;9.3773e-12;-1.5984e-12;7.96971e-14;1.08231e-20;-2.03135e-21;-8.10185e-21
1.751e-05;8.18884e-12;-1.42083e-12;8.89044e-14;1.12282e-20;7.32087e-21;9.46664e-21
1.7578e-05;6.84486e-12;-1.21874e-12;9.79886e-14;2.59986e-21;1.22164e-20;2.18724e-20
1.7646e-05;5.35047e-12;-9.92909e-13;1.06876e-13;-9.28298e-21;8.56272e-21;1.87067e-20
1.7714e-05;3.71266e-12;-7.44381e-13;1.15474e-13;-1.52001e-20;-1.77594e-21;5.38127e-22
1.7782e-05;1.94032e-12;-4.74496e-13;1.23664e-13;-9.57067e-21;-1.18166e-20;-2.01684e-20
1.785e-05;4.41941e-14;-1.84865e-13;1.3131e-13;4.49469e-21;-1.41678e-20;-2.74762e-20
1.7918e-05;-1.96318e-12;1.22646e-13;1.38281e-13;1.66119e-20;-6.42928e-21;-1.41701e-20
1.7986e-05;-4.06748e-12;4.45923e-13;1.44472e-13;1.67012e-20;6.65258e-21;1.15566e-20
1.8054e-05;-6.25275e-12;7.82622e-13;1.49808e-13;3.278e-21;1.60858e-20;3.0884e-20
1.8122e-05;-8.50147e-12;1.13017e-12;1.54241e-13;-1.42894e-20;1.48149e-20;2.80879e-20
1.819e-05;-1.07947e-11;1.48577e-12;1.57724e-13;-2.21685e-20;2.91356e-21;3.24435e-21
1.8258e-05;-1.31123e-11;1.84644e-12;1.60197e-13;-1.28842e-20;-1.20008e-20;-2.6292e-20
1.8326e-05;-1.54329e-11;2.20903e-12;1.6158e-13;7.82711e-21;-1.96766e-20;-3.7933e-20
1.8394e-05;-1.77344e-11;2.57023e-12;1.61781e-13;2.42551e-20;-1.42519e-20;-2.11554e-20
1.8462e-05;-1.9994e-11;2.92665e-12;1.6071e-13;2.25337e-20;1.4311e-21;1.32035e-20
1.853e-05;-2.21883e-11;3.27481e-12;1.58293e-13;2.24333e-21;1.73157e-20;3.97395e-20
1.8598e-05;-2.42937e-11;3.61117e-12;1.5448e-13;-2.18224e-20;2.26113e-20;3.7326e-20
1.8666e-05;-2.62863e-11;3.93219e-12;1.49247e-13;-3.02664e-20;1.30335e-20;6.01379e-21
1.8734e-05;-2.81427e-11;4.23434e-12;1.42585e-13;-1.46243e-20;-6.01886e-21;-3.15851e-20
1.8802e-05;-2.98396e-11;4.51418e-12;1.34491e-13;1.45263e-20;-2.25555e-20;-4.66498e-20
1.887e-05;-3.13547e-11;4.76837e-12;1.24958e-13;3.43959e-20;-2.5503e-20;-2.64455e-20
1.8938e-05;-3.26662e-11;4.99375e-12;1.13987e-13;2.7644e-20;-1.19195e-20;1.48034e-20
1.9006e-05;-3.37539e-11;5.18735e-12;1.01588e-13;-2.68547e-21;1.0663e-20;4.58144e-20
1.9074e-05;-3.45985e-11;5.34641e-12;8.77949e-14;-3.36589e-20;2.83856e-20;4.21872e-20
1.9142e-05;-3.51826e-11;5.4684e-12;7.26609e-14;-3.95482e-20;2.93853e-20;5.96458e-21
1.921e-05;-3.54908e-11;5.55103e-12;5.62528e-14;-1.29795e-20;1.14056e-20;-3.50921e-20
1.9278e-05;-3.55095e-11;5.5923e-12;3.86413e-14;2.70819e-20;-1.59615e-20;-4.88481e-20
1.9346e-05;-3.52275e-11;5.59051e-12;1.99002e-14;4.85056e-20;-3.61477e-20;-2.43849e-20
1.9414e-05;-3.4636e-11;5.54429e-12;1.13962e-16;3.14837e-20;-3.5278e-20;1.8772e-20
1.9482e-05;-3.37291e-11;5.45263e-12;-2.0615e-14;-1.36851e-20;-1.12646e-20;4.59325e-20
1.955e-05;-3.25033e-11;5.31486e-12;-4.21645e-14;-5.21282e-20;2.33384e-20;3.53529e-20
1.9618e-05;-3.09582e-11;5.13066e-12;-6.43984e-14;-5.09849e-20;4.73631e-20;-3.6344e-21
1.9686e-05;-2.90964e-11;4.90007e-12;-8.71711e-14;-7.00936e-21;4.34831e-20;-3.7971e-20
1.9754e-05;-2.69234e-11;4.6235e-12;-1.10328e-13;4.76899e-20;1.01421e-20;-3.84751e-20
1.9822e-05;-2.44477e-11;4.30174e-12;-1.33702e-13;6.87334e-20;-3.49225e-20;-5.03635e-21
1.989e-05;-2.16812e-11;3.93598e-12;-1.57109e-13;3.50726e-20;-6.33766e-20;3.24038e-20
1.9958e-05;-1.86385e-11;3.52783e-12;-1.80351e-13;-3.11726e-20;-5.35745e-20;3.92561e-20
2.0026e-05;-1.53372e-11;3.07931e-12;-2.03221e-13;-7.86091e-20;-6.2763e-21;7.37313e-21
2.0094e-05;-1.1798e-11;2.59281e-12;-2.25507e-13;-6.60045e-20;5.22051e-20;-3.54276e-20
2.0162e-05;-8.04409e-12;2.07107e-12;-2.46999e-13;2.78511e-21;8.38072e-20;-4.78471e-20
2.023e-05;-4.10155e-12;1.51718e-12;-2.67495e-13;7.75542e-20;6.28811e-20;-1.24517e-20
2.0298e-05;1.25963e-15;9.34538e-13;-2.86811e-13;9.83568e-20;-4.26069e-21;4.44311e-20
2.0366e-05;4.23369e-12;3.26847e-13;-3.04778e-13;4.35274e-20;-7.87467e-20;7.06727e-20
2.0434e-05;8.56306e-12;-3.01896e-13;-3.2124e-13;-4.90623e-20;-1.10977e-19;3.30578e-20
2.0502e-05;1.29549e-11;-9.4743e-13;-3.36035e-13;-1.07214e-19;-7.32129e-20;-4.79673e-20
2.057e-05;1.73734e-11;-1.60526e-12;-3.48989e-13;-7.96502e-20;1.81168e-20;-1.06628e-19
2.0638e-05;2.17813e-11;-2.27068e-12;-3.59922e-13;2.09385e-20;1.07451e-19;-8.28762e-20
2.0706e-05;2.61407e-11;-2.93885e-12;-3.68671e-13;1.22862e-19;1.32909e-19;2.21969e-20
2.0774e-05;3.04133e-11;-3.60479e-12;-3.75109e-13;1.483e-19;6.79719e-20;1.34937e-19
2.0842e-05;3.45603e-11;-4.26343e-12;-3.79142e-13;7.52893e-20;-5.56882e-20;1.5937e-19
2.091e-05;3.85434e-11;-4.90964e-12;-3.80697e-13;-4.01709e-20;-1.62527e-19;5.61961e-20
2.0978e-05;4.23245e-11;-5.53823e-12;-3.79709e-13;-1.02403e-19;-1.79457e-19;-1.1243e-19
2.1046e-05;4.58667e-11;-6.14399e-12;-3.76118e-13;-4.8312e-20;-8.62551e-20;-2.16172e-19
2.1114e-05;4.91341e-11;-6.72176e-12;-3.6987e-13;1.01651e-19;6.40642e-20;-1.52722e-19
2.1182e-05;5.20927e-11;-7.26644e-12;-3.60929e-13;2.55542e-19;1.72446e-19;6.32003e-20
2.125e-05;5.47101e-11;-7.77309e-12;-3.4928e-13;3.19102e-19;1.55528e-19;2.92869e-19
2.1318e-05;5.69566e-11;-8.23696e-12;-3.34939e-13;2.70475e-19;3.87847e-21;3.67016e-19
2.1386e-05;5.88047e-11;-8.65351e-12;-3.1796e-13;1.81571e-19;-2.03168e-19;2.18973e-19
2.1454e-05;6.02301e-11;-9.0185e-12;-2.98439e-13;1.66014e-19;-3.40886e-19;-4.37078e-20
2.1522e-05;6.12113e-11;-9.32796e-12;-2.76509e-13;2.90118e-19;-3.17628e-19;-1.9437e-19
2.159e-05;6.17306e-11;-9.5783e-12;-2.52309e-13;5.13729e-19;-1.38701e-19;-4.14766e-20
2.1658e-05;6.17737e-11;-9.76628e-12;-2.25968e-13;7.06926e-19;8.98618e-20;4.27789e-19
2.1726e-05;6.13301e-11;-9.8891e-12;-1.97598e-13;7.30623e-19;2.27618e-19;1.02927e-18
2.1794e-05;6.03934e-11;-9.94442e-12;-1.67328e-13;5.17881e-19;1.99659e-19;1.51903e-18
2.1862e-05;5.89614e-11;-9.93038e-12;-1.35324e-13;8.86456e-20;6.68574e-20;1.79898e-18
2.193e-05;5.7036e-11;-9.8456e-12;-1.01804e-13;-5.21438e-19;1.66433e-20;2.04261e-18
2.1998e-05;5.46233e-11;-9.68922e-12;-6.70046e-14;-1.37325e-18;2.73908e-19;2.63972e-18
2.2066e-05;5.17338e-11;-9.46089e-12;-3.11553e-14;-2.70233e-18;9.87054e-19;3.98873e-18
2.2134e-05;4.83821e-11;-9.16075e-12;5.53509e-15;-4.9172e-18;2.16827e-18;6.2844e-18
2.2202e-05;4.4587e-11;-8.78947e-12;4.28634e-14;-8.54078e-18;3.73992e-18;9.46647e-18
2.227e-05;4.03715e-11;-8.34826e-12;8.06115e-14;-1.41746e-17;5.67429e-18;1.33898e-17
2.2338e-05;3.57624e-11;-7.83886e-12;1.18545e-13;-2.25666e-17;8.15237e-18;1.812e-17
2.2406e-05;3.07905e-11;-7.26359e-12;1.56427e-13;-3.48068e-17;1.16524e-17;2.41647e-17
2.2474e-05;2.549e-11;-6.62529e-12;1.94034e-13;-5.26092e-17;1.69262e-17;3.24937e-17
2.2542e-05;1.98984e-11;-5.92731e-12;2.31144e-13;-7.86115e-17;2.49031e-17;4.43576e-17
2.261e-05;1.40565e-11;-5.17347e-12;2.67518e-13;-1.16664e-16;3.6632e-17;6.10734e-17
2.2678e-05;8.0077e-12;-4.36808e-12;3.0289e-13;-1.72162e-16;5.33697e-17;8.39919e-17
2.2746e-05;1.79773e-12;-3.51588e-12;3.36984e-13;-2.52518e-16;7.68612e-17;1.14757e-16
2.2814e-05;-4.52552e-12;-2.62205e-12;3.69544e-13;-3.67888e-16;1.0975e-16;1.5578e-16
2.2882e-05;-1.09126e-11;-1.69218e-12;4.00349e-13;-5.32165e-16;1.55995e-16;2.10712e-16
2.295e-05;-1.73126e-11;-7.32152e-13;4.29202e-13;-7.64208e-16;2.21197e-16;2.84717e-16
2.3018e-05;-2.36742e-11;2.51842e-13;4.55904e-13;-1.08922e-15;3.12812e-16;3.84503e-16
2.3086e-05;-2.99452e-11;1.25339e-12;4.80251e-13;-1.54023e-15;4.4038e-16;5.1823e-16
2.3154e-05;-3.60737e-11;2.26586e-12;5.02049e-13;-2.15968e-15;6.15899e-16;6.95535e-16
2.3222e-05;-4.20084e-11;3.2825e-12;5.21137e-13;-3.00123e-15;8.54447e-16;9.27788e-16
2.329e-05;-4.76987e-11;4.29641e-12;5.37392e-13;-4.1317e-15;1.175e-15;1.22853e-15
2.3358e-05;-5.30958e-11;5.30064e-12;5.50716e-13;-5.63313e-15;1.60128e-15;1.61386e-15
2.3426e-05;-5.81525e-11;6.2882e-12;5.6102e-13;-7.6048e-15;2.16242e-15;2.10256e-15
2.3494e-05;-6.28239e-11;7.2521e-12;5.68224e-13;-1.01648e-14;2.89332e-15;2.71574e-15
2.3562e-05;-6.70677e-11;8.18541e-12;5.72272e-13;-1.34513e-14;3.83475e-15;3.47612e-15
2.363e-05;-7.08448e-11;9.08126e-12;5.7314e-13;-1.76227e-14;5.03327e-15;4.40709e-15
2.3698e-05;-7.41194e-11;9.93297e-12;5.70828e-13;-2.28574e-14;6.54115e-15;5.53172e-15
2.3766e-05;-7.68597e-11;1.0734e-11;5.65339e-13;-2.93527e-14;8.41619e-15;6.87175e-15
2.3834e-05;-7.90379e-11;1.14782e-11;5.56669e-13;-3.73216e-14;1.07213e-14;8.44641e-15
2.3902e-05;-8.06307e-11;1.21593e-11;5.44825e-13;-4.699e-14;1.35237e-14;1.0271e-14
2.397e-05;-8.16194e-11;1.27718e-11;5.29852e-13;-5.859e-14;1.68931e-14;1.2355e-14
2.4038e-05;-8.199e-11;1.33103e-11;5.11845e-13;-7.23538e-14;2.08998e-14;1.47001e-14
2.4106e-05;-8.17336e-11;1.37699e-11;4.90943e-13;-8.8504e-14;2.56114e-14;1.72978e-14
2.4174e-05;-8.08466e-11;1.41462e-11;4.67297e-13;-1.07244e-13;3.10901e-14;2.01274e-14
2.4242e-05;-7.93303e-11;1.44353e-11;4.41058e-13;-1.28746e-13;3.73896e-14;2.31543e-14
2.431e-05;-7.71916e-11;1.46338e-11;4.12368e-13;-1.53138e-13;4.45514e-14;2.6329e-14
2.4378e-05;-7.44424e-11;1.4739e-11;3.81375e-13;-1.80492e-13;5.26018e-14;2.95863e-14
2.4446e-05;-7.10998e-11;1.47485e-11;3.48243e-13;-2.10809e-13;6.15482e-14;3.28454e-14
2.4514e-05;-6.71861e-11;1.46607e-11;3.13153e-13;-2.44008e-13;7.13748e-14;3.60105e-14
2.4582e-05;-6.27284e-11;1.44745e-11;2.76307e-13;-2.79911e-13;8.20389e-14;3.89717e-14
2.465e-05;-5.77586e-11;1.41897e-11;2.37929e-13;-3.18235e-13;9.34678e-14;4.16068e-14
2.4718e-05;-5.23129e-11;1.38064e-11;1.98263e-13;-3.58579e-13;1.05555e-13;4.3784e-14
2.4786e-05;-4.64316e-11;1.33255e-11;1.57561e-13;-4.00426e-13;1.1816e-13;4.53647e-14
2.4854e-05;-4.01591e-11;1.27485e-11;1.16064e-13;-4.43128e-13;1.31105e-13;4.62074e-14
2.4922e-05;-3.35432e-11;1.20777e-11;7.398e-14;-4.85916e-13;1.44178e-13;4.61724e-14
2.499e-05;-2.66348e-11;1.13159e-11;3.14893e-14;-5.279e-13;1.5713e-13;4.51255e-14
2.5058e-05;-1.94875e-11;1.04666e-11;-1.12404e-14;-5.68073e-13;1.69675e-13;4.29428e-14
2.5126e-05;-1.21573e-11;9.53395e-12;-5.40312e-14;-6.05325e-13;1.81495e-13;3.95143e-14
2.5194e-05;-4.7017e-12;8.5228e-12;-9.66842e-14;-6.38454e-13;1.92243e-13;3.4747e-14
2.5262e-05;2.82026e-12;7.43853e-12;-1.38989e-13;-6.66182e-13;2.01543e-13;2.85675e-14
2.533e-05;1.03488e-11;6.28714e-12;-1.8074e-13;-6.87177e-13;2.08996e-13;2.09244e-14
2.5398e-05;1.78237e-11;5.07521e-12;-2.21756e-13;-7.00067e-13;2.14189e-13;1.17902e-14
2.5466e-05;2.51852e-11;3.80985e-12;-2.61876e-13;-7.03471e-13;2.16697e-13;1.16274e-15
2.5534e-05;3.23741e-11;2.49864e-12;-3.00953e-13;-6.96018e-13;2.16094e-13;-1.09337e-14
2.5602e-05;3.93325e-11;1.1496e-12;-3.38847e-13;-6.7637e-13;2.11953e-13;-2.44481e-14
2.567e-05;4.60043e-11;-2.28879e-13;-3.75422e-13;-6.43252e-13;2.0386e-13;-3.93024e-14
2.5738e-05;5.23356e-11;-1.62807e-12;-4.10556e-13;-5.95477e-13;1.9142e-13;-5.53928e-14
2.5806e-05;5.82752e-11;-3.03892e-12;-4.44154e-13;-5.31967e-13;1.74265e-13;-7.25895e-14
2.5874e-05;6.37751e-11;-4.45216e-12;-4.76152e-13;-4.51786e-13;1.5206e-13;-9.07372e-14
2.5942e-05;6.8791e-11;-5.85836e-12;-5.06495e-13;-3.54157e-13;1.24522e-13;-1.09655e-13
2.601e-05;7.32823e-11;-7.24799e-12;-5.35131e-13;-2.38495e-13;9.14165e-14;-1.29136e-13
2.6078e-05;7.7213e-11;-8.61149e-12;-5.61993e-13;-1.04425e-13;5.25742e-14;-1.48949e-13
2.6146e-05;8.05514e-11;-9.93927e-12;-5.87015e-13;4.81948e-14;7.89498e-15;-1.68836e-13
2.6214e-05;8.32711e-11;-1.12218e-11;-6.10151e-13;2.19251e-13;-4.26442e-14;-1.88519e-13
2.6282e-05;8.53504e-11;-1.24497e-11;-6.31373e-13;4.08359e-13;-9.89825e-14;-2.07699e-13
2.635e-05;8.67732e-11;-1.36137e-11;-6.50655e-13;6.14846e-13;-1.60969e-13;-2.2606e-13
2.6418e-05;8.75289e-11;-1.47051e-11;-6.67937e-13;8.37741e-13;-2.28359e-13;-2.43275e-13
2.6486e-05;8.76122e-11;-1.57152e-11;-6.83119e-13;1.07577e-12;-3.0081e-13;-2.59007e-13
2.6554e-05;8.70235e-11;-1.66359e-11;-6.9609e-13;1.32734e-12;-3.77879e-13;-2.72917e-13
2.6622e-05;8.5769e-11;-1.74595e-11;-7.06775e-13;1.59056e-12;-4.59029e-13;-2.84668e-13
2.669e-05;8.38601e-11;-1.81786e-11;-7.15151e-13;1.86323e-12;-5.43621e-13;-2.93935e-13
2.6758e-05;8.1314e-11;-1.87869e-11;-7.21227e-13;2.14288e-12;-6.30926e-13;-3.00408e-13
2.6826e-05;7.8153e-11;-1.92782e-11;-7.24998e-13;2.42676e-12;-7.20124e-13;-3.03802e-13
2.6894e-05;7.44042e-11;-1.96475e-11;-7.26407e-13;2.71187e-12;-8.1031e-13;-3.03861e-13
2.6962e-05;7.00997e-11;-1.98904e-11;-7.25356e-13;2.995e-12;-9.00504e-13;-3.00364e-13
2.703e-05;6.5276e-11;-2.00033e-11;-7.21734e-13;3.27274e-12;-9.89653e-13;-2.93127e-13
2.7098e-05;5.99737e-11;-1.99835e-11;-7.15439e-13;3.54153e-12;-1.07664e-12;-2.82007e-13
2.7166e-05;5.42377e-11;-1.9829e-11;-7.06376e-13;3.7977e-12;-1.16032e-12;-2.669e-13
2.7234e-05;4.8116e-11;-1.95391e-11;-6.94435e-13;4.03749e-12;-1.23947e-12;-2.47749e-13
2.7302e-05;4.16594e-11;-1.91137e-11;-6.79484e-13;4.25712e-12;-1.31287e-12;-2.24539e-13
2.737e-05;3.49215e-11;-1.85539e-11;-6.61385e-13;4.45279e-12;-1.37928e-12;-1.97297e-13
2.7438e-05;2.79577e-11;-1.78616e-11;-6.4002e-13;4.62076e-12;-1.43744e-12;-1.66091e-13
2.7506e-05;2.08253e-11;-1.70398e-11;-6.15312e-13;4.75735e-12;-1.48613e-12;-1.31034e-13
2.7574e-05;1.35825e-11;-1.60925e-11;-5.87212e-13;4.85905e-12;-1.52413e-12;-9.22752e-14
2.7642e-05;6.2879e-12;-1.50246e-11;-5.55672e-13;4.92247e-12;-1.55028e-12;-5.00091e-14
2.771e-05;-9.9962e-13;-1.38421e-11;-5.20627e-13;4.94446e-12;-1.56347e-12;-4.47081e-15
2.7778e-05;-8.2219e-12;-1.25518e-11;-4.81999e-13;4.92211e-12;-1.56265e-12;4.40603e-14
2.7846e-05;-1.53217e-11;-1.11612e-11;-4.39728e-13;4.85284e-12;-1.5469e-12;9.52596e-14
2.7914e-05;-2.22432e-11;-9.67894e-12;-3.938e-13;4.73435e-12;-1.51535e-12;1.48756e-13
2.7982e-05;-2.89325e-11;-8.1145e-12;-3.4425e-13;4.56478e-12;-1.4673e-12;2.04131e-13
2.805e-05;-3.5338e-11;-6.47803e-12;-2.91146e-13;4.34267e-12;-1.40217e-12;2.60921e-13
2.8118e-05;-4.1411e-11;-4.78035e-12;-2.34568e-13;4.067e-12;-1.31952e-12;3.18616e-13
2.8186e-05;-4.71058e-11;-3.0328e-12;-1.74607e-13;3.73729e-12;-1.21909e-12;3.76665e-13
2.8254e-05;-5.23804e-11;-1.2472e-12;-1.11375e-13;3.35356e-12;-1.10079e-12;4.34479e-13
2.8322e-05;-5.71965e-11;5.64256e-13;-4.50384e-14;2.9164e-12;-9.6472e-13;4.91437e-13
2.839e-05;-6.15199e-11;2.38904e-12;2.41738e-14;2.42697e-12;-8.11175e-13;5.46895e-13
2.8458e-05;-6.5321e-11;4.2144e-12;9.59738e-14;1.88706e-12;-6.40655e-13;6.00195e-13
2.8526e-05;-6.85747e-11;6.02749e-12;1.7004e-13;1.299e-12;-4.53864e-13;6.50674e-13
2.8594e-05;-7.12608e-11;7.81542e-12;2.46047e-13;6.65774e-13;-2.51718e-13;6.97673e-13
2.8662e-05;-7.33642e-11;9.56543e-12;3.23687e-13;-9.06185e-15;-3.53421e-14;7.4055e-13
2.873e-05;-7.48747e-11;1.12649e-11;4.0266e-13;-7.21371e-13;1.93933e-13;7.78683e-13
2.8798e-05;-7.57871e-11;1.29016e-11;4.82639e-13;-1.46646e-12;4.34573e-13;8.11484e-13
2.8866e-05;-7.61013e-11;1.44636e-11;5.63227e-13;-2.2391e-12;6.84847e-13;8.38402e-13
2.8934e-05;-7.58222e-11;1.59393e-11;6.4393e-13;-3.03359e-12;9.42842e-13;8.58927e-13
2.9002e-05;-7.49597e-11;1.7318e-11;7.24181e-13;-3.84375e-12;1.20647e-12;8.72602e-13
2.907e-05;-7.35283e-11;1.85893e-11;8.03388e-13;-4.66301e-12;1.47349e-12;8.79017e-13
2.9138e-05;-7.15473e-11;1.97437e-11;8.80976e-13;-5.48444e-12;1.74152e-12;8.77819e-13
2.9206e-05;-6.90403e-11;2.07725e-11;9.56382e-13;-6.30081e-12;2.00807e-12;8.68713e-13
2.9274e-05;-6.60348e-11;2.16681e-11;1.02902e-12;-7.10462e-12;2.27054e-12;8.51462e-13
2.9342e-05;-6.25625e-11;2.24235e-11;1.09825e-12;-7.88821e-12;2.52626e-12;8.2589e-13
2.941e-05;-5.86583e-11;2.3033e-11;1.1634e-12;-8.64379e-12;2.77253e-12;7.91891e-13
2.9478e-05;-5.43605e-11;2.3492e-11;1.22383e-12;-9.36348e-12;3.00663e-12;7.49426e-13
2.9546e-05;-4.971e-11;2.37968e-11;1.27899e-12;-1.00395e-11;3.22582e-12;6.98533e-13
2.9614e-05;-4.47504e-11;2.3945e-11;1.3284e-12;-1.0664e-11;3.42744e-12;6.39332e-13
2.9682e-05;-3.9527e-11;2.39351e-11;1.3716e-12;-1.12295e-11;3.60889e-12;5.72025e-13
2.975e-05;-3.40869e-11;2.37669e-11;1.40807e-12;-1.17286e-11;3.76766e-12;4.96905e-13
2.9818e-05;-2.84782e-11;2.34412e-11;1.4372e-12;-1.21542e-11;3.90136e-12;4.14354e-13
2.9886e-05;-2.27498e-11;2.29601e-11;1.45839e-12;-1.24999e-11;4.00779e-12;3.24845e-13
2.9954e-05;-1.69508e-11;2.23263e-11;1.47112e-12;-1.27594e-11;4.08489e-12;2.28943e-13
3.0022e-05;-1.11301e-11;2.15441e-11;1.47498e-12;-1.29271e-11;4.13084e-12;1.273e-13
3.009e-05;-5.33623e-12;2.06183e-11;1.46968e-12;-1.29982e-11;4.14403e-12;2.06484e-14
3.0158e-05;3.83492e-13;1.9555e-11;1.45497e-12;-1.29683e-11;4.12313e-12;-9.01998e-14
3.0226e-05;5.98301e-12;1.8361e-11;1.43063e-12;-1.28341e-11;4.06706e-12;-2.04367e-13
3.0294e-05;1.14181e-11;1.7044e-11;1.39644e-12;-1.25928e-11;3.97504e-12;-3.20918e-13
3.0362e-05;1.66467e-11;1.56125e-11;1.35223e-12;-1.22426e-11;3.84661e-12;-4.3887e-13
3.043e-05;2.16291e-11;1.40757e-11;1.29798e-12;-1.17828e-11;3.68159e-12;-5.57205e-13
3.0498e-05;2.63284e-11;1.24434e-11;1.23379e-12;-1.12132e-11;3.48018e-12;-6.74878e-13
3.0566e-05;3.07109e-11;1.0726e-11;1.15988e-12;-1.0535e-11;3.24288e-12;-7.90826e-13
3.0634e-05;3.4746e-11;8.93456e-12;1.07651e-12;-9.75019e-12;2.97055e-12;-9.03978e-13
3.0702e-05;3.8407e-11;7.08054e-12;9.83968e-13;-8.86168e-12;2.66439e-12;-1.01326e-12
3.077e-05;4.16711e-11;5.1757e-12;8.82523e-13;-7.87348e-12;2.32593e-12;-1.11761e-12
3.0838e-05;4.45193e-11;3.23212e-12;7.72528e-13;-6.79054e-12;1.95706e-12;-1.21598e-12
3.0906e-05;4.69362e-11;1.26209e-12;6.54466e-13;-5.61879e-12;1.55998e-12;-1.30733e-12
3.0974e-05;4.89109e-11;-7.21953e-13;5.28974e-13;-4.36507e-12;1.13723e-12;-1.39068e-12
3.1042e-05;5.04361e-11;-2.70752e-12;3.96794e-13;-3.03716e-12;6.91636e-13;-1.46507e-12
3.111e-05;5.1509e-11;-4.68217e-12;2.58699e-13;-1.64368e-12;2.26327e-13;-1.5296e-12
3.1178e-05;5.21309e-11;-6.63356e-12;1.1545e-13;-1.94074e-13;-2.55304e-13;-1.58341e-12
3.1246e-05;5.23072e-11;-8.54957e-12;-3.2171e-14;1.30146e-12;-7.49614e-13;-1.62575e-12
3.1314e-05;5.20469e-11;-1.04183e-11;-1.83287e-13;2.83203e-12;-1.25274e-12;-1.65592e-12
3.1382e-05;5.13627e-11;-1.22282e-11;-3.36879e-13;4.38615e-12;-1.76063e-12;-1.67332e-12
3.145e-05;5.02708e-11;-1.39679e-11;-4.91812e-13;5.95182e-12;-2.26906e-12;-1.67745e-12
3.1518e-05;4.87912e-11;-1.56266e-11;-6.46931e-13;7.51658e-12;-2.77368e-12;-1.66794e-12
3.1586e-05;4.69467e-11;-1.71941e-11;-8.01145e-13;9.06767e-12;-3.27005e-12;-1.64451e-12
3.1654e-05;4.47633e-11;-1.86607e-11;-9.53431e-13;1.05921e-11;-3.75368e-12;-1.60704e-12
3.1722e-05;4.22692e-11;-2.00172e-11;-1.10276e-12;1.20768e-11;-4.22006e-12;-1.55549e-12
3.179e-05;3.94948e-11;-2.12552e-11;-1.24803e-12;1.35086e-11;-4.66469e-12;-1.48999e-12
3.1858e-05;3.64726e-11;-2.2367e-11;-1.388e-12;1.48746e-11;-5.08316e-12;-1.41078e-12
3.1926e-05;3.32364e-11;-2.33453e-11;-1.52143e-12;1.61621e-11;-5.47115e-12;-1.3182e-12
3.1994e-05;2.98215e-11;-2.4184e-11;-1.64711e-12;1.73586e-11;-5.8245e-12;-1.21275e-12
3.2062e-05;2.62641e-11;-2.48778e-11;-1.76398e-12;1.84522e-11;-6.13926e-12;-1.09503e-12
3.213e-05;2.26008e-11;-2.54221e-11;-1.87111e-12;1.94317e-11;-6.41171e-12;-9.65751e-13
3.2198e-05;1.88684e-11;-2.58136e-11;-1.96759e-12;2.02863e-11;-6.63842e-12;-8.25735e-13
3.2266e-05;1.51034e-11;-2.60494e-11;-2.05246e-12;2.10061e-11;-6.81628e-12;-6.75908e-13
3.2334e-05;1.13417e-11;-2.61279e-11;-2.12475e-12;2.15823e-11;-6.94255e-12;-5.17296e-13
3.2402e-05;7.61835e-12;-2.60482e-11;-2.18353e-12;2.20068e-11;-7.01489e-12;-3.51016e-13
3.247e-05;3.96704e-12;-2.58105e-11;-2.22806e-12;2.22727e-11;-7.0314e-12;-1.78273e-13
3.2538e-05;4.20133e-13;-2.5416e-11;-2.25781e-12;2.23742e-11;-6.99066e-12;-3.52115e-16
3.2606e-05;-2.99194e-12;-2.48667e-11;-2.27244e-12;2.23069e-11;-6.89171e-12;1.81388e-13
3.2674e-05;-6.24092e-12;-2.41656e-11;-2.27166e-12;2.20676e-11;-6.73413e-12;3.65529e-13
3.2742e-05;-9.30099e-12;-2.33167e-11;-2.25515e-12;2.16543e-11;-6.51802e-12;5.506e-13
3.281e-05;-1.21489e-11;-2.23248e-11;-2.22259e-12;2.10666e-11;-6.24404e-12;7.35092e-13
3.2878e-05;-1.47642e-11;-2.11955e-11;-2.17378e-12;2.03056e-11;-5.91336e-12;9.17472e-13
3.2946e-05;-1.7129e-11;-1.99354e-11;-2.1088e-12;1.93737e-11;-5.52773e-12;1.09619e-12
3.3014e-05;-1.92286e-11;-1.85518e-11;-2.02802e-12;1.82748e-11;-5.08942e-12;1.26972e-12
3.3082e-05;-2.10514e-11;-1.70529e-11;-1.93202e-12;1.70143e-11;-4.60123e-12;1.43651e-12
3.315e-05;-2.25891e-11;-1.54476e-11;-1.82143e-12;1.55992e-11;-4.0665e-12;1.59509e-12
3.3218e-05;-2.38366e-11;-1.37454e-11;-1.69679e-12;1.40376e-11;-3.48902e-12;1.744e-12
3.3286e-05;-2.47921e-11;-1.19565e-11;-1.55867e-12;1.23392e-11;-2.87306e-12;1.88185e-12
3.3354e-05;-2.54566e-11;-1.00914e-11;-1.40781e-12;1.05151e-11;-2.22332e-12;2.00733e-12
3.3422e-05;-2.58341e-11;-8.16131e-12;-1.2452e-12;8.57748e-12;-1.54489e-12;2.1192e-12
3.349e-05;-2.59314e-11;-6.17781e-12;-1.0721e-12;6.53973e-12;-8.43192e-13;2.2163e-12
3.3558e-05;-2.5758e-11;-4.15277e-12;-8.89898e-13;4.41635e-12;-1.23952e-13;2.29761e-12
3.3626e-05;-2.5326e-11;-2.09829e-12;-6.99965e-13;2.22281e-12;6.06857e-13;2.36218e-12
3.3694e-05;-2.46499e-11;-2.65671e-14;-5.03617e-13;-2.45669e-14;1.34307e-12;2.4092e-12
3.3762e-05;-2.37463e-11;2.05008e-12;-3.0218e-13;-2.30874e-12;2.07839e-12;2.43801e-12
3.383e-05;-2.26336e-11;4.11928e-12;-9.71045e-14;-4.61206e-12;2.80646e-12;2.44807e-12
3.3898e-05;-2.13316e-11;6.1687e-12;1.09966e-13;-6.91642e-12;3.52088e-12;2.43898e-12
3.3966e-05;-1.98618e-11;8.18613e-12;3.17257e-13;-9.20344e-12;4.21533e-12;2.41053e-12
3.4034e-05;-1.82468e-11;1.01596e-11;5.23013e-13;-1.14546e-11;4.88358e-12;2.36263e-12
3.4102e-05;-1.65103e-11;1.20775e-11;7.25639e-13;-1.36512e-11;5.51959e-12;2.29539e-12
3.417e-05;-1.46763e-11;1.39284e-11;9.23748e-13;-1.57751e-11;6.11754e-12;2.20908e-12
3.4238e-05;-1.27695e-11;1.57014e-11;1.11608e-12;-1.78081e-11;6.67187e-12;2.10412e-12
3.4306e-05;-1.0814e-11;1.73862e-11;1.30134e-12;-1.97327e-11;7.17739e-12;1.98114e-12
3.4374e-05;-8.834e-12;1.89728e-11;1.47814e-12;-2.15322e-11;7.62929e-12;1.84092e-12
3.4442e-05;-6.85314e-12;2.04519e-11;1.645e-12;-2.31903e-11;8.02317e-12;1.68438e-12
3.451e-05;-4.89441e-12;2.1815e-11;1.80046e-12;-2.46921e-11;8.35514e-12;1.51262e-12
3.4578e-05;-2.98004e-12;2.30541e-11;1.94328e-12;-2.60237e-11;8.62179e-12;1.32685e-12
3.4646e-05;-1.13107e-12;2.41622e-11;2.07246e-12;-2.71722e-11;8.82027e-12;1.12846e-12
3.4714e-05;6.32846e-13;2.5133e-11;2.18714e-12;-2.81266e-11;8.94832e-12;9.18906e-13
3.4782e-05;2.29369e-12;2.5961e-11;2.28655e-12;-2.88768e-11;9.00425e-12;6.99799e-13
3.485e-05;3.83516e-12;2.66418e-11;2.36988e-12;-2.94148e-11;8.98701e-12;4.72827e-13
3.4918e-05;5.24266e-12;2.71717e-11;2.43643e-12;-2.9734e-11;8.89618e-12;2.39763e-13
3.4986e-05;6.50339e-12;2.75479e-11;2.48568e-12;-2.98298e-11;8.73196e-12;2.4471e-15
3.5054e-05;7.60642e-12;2.77688e-11;2.51746e-12;-2.9699e-11;8.49519e-12;-2.3723e-13
3.5122e-05;8.54287e-12;2.78334e-11;2.53184e-12;-2.93408e-11;8.18736e-12;-4.77339e-13
3.519e-05;9.30607e-12;2.77418e-11;2.52899e-12;-2.87559e-11;7.81058e-12;-7.15922e-13
3.5258e-05;9.89155e-12;2.74948e-11;2.50897e-12;-2.79471e-11;7.36757e-12;-9.51013e-13
3.5326e-05;1.0297e-11;2.70942e-11;2.47174e-12;-2.69189e-11;6.86161e-12;-1.18065e-12
3.5394e-05;1.05221e-11;2.65424e-11;2.41732e-12;-2.56779e-11;6.29657e-12;-1.4029e-12
3.5462e-05;1.05685e-11;2.5843e-11;2.34597e-12;-2.42323e-11;5.67684e-12;-1.61587e-12
3.553e-05;1.04399e-11;2.50001e-11;2.25833e-12;-2.25922e-11;5.00729e-12;-1.81773e-12
3.5598e-05;1.01418e-11;2.40187e-11;2.15539e-12;-2.07694e-11;4.29323e-12;-2.00675e-12
3.5666e-05;9.68157e-12;2.29044e-11;2.03823e-12;-1.87772e-11;3.5404e-12;-2.18126e-12
3.5734e-05;9.06857e-12;2.16634e-11;1.90787e-12;-1.66305e-11;2.75489e-12;-2.33975e-12
3.5802e-05;8.31366e-12;2.03024e-11;1.76522e-12;-1.43453e-11;1.94309e-12;-2.4808e-12
3.587e-05;7.42902e-12;1.88292e-11;1.61123e-12;-1.19392e-11;1.11166e-12;-2.60315e-12
3.5938e-05;6.42795e-12;1.72517e-11;1.44702e-12;-9.43062e-12;2.67448e-13;-2.70571e-12
3.6006e-05;5.32478e-12;1.55787e-11;1.27395e-12;-6.83896e-12;-5.82555e-13;-2.78754e-12
3.6074e-05;4.13482e-12;1.38193e-11;1.09349e-12;-4.18442e-12;-1.43126e-12;-2.84788e-12
3.6142e-05;2.87428e-12;1.19831e-11;9.07061e-13;-1.48776e-12;-2.27157e-12;-2.88617e-12
3.621e-05;1.56007e-12;1.00799e-11;7.15939e-13;1.22985e-12;-3.09639e-12;-2.90202e-12
3.6278e-05;2.0952e-13;8.12002e-12;5.2129e-13;3.94702e-12;-3.89872e-12;-2.89524e-12
3.6346e-05;-1.15999e-12;6.11414e-12;3.24333e-13;6.64229e-12;-4.67173e-12;-2.8658e-12
3.6414e-05;-2.53122e-12;4.073e-12;1.26482e-13;9.29434e-12;-5.40876e-12;-2.8139e-12
3.6482e-05;-3.88724e-12;2.00756e-12;-7.06546e-14;1.18822e-11;-6.10347e-12;-2.73988e-12
3.655e-05;-5.21145e-12;-7.1163e-14;-2.65403e-13;1.43852e-11;-6.74979e-12;-2.64431e-12
3.6618e-05;-6.4877e-12;-2.15218e-12;-4.56209e-13;1.67836e-11;-7.34206e-12;-2.5279e-12
3.6686e-05;-7.70054e-12;-4.22455e-12;-6.41746e-13;1.90582e-11;-7.87503e-12;-2.39158e-12
3.6754e-05;-8.83538e-12;-6.27743e-12;-8.20878e-13;2.11911e-11;-8.34393e-12;-2.23643e-12
3.6822e-05;-9.87877e-12;-8.30005e-12;-9.92517e-13;2.31653e-11;-8.74452e-12;-2.06366e-12
3.689e-05;-1.08185e-11;-1.02818e-11;-1.15549e-12;2.49652e-11;-9.07309e-12;-1.87469e-12
3.6958e-05;-1.16438e-11;-1.22122e-11;-1.30856e-12;2.65764e-11;-9.32658e-12;-1.67103e-12
3.7026e-05;-1.23451e-11;-1.40813e-11;-1.4505e-12;2.79864e-11;-9.50254e-12;-1.45435e-12
3.7094e-05;-1.29143e-11;-1.58791e-11;-1.58033e-12;2.9184e-11;-9.59917e-12;-1.22643e-12
3.7162e-05;-1.33448e-11;-1.75962e-11;-1.69739e-12;3.01599e-11;-9.61536e-12;-9.89135e-13
3.723e-05;-1.36315e-11;-1.92233e-11;-1.80121e-12;3.09067e-11;-9.55071e-12;-7.44424e-13
3.7298e-05;-1.37712e-11;-2.07517e-11;-1.89136e-12;3.14187e-11;-9.40549e-12;-4.94304e-13
3.7366e-05;-1.37624e-11;-2.21729e-11;-1.96735e-12;3.16921e-11;-9.18069e-12;-2.4082e-13
3.7434e-05;-1.36052e-11;-2.34791e-11;-2.02862e-12;3.17253e-11;-8.87803e-12;1.39606e-14
3.7502e-05;-1.33013e-11;-2.46632e-11;-2.07473e-12;3.15183e-11;-8.49987e-12;2.67972e-13
3.757e-05;-1.28539e-11;-2.57185e-11;-2.10553e-12;3.10733e-11;-8.04928e-12;5.19167e-13
3.7638e-05;-1.22674e-11;-2.6639e-11;-2.12118e-12;3.03943e-11;-7.52996e-12;7.6553e-13
3.7706e-05;-1.15476e-11;-2.74194e-11;-2.12206e-12;2.94873e-11;-6.94623e-12;1.0051e-12
3.7774e-05;-1.0702e-11;-2.80551e-11;-2.10858e-12;2.83599e-11;-6.30298e-12;1.23597e-12
3.7842e-05;-9.73887e-12;-2.85423e-11;-2.0811e-12;2.70215e-11;-5.60563e-12;1.45634e-12
3.791e-05;-8.66798e-12;-2.8878e-11;-2.03993e-12;2.54833e-11;-4.86009e-12;1.66447e-12
3.7978e-05;-7.49977e-12;-2.90598e-11;-1.98549e-12;2.3758e-11;-4.07271e-12;1.85877e-12
3.8046e-05;-6.24537e-12;-2.90863e-11;-1.91846e-12;2.18595e-11;-3.25019e-12;2.03775e-12
3.8114e-05;-4.91649e-12;-2.89569e-11;-1.83978e-12;1.98034e-11;-2.39959e-12;2.20004e-12
3.8182e-05;-3.52537e-12;-2.86717e-11;-1.75055e-12;1.76062e-11;-1.5282e-12;2.34442e-12
3.825e-05;-2.08474e-12;-2.82318e-11;-1.65186e-12;1.52856e-11;-6.43489e-13;2.46984e-12
3.8318e-05;-6.07633e-13;-2.76388e-11;-1.54466e-12;1.28602e-11;2.46927e-13;2.57539e-12
3.8386e-05;8.92826e-13;-2.68955e-11;-1.42978e-12;1.03492e-11;1.13539e-12;2.66036e-12
3.8454e-05;2.40365e-12;-2.60052e-11;-1.30811e-12;7.77275e-12;2.01423e-12;2.72422e-12
3.8522e-05;3.91209e-12;-2.49724e-11;-1.18075e-12;5.15109e-12;2.87588e-12;2.76662e-12
3.859e-05;5.40569e-12;-2.38021e-11;-1.04901e-12;2.5049e-12;3.71289e-12;2.7874e-12
3.8658e-05;6.87222e-12;-2.25001e-11;-9.14283e-13;-1.45054e-13;4.51802e-12;2.78656e-12
3.8726e-05;8.29972e-12;-2.1073e-11;-7.77845e-13;-2.77806e-12;5.28432e-12;2.76431e-12
3.8794e-05;9.67663e-12;-1.9528e-11;-6.40736e-13;-5.37364e-12;6.00516e-12;2.72104e-12
3.8862e-05;1.09919e-11;-1.78732e-11;-5.0385e-13;-7.9117e-12;6.67432e-12;2.6573e-12
3.893e-05;1.22354e-11;-1.61172e-11;-3.68084e-13;-1.03727e-11;7.28601e-12;2.5738e-12
3.8998e-05;1.33974e-11;-1.42692e-11;-2.34458e-13;-1.27378e-11;7.83497e-12;2.47142e-12
3.9066e-05;1.44693e-11;-1.23389e-11;-1.04074e-13;-1.4989e-11;8.31646e-12;2.35114e-12
3.9134e-05;1.54429e-11;-1.03364e-11;2.20204e-14;-1.71093e-11;8.72635e-12;2.21412e-12
3.9202e-05;1.63107e-11;-8.27223e-12;1.42974e-13;-1.90828e-11;9.06113e-12;2.06161e-12
3.927e-05;1.70659e-11;-6.15749e-12;2.58155e-13;-2.0895e-11;9.31792e-12;1.89499e-12
3.9338e-05;1.77026e-11;-4.00352e-12;3.67062e-13;-2.25325e-11;9.49456e-12;1.71572e-12
3.9406e-05;1.82158e-11;-1.82194e-12;4.69197e-13;-2.39835e-11;9.58952e-12;1.52535e-12
3.9474e-05;1.86018e-11;3.75539e-13;5.64007e-13;-2.52378e-11;9.60199e-12;1.32552e-12
3.9542e-05;1.88574e-11;2.57718e-12;6.50928e-13;-2.62866e-11;9.53187e-12;1.11793e-12
3.961e-05;1.89808e-11;4.77124e-12;7.29499e-13;-2.71231e-11;9.37972e-12;9.04315e-13
3.9678e-05;1.89706e-11;6.94603e-12;7.9948e-13;-2.77419e-11;9.14679e-12;6.86459e-13
3.9746e-05;1.88267e-11;9.0899e-12;8.60879e-13;-2.81396e-11;8.835e-12;4.66139e-13
3.9814e-05;1.855e-11;1.11913e-11;9.13869e-13;-2.83144e-11;8.4469e-12;2.4513e-13
3.9882e-05;1.81425e-11;1.32388e-11;9.58658e-13;-2.82665e-11;7.98569e-12;2.51939e-14
3.995e-05;1.76072e-11;1.52214e-11;9.95385e-13;-2.79976e-11;7.45515e-12;-1.91927e-13
4.0018e-05;1.69481e-11;1.71285e-11;1.02413e-12;-2.75114e-11;6.85961e-12;-4.04542e-13
4.0086e-05;1.617e-11;1.89498e-11;1.04505e-12;-2.68133e-11;6.20397e-12;-6.11032e-13
4.0154e-05;1.52782e-11;2.06756e-11;1.05847e-12;-2.59103e-11;5.4936e-12;-8.0987e-13
4.0222e-05;1.42792e-11;2.22965e-11;1.06499e-12;-2.4811e-11;4.73434e-12;-9.99622e-13
4.029e-05;1.31802e-11;2.38036e-11;1.06537e-12;-2.35257e-11;3.93243e-12;-1.17894e-12
4.0358e-05;1.19894e-11;2.51883e-11;1.0604e-12;-2.20659e-11;3.09447e-12;-1.34659e-12
4.0426e-05;1.07157e-11;2.6443e-11;1.05071e-12;-2.04447e-11;2.22736e-12;-1.50143e-12
4.0494e-05;9.36869e-12;2.75605e-11;1.03681e-12;-1.86761e-11;1.33826e-12;-1.64247e-12
4.0562e-05;7.95848e-12;2.85347e-11;1.01923e-12;-1.67756e-11;4.34529e-13;-1.76884e-12
4.063e-05;6.49552e-12;2.93598e-11;9.9857e-13;-1.47594e-11;-4.76367e-13;-1.87982e-12
4.0698e-05;4.99072e-12;3.0031e-11;9.75601e-13;-1.26446e-11;-1.38689e-12;-1.9748e-12
4.0766e-05;3.45539e-12;3.05439e-11;9.5114e-13;-1.0449e-11;-2.2895e-12;-2.05329e-12
4.0834e-05;1.90125e-12;3.08951e-11;9.25909e-13;-8.19091e-12;-3.17671e-12;-2.11495e-12
4.0902e-05;3.40254e-13;3.1082e-11;9.00424e-13;-5.889e-12;-4.04118e-12;-2.15958e-12
4.097e-05;-1.21563e-12;3.11028e-11;8.75035e-13;-3.56221e-12;-4.87572e-12;-2.18715e-12
4.1038e-05;-2.75461e-12;3.09565e-11;8.50053e-13;-1.22955e-12;-5.6734e-12;-2.19775e-12
4.1106e-05;-4.26518e-12;3.06431e-11;8.25904e-13;1.09009e-12;-6.42755e-12;-2.19158e-12
4.1174e-05;-5.73611e-12;3.01632e-11;8.03157e-13;3.37802e-12;-7.13186e-12;-2.169e-12
4.1242e-05;-7.15653e-12;2.95182e-11;7.82403e-13;5.61599e-12;-7.78036e-12;-2.13046e-12
4.131e-05;-8.51595e-12;2.87104e-11;7.64059e-13;7.78625e-12;-8.36751e-12;-2.0766e-12
4.1378e-05;-9.80453e-12;2.77431e-11;7.48223e-13;9.87176e-12;-8.88826e-12;-2.00814e-12
4.1446e-05;-1.10132e-11;2.66205e-11;7.3471e-13;1.18563e-11;-9.33802e-12;-1.92592e-12
4.1514e-05;-1.2134e-11;2.53475e-11;7.23232e-13;1.37246e-11;-9.71277e-12;-1.83085e-12
4.1582e-05;-1.31596e-11;2.393e-11;7.13597e-13;1.54624e-11;-1.0009e-11;-1.72394e-12
4.165e-05;-1.40837e-11;2.23744e-11;7.05772e-13;1.70568e-11;-1.02239e-11;-1.60626e-12
4.1718e-05;-1.4901e-11;2.06881e-11;6.99763e-13;1.84959e-11;-1.03552e-11;-1.47897e-12
4.1786e-05;-1.56068e-11;1.8879e-11;6.95425e-13;1.97694e-11;-1.04014e-11;-1.34331e-12
4.1854e-05;-1.61974e-11;1.69563e-11;6.92329e-13;2.08683e-11;-1.03615e-11;-1.20051e-12
4.1922e-05;-1.66703e-11;1.49294e-11;6.89796e-13;2.17851e-11;-1.02353e-11;-1.05185e-12
4.199e-05;-1.70238e-11;1.28086e-11;6.87053e-13;2.2514e-11;-1.00234e-11;-8.98614e-13
4.2058e-05;-1.72577e-11;1.06046e-11;6.83397e-13;2.30505e-11;-9.72696e-12;-7.42115e-13
4.2126e-05;-1.73726e-11;8.32864e-12;6.78248e-13;2.3392e-11;-9.34792e-12;-5.83674e-13
4.2194e-05;-1.73698e-11;5.99252e-12;6.7109e-13;2.35373e-11;-8.8889e-12;-4.24606e-13
4.2262e-05;-1.72518e-11;3.60851e-12;6.61352e-13;2.34869e-11;-8.35317e-12;-2.66186e-13
4.233e-05;-1.70214e-11;1.18939e-12;6.48335e-13;2.3243e-11;-7.74468e-12;-1.09641e-13
4.2398e-05;-1.66829e-11;-1.2516e-12;6.3124e-13;2.2809e-11;-7.06798e-12;4.38491e-14
4.2466e-05;-1.6241e-11;-3.70098e-12;6.0928e-13;2.21903e-11;-6.3282e-12;1.93146e-13
4.2534e-05;-1.57015e-11;-6.14509e-12;5.81799e-13;2.13933e-11;-5.53101e-12;3.37158e-13
4.2602e-05;-1.50708e-11;-8.57012e-12;5.48321e-13;2.04263e-11;-4.68259e-12;4.74869e-13
4.267e-05;-1.43561e-11;-1.09622e-11;5.08499e-13;1.92985e-11;-3.78958e-12;6.05353e-13
4.2738e-05;-1.35648e-11;-1.33072e-11;4.61987e-13;1.80207e-11;-2.859e-12;7.27787e-13
4.2806e-05;-1.2705e-11;-1.55912e-11;4.08351e-13;1.66046e-11;-1.89821e-12;8.41437e-13
4.2874e-05;-1.1785e-11;-1.78002e-11;3.47077e-13;1.50631e-11;-9.14877e-13;9.45648e-13
4.2942e-05;-1.08136e-11;-1.99206e-11;2.77708e-13;1.34099e-11;8.31185e-14;1.03985e-12
4.301e-05;-9.79996e-12;-2.19391e-11;2.0001e-13;1.16598e-11;1.08772e-12;1.12359e-12
4.3078e-05;-8.75304e-12;-2.38429e-11;1.14056e-13;9.8279e-12;2.09078e-12;1.19653e-12
4.3146e-05;-7.68192e-12;-2.562e-11;2.01491e-14;7.93016e-12;3.08413e-12;1.25843e-12
4.3214e-05;-6.59553e-12;-2.72584e-11;-8.13399e-14;5.98275e-12;4.05966e-12;1.30916e-12
4.3282e-05;-5.50265e-12;-2.87471e-11;-1.90098e-13;4.00218e-12;5.00935e-12;1.34869e-12
4.335e-05;-4.41185e-12;-3.00757e-11;-3.05844e-13;2.00507e-12;5.92539e-12;1.37704e-12
4.3418e-05;-3.33148e-12;-3.12347e-11;-4.28172e-13;8.0096e-15;6.80024e-12;1.39437e-12
4.3486e-05;-2.26957e-12;-3.22158e-11;-5.56401e-13;-1.97254e-12;7.62667e-12;1.40093e-12
4.3554e-05;-1.2337e-12;-3.30115e-11;-6.8955e-13;-3.92042e-12;8.39786e-12;1.39704e-12
4.3622e-05;-2.30899e-13;-3.36154e-11;-8.26471e-13;-5.81987e-12;9.10746e-12;1.38313e-12
4.369e-05;7.32441e-13;-3.40223e-11;-9.66026e-13;-7.65566e-12;9.7496e-12;1.35966e-12
4.3758e-05;1.6506e-12;-3.42279e-11;-1.10716e-12;-9.4132e-12;1.0319e-11;1.32714e-12
4.3826e-05;2.51851e-12;-3.42291e-11;-1.24883e-12;-1.10786e-11;1.08109e-11;1.28618e-12
4.3894e-05;3.33173e-12;-3.40245e-11;-1.38985e-12;-1.2639e-11;1.12214e-11;1.23744e-12
4.3962e-05;4.08649e-12;-3.3614e-11;-1.5288e-12;-1.40823e-11;1.1547e-11;1.18164e-12
4.403e-05;4.7797e-12;-3.29988e-11;-1.66404e-12;-1.53976e-11;1.1785e-11;1.11949e-12
4.4098e-05;5.40907e-12;-3.21813e-11;-1.7939e-12;-1.65749e-11;1.19336e-11;1.05174e-12
4.4166e-05;5.97312e-12;-3.11653e-11;-1.91678e-12;-1.76058e-11;1.19915e-11;9.79122e-13
4.4234e-05;6.47116e-12;-2.99558e-11;-2.03128e-12;-1.84827e-11;1.19583e-11;9.02398e-13
4.4302e-05;6.90325e-12;-2.85592e-11;-2.13606e-12;-1.91997e-11;1.18342e-11;8.22338e-13
4.437e-05;7.27009e-12;-2.69835e-11;-2.22977e-12;-1.97521e-11;1.16202e-11;7.39705e-13
4.4438e-05;7.57308e-12;-2.52378e-11;-2.31089e-12;-2.01364e-11;1.1318e-11;6.55224e-13
4.4506e-05;7.81429e-12;-2.33327e-11;-2.37782e-12;-2.03507e-11;1.09302e-11;5.69587e-13
4.4574e-05;7.99643e-12;-2.12797e-11;-2.42903e-12;-2.03946e-11;1.04598e-11;4.83456e-13
4.4642e-05;8.12285e-12;-1.90913e-11;-2.46318e-12;-2.02687e-11;9.9106e-12;3.97483e-13
4.471e-05;8.19739e-12;-1.6781e-11;-2.4793e-12;-1.99752e-11;9.28694e-12;3.12302e-13
4.4778e-05;8.22429e-12;-1.43633e-11;-2.47666e-12;-1.95177e-11;8.59378e-12;2.28511e-13
4.4846e-05;8.20813e-12;-1.18538e-11;-2.45464e-12;-1.89009e-11;7.83655e-12;1.46654e-13
4.4914e-05;8.15378e-12;-9.26842e-12;-2.4126e-12;-1.8131e-11;7.02118e-12;6.72182e-14
4.4982e-05;8.06635e-12;-6.624e-12;-2.34994e-12;-1.7215e-11;6.15401e-12;-9.35432e-15
4.505e-05;7.95114e-12;-3.93757e-12;-2.2662e-12;-1.61614e-11;5.24172e-12;-8.26596e-14
4.5118e-05;7.81351e-12;-1.22653e-12;-2.16128e-12;-1.49796e-11;4.29132e-12;-1.52336e-13
4.5186e-05;7.65881e-12;1.49149e-12;-2.03543e-12;-1.36799e-11;3.31007e-12;-2.18081e-13
4.5254e-05;7.49232e-12;4.19873e-12;-1.88919e-12;-1.22736e-11;2.30543e-12;-2.79658e-13
4.5322e-05;7.31915e-12;6.87739e-12;-1.7232e-12;-1.07727e-11;1.28495e-12;-3.36893e-13
4.539e-05;7.14422e-12;9.50978e-12;-1.53814e-12;-9.18991e-12;2.56304e-13;-3.89654e-13
4.5458e-05;6.97207e-12;1.20785e-11;-1.33477e-12;-7.5386e-12;-7.72862e-13;-4.3784e-13
4.5526e-05;6.80686e-12;1.45666e-11;-1.11409e-12;-5.83255e-12;-1.79493e-12;-4.81383e-13
4.5594e-05;6.65219e-12;1.69576e-11;-8.77468e-13;-4.08595e-12;-2.80239e-12;-5.20259e-13
4.5662e-05;6.51115e-12;1.92358e-11;-6.26603e-13;-2.31324e-12;-3.7879e-12;-5.54496e-13
4.573e-05;6.38623e-12;2.13862e-11;-3.63447e-13;-5.28989e-13;-4.74434e-12;-5.84163e-13
4.5798e-05;6.27938e-12;2.33949e-11;-9.00355e-14;1.25221e-12;-5.66489e-12;-6.09361e-13
4.5866e-05;6.1919e-12;2.52486e-11;1.91609e-13;3.01588e-12;-6.54303e-12;-6.30205e-13
4.5934e-05;6.1244e-12;2.69354e-11;4.79475e-13;4.74774e-12;-7.37266e-12;-6.46835e-13
4.6002e-05;6.07677e-12;2.84446e-11;7.71453e-13;6.43386e-12;-8.14807e-12;-6.59409e-13
4.607e-05;6.04816e-12;2.97669e-11;1.0652e-12;8.06075e-12;-8.86404e-12;-6.68114e-13
4.6138e-05;6.037e-12;3.08943e-11;1.35807e-12;9.6155e-12;-9.51583e-12;-6.73157e-13
4.6206e-05;6.04109e-12;3.182e-11;1.64723e-12;1.10858e-11;-1.00992e-11;-6.74753e-13
4.6274e-05;6.05761e-12;3.25387e-11;1.92983e-12;1.24602e-11;-1.06106e-11;-6.73124e-13
4.6342e-05;6.08317e-12;3.30468e-11;2.20325e-12;1.3728e-11;-1.10469e-11;-6.68495e-13
4.641e-05;6.11382e-12;3.33419e-11;2.46512e-12;1.48794e-11;-1.14056e-11;-6.61096e-13
4.6478e-05;6.14508e-12;3.34233e-11;2.71319e-12;1.59057e-11;-1.16849e-11;-6.51158e-13
4.6546e-05;6.17208e-12;3.32919e-11;2.94516e-12;1.67991e-11;-1.18834e-11;-6.38912e-13
4.6614e-05;6.18964e-12;3.29498e-11;3.15858e-12;1.75532e-11;-1.20005e-11;-6.24585e-13
4.6682e-05;6.19234e-12;3.24009e-11;3.35094e-12;1.81625e-11;-1.20362e-11;-6.08389e-13
4.675e-05;6.17454e-12;3.165e-11;3.51996e-12;1.86229e-11;-1.19908e-11;-5.90525e-13
4.6818e-05;6.13049e-12;3.07036e-11;3.66373e-12;1.89314e-11;-1.18656e-11;-5.7118e-13
4.6886e-05;6.05435e-12;2.95695e-11;3.78073e-12;1.90864e-11;-1.16622e-11;-5.50525e-13
4.6954e-05;5.94044e-12;2.82566e-11;3.86964e-12;1.90875e-11;-1.13829e-11;-5.28715e-13
4.7022e-05;5.78334e-12;2.67752e-11;3.92923e-12;1.89355e-11;-1.10305e-11;-5.05878e-13
4.709e-05;5.57807e-12;2.51363e-11;3.95829e-12;1.86327e-11;-1.06082e-11;-4.82116e-13
4.7158e-05;5.32017e-12;2.33521e-11;3.95581e-12;1.81822e-11;-1.01198e-11;-4.57502e-13
4.7226e-05;5.00571e-12;2.14353e-11;3.92119e-12;1.75887e-11;-9.56952e-12;-4.3209e-13
4.7294e-05;4.6314e-12;1.93998e-11;3.85427e-12;1.68576e-11;-8.96184e-12;-4.05923e-13
4.7362e-05;4.19463e-12;1.72599e-11;3.75531e-12;1.59958e-11;-8.30175e-12;-3.79035e-13
4.743e-05;3.69361e-12;1.50306e-11;3.62482e-12;1.50109e-11;-7.59448e-12;-3.51445e-13
4.7498e-05;3.12746e-12;1.27271e-11;3.4634e-12;1.39114e-11;-6.84549e-12;-3.23156e-13
4.7566e-05;2.49621e-12;1.03651e-11;3.27181e-12;1.27069e-11;-6.06048e-12;-2.94155e-13
4.7634e-05;1.80084e-12;7.96038e-12;3.05107e-12;1.14077e-11;-5.24529e-12;-2.64425e-13
4.7702e-05;1.04328e-12;5.52884e-12;2.8026e-12;1.00245e-11;-4.40588e-12;-2.33949e-13
4.777e-05;2.26466e-13;3.08631e-12;2.52831e-12;8.56905e-12;-3.54829e-12;-2.02709e-13
4.7838e-05;-6.45684e-13;6.48528e-13;2.23045e-12;7.05317e-12;-2.67856e-12;-1.70684e-13
4.7906e-05;-1.56831e-12;-1.76898e-12;1.91143e-12;5.48928e-12;-1.80272e-12;-1.37847e-13
4.7974e-05;-2.53571e-12;-4.15107e-12;1.57376e-12;3.89001e-12;-9.26716e-13;-1.04177e-13
4.8042e-05;-3.54134e-12;-6.48304e-12;1.21994e-12;2.26816e-12;-5.64117e-14;-6.9657e-14
4.811e-05;-4.57781e-12;-8.7507e-12;8.52638e-13;6.36587e-13;8.02481e-13;-3.42872e-14
4.8178e-05;-5.63682e-12;-1.09404e-11;4.74803e-13;-9.91896e-13;1.64444e-12;1.92143e-15
4.8246e-05;-6.70926e-12;-1.30393e-11;8.96812e-14;-2.60464e-12;2.46415e-12;3.89442e-14
4.8314e-05;-7.78536e-12;-1.50349e-11;-2.99269e-13;-4.18923e-12;3.25659e-12;7.67365e-14
4.8382e-05;-8.85491e-12;-1.69158e-11;-6.88576e-13;-5.7336e-12;4.01701e-12;1.15227e-13
4.845e-05;-9.9074e-12;-1.86713e-11;-1.07492e-12;-7.22607e-12;4.74098e-12;1.54315e-13
4.8518e-05;-1.0932e-11;-2.02914e-11;-1.45519e-12;-8.65548e-12;5.42443e-12;1.93872e-13
4.8586e-05;-1.19177e-11;-2.17675e-11;-1.82634e-12;-1.00113e-11;6.06366e-12;2.3375e-13
4.8654e-05;-1.28533e-11;-2.30916e-11;-2.18527e-12;-1.12836e-11;6.65536e-12;2.73779e-13
4.8722e-05;-1.37278e-11;-2.42569e-11;-2.52876e-12;-1.24631e-11;7.19664e-12;3.13762e-13
4.879e-05;-1.45304e-11;-2.52574e-11;-2.85354e-12;-1.35417e-11;7.68503e-12;3.53476e-13
4.8858e-05;-1.52508e-11;-2.60884e-11;-3.15654e-12;-1.45116e-11;8.11846e-12;3.9267e-13
4.8926e-05;-1.58789e-11;-2.67462e-11;-3.43501e-12;-1.53663e-11;8.49532e-12;4.3107e-13
4.8994e-05;-1.64055e-11;-2.72281e-11;-3.68662e-12;-1.61001e-11;8.81445e-12;4.68391e-13
4.9062e-05;-1.68218e-11;-2.75328e-11;-3.90933e-12;-1.67083e-11;9.0751e-12;5.04329e-13
4.913e-05;-1.71201e-11;-2.766e-11;-4.10123e-12;-1.71871e-11;9.27697e-12;5.38567e-13
4.9198e-05;-1.72934e-11;-2.76104e-11;-4.26051e-12;-1.75339e-11;9.42016e-12;5.70773e-13
4.9266e-05;-1.73362e-11;-2.7386e-11;-4.38549e-12;-1.7747e-11;9.50521e-12;6.00612e-13
4.9334e-05;-1.72438e-11;-2.69895e-11;-4.47489e-12;-1.78259e-11;9.53306e-12;6.27757e-13
4.9402e-05;-1.70126e-11;-2.6425e-11;-4.52791e-12;-1.77711e-11;9.50506e-12;6.51905e-13
4.947e-05;-1.66404e-11;-2.56974e-11;-4.54424e-12;-1.7584e-11;9.42291e-12;6.72791e-13
4.9538e-05;-1.61262e-11;-2.48124e-11;-4.52386e-12;-1.72672e-11;9.28866e-12;6.90182e-13
4.9606e-05;-1.54703e-11;-2.3777e-11;-4.46694e-12;-1.68243e-11;9.10468e-12;7.03869e-13
4.9674e-05;-1.46747e-11;-2.25989e-11;-4.37376e-12;-1.62599e-11;8.87366e-12;7.13662e-13
4.9742e-05;-1.37427e-11;-2.12866e-11;-4.24484e-12;-1.55795e-11;8.59855e-12;7.19385e-13
4.981e-05;-1.26791e-11;-1.98495e-11;-4.08113e-12;-1.47895e-11;8.28255e-12;7.20885e-13
4.9878e-05;-1.14898e-11;-1.82977e-11;-3.88411e-12;-1.38972e-11;7.92905e-12;7.18037e-13
4.9946e-05;-1.01824e-11;-1.66421e-11;-3.65567e-12;-1.29106e-11;7.54164e-12;7.10749e-13
5.0014e-05;-8.76585e-12;-1.48941e-11;-3.398e-12;-1.18384e-11;7.12398e-12;6.98952e-13
5.0082e-05;-7.25024e-12;-1.30657e-11;-3.11339e-12;-1.069e-11;6.67988e-12;6.82592e-13
5.015e-05;-5.64696e-12;-1.11697e-11;-2.80421e-12;-9.47514e-12;6.21318e-12;6.61635e-13
5.0218e-05;-3.96847e-12;-9.21868e-12;-2.47293e-12;-8.20424e-12;5.72774e-12;6.36074e-13
5.0286e-05;-2.22819e-12;-7.226e-12;-2.12229e-12;-6.88792e-12;5.22739e-12;6.05942e-13
5.0354e-05;-4.4035e-13;-5.20506e-12;-1.75534e-12;-5.53715e-12;4.71588e-12;5.71321e-13
5.0422e-05;1.38008e-12;-3.16943e-12;-1.37538e-12;-4.16306e-12;4.1969e-12;5.32332e-13
5.049e-05;3.21752e-12;-1.13274e-12;-9.85874e-13;-2.77686e-12;3.67399e-12;4.89126e-13
5.0558e-05;5.05585e-12;8.9143e-13;-5.90262e-13;-1.38977e-12;3.15054e-12;4.41872e-13
5.0626e-05;6.87854e-12;2.88964e-12;-1.91866e-13;-1.28687e-14;2.6298e-12;3.90759e-13
5.0694e-05;8.66882e-12;4.84861e-12;2.06064e-13;1.34299e-12;2.11478e-12;3.36007e-13
5.0762e-05;1.04099e-11;6.75535e-12;6.00253e-13;2.66728e-12;1.60831e-12;2.77879e-13
5.083e-05;1.20854e-11;8.5972e-12;9.87341e-13;3.94986e-12;1.113e-12;2.16678e-13
5.0898e-05;1.36789e-11;1.0362e-11;1.36393e-12;5.18107e-12;6.31182e-13;1.52745e-13
5.0966e-05;1.51749e-11;1.20381e-11;1.72671e-12;6.35181e-12;1.64978e-13;8.64361e-14
5.1034e-05;1.65582e-11;1.36145e-11;2.07263e-12;7.45364e-12;-2.83762e-13;1.8122e-14
5.1102e-05;1.78144e-11;1.50809e-11;2.3989e-12;8.47884e-12;-7.13453e-13;-5.18138e-14
5.117e-05;1.89299e-11;1.64276e-11;2.70301e-12;9.42047e-12;-1.12278e-12;-1.22962e-13
5.1238e-05;1.98924e-11;1.76459e-11;2.98261e-12;1.02724e-11;-1.51072e-12;-1.94882e-13
5.1306e-05;2.06909e-11;1.8728e-11;3.23541e-12;1.10295e-11;-1.87651e-12;-2.67108e-13
5.1374e-05;2.13158e-11;1.96673e-11;3.45926e-12;1.16873e-11;-2.21965e-12;-3.39173e-13
5.1442e-05;2.17594e-11;2.04578e-11;3.65223e-12;1.22424e-11;-2.53992e-12;-4.10619e-13
5.151e-05;2.20151e-11;2.1095e-11;3.81274e-12;1.26925e-11;-2.83733e-12;-4.81005e-13
5.1578e-05;2.20782e-11;2.15752e-11;3.93967e-12;1.30361e-11;-3.11214e-12;-5.49886e-13
5.1646e-05;2.19455e-11;2.18957e-11;4.03233e-12;1.32727e-11;-3.3648e-12;-6.16794e-13
5.1714e-05;2.16159e-11;2.20551e-11;4.09037e-12;1.3403e-11;-3.59598e-12;-6.81231e-13
5.1782e-05;2.10903e-11;2.20533e-11;4.11367e-12;1.34283e-11;-3.80649e-12;-7.42678e-13
5.185e-05;2.03717e-11;2.18911e-11;4.1023e-12;1.33509e-11;-3.99725e-12;-8.00619e-13
5.1918e-05;1.94655e-11;2.15708e-11;4.05664e-12;1.31742e-11;-4.1693e-12;-8.54564e-13
5.1986e-05;1.83785e-11;2.10956e-11;3.97741e-12;1.29021e-11;-4.32375e-12;-9.04046e-13
5.2054e-05;1.71194e-11;2.04696e-11;3.8657e-12;1.25395e-11;-4.4618e-12;-9.48604e-13
5.2122e-05;1.56986e-11;1.96984e-11;3.7229e-12;1.20919e-11;-4.58464e-12;-9.87769e-13
5.219e-05;1.4128e-11;1.87883e-11;3.5506e-12;1.15655e-11;-4.69353e-12;-1.02107e-12
5.2258e-05;1.24216e-11;1.77469e-11;3.35059e-12;1.09669e-11;-4.7897e-12;-1.04806e-12
5.2326e-05;1.0595e-11;1.65827e-11;3.12481e-12;1.03033e-11;-4.87438e-12;-1.06835e-12
5.2394e-05;8.66528e-12;1.5305e-11;2.87553e-12;9.58226e-12;-4.94877e-12;-1.08162e-12
5.2462e-05;6.65074e-12;1.3924e-11;2.60527e-12;8.8118e-12;-5.01401e-12;-1.08762e-12
5.253e-05;4.57042e-12;1.24508e-11;2.31684e-12;8.00006e-12;-5.07122e-12;-1.08613e-12
5.2598e-05;2.44418e-12;1.08969e-11;2.01318e-12;7.1554e-12;-5.12142e-12;-1.07696e-12
5.2666e-05;2.92609e-13;9.2748e-12;1.69728e-12;6.28626e-12;-5.16553e-12;-1.06e-12
5.2734e-05;-1.86301e-12;7.59714e-12;1.37209e-12;5.40106e-12;-5.20437e-12;-1.03516e-12
5.2802e-05;-4.00091e-12;5.8771e-12;1.04058e-12;4.50816e-12;-5.23861e-12;-1.00246e-12
5.287e-05;-6.09918e-12;4.12814e-12;7.0575e-13;3.61575e-12;-5.26876e-12;-9.62018e-13
5.2938e-05;-8.13618e-12;2.36399e-12;3.70685e-13;2.73183e-12;-5.2952e-12;-9.13992e-13
5.3006e-05;-1.00909e-11;5.98521e-13;3.85172e-14;1.86412e-12;-5.31812e-12;-8.58595e-13
5.3074e-05;-1.1943e-11;-1.15445e-12;-2.87657e-13;1.01999e-12;-5.33758e-12;-7.96067e-13
5.3142e-05;-1.36733e-11;-2.88129e-12;-6.04881e-13;2.06376e-13;-5.35342e-12;-7.2669e-13
5.321e-05;-1.52636e-11;-4.56862e-12;-9.10405e-13;-5.70312e-13;-5.36535e-12;-6.50806e-13
5.3278e-05;-1.66969e-11;-6.20345e-12;-1.2017e-12;-1.30421e-12;-5.37286e-12;-5.68841e-13
5.3346e-05;-1.79578e-11;-7.77313e-12;-1.4764e-12;-1.99007e-12;-5.37532e-12;-4.81298e-13
5.3414e-05;-1.90324e-11;-9.26551e-12;-1.7323e-12;-2.62324e-12;-5.3719e-12;-3.88726e-13
5.3482e-05;-1.99092e-11;-1.06691e-11;-1.96733e-12;-3.19976e-12;-5.36167e-12;-2.91695e-13
5.355e-05;-2.05786e-11;-1.19729e-11;-2.17966e-12;-3.71636e-12;-5.34352e-12;-1.90787e-13
5.3618e-05;-2.10332e-11;-1.31672e-11;-2.36778e-12;-4.17056e-12;-5.31621e-12;-8.66269e-14
5.3686e-05;-2.12676e-11;-1.42427e-11;-2.53055e-12;-4.56058e-12;-5.27837e-12;2.00924e-14
5.3754e-05;-2.12788e-11;-1.51913e-11;-2.66718e-12;-4.88542e-12;-5.22852e-12;1.28594e-13
5.3822e-05;-2.10655e-11;-1.60057e-11;-2.77708e-12;-5.14473e-12;-5.16509e-12;2.38047e-13
5.389e-05;-2.06294e-11;-1.66798e-11;-2.85982e-12;-5.33886e-12;-5.08641e-12;3.47603e-13
5.3958e-05;-1.99745e-11;-1.72086e-11;-2.91513e-12;-5.4688e-12;-4.99079e-12;4.56428e-13
5.4026e-05;-1.91074e-11;-1.75884e-11;-2.943e-12;-5.53623e-12;-4.87649e-12;5.63692e-13
5.4094e-05;-1.80369e-11;-1.78166e-11;-2.94381e-12;-5.54347e-12;-4.74175e-12;6.68558e-13
5.4162e-05;-1.67741e-11;-1.78918e-11;-2.91826e-12;-5.4934e-12;-4.58485e-12;7.70173e-13
5.423e-05;-1.53319e-11;-1.78141e-11;-2.86735e-12;-5.38947e-12;-4.40413e-12;8.6769e-13
5.4298e-05;-1.37254e-11;-1.75845e-11;-2.7922e-12;-5.23564e-12;-4.19802e-12;9.60296e-13
5.4366e-05;-1.19714e-11;-1.72055e-11;-2.69407e-12;-5.03631e-12;-3.96508e-12;1.04723e-12
5.4434e-05;-1.00886e-11;-1.66807e-11;-2.57437e-12;-4.79631e-12;-3.70401e-12;1.1278e-12
5.4502e-05;-8.09717e-12;-1.6015e-11;-2.43479e-12;-4.52082e-12;-3.41372e-12;1.20134e-12
5.457e-05;-6.01882e-12;-1.52144e-11;-2.27732e-12;-4.21532e-12;-3.09332e-12;1.26722e-12
5.4638e-05;-3.87623e-12;-1.4286e-11;-2.10423e-12;-3.88548e-12;-2.74215e-12;1.32486e-12
5.4706e-05;-1.69288e-12;-1.32377e-11;-1.91783e-12;-3.53714e-12;-2.35984e-12;1.37372e-12
5.4774e-05;5.07228e-13;-1.20788e-11;-1.7204e-12;-3.17618e-12;-1.94629e-12;1.41328e-12
5.4842e-05;2.69981e-12;-1.0819e-11;-1.51413e-12;-2.80851e-12;-1.50174e-12;1.44312e-12
5.491e-05;4.8605e-12;-9.46921e-12;-1.30112e-12;-2.43999e-12;-1.02674e-12;1.46291e-12
5.4978e-05;6.96504e-12;-8.04082e-12;-1.08356e-12;-2.07635e-12;-5.22211e-13;1.47241e-12
5.5046e-05;8.9896e-12;-6.54601e-12;-8.6372e-13;-1.72316e-12;1.06017e-14;1.47143e-12
5.5114e-05;1.0911e-11;-4.99745e-12;-6.43938e-13;-1.38578e-12;5.70073e-13;1.45985e-12
5.5182e-05;1.27071e-11;-3.40823e-12;-4.26486e-13;-1.06929e-12;1.15421e-12;1.43761e-12
5.525e-05;1.43569e-11;-1.79171e-12;-2.13492e-13;-7.78401e-13;1.76063e-12;1.40468e-12
5.5318e-05;1.58412e-11;-1.61469e-13;-6.91157e-15;-5.17424e-13;2.38658e-12;1.36116e-12
5.5386e-05;1.71423e-11;1.46886e-12;1.91439e-13;-2.9018e-13;3.02896e-12;1.30726e-12
5.5454e-05;1.82441e-11;3.08565e-12;3.79834e-13;-9.99961e-14;3.68433e-12;1.24329e-12
5.5522e-05;1.9133e-11;4.67537e-12;5.56636e-13;5.03261e-14;4.34895e-12;1.1696e-12
5.559e-05;1.97971e-11;6.22474e-12;7.20349e-13;1.58545e-13;5.01875e-12;1.08662e-12
5.5658e-05;2.02272e-11;7.72082e-12;8.697e-13;2.23016e-13;5.6894e-12;9.94811e-13
5.5726e-05;2.04163e-11;9.15114e-12;1.0037e-12;2.42709e-13;6.35629e-12;8.94768e-13
5.5794e-05;2.03603e-11;1.05038e-11;1.12164e-12;2.17216e-13;7.01458e-12;7.87187e-13
5.5862e-05;2.00578e-11;1.17674e-11;1.22302e-12;1.46716e-13;7.65928e-12;6.72861e-13
5.593e-05;1.951e-11;1.29314e-11;1.30748e-12;3.19502e-14;8.28524e-12;5.52628e-13
5.5998e-05;1.87212e-11;1.39859e-11;1.37477e-12;-1.25784e-13;8.88724e-12;4.27332e-13
5.6066e-05;1.76981e-11;1.49219e-11;1.42478e-12;-3.24627e-13;9.45997e-12;2.97824e-13
5.6134e-05;1.64502e-11;1.57314e-11;1.45766e-12;-5.62144e-13;9.99809e-12;1.64983e-13
5.6202e-05;1.49894e-11;1.64075e-11;1.47384e-12;-8.35332e-13;1.04963e-11;2.97377e-14
5.627e-05;1.33303e-11;1.69441e-11;1.47402e-12;-1.14065e-12;1.09495e-11;-1.06939e-13
5.6338e-05;1.149e-11;1.73363e-11;1.45905e-12;-1.47408e-12;1.13525e-11;-2.44057e-13
5.6406e-05;9.48788e-12;1.75804e-11;1.42985e-12;-1.83115e-12;1.17005e-11;-3.80629e-13
5.6474e-05;7.34533e-12;1.76736e-11;1.38743e-12;-2.20698e-12;1.19889e-11;-5.15685e-13
5.6542e-05;5.08522e-12;1.76146e-11;1.33291e-12;-2.59634e-12;1.22132e-11;-6.48252e-13
5.661e-05;2.73188e-12;1.74033e-11;1.26751e-12;-2.99367e-12;1.23695e-11;-7.77341e-13
5.6678e-05;3.10906e-13;1.70406e-11;1.19261e-12;-3.39316e-12;1.24542e-11;-9.01946e-13
5.6746e-05;-2.15098e-12;1.65285e-11;1.10967e-12;-3.78885e-12;1.2464e-11;-1.02106e-12
5.6814e-05;-4.62616e-12;1.58704e-11;1.02015e-12;-4.17473e-12;1.23962e-11;-1.1337e-12
5.6882e-05;-7.08644e-12;1.50706e-11;9.25518e-13;-4.54476e-12;1.22485e-11;-1.23897e-12
5.695e-05;-9.5035e-12;1.41345e-11;8.2722e-13;-4.89292e-12;1.20192e-11;-1.33604e-12
5.7018e-05;-1.18492e-11;1.30689e-11;7.26724e-13;-5.21328e-12;1.17073e-11;-1.42418e-12
5.7086e-05;-1.40961e-11;1.18817e-11;6.25517e-13;-5.50005e-12;1.13122e-11;-1.50272e-12
5.7154e-05;-1.62173e-11;1.05814e-11;5.25058e-13;-5.74762e-12;1.0834e-11;-1.57106e-12
5.7222e-05;-1.81873e-11;9.17756e-12;4.26715e-13;-5.95065e-12;1.02736e-11;-1.62865e-12
5.729e-05;-1.99815e-11;7.68063e-12;3.31707e-13;-6.10414e-12;9.63253e-12;-1.67502e-12
5.7358e-05;-2.15771e-11;6.10185e-12;2.41109e-13;-6.20347e-12;8.91294e-12;-1.70984e-12
5.7426e-05;-2.29528e-11;4.45334e-12;1.55901e-13;-6.24446e-12;8.11777e-12;-1.73283e-12
5.7494e-05;-2.40898e-11;2.74794e-12;7.70072e-14;-6.22344e-12;7.25064e-12;-1.74382e-12
5.7562e-05;-2.49717e-11;9.99057e-13;5.28185e-15;-6.13728e-12;6.31588e-12;-1.74267e-12
5.763e-05;-2.55847e-11;-7.79498e-13;-5.85615e-14;-5.98347e-12;5.3185e-12;-1.72929e-12
5.7698e-05;-2.59179e-11;-2.5736e-12;-1.14032e-13;-5.76018e-12;4.26416e-12;-1.70364e-12
5.7766e-05;-2.59628e-11;-4.36883e-12;-1.60873e-13;-5.46627e-12;3.15916e-12;-1.66582e-12
5.7834e-05;-2.57142e-11;-6.15045e-12;-1.98986e-13;-5.10138e-12;2.01036e-12;-1.61604e-12
5.7902e-05;-2.51696e-11;-7.90359e-12;-2.28316e-13;-4.66586e-12;8.25153e-13;-1.55464e-12
5.797e-05;-2.43297e-11;-9.6133e-12;-2.48812e-13;-4.1608e-12;-3.88577e-13;-1.48205e-12
5.8038e-05;-2.31985e-11;-1.12649e-11;-2.60491e-13;-3.58802e-12;-1.62253e-12;-1.39873e-12
5.8106e-05;-2.17831e-11;-1.28439e-11;-2.63582e-13;-2.95012e-12;-2.86803e-12;-1.30523e-12
5.8174e-05;-2.00938e-11;-1.43365e-11;-2.58616e-13;-2.25047e-12;-4.11616e-12;-1.20214e-12
5.8242e-05;-1.8144e-11;-1.57292e-11;-2.46372e-13;-1.49323e-12;-5.35775e-12;-1.09017e-12
5.831e-05;-1.59499e-11;-1.70092e-11;-2.27714e-13;-6.83272e-13;-6.58352e-12;-9.70071e-13
5.8378e-05;-1.35304e-11;-1.81642e-11;-2.03429e-13;1.73827e-13;-7.78414e-12;-8.42662e-13
5.8446e-05;-1.0907e-11;-1.91828e-11;-1.742e-13;1.07185e-12;-8.95026e-12;-7.08782e-13
5.8514e-05;-8.10396e-12;-2.00546e-11;-1.40716e-13;2.00394e-12;-1.00727e-11;-5.6929e-13
5.8582e-05;-5.14761e-12;-2.07703e-11;-1.03826e-13;2.96268e-12;-1.11425e-11;-4.25073e-13
5.865e-05;-2.06662e-12;-2.13219e-11;-6.45889e-14;3.94012e-12;-1.21509e-11;-2.77069e-13
5.8718e-05;1.1085e-12;-2.17026e-11;-2.41871e-14;4.92786e-12;-1.30897e-11;-1.26261e-13
5.8786e-05;4.34578e-12;-2.19069e-11;1.62507e-14;5.9172e-12;-1.3951e-11;2.63228e-14
5.8854e-05;7.61216e-12;-2.19306e-11;5.57757e-14;6.89916e-12;-1.47275e-11;1.79633e-13
5.8922e-05;1.08739e-11;-2.17708e-11;9.36074e-14;7.86459e-12;-1.54125e-11;3.32614e-13
5.899e-05;1.40968e-11;-2.14263e-11;1.28994e-13;8.80425e-12;-1.59999e-11;4.84226e-13
5.9058e-05;1.72465e-11;-2.08977e-11;1.61051e-13;9.70884e-12;-1.64847e-11;6.33455e-13
5.9126e-05;2.02886e-11;-2.01869e-11;1.88714e-13;1.05691e-11;-1.68621e-11;7.79305e-13
5.9194e-05;2.31892e-11;-1.92976e-11;2.10853e-13;1.13759e-11;-1.71287e-11;9.20783e-13
5.9262e-05;2.59152e-11;-1.8235e-11;2.26499e-13;1.21204e-11;-1.72815e-11;1.05689e-12
5.933e-05;2.84348e-11;-1.70057e-11;2.35024e-13;1.27941e-11;-1.73187e-11;1.18663e-12
5.9398e-05;3.07183e-11;-1.5618e-11;2.36141e-13;1.33888e-11;-1.72393e-11;1.30903e-12
5.9466e-05;3.27378e-11;-1.40816e-11;2.29726e-13;1.3897e-11;-1.70431e-11;1.42317e-12
5.9534e-05;3.44679e-11;-1.24075e-11;2.156e-13;1.43116e-11;-1.67311e-11;1.52823e-12
5.9602e-05;3.58852e-11;-1.06082e-11;1.93443e-13;1.46262e-11;-1.6305e-11;1.62339e-12
5.967e-05;3.69693e-11;-8.69739e-12;1.62923e-13;1.48353e-11;-1.57675e-11;1.70789e-12
5.9738e-05;3.77028e-11;-6.68992e-12;1.23937e-13;1.49342e-11;-1.51222e-11;1.78098e-12
5.9806e-05;3.80713e-11;-4.60161e-12;7.67745e-14;1.49191e-11;-1.43734e-11;1.842e-12
5.9874e-05;3.80648e-11;-2.44914e-12;2.20783e-14;1.47871e-11;-1.35263e-11;1.89038e-12
5.9942e-05;3.7677e-11;-2.49891e-13;-3.93929e-14;1.45365e-11;-1.25868e-11;1.92569e-12
6.001e-05;3.69053e-11;1.97807e-12;-1.06997e-13;1.41664e-11;-1.15618e-11;1.94764e-12
6.0078e-05;3.57513e-11;4.21613e-12;-1.80257e-13;1.36772e-11;-1.04584e-11;1.95598e-12
6.0146e-05;3.42202e-11;6.44537e-12;-2.5868e-13;1.30701e-11;-9.28454e-12;1.95054e-12
6.0214e-05;3.23207e-11;8.64682e-12;-3.4147e-13;1.23476e-11;-8.0487e-12;1.93118e-12
6.0282e-05;3.00656e-11;1.08016e-11;-4.2737e-13;1.15133e-11;-6.75973e-12;1.8979e-12
6.035e-05;2.74719e-11;1.28912e-11;-5.14761e-13;1.05719e-11;-5.42687e-12;1.8508e-12
6.0418e-05;2.45604e-11;1.48973e-11;-6.01973e-13;9.529e-12;-4.05968e-12;1.79012e-12
6.0486e-05;2.13557e-11;1.68023e-11;-6.87585e-13;8.39136e-12;-2.66797e-12;1.71619e-12
6.0554e-05;1.78857e-11;1.85891e-11;-7.705e-13;7.16663e-12;-1.26169e-12;1.62941e-12
6.0622e-05;1.4181e-11;2.02417e-11;-8.49759e-13;5.86343e-12;1.49152e-13;1.53023e-12
6.069e-05;1.02746e-11;2.17452e-11;-9.24252e-13;4.49128e-12;1.55453e-12;1.4192e-12
6.0758e-05;6.20186e-12;2.30858e-11;-9.92565e-13;3.06052e-12;2.94455e-12;1.29702e-12
6.0826e-05;2.00057e-12;2.42509e-11;-1.05309e-12;1.58219e-12;4.30946e-12;1.16449e-12
6.0894e-05;-2.28938e-12;2.52293e-11;-1.10433e-12;6.78987e-14;5.63975e-12;1.02257e-12
6.0962e-05;-6.62646e-12;2.60115e-11;-1.14511e-12;-1.47025e-12;6.92619e-12;8.72262e-13
6.103e-05;-1.09683e-11;2.65893e-11;-1.17458e-12;-3.01973e-12;8.15996e-12;7.14644e-13
6.1098e-05;-1.52723e-11;2.69563e-11;-1.19205e-12;-4.56765e-12;9.33265e-12;5.50837e-13
6.1166e-05;-1.94962e-11;2.71079e-11;-1.19671e-12;-6.10092e-12;1.04364e-11;3.82028e-13
6.1234e-05;-2.35982e-11;2.70409e-11;-1.18761e-12;-7.60639e-12;1.1464e-11;2.09487e-13
6.1302e-05;-2.75371e-11;2.67542e-11;-1.16383e-12;-9.07101e-12;1.24087e-11;3.45397e-14
6.137e-05;-3.12725e-11;2.62483e-11;-1.12478e-12;-1.0482e-11;1.32646e-11;-1.41462e-13
6.1438e-05;-3.47652e-11;2.55257e-11;-1.07033e-12;-1.18267e-11;1.40262e-11;-3.17177e-13
6.1506e-05;-3.79784e-11;2.45907e-11;-1.00076e-12;-1.3093e-11;1.46892e-11;-4.91291e-13
6.1574e-05;-4.08774e-11;2.34496e-11;-9.1656e-13;-1.42693e-11;1.52498e-11;-6.625e-13
6.1642e-05;-4.34311e-11;2.21102e-11;-8.18204e-13;-1.53446e-11;1.57051e-11;-8.29499e-13
6.171e-05;-4.56111e-11;2.05821e-11;-7.06126e-13;-1.63086e-11;1.6053e-11;-9.90976e-13
6.1778e-05;-4.73928e-11;1.88767e-11;-5.80867e-13;-1.7152e-11;1.62923e-11;-1.14562e-12
6.1846e-05;-4.87547e-11;1.70068e-11;-4.43286e-13;-1.78666e-11;1.64225e-11;-1.29216e-12
6.1914e-05;-4.96788e-11;1.49865e-11;-2.9468e-13;-1.8445e-11;1.6444e-11;-1.42937e-12
6.1982e-05;-5.01516e-11;1.28315e-11;-1.36696e-13;-1.88812e-11;1.63581e-11;-1.55612e-12
6.205e-05;-5.01635e-11;1.05587e-11;2.89012e-14;-1.91701e-11;1.6167e-11;-1.67137e-12
6.2118e-05;-4.971e-11;8.18601e-12;2.00442e-13;-1.9308e-11;1.58734e-11;-1.77413e-12
6.2186e-05;-4.87909e-11;5.73205e-12;3.76385e-13;-1.92926e-11;1.5481e-11;-1.86351e-12
6.2254e-05;-4.74108e-11;3.21619e-12;5.55163e-13;-1.9123e-11;1.49943e-11;-1.93869e-12
6.2322e-05;-4.55782e-11;6.58345e-13;7.34959e-13;-1.87995e-11;1.44182e-11;-1.99897e-12
6.239e-05;-4.3306e-11;-1.92114e-12;9.13617e-13;-1.8324e-11;1.37585e-11;-2.04382e-12
6.2458e-05;-4.06111e-11;-4.50159e-12;1.08877e-12;-1.76995e-11;1.30213e-11;-2.07287e-12
6.2526e-05;-3.75146e-11;-7.0622e-12;1.25811e-12;-1.69304e-11;1.22136e-11;-2.08588e-12
6.2594e-05;-3.4042e-11;-9.58223e-12;1.41956e-12;-1.60226e-11;1.13425e-11;-2.08276e-12
6.2662e-05;-3.02229e-11;-1.20413e-11;1.57135e-12;-1.4983e-11;1.04157e-11;-2.06347e-12
6.273e-05;-2.60905e-11;-1.44194e-11;1.71176e-12;-1.38199e-11;9.44091e-12;-2.02812e-12
6.2798e-05;-2.16809e-11;-1.66972e-11;1.839e-12;-1.25428e-11;8.42633e-12;-1.97691e-12
6.2866e-05;-1.7033e-11;-1.88561e-11;1.9511e-12;-1.1162e-11;7.38011e-12;-1.91023e-12
6.2934e-05;-1.21879e-11;-2.08783e-11;2.04611e-12;-9.68904e-12;6.31051e-12;-1.82862e-12
6.3002e-05;-7.18909e-12;-2.27471e-11;2.12235e-12;-8.13613e-12;5.22572e-12;-1.73275e-12
6.307e-05;-2.08177e-12;-2.44467e-11;2.17856e-12;-6.51631e-12;4.13387e-12;-1.62339e-12
6.3138e-05;3.08717e-12;-2.5963e-11;2.21394e-12;-4.84326e-12;3.04286e-12;-1.50141e-12
6.3206e-05;8.26992e-12;-2.72831e-11;2.22787e-12;-3.13117e-12;1.96035e-12;-1.36776e-12
6.3274e-05;1.34183e-11;-2.83961e-11;2.2197e-12;-1.39462e-12;8.93694e-13;-1.22348e-12
6.3342e-05;1.84845e-11;-2.92926e-11;2.18868e-12;3.51524e-13;-1.50144e-13;-1.06979e-12
6.341e-05;2.3421e-11;-2.99648e-11;2.13418e-12;2.0923e-12;-1.16462e-12;-9.0801e-13
6.3478e-05;2.81815e-11;-3.04065e-11;2.05598e-12;3.81277e-12;-2.14363e-12;-7.39548e-13
6.3546e-05;3.2721e-11;-3.06136e-11;1.95445e-12;5.49814e-12;-3.0816e-12;-5.65841e-13
6.3614e-05;3.69962e-11;-3.05839e-11;1.83043e-12;7.13388e-12;-3.97349e-12;-3.88318e-13
6.3682e-05;4.0966e-11;-3.03171e-11;1.68497e-12;8.70582e-12;-4.81486e-12;-2.0841e-13
6.375e-05;4.45921e-11;-2.9815e-11;1.51906e-12;1.02003e-11;-5.60186e-12;-2.7576e-14
6.3818e-05;4.78394e-11;-2.90812e-11;1.33367e-12;1.16043e-11;-6.33129e-12;1.52669e-13
6.3886e-05;5.06762e-11;-2.8121e-11;1.12995e-12;1.29057e-11;-7.00054e-12;3.30779e-13
6.3954e-05;5.30745e-11;-2.69417e-11;9.09477e-13;1.40932e-11;-7.60765e-12;5.05223e-13
6.4022e-05;5.50103e-11;-2.55522e-11;6.74353e-13;1.51564e-11;-8.15125e-12;6.74542e-13
6.409e-05;5.64641e-11;-2.39632e-11;4.27007e-13;1.60862e-11;-8.63061e-12;8.37365e-13
6.4158e-05;5.74205e-11;-2.21871e-11;1.69916e-13;1.68746e-11;-9.04562e-12;9.92405e-13
6.4226e-05;5.7869e-11;-2.02378e-11;-9.4567e-14;1.75149e-11;-9.3967e-12;1.13844e-12
6.4294e-05;5.78035e-11;-1.81305e-11;-3.64181e-13;1.80017e-11;-9.68482e-12;1.27429e-12
6.4362e-05;5.72229e-11;-1.58816e-11;-6.36566e-13;1.83308e-11;-9.91141e-12;1.39887e-12
6.443e-05;5.61308e-11;-1.35088e-11;-9.09075e-13;1.84998e-11;-1.00783e-11;1.51122e-12
6.4498e-05;5.45357e-11;-1.10305e-11;-1.17876e-12;1.85073e-11;-1.01878e-11;1.61049e-12
6.4566e-05;5.2451e-11;-8.4661e-12;-1.44254e-12;1.83536e-11;-1.02425e-11;1.69597e-12
6.4634e-05;4.98946e-11;-5.83589e-12;-1.69745e-12;1.80403e-11;-1.02452e-11;1.76708e-12
6.4702e-05;4.68887e-11;-3.16059e-12;-1.94084e-12;1.75705e-11;-1.01991e-11;1.82333e-12
6.477e-05;4.34595e-11;-4.61326e-13;-2.17036e-12;1.69486e-11;-1.01075e-11;1.86435e-12
6.4838e-05;3.96369e-11;2.24075e-12;-2.38379e-12;1.61804e-11;-9.97368e-12;1.88987e-12
6.4906e-05;3.54545e-11;4.92458e-12;-2.57883e-12;1.52729e-11;-9.80122e-12;1.89976e-12
6.4974e-05;3.09495e-11;7.56933e-12;-2.75306e-12;1.42346e-11;-9.59362e-12;1.89402e-12
6.5042e-05;2.61621e-11;1.01545e-11;-2.90404e-12;1.30749e-11;-9.3544e-12;1.87285e-12
6.511e-05;2.11355e-11;1.26599e-11;-3.02959e-12;1.18046e-11;-9.087e-12;1.83661e-12
6.5178e-05;1.59146e-11;1.50663e-11;-3.12799e-12;1.04351e-11;-8.79476e-12;1.78582e-12
6.5246e-05;1.0546e-11;1.73552e-11;-3.19805e-12;8.97876e-12;-8.48091e-12;1.72109e-12
6.5314e-05;5.07741e-12;1.95094e-11;-3.23891e-12;7.44886e-12;-8.14848e-12;1.64312e-12
6.5382e-05;-4.42631e-13;2.15126e-11;-3.24984e-12;5.85916e-12;-7.80034e-12;1.55269e-12
6.545e-05;-5.96502e-12;2.33501e-11;-3.23008e-12;4.224e-12;-7.43913e-12;1.45073e-12
6.5518e-05;-1.14405e-11;2.50082e-11;-3.179e-12;2.55805e-12;-7.06724e-12;1.33826e-12
6.5586e-05;-1.68201e-11;2.64747e-11;-3.09629e-12;8.76236e-13;-6.68685e-12;1.21644e-12
6.5654e-05;-2.20559e-11;2.77391e-11;-2.98222e-12;-8.06481e-13;-6.29987e-12;1.08645e-12
6.5722e-05;-2.71016e-11;2.87928e-11;-2.83762e-12;-2.47516e-12;-5.90797e-12;9.4952e-13
6.579e-05;-3.19128e-11;2.96285e-11;-2.66373e-12;-4.11502e-12;-5.51256e-12;8.06856e-13
6.5858e-05;-3.64478e-11;3.02411e-11;-2.4619e-12;-5.71158e-12;-5.11479e-12;6.5972e-13
6.5926e-05;-4.0667e-11;3.0627e-11;-2.23347e-12;-7.25076e-12;-4.71553e-12;5.09419e-13
6.5994e-05;-4.45338e-11;3.07846e-11;-1.9799e-12;-8.71907e-12;-4.31541e-12;3.57299e-13
6.6062e-05;-4.80145e-11;3.0714e-11;-1.70297e-12;-1.01037e-11;-3.91483e-12;2.04702e-13
6.613e-05;-5.10792e-11;3.04175e-11;-1.405e-12;-1.13928e-11;-3.51398e-12;5.29364e-14
6.6198e-05;-5.37021e-11;2.9899e-11;-1.08883e-12;-1.25751e-11;-3.11288e-12;-9.67425e-14
6.6266e-05;-5.58618e-11;2.91642e-11;-7.57594e-13;-1.36407e-11;-2.71139e-12;-2.43124e-13
6.6334e-05;-5.75413e-11;2.82204e-11;-4.14403e-13;-1.45804e-11;-2.30924e-12;-3.85032e-13
6.6402e-05;-5.87281e-11;2.70765e-11;-6.22015e-14;-1.53862e-11;-1.90605e-12;-5.21319e-13
6.647e-05;-5.94135e-11;2.57426e-11;2.96183e-13;-1.60516e-11;-1.50143e-12;-6.50889e-13
6.6538e-05;-5.95935e-11;2.42305e-11;6.57792e-13;-1.65709e-11;-1.09497e-12;-7.72721e-13
6.6606e-05;-5.92687e-11;2.25533e-11;1.01932e-12;-1.69402e-11;-6.86318e-13;-8.85891e-13
6.6674e-05;-5.84444e-11;2.07251e-11;1.37711e-12;-1.71566e-11;-2.75152e-13;-9.89586e-13
6.6742e-05;-5.71308e-11;1.87612e-11;1.72734e-12;-1.72187e-11;1.38784e-13;-1.0831e-12
6.681e-05;-5.53427e-11;1.66772e-11;2.06638e-12;-1.71263e-11;5.55673e-13;-1.16585e-12
6.6878e-05;-5.30989e-11;1.449e-11;2.39095e-12;-1.68805e-11;9.75595e-13;-1.23732e-12
6.6946e-05;-5.04224e-11;1.22165e-11;2.6981e-12;-1.6484e-11;1.3985e-12;-1.29713e-12
6.7014e-05;-4.73393e-11;9.87462e-12;2.98501e-12;-1.59407e-11;1.82418e-12;-1.34498e-12
6.7082e-05;-4.38794e-11;7.48252e-12;3.24877e-12;-1.52555e-11;2.2523e-12;-1.38069e-12
6.715e-05;-4.00757e-11;5.05858e-12;3.48637e-12;-1.4435e-11;2.68236e-12;-1.40422e-12
6.7218e-05;-3.59643e-11;2.62105e-12;3.69489e-12;-1.34864e-11;3.1137e-12;-1.41564e-12
6.7286e-05;-3.15839e-11;1.87936e-13;3.87177e-12;-1.24182e-11;3.54546e-12;-1.41513e-12
6.7354e-05;-2.69755e-11;-2.22317e-12;4.01503e-12;-1.12399e-11;3.97659e-12;-1.40297e-12
6.7422e-05;-2.21814e-11;-4.59508e-12;4.12319e-12;-9.9617e-12;4.40584e-12;-1.37949e-12
6.749e-05;-1.72451e-11;-6.91108e-12;4.19516e-12;-8.59491e-12;4.83175e-12;-1.3451e-12
6.7558e-05;-1.22105e-11;-9.15511e-12;4.22991e-12;-7.15147e-12;5.25266e-12;-1.30034e-12
6.7626e-05;-7.12215e-12;-1.1312e-11;4.22653e-12;-5.64395e-12;5.66673e-12;-1.24582e-12
6.7694e-05;-2.0244e-12;-1.33676e-11;4.1843e-12;-4.08539e-12;6.07198e-12;-1.18227e-12
6.7762e-05;3.03842e-12;-1.5309e-11;4.10298e-12;-2.48925e-12;6.46624e-12;-1.11047e-12
6.783e-05;8.02281e-12;-1.71247e-11;3.983e-12;-8.69319e-13;6.8472e-12;-1.03123e-12
6.7898e-05;1.28866e-11;-1.88041e-11;3.82543e-12;7.60341e-13;7.21243e-12;-9.45394e-13
6.7966e-05;1.75894e-11;-2.03379e-11;3.63171e-12;2.38555e-12;7.5594e-12;-8.53852e-13
6.8034e-05;2.2093e-11;-2.1718e-11;3.40338e-12;3.9922e-12;7.88552e-12;-7.57564e-13
6.8102e-05;2.63614e-11;-2.29376e-11;3.142e-12;5.56638e-12;8.18812e-12;-6.57538e-13
6.817e-05;3.03613e-11;-2.3991e-11;2.84928e-12;7.09455e-12;8.46454e-12;-5.54796e-13
6.8238e-05;3.40621e-11;-2.48744e-11;2.52732e-12;8.56358e-12;8.71212e-12;-4.50338e-13
6.8306e-05;3.74362e-11;-2.55851e-11;2.17887e-12;9.96082e-12;8.92823e-12;-3.45131e-13
6.8374e-05;4.04595e-11;-2.61217e-11;1.80719e-12;1.12742e-11;9.11029e-12;-2.40116e-13
6.8442e-05;4.31116e-11;-2.64838e-11;1.41583e-12;1.24923e-11;9.2558e-12;-1.3623e-13
6.851e-05;4.53758e-11;-2.66724e-11;1.00837e-12;1.36046e-11;9.36233e-12;-3.44081e-14
6.8578e-05;4.72394e-11;-2.66894e-11;5.88263e-13;1.46016e-11;9.42764e-12;6.44391e-14
6.8646e-05;4.86934e-11;-2.65381e-11;1.58974e-13;1.54748e-11;9.44965e-12;1.59457e-13
6.8714e-05;4.97328e-11;-2.62228e-11;-2.75841e-13;1.62166e-11;9.42646e-12;2.49872e-13
6.8782e-05;5.0356e-11;-2.5749e-11;-7.12205e-13;1.68205e-11;9.35638e-12;3.34997e-13
6.885e-05;5.0565e-11;-2.51232e-11;-1.1459e-12;1.72812e-11;9.23793e-12;4.14211e-13
6.8918e-05;5.03656e-11;-2.43524e-11;-1.57268e-12;1.75944e-11;9.06983e-12;4.86948e-13
6.8986e-05;4.97673e-11;-2.34444e-11;-1.98853e-12;1.77574e-11;8.85111e-12;5.52702e-13
6.9054e-05;4.87832e-11;-2.24075e-11;-2.38978e-12;1.77684e-11;8.58112e-12;6.11046e-13
6.9122e-05;4.74298e-11;-2.12511e-11;-2.77297e-12;1.76273e-11;8.25951e-12;6.61646e-13
6.919e-05;4.57262e-11;-1.99846e-11;-3.13468e-12;1.7335e-11;7.88628e-12;7.04267e-13
6.9258e-05;4.36942e-11;-1.86183e-11;-3.47146e-12;1.68937e-11;7.46176e-12;7.38771e-13
6.9326e-05;4.1358e-11;-1.71624e-11;-3.7799e-12;1.63069e-11;6.98661e-12;7.65103e-13
6.9394e-05;3.87439e-11;-1.56272e-11;-4.05687e-12;1.55793e-11;6.46188e-12;7.8329e-13
6.9462e-05;3.58803e-11;-1.4023e-11;-4.29977e-12;1.47169e-11;5.88906e-12;7.93428e-13
6.953e-05;3.27974e-11;-1.23604e-11;-4.50651e-12;1.37268e-11;5.27001e-12;7.95688e-13
6.9598e-05;2.95272e-11;-1.06497e-11;-4.67541e-12;1.26172e-11;4.60703e-12;7.90316e-13
6.9666e-05;2.61023e-11;-8.90096e-12;-4.80492e-12;1.13975e-11;3.90275e-12;7.77639e-13
6.9734e-05;2.25563e-11;-7.12435e-12;-4.89355e-12;1.00776e-11;3.16018e-12;7.58068e-13
6.9802e-05;1.89228e-11;-5.32964e-12;-4.93998e-12;8.66863e-12;2.38268e-12;7.32084e-13
6.987e-05;1.52353e-11;-3.5264e-12;-4.94341e-12;7.18213e-12;1.57396e-12;7.00216e-13
6.9938e-05;1.15272e-11;-1.72391e-12;-4.90368e-12;5.63049e-12;7.38089e-13;6.63013e-13
7.0006e-05;7.83118e-12;6.89283e-14;-4.82123e-12;4.02666e-12;-1.20516e-13;6.21038e-13
7.0074e-05;4.17934e-12;1.8436e-12;-4.69689e-12;2.38406e-12;-9.97151e-13;5.74881e-13
7.0142e-05;6.02539e-13;3.59197e-12;-4.5317e-12;7.16445e-13;-1.88685e-12;5.25181e-13
7.021e-05;-2.86999e-12;5.30623e-12;-4.32679e-12;-9.62248e-13;-2.78442e-12;4.7264e-13
7.0278e-05;-6.21101e-12;6.97899e-12;-4.08358e-12;-2.63798e-12;-3.68442e-12;4.17996e-13
7.0346e-05;-9.39544e-12;8.60333e-12;-3.80399e-12;-4.29668e-12;-4.58122e-12;3.61987e-13
7.0414e-05;-1.24004e-11;1.01728e-11;-3.49047e-12;-5.92433e-12;-5.469e-12;3.05316e-13
7.0482e-05;-1.5205e-11;1.16816e-11;-3.14594e-12;-7.50711e-12;-6.34182e-12;2.48645e-13
7.055e-05;-1.77911e-11;1.3124e-11;-2.77361e-12;-9.03144e-12;-7.19365e-12;1.92614e-13
7.0618e-05;-2.01426e-11;1.44949e-11;-2.37669e-12;-1.04842e-11;-8.01849e-12;1.37865e-13
7.0686e-05;-2.22465e-11;1.57897e-11;-1.95842e-12;-1.18529e-11;-8.81034e-12;8.50422e-14
7.0754e-05;-2.40927e-11;1.70037e-11;-1.52209e-12;-1.31255e-11;-9.56329e-12;3.47648e-14
7.0822e-05;-2.5674e-11;1.81331e-11;-1.07129e-12;-1.42909e-11;-1.02715e-11;-1.24061e-14
7.089e-05;-2.69862e-11;1.91739e-11;-6.09999e-13;-1.53386e-11;-1.09293e-11;-5.59865e-14
7.0958e-05;-2.80277e-11;2.01227e-11;-1.42481e-13;-1.62591e-11;-1.15311e-11;-9.55682e-14
7.1026e-05;-2.87996e-11;2.09761e-11;3.26937e-13;-1.70439e-11;-1.20719e-11;-1.30805e-13
7.1094e-05;-2.93053e-11;2.1731e-11;7.94184e-13;-1.76854e-11;-1.25466e-11;-1.61397e-13
7.1162e-05;-2.95511e-11;2.23846e-11;1.25554e-12;-1.81774e-11;-1.29507e-11;-1.87086e-13
7.123e-05;-2.95457e-11;2.29342e-11;1.70751e-12;-1.85147e-11;-1.32801e-11;-2.07658e-13
7.1298e-05;-2.93006e-11;2.33773e-11;2.1465e-12;-1.86935e-11;-1.35311e-11;-2.22953e-13
7.1366e-05;-2.88289e-11;2.37117e-11;2.56867e-12;-1.87113e-11;-1.37005e-11;-2.32895e-13
7.1434e-05;-2.81458e-11;2.39353e-11;2.97001e-12;-1.85669e-11;-1.37853e-11;-2.37498e-13
7.1502e-05;-2.72681e-11;2.40462e-11;3.34671e-12;-1.82603e-11;-1.37837e-11;-2.36878e-13
7.157e-05;-2.62138e-11;2.40429e-11;3.69551e-12;-1.77932e-11;-1.3694e-11;-2.31222e-13
7.1638e-05;-2.50022e-11;2.39242e-11;4.01374e-12;-1.71684e-11;-1.35153e-11;-2.2077e-13
7.1706e-05;-2.36538e-11;2.36894e-11;4.29915e-12;-1.63903e-11;-1.32474e-11;-2.05794e-13
7.1774e-05;-2.21893e-11;2.33377e-11;4.54956e-12;-1.54645e-11;-1.28906e-11;-1.86612e-13
7.1842e-05;-2.06301e-11;2.28691e-11;4.76274e-12;-1.4398e-11;-1.24459e-11;-1.63609e-13
7.191e-05;-1.89976e-11;2.22837e-11;4.93655e-12;-1.31991e-11;-1.19152e-11;-1.37259e-13
7.1978e-05;-1.73132e-11;2.15821e-11;5.06932e-12;-1.18772e-11;-1.13007e-11;-1.08118e-13
7.2046e-05;-1.55978e-11;2.07653e-11;5.16007e-12;-1.04432e-11;-1.06055e-11;-7.67917e-14
7.2114e-05;-1.38722e-11;1.98351e-11;5.2085e-12;-8.90869e-12;-9.8334e-12;-4.38877e-14
7.2182e-05;-1.21562e-11;1.87935e-11;5.21468e-12;-7.28658e-12;-8.98859e-12;-9.98504e-15
7.225e-05;-1.0469e-11;1.76432e-11;5.17878e-12;-5.59061e-12;-8.07598e-12;2.43615e-14
7.2318e-05;-8.82819e-12;1.63875e-11;5.10094e-12;-3.8353e-12;-7.101e-12;5.85868e-14
7.2386e-05;-7.25047e-12;1.50302e-11;4.98149e-12;-2.03589e-12;-6.06967e-12;9.20828e-14
7.2454e-05;-5.75096e-12;1.35757e-11;4.82122e-12;-2.08181e-13;-4.98855e-12;1.24199e-13
7.2522e-05;-4.34319e-12;1.20292e-11;4.62165e-12;1.63163e-12;-3.86464e-12;1.54288e-13
7.259e-05;-3.03896e-12;1.03965e-11;4.38492e-12;3.46705e-12;-2.70534e-12;1.81764e-13
7.2658e-05;-1.8481e-12;8.68443e-12;4.1135e-12;5.28148e-12;-1.51836e-12;2.06138e-13
7.2726e-05;-7.78488e-13;6.90026e-12;3.8099e-12;7.05837e-12;-3.11705e-13;2.26998e-13
7.2794e-05;1.63993e-13;5.052e-12;3.47649e-12;8.78136e-12;9.06391e-13;2.43962e-13
7.2862e-05;9.75407e-13;3.14825e-12;3.11567e-12;1.04344e-11;2.12751e-12;2.56642e-13
7.293e-05;1.65382e-12;1.19816e-12;2.73012e-12;1.20021e-11;3.34311e-12;2.64662e-13
7.2998e-05;2.1993e-12;-7.88526e-13;2.32306e-12;1.34694e-11;4.54467e-12;2.67707e-13
7.3066e-05;2.61392e-12;-2.80153e-12;1.89817e-12;1.48223e-11;5.72371e-12;2.65582e-13
7.3134e-05;2.90164e-12;-4.83006e-12;1.45941e-12;1.60476e-11;6.87193e-12;2.58219e-13
7.3202e-05;3.0681e-12;-6.86293e-12;1.01061e-12;1.71333e-11;7.98118e-12;2.45646e-13
7.327e-05;3.12056e-12;-8.88862e-12;5.55339e-13;1.80684e-11;9.04355e-12;2.2793e-13
7.3338e-05;3.06774e-12;-1.08954e-11;9.69636e-14;1.88433e-11;1.00514e-11;2.05159e-13
7.3406e-05;2.91978e-12;-1.28713e-11;-3.61108e-13;1.94497e-11;1.09974e-11;1.77457e-13
7.3474e-05;2.68799e-12;-1.48044e-11;-8.1519e-13;1.98808e-11;1.18748e-11;1.45023e-13
7.3542e-05;2.38467e-12;-1.66823e-11;-1.26133e-12;2.01314e-11;1.26771e-11;1.08147e-13
7.361e-05;2.02297e-12;-1.84928e-11;-1.69553e-12;2.01979e-11;1.33985e-11;6.72029e-14
7.3678e-05;1.61679e-12;-2.02237e-11;-2.11414e-12;2.00784e-11;1.40338e-11;2.26181e-14
7.3746e-05;1.18068e-12;-2.18629e-11;-2.51397e-12;1.97727e-11;1.45782e-11;-2.5141e-14
7.3814e-05;7.2963e-13;-2.33987e-11;-2.89226e-12;1.92824e-11;1.50276e-11;-7.55746e-14
7.3882e-05;2.78736e-13;-2.48199e-11;-3.24641e-12;1.86104e-11;1.53785e-11;-1.28147e-13
7.395e-05;-1.57132e-13;-2.61155e-11;-3.57375e-12;1.77618e-11;1.56282e-11;-1.8229e-13
7.4018e-05;-5.63539e-13;-2.7275e-11;-3.87154e-12;1.6743e-11;1.57747e-11;-2.37398e-13
7.4086e-05;-9.2656e-13;-2.82886e-11;-4.13721e-12;1.55623e-11;1.58167e-11;-2.92824e-13
7.4154e-05;-1.23284e-12;-2.91469e-11;-4.36867e-12;1.42293e-11;1.57537e-11;-3.47873e-13
7.4222e-05;-1.46975e-12;-2.98417e-11;-4.56444e-12;1.27552e-11;1.55858e-11;-4.01813e-13
7.429e-05;-1.62575e-12;-3.03655e-11;-4.72355e-12;1.11526e-11;1.5314e-11;-4.53923e-13
7.4358e-05;-1.69063e-12;-3.07117e-11;-4.84528e-12;9.43519e-12;1.49397e-11;-5.03545e-13
7.4426e-05;-1.6558e-12;-3.0875e-11;-4.92892e-12;7.61802e-12;1.44654e-11;-5.50096e-13
7.4494e-05;-1.51427e-12;-3.0851e-11;-4.97383e-12;5.7172e-12;1.38941e-11;-5.93045e-13
7.4562e-05;-1.26068e-12;-3.06366e-11;-4.97962e-12;3.74978e-12;1.32296e-11;-6.31859e-13
7.463e-05;-8.91286e-13;-3.02296e-11;-4.9465e-12;1.7336e-12;1.24764e-11;-6.65984e-13
7.4698e-05;-4.04065e-13;-2.96294e-11;-4.87531e-12;-3.12905e-13;1.16394e-11;-6.94872e-13
7.4766e-05;2.01177e-13;-2.88363e-11;-4.76735e-12;-2.37087e-12;1.07241e-11;-7.18046e-13
7.4834e-05;9.2273e-13;-2.78522e-11;-4.62411e-12;-4.42116e-12;9.73686e-12;-7.35126e-13
7.4902e-05;1.757e-12;-2.66799e-11;-4.44708e-12;-6.44451e-12;8.68417e-12;-7.4582e-13
7.497e-05;2.69858e-12;-2.5324e-11;-4.23778e-12;-8.42177e-12;7.57326e-12;-7.49878e-13
7.5038e-05;3.74037e-12;-2.379e-11;-3.99792e-12;-1.0334e-11;6.41173e-12;-7.47066e-13
7.5106e-05;4.87362e-12;-2.2085e-11;-3.72966e-12;-1.21628e-11;5.20758e-12;-7.37183e-13
7.5174e-05;6.08801e-12;-2.02173e-11;-3.43561e-12;-1.38902e-11;3.96907e-12;-7.20105e-13
7.5242e-05;7.37174e-12;-1.81965e-11;-3.1187e-12;-1.54992e-11;2.70476e-12;-6.9582e-13
7.531e-05;8.71159e-12;-1.60333e-11;-2.78194e-12;-1.69737e-11;1.42338e-12;-6.64432e-13
7.5378e-05;1.00931e-11;-1.37398e-11;-2.42827e-12;-1.82987e-11;1.33887e-13;-6.26131e-13
7.5446e-05;1.15005e-11;-1.13295e-11;-2.06056e-12;-1.94604e-11;-1.15466e-12;-5.81162e-13
7.5514e-05;1.29174e-11;-8.81673e-12;-1.68174e-12;-2.04463e-11;-2.43314e-12;-5.29803e-13
7.5582e-05;1.43267e-11;-6.2169e-12;-1.29488e-12;-2.12456e-11;-3.69253e-12;-4.72378e-13
7.565e-05;1.57107e-11;-3.54619e-12;-9.03268e-13;-2.18489e-11;-4.92394e-12;-4.09275e-13
7.5718e-05;1.70517e-11;-8.21478e-13;-5.10241e-13;-2.22488e-11;-6.1187e-12;-3.40959e-13
7.5786e-05;1.83317e-11;1.93965e-12;-1.19027e-13;-2.24395e-11;-7.2684e-12;-2.67978e-13
7.5854e-05;1.9533e-11;4.71901e-12;2.67406e-13;-2.24175e-11;-8.36487e-12;-1.9094e-13
7.5922e-05;2.06378e-11;7.49795e-12;6.46342e-13;-2.2181e-11;-9.40032e-12;-1.10491e-13
7.599e-05;2.16293e-11;1.02575e-11;1.0152e-12;-2.17303e-11;-1.03674e-11;-2.7294e-14
7.6058e-05;2.24913e-11;1.29786e-11;1.3714e-12;-2.10678e-11;-1.12593e-11;5.79771e-14
7.6126e-05;2.3209e-11;1.56422e-11;1.71238e-12;-2.01978e-11;-1.20698e-11;1.44627e-13
7.6194e-05;2.37685e-11;1.82293e-11;2.03566e-12;-1.91271e-11;-1.27933e-11;2.31925e-13
7.6262e-05;2.41574e-11;2.07211e-11;2.33902e-12;-1.78639e-11;-1.34248e-11;3.19106e-13
7.633e-05;2.43647e-11;2.30992e-11;2.62061e-12;-1.64188e-11;-1.39599e-11;4.05393e-13
7.6398e-05;2.43808e-11;2.53453e-11;2.87893e-12;-1.48042e-11;-1.4395e-11;4.9003e-13
7.6466e-05;2.41981e-11;2.74422e-11;3.11267e-12;-1.30341e-11;-1.47272e-11;5.72308e-13
7.6534e-05;2.38109e-11;2.9373e-11;3.32066e-12;-1.11243e-11;-1.49544e-11;6.51561e-13
7.6602e-05;2.32158e-11;3.11223e-11;3.50182e-12;-9.09212e-12;-1.50755e-11;7.27142e-13
7.667e-05;2.24111e-11;3.26754e-11;3.6553e-12;-6.9561e-12;-1.50899e-11;7.98395e-13
7.6738e-05;2.13974e-11;3.40191e-11;3.78057e-12;-4.73611e-12;-1.4998e-11;8.64647e-13
7.6806e-05;2.0177e-11;3.51414e-11;3.87745e-12;-2.45301e-12;-1.48009e-11;9.25243e-13
7.6874e-05;1.87542e-11;3.60316e-11;3.94603e-12;-1.28483e-13;-1.45006e-11;9.79593e-13
7.6942e-05;1.71355e-11;3.66807e-11;3.98653e-12;2.21519e-12;-1.40999e-11;1.02719e-12
7.701e-05;1.53298e-11;3.70813e-11;3.99931e-12;4.55532e-12;-1.36023e-11;1.06761e-12
7.7078e-05;1.3348e-11;3.72279e-11;3.98485e-12;6.86909e-12;-1.30123e-11;1.10044e-12
7.7146e-05;1.12031e-11;3.71167e-11;3.94389e-12;9.13368e-12;-1.2335e-11;1.12523e-12
7.7214e-05;8.90951e-12;3.6746e-11;3.87748e-12;1.13266e-11;-1.1576e-11;1.14159e-12
7.7282e-05;6.48351e-12;3.61158e-11;3.78689e-12;1.34258e-11;-1.07416e-11;1.14915e-12
7.735e-05;3.94271e-12;3.5228e-11;3.67353e-12;1.541e-11;-9.83868e-12;1.14769e-12
7.7418e-05;1.30615e-12;3.40863e-11;3.53877e-12;1.72587e-11;-8.87476e-12;1.13712e-12
7.7486e-05;-1.40576e-12;3.26966e-11;3.38398e-12;1.8953e-11;-7.85768e-12;1.11744e-12
7.7554e-05;-4.17142e-12;3.10666e-11;3.21062e-12;2.04749e-11;-6.79566e-12;1.08868e-12
7.7622e-05;-6.96833e-12;2.9206e-11;3.02031e-12;2.18082e-11;-5.69721e-12;1.05089e-12
7.769e-05;-9.77339e-12;2.71264e-11;2.8149e-12;2.29385e-11;-4.57102e-12;1.00413e-12
7.7758e-05;-1.25632e-11;2.48412e-11;2.59639e-12;2.38531e-11;-3.42598e-12;9.48601e-13
7.7826e-05;-1.53144e-11;2.23657e-11;2.36678e-12;2.45415e-11;-2.27106e-12;8.84614e-13
7.7894e-05;-1.80037e-11;1.97166e-11;2.12801e-12;2.49955e-11;-1.11531e-12;8.12637e-13
7.7962e-05;-2.06077e-11;1.69123e-11;1.88185e-12;2.52089e-11;3.22947e-14;7.33208e-13
7.803e-05;-2.31036e-11;1.39726e-11;1.62995e-12;2.51779e-11;1.16291e-12;6.46875e-13
7.8098e-05;-2.54689e-11;1.09188e-11;1.37397e-12;2.49013e-11;2.26792e-12;5.54171e-13
7.8166e-05;-2.76821e-11;7.77325e-12;1.11563e-12;2.438e-11;3.339e-12;4.55653e-13
7.8234e-05;-2.97228e-11;4.55932e-12;8.56742e-13;2.36176e-11;4.36817e-12;3.51981e-13
7.8302e-05;-3.1572e-11;1.30108e-12;5.99109e-13;2.26199e-11;5.34781e-12;2.43969e-13
7.837e-05;-3.32122e-11;-1.9769e-12;3.44408e-13;2.1395e-11;6.27079e-12;1.32552e-13
7.8438e-05;-3.46272e-11;-5.24976e-12;9.40947e-14;1.99534e-11;7.13052e-12;1.87043e-14
7.8506e-05;-3.58024e-11;-8.49241e-12;-1.50559e-13;1.83076e-11;7.921e-12;-9.66541e-14
7.8574e-05;-3.67251e-11;-1.16798e-11;-3.88359e-13;1.64721e-11;8.63691e-12;-2.12676e-13
7.8642e-05;-3.73846e-11;-1.4787e-11;-6.181e-13;1.44635e-11;9.27361e-12;-3.28524e-13
7.871e-05;-3.77727e-11;-1.77897e-11;-8.38566e-13;1.23002e-11;9.82718e-12;-4.43281e-13
7.8778e-05;-3.78834e-11;-2.06643e-11;-1.04865e-12;1.00019e-11;1.02944e-11;-5.55919e-13
7.8846e-05;-3.77132e-11;-2.33879e-11;-1.24744e-12;7.58992e-12;1.06728e-11;-6.65351e-13
7.8914e-05;-3.72609e-11;-2.59388e-11;-1.43431e-12;5.08678e-12;1.09606e-11;-7.70528e-13
7.8982e-05;-3.65274e-11;-2.82967e-11;-1.60875e-12;2.51587e-12;1.1157e-11;-8.70517e-13
7.905e-05;-3.55159e-11;-3.04424e-11;-1.77032e-12;-9.86101e-14;1.12617e-11;-9.64499e-13
7.9118e-05;-3.42318e-11;-3.23584e-11;-1.91856e-12;-2.73187e-12;1.12755e-11;-1.05172e-12
7.9186e-05;-3.26833e-11;-3.4029e-11;-2.05303e-12;-5.35881e-12;1.11998e-11;-1.13141e-12
7.9254e-05;-3.08806e-11;-3.54404e-11;-2.17339e-12;-7.95421e-12;1.10368e-11;-1.20279e-12
7.9322e-05;-2.88364e-11;-3.6581e-11;-2.27951e-12;-1.04931e-11;1.07893e-11;-1.26512e-12
7.939e-05;-2.65654e-11;-3.74412e-11;-2.37146e-12;-1.29508e-11;1.04611e-11;-1.31773e-12
7.9458e-05;-2.40842e-11;-3.80139e-11;-2.44946e-12;-1.53034e-11;1.00565e-11;-1.3601e-12
7.9526e-05;-2.14111e-11;-3.82943e-11;-2.51379e-12;-1.75279e-11;9.58054e-12;-1.3919e-12
7.9594e-05;-1.85658e-11;-3.828e-11;-2.56472e-12;-1.96022e-11;9.03884e-12;-1.4129e-12
7.9662e-05;-1.55699e-11;-3.7971e-11;-2.60251e-12;-2.15058e-11;8.43757e-12;-1.42292e-12
7.973e-05;-1.24462e-11;-3.73697e-11;-2.62737e-12;-2.32194e-11;7.78331e-12;-1.42178e-12
7.9798e-05;-9.21896e-12;-3.64812e-11;-2.63959e-12;-2.47257e-11;7.08303e-12;-1.40932e-12
7.9866e-05;-5.9133e-12;-3.53126e-11;-2.63958e-12;-2.60089e-11;6.34402e-12;-1.38549e-12
7.9934e-05;-2.55522e-12;-3.38737e-11;-2.62783e-12;-2.70557e-11;5.57386e-12;-1.35042e-12
8.0002e-05;8.28966e-13;-3.21761e-11;-2.60496e-12;-2.78547e-11;4.78031e-12;-1.30446e-12
8.007e-05;4.21277e-12;-3.02339e-11;-2.57157e-12;-2.83968e-11;3.97131e-12;-1.24805e-12
8.0138e-05;7.56968e-12;-2.80631e-11;-2.52824e-12;-2.86751e-11;3.15478e-12;-1.18167e-12
8.0206e-05;1.08732e-11;-2.56814e-11;-2.47549e-12;-2.86853e-11;2.33866e-12;-1.10579e-12
8.0274e-05;1.40972e-11;-2.31084e-11;-2.4138e-12;-2.84253e-11;1.5308e-12;-1.02088e-12
8.0342e-05;1.7216e-11;-2.03654e-11;-2.34365e-12;-2.78956e-11;7.38896e-13;-9.27523e-13
8.041e-05;2.02047e-11;-1.74748e-11;-2.26556e-12;-2.70996e-11;-2.95744e-14;-8.26456e-13
8.0478e-05;2.30402e-11;-1.44606e-11;-2.18006e-12;-2.60428e-11;-7.67429e-13;-7.18563e-13
8.0546e-05;2.57004e-11;-1.13476e-11;-2.08768e-12;-2.47334e-11;-1.46786e-12;-6.04802e-13
8.0614e-05;2.81651e-11;-8.16148e-12;-1.98885e-12;-2.3182e-11;-2.1245e-12;-4.86138e-13
8.0682e-05;3.04156e-11;-4.92867e-12;-1.88394e-12;-2.14013e-11;-2.73148e-12;-3.63503e-13
8.075e-05;3.24345e-11;-1.67585e-12;-1.7733e-12;-1.94063e-11;-3.28352e-12;-2.37825e-13
8.0818e-05;3.42065e-11;1.57017e-12;-1.65734e-12;-1.72143e-11;-3.77594e-12;-1.10077e-13
8.0886e-05;3.57182e-11;4.78269e-12;-1.53651e-12;-1.48444e-11;-4.2047e-12;1.86772e-14
8.0954e-05;3.69588e-11;7.93537e-12;-1.41132e-12;-1.23175e-11;-4.56648e-12;1.47298e-13
8.1022e-05;3.79198e-11;1.10024e-11;-1.28219e-12;-9.65612e-12;-4.85866e-12;2.74626e-13
8.109e-05;3.8595e-11;1.39586e-11;-1.14941e-12;-6.88394e-12;-5.0794e-12;3.99568e-13
8.1158e-05;3.89808e-11;1.67801e-11;-1.01318e-12;-4.02579e-12;-5.22761e-12;5.21142e-13
8.1226e-05;3.90758e-11;1.94441e-11;-8.73675e-13;-1.10748e-12;-5.303e-12;6.3846e-13
8.1294e-05;3.88808e-11;2.19292e-11;-7.3111e-13;1.84446e-12;-5.30603e-12;7.50663e-13
8.1362e-05;3.83993e-11;2.4216e-11;-5.85814e-13;4.80297e-12;-5.23795e-12;8.5687e-13
8.143e-05;3.76367e-11;2.62865e-11;-4.38187e-13;7.74079e-12;-5.10075e-12;9.5618e-13
8.1498e-05;3.66011e-11;2.81249e-11;-2.88639e-13;1.06307e-11;-4.89719e-12;1.04774e-12
8.1566e-05;3.53029e-11;2.97169e-11;-1.37528e-13;1.3446e-11;-4.63074e-12;1.13078e-12
8.1634e-05;3.37547e-11;3.10508e-11;1.48454e-14;1.61604e-11;-4.30552e-12;1.20469e-12
8.1702e-05;3.19709e-11;3.21169e-11;1.68193e-13;1.87485e-11;-3.92631e-12;1.26891e-12
8.177e-05;2.9968e-11;3.29081e-11;3.22175e-13;2.11861e-11;-3.49842e-12;1.32297e-12
8.1838e-05;2.77638e-11;3.34199e-11;4.7637e-13;2.34499e-11;-3.02771e-12;1.36642e-12
8.1906e-05;2.53776e-11;3.36499e-11;6.30288e-13;2.55183e-11;-2.52052e-12;1.39887e-12
8.1974e-05;2.28301e-11;3.35983e-11;7.83423e-13;2.73716e-11;-1.98362e-12;1.42007e-12
8.2042e-05;2.01433e-11;3.32674e-11;9.35285e-13;2.89916e-11;-1.42414e-12;1.42991e-12
8.211e-05;1.73402e-11;3.26623e-11;1.0854e-12;3.03625e-11;-8.49474e-13;1.42843e-12
8.2178e-05;1.44447e-11;3.17902e-11;1.23324e-12;3.14707e-11;-2.67188e-13;1.41579e-12
8.2246e-05;1.14809e-11;3.06611e-11;1.37822e-12;3.23047e-11;3.15002e-13;1.39227e-12
8.2314e-05;8.47329e-12;2.92869e-11;1.51967e-12;3.28555e-11;8.8931e-13;1.35816e-12
8.2382e-05;5.44617e-12;2.76819e-11;1.6569e-12;3.31164e-11;1.44795e-12;1.31385e-12
8.245e-05;2.42382e-12;2.58619e-11;1.7892e-12;3.30837e-11;1.98324e-12;1.25978e-12
8.2518e-05;-5.69758e-13;2.38443e-11;1.91591e-12;3.27559e-11;2.4877e-12;1.19646e-12
8.2586e-05;-3.51095e-12;2.16483e-11;2.03637e-12;3.21347e-11;2.95411e-12;1.12448e-12
8.2654e-05;-6.37686e-12;1.92943e-11;2.14994e-12;3.12243e-11;3.37562e-12;1.04447e-12
8.2722e-05;-9.14557e-12;1.68043e-11;2.25589e-12;3.00315e-11;3.74578e-12;9.57123e-13
8.279e-05;-1.17965e-11;1.42011e-11;2.35348e-12;2.85656e-11;4.05868e-12;8.63197e-13
8.2858e-05;-1.43104e-11;1.15083e-11;2.44189e-12;2.68386e-11;4.309e-12;7.63525e-13
8.2926e-05;-1.66698e-11;8.74958e-12;2.52032e-12;2.48648e-11;4.49203e-12;6.58982e-13
8.2994e-05;-1.88588e-11;5.94913e-12;2.58803e-12;2.26608e-11;4.60379e-12;5.50472e-13
8.3062e-05;-2.08632e-11;3.13106e-12;2.64435e-12;2.02455e-11;4.641e-12;4.38912e-13
8.313e-05;-2.26702e-11;3.19598e-13;2.68868e-12;1.76396e-11;4.60122e-12;3.25237e-13
8.3198e-05;-2.42691e-11;-2.46118e-12;2.72047e-12;1.48656e-11;4.48286e-12;2.104e-13
8.3266e-05;-2.56513e-11;-5.18766e-12;2.73911e-12;1.19477e-11;4.28525e-12;9.53526e-14
8.3334e-05;-2.68101e-11;-7.83707e-12;2.74405e-12;8.91121e-12;4.00856e-12;-1.89857e-14
8.3402e-05;-2.77413e-11;-1.03878e-11;2.73475e-12;5.78273e-12;3.65388e-12;-1.31754e-13
8.347e-05;-2.84428e-11;-1.28193e-11;2.71081e-12;2.58976e-12;3.22313e-12;-2.42141e-13
8.3538e-05;-2.89143e-11;-1.51126e-11;2.67193e-12;-6.39498e-13;2.71918e-12;-3.49352e-13
8.3606e-05;-2.91577e-11;-1.72496e-11;2.61789e-12;-3.87642e-12;2.14582e-12;-4.5259e-13
8.3674e-05;-2.91762e-11;-1.92138e-11;2.54852e-12;-7.09225e-12;1.50777e-12;-5.51064e-13
8.3742e-05;-2.89753e-11;-2.09906e-11;2.4637e-12;-1.02585e-11;8.106e-13;-6.4403e-13
8.381e-05;-2.85623e-11;-2.25668e-11;2.36339e-12;-1.33469e-11;6.06579e-14;-7.30817e-13
8.3878e-05;-2.79465e-11;-2.39317e-11;2.24766e-12;-1.63302e-11;-7.35007e-13;-8.10842e-13
8.3946e-05;-2.71389e-11;-2.50761e-11;2.1167e-12;-1.91816e-11;-1.56869e-12;-8.83592e-13
8.4014e-05;-2.61518e-11;-2.59931e-11;1.97086e-12;-2.18756e-11;-2.43203e-12;-9.48627e-13
8.4082e-05;-2.49985e-11;-2.66776e-11;1.81062e-12;-2.43879e-11;-3.31611e-12;-1.00559e-12
8.415e-05;-2.36932e-11;-2.71264e-11;1.6366e-12;-2.6696e-11;-4.21148e-12;-1.05421e-12
8.4218e-05;-2.22509e-11;-2.73383e-11;1.44954e-12;-2.87789e-11;-5.10841e-12;-1.09431e-12
8.4286e-05;-2.06879e-11;-2.73141e-11;1.25023e-12;-3.06179e-11;-5.99693e-12;-1.12575e-12
8.4354e-05;-1.90208e-11;-2.70567e-11;1.03952e-12;-3.21961e-11;-6.86696e-12;-1.14844e-12
8.4422e-05;-1.72673e-11;-2.65709e-11;8.1833e-13;-3.34991e-11;-7.7084e-12;-1.16234e-12
8.449e-05;-1.5445e-11;-2.58635e-11;5.87731e-13;-3.45147e-11;-8.51114e-12;-1.16747e-12
8.4558e-05;-1.35715e-11;-2.49429e-11;3.49021e-13;-3.52336e-11;-9.26522e-12;-1.16393e-12
8.4626e-05;-1.16638e-11;-2.38193e-11;1.03692e-13;-3.56487e-11;-9.96095e-12;-1.15185e-12
8.4694e-05;-9.73893e-12;-2.2504e-11;-1.46672e-13;-3.57561e-11;-1.05891e-11;-1.13141e-12
8.4762e-05;-7.81332e-12;-2.10103e-11;-4.00498e-13;-3.55544e-11;-1.11408e-11;-1.10282e-12
8.483e-05;-5.90322e-12;-1.93525e-11;-6.56267e-13;-3.50452e-11;-1.1608e-11;-1.06638e-12
8.4898e-05;-4.02443e-12;-1.75465e-11;-9.12451e-13;-3.42324e-11;-1.19833e-11;-1.02245e-12
8.4966e-05;-2.19208e-12;-1.5609e-11;-1.16741e-12;-3.3123e-11;-1.22601e-11;-9.71473e-13
8.5034e-05;-4.20381e-13;-1.35577e-11;-1.41936e-12;-3.17266e-11;-1.24325e-11;-9.13946e-13
8.5102e-05;1.27768e-12;-1.14107e-11;-1.66637e-12;-3.00553e-11;-1.24957e-11;-8.50376e-13
8.517e-05;2.89045e-12;-9.18702e-12;-1.90652e-12;-2.81237e-11;-1.24458e-11;-7.81287e-13
8.5238e-05;4.40753e-12;-6.90581e-12;-2.13796e-12;-2.59488e-11;-1.22801e-11;-7.07239e-13
8.5306e-05;5.81968e-12;-4.5868e-12;-2.35899e-12;-2.35496e-11;-1.19969e-11;-6.28845e-13
8.5374e-05;7.11864e-12;-2.24975e-12;-2.56799e-12;-2.09473e-11;-1.15956e-11;-5.46769e-13
8.5442e-05;8.29729e-12;8.5674e-14;-2.76337e-12;-1.81648e-11;-1.1077e-11;-4.61702e-13
8.551e-05;9.34982e-12;2.40006e-12;-2.94347e-12;-1.52267e-11;-1.04426e-11;-3.7433e-13
8.5578e-05;1.02721e-11;4.67441e-12;-3.10662e-12;-1.21592e-11;-9.69546e-12;-2.8531e-13
8.5646e-05;1.10615e-11;6.89019e-12;-3.25122e-12;-8.98948e-12;-8.83944e-12;-1.95273e-13
8.5714e-05;1.17173e-11;9.02952e-12;-3.37584e-12;-5.74576e-12;-7.87974e-12;-1.0486e-13
8.5782e-05;1.22399e-11;1.10753e-11;-3.47926e-12;-2.457e-12;-6.82266e-12;-1.47433e-14
8.585e-05;1.26305e-11;1.30113e-11;-3.56049e-12;8.47454e-13;-5.67557e-12;7.43682e-14
8.5918e-05;1.28918e-11;1.48224e-11;-3.61864e-12;4.13809e-12;-4.44676e-12;1.61775e-13
8.5986e-05;1.30272e-11;1.64947e-11;-3.65288e-12;7.38545e-12;-3.14542e-12;2.46837e-13
8.6054e-05;1.30417e-11;1.80156e-11;-3.6624e-12;1.05604e-11;-1.78154e-12;3.28979e-13
8.6122e-05;1.29414e-11;1.93736e-11;-3.64659e-12;1.36344e-11;-3.65889e-13;4.07647e-13
8.619e-05;1.27336e-11;2.05589e-11;-3.60508e-12;1.65798e-11;1.09005e-12;4.82252e-13
8.6258e-05;1.24267e-11;2.1563e-11;-3.53786e-12;1.93701e-11;2.57419e-12;5.52159e-13
8.6326e-05;1.20292e-11;2.2379e-11;-3.44517e-12;2.19805e-11;4.07398e-12;6.16743e-13
8.6394e-05;1.15503e-11;2.30017e-11;-3.3274e-12;2.43875e-11;5.57658e-12;6.75474e-13
8.6462e-05;1.09997e-11;2.34275e-11;-3.18499e-12;2.65698e-11;7.06894e-12;7.27948e-13
8.653e-05;1.03874e-11;2.36545e-11;-3.01847e-12;2.85077e-11;8.53787e-12;7.73855e-13
8.6598e-05;9.72404e-12;2.36822e-11;-2.82851e-12;3.0184e-11;9.97015e-12;8.12913e-13
8.6666e-05;9.0205e-12;2.35118e-11;-2.61608e-12;3.15839e-11;1.13526e-11;8.44827e-13
8.6734e-05;8.28779e-12;2.3146e-11;-2.38249e-12;3.2695e-11;1.26723e-11;8.69305e-13
8.6802e-05;7.53673e-12;2.25891e-11;-2.12937e-12;3.35081e-11;1.39168e-11;8.86116e-13
8.687e-05;6.77767e-12;2.18471e-11;-1.85847e-12;3.40164e-11;1.50741e-11;8.95146e-13
8.6938e-05;6.02047e-12;2.09273e-11;-1.57162e-12;3.4216e-11;1.61328e-11;8.96411e-13
8.7006e-05;5.2745e-12;1.98383e-11;-1.27064e-12;3.41057e-11;1.70825e-11;8.90014e-13
8.7074e-05;4.54875e-12;1.85897e-11;-9.57409e-13;3.36873e-11;1.79131e-11;8.76083e-13
8.7142e-05;3.85186e-12;1.71925e-11;-6.3396e-13;3.29657e-11;1.86158e-11;8.54727e-13
8.721e-05;3.19191e-12;1.56586e-11;-3.02573e-13;3.19486e-11;1.91825e-11;8.26058e-13
8.7278e-05;2.57621e-12;1.40012e-11;3.42455e-14;3.06464e-11;1.96066e-11;7.90254e-13
8.7346e-05;2.01103e-12;1.22344e-11;3.73866e-13;2.90722e-11;1.98823e-11;7.47636e-13
8.7414e-05;1.50154e-12;1.03731e-11;7.13667e-13;2.72417e-11;2.00054e-11;6.9868e-13
8.7482e-05;1.05182e-12;8.43276e-12;1.0511e-12;2.51727e-11;1.99726e-11;6.43952e-13
8.755e-05;6.65067e-13;6.42925e-12;1.38368e-12;2.28852e-11;1.9782e-11;5.84005e-13
8.7618e-05;3.43751e-13;4.37872e-12;1.70885e-12;2.04016e-11;1.94333e-11;5.1932e-13
8.7686e-05;8.96052e-14;2.29762e-12;2.024e-12;1.77457e-11;1.89272e-11;4.50335e-13
8.7754e-05;-9.64974e-14;2.02694e-13;2.32643e-12;1.49433e-11;1.82662e-11;3.77533e-13
8.7822e-05;-2.14732e-13;-1.88919e-12;2.61354e-12;1.20212e-11;1.7454e-11;3.01519e-13
8.789e-05;-2.66422e-13;-3.96135e-12;2.88289e-12;9.00728e-12;1.64958e-11;2.23026e-13
8.7958e-05;-2.53949e-13;-5.99751e-12;3.13227e-12;5.93038e-12;1.5398e-11;1.42833e-13
8.8026e-05;-1.80527e-13;-7.98202e-12;3.35961e-12;2.81968e-12;1.41685e-11;6.16798e-14
8.8094e-05;-4.9977e-14;-9.89978e-12;3.56296e-12;-2.95369e-13;1.2816e-11;-1.9774e-14
8.8162e-05;1.33401e-13;-1.17362e-11;3.74041e-12;-3.38534e-12;1.13508e-11;-1.009e-13
8.823e-05;3.64798e-13;-1.34773e-11;3.89023e-12;-6.42114e-12;9.78413e-12;-1.8102e-13
8.8298e-05;6.3878e-13;-1.51095e-11;4.01091e-12;-9.37431e-12;8.12808e-12;-2.59355e-13
8.8366e-05;9.49245e-13;-1.66205e-11;4.1012e-12;-1.22174e-11;6.39577e-12;-3.35045e-13
8.8434e-05;1.28954e-12;-1.79989e-11;4.16018e-12;-1.4924e-11;4.60096e-12;-4.07239e-13
8.8502e-05;1.65268e-12;-1.92348e-11;4.18714e-12;-1.74694e-11;2.75801e-12;-4.75194e-13
8.857e-05;2.03159e-12;-2.03192e-11;4.18164e-12;-1.98307e-11;8.81723e-13;-5.38325e-13
8.8638e-05;2.41922e-12;-2.12443e-11;4.14345e-12;-2.19864e-11;-1.01271e-12;-5.96171e-13
8.8706e-05;2.80851e-12;-2.20034e-11;4.07264e-12;-2.39174e-11;-2.90983e-12;-6.48301e-13
8.8774e-05;3.1924e-12;-2.25909e-11;3.96951e-12;-2.56066e-11;-4.79407e-12;-6.94236e-13
8.8842e-05;3.56373e-12;-2.30026e-11;3.83466e-12;-2.70394e-11;-6.64992e-12;-7.33431e-13
8.891e-05;3.91541e-12;-2.32359e-11;3.66891e-12;-2.82039e-11;-8.46212e-12;-7.65352e-13
8.8978e-05;4.24048e-12;-2.32896e-11;3.47333e-12;-2.90909e-11;-1.02158e-11;-7.89572e-13
8.9046e-05;4.53229e-12;-2.31639e-11;3.24918e-12;-2.96939e-11;-1.18965e-11;-8.05833e-13
8.9114e-05;4.7846e-12;-2.28602e-11;2.99803e-12;-3.00092e-11;-1.34905e-11;-8.14006e-13
8.9182e-05;4.99168e-12;-2.23812e-11;2.72173e-12;-3.00359e-11;-1.49845e-11;-8.13999e-13
8.925e-05;5.14838e-12;-2.17305e-11;2.42243e-12;-2.97757e-11;-1.63663e-11;-8.05684e-13
8.9318e-05;5.25014e-12;-2.09133e-11;2.10249e-12;-2.92333e-11;-1.76245e-11;-7.88923e-13
8.9386e-05;5.29289e-12;-1.99359e-11;1.76444e-12;-2.8416e-11;-1.8749e-11;-7.63651e-13
8.9454e-05;5.27304e-12;-1.8806e-11;1.41088e-12;-2.73341e-11;-1.97307e-11;-7.2997e-13
8.9522e-05;5.18746e-12;-1.75323e-11;1.04456e-12;-2.60001e-11;-2.05617e-11;-6.88175e-13
8.959e-05;5.03367e-12;-1.61246e-11;6.68371e-13;-2.44288e-11;-2.12357e-11;-6.38689e-13
8.9658e-05;4.81003e-12;-1.45933e-11;2.85334e-13;-2.26373e-11;-2.17472e-11;-5.81981e-13
8.9726e-05;4.51581e-12;-1.295e-11;-1.01413e-13;-2.06446e-11;-2.20927e-11;-5.18503e-13
8.9794e-05;4.1512e-12;-1.12066e-11;-4.88678e-13;-1.84715e-11;-2.22696e-11;-4.48692e-13
8.9862e-05;3.71703e-12;-9.37631e-12;-8.73255e-13;-1.61406e-11;-2.22772e-11;-3.73034e-13
8.993e-05;3.2147e-12;-7.47285e-12;-1.25194e-12;-1.36759e-11;-2.21158e-11;-2.92133e-13
8.9998e-05;2.6462e-12;-5.51055e-12;-1.62159e-12;-1.11026e-11;-2.17874e-11;-2.06742e-13
9.0066e-05;2.01419e-12;-3.50406e-12;-1.97909e-12;-8.44648e-12;-2.12953e-11;-1.17733e-13
9.0134e-05;1.32217e-12;-1.46824e-12;-2.32143e-12;-5.73412e-12;-2.06443e-11;-2.60107e-14
9.0202e-05;5.74532e-13;5.8192e-13;-2.64564e-12;-2.99221e-12;-1.98403e-11;6.7562e-14
9.027e-05;-2.236e-13;2.63129e-12;-2.94884e-12;-2.47613e-13;-1.88904e-11;1.62176e-13
9.0338e-05;-1.06651e-12;4.66468e-12;-3.22829e-12;2.47298e-12;-1.78032e-11;2.57028e-13
9.0406e-05;-1.94808e-12;6.66706e-12;-3.48151e-12;5.14328e-12;-1.65881e-11;3.51243e-13
9.0474e-05;-2.8618e-12;8.62368e-12;-3.70628e-12;7.73776e-12;-1.52557e-11;4.43853e-13
9.0542e-05;-3.80079e-12;1.05202e-11;-3.90069e-12;1.0232e-11;-1.38174e-11;5.33838e-13
9.061e-05;-4.75764e-12;1.2343e-11;-4.06302e-12;1.26027e-11;-1.22854e-11;6.20207e-13
9.0678e-05;-5.72441e-12;1.40785e-11;-4.1917e-12;1.48284e-11;-1.06725e-11;7.02059e-13
9.0746e-05;-6.6927e-12;1.57143e-11;-4.28531e-12;1.68889e-11;-8.99213e-12;7.78582e-13
9.0814e-05;-7.65379e-12;1.72383e-11;-4.34274e-12;1.87658e-11;-7.25794e-12;8.49013e-13
9.0882e-05;-8.5989e-12;1.86394e-11;-4.36328e-12;2.04429e-11;-5.48406e-12;9.12585e-13
9.095e-05;-9.51934e-12;1.99074e-11;-4.34667e-12;2.19059e-11;-3.68477e-12;9.68517e-13
9.1018e-05;-1.04065e-11;2.10331e-11;-4.29306e-12;2.31429e-11;-1.87437e-12;1.01605e-12
9.1086e-05;-1.1252e-11;2.20084e-11;-4.20284e-12;2.41444e-11;-6.70966e-14;1.0545e-12
9.1154e-05;-1.20471e-11;2.2826e-11;-4.07657e-12;2.49035e-11;1.72302e-12;1.08333e-12
9.1222e-05;-1.27832e-11;2.348e-11;-3.91505e-12;2.54155e-11;3.48223e-12;1.10212e-12
9.129e-05;-1.3452e-11;2.39655e-11;-3.71931e-12;2.56784e-11;5.19721e-12;1.11056e-12
9.1358e-05;-1.40454e-11;2.42791e-11;-3.49081e-12;2.56923e-11;6.85509e-12;1.10841e-12
9.1426e-05;-1.45561e-11;2.44188e-11;-3.23144e-12;2.54599e-11;8.44366e-12;1.09547e-12
9.1494e-05;-1.49775e-11;2.43838e-11;-2.94352e-12;2.49866e-11;9.95143e-12;1.0716e-12
9.1562e-05;-1.53037e-11;2.41746e-11;-2.62967e-12;2.42798e-11;1.13677e-11;1.03678e-12
9.163e-05;-1.55292e-11;2.3793e-11;-2.29262e-12;2.33493e-11;1.26828e-11;9.91118e-13
9.1698e-05;-1.56492e-11;2.32421e-11;-1.93513e-12;2.2207e-11;1.3888e-11;9.34874e-13
9.1766e-05;-1.56593e-11;2.25263e-11;-1.56006e-12;2.08664e-11;1.49755e-11;8.68421e-13
9.1834e-05;-1.55563e-11;2.16512e-11;-1.17046e-12;1.93429e-11;1.59388e-11;7.92207e-13
9.1902e-05;-1.53379e-11;2.06239e-11;-7.69733e-13;1.76536e-11;1.67722e-11;7.06735e-13
9.197e-05;-1.50029e-11;1.94523e-11;-3.61603e-13;1.58169e-11;1.74716e-11;6.12576e-13
9.2038e-05;-1.45511e-11;1.81455e-11;5.0087e-14;1.38526e-11;1.80336e-11;5.10405e-13
9.2106e-05;-1.39834e-11;1.67132e-11;4.61586e-13;1.17813e-11;1.84563e-11;4.01021e-13
9.2174e-05;-1.33013e-11;1.51662e-11;8.69376e-13;9.62436e-12;1.8739e-11;2.85342e-13
9.2242e-05;-1.25076e-11;1.3516e-11;1.27013e-12;7.40353e-12;1.88819e-11;1.6436e-13
9.231e-05;-1.16059e-11;1.17749e-11;1.66056e-12;5.14095e-12;1.88865e-11;3.91003e-14
9.2378e-05;-1.06008e-11;9.95592e-12;2.03722e-12;2.85889e-12;1.87554e-11;-8.94047e-14
9.2446e-05;-9.49807e-12;8.07261e-12;2.39657e-12;5.79526e-13;1.8492e-11;-2.20096e-13
9.2514e-05;-8.30472e-12;6.13879e-12;2.73505e-12;-1.67525e-12;1.8101e-11;-3.5186e-13
9.2582e-05;-7.02863e-12;4.16849e-12;3.0494e-12;-3.88411e-12;1.75877e-11;-4.83519e-13
9.265e-05;-5.67852e-12;2.17599e-12;3.33675e-12;-6.02656e-12;1.69585e-11;-6.13856e-13
9.2718e-05;-4.26377e-12;1.75756e-13;3.59466e-12;-8.08308e-12;1.62207e-11;-7.4166e-13
9.2786e-05;-2.7943e-12;-1.81765e-12;3.82096e-12;-1.00353e-11;1.53819e-11;-8.65758e-13
9.2854e-05;-1.28067e-12;-3.78973e-12;4.0136e-12;-1.18659e-11;1.44506e-11;-9.85023e-13
9.2922e-05;2.65989e-13;-5.72621e-12;4.17057e-12;-1.35591e-11;1.34357e-11;-1.09835e-12
9.299e-05;1.83398e-12;-7.6133e-12;4.29008e-12;-1.51005e-11;1.23467e-11;-1.20467e-12
9.3058e-05;3.41131e-12;-9.43778e-12;4.37075e-12;-1.64774e-11;1.11933e-11;-1.30292e-12
9.3126e-05;4.98586e-12;-1.11871e-11;4.41184e-12;-1.76793e-11;9.98578e-12;-1.39209e-12
9.3194e-05;6.54553e-12;-1.28493e-11;4.41312e-12;-1.86972e-11;8.73427e-12;-1.47123e-12
9.3262e-05;8.07835e-12;-1.44131e-11;4.3748e-12;-1.95243e-11;7.44909e-12;-1.5395e-12
9.333e-05;9.57249e-12;-1.58681e-11;4.29721e-12;-2.01554e-11;6.14051e-12;-1.59618e-12
9.3398e-05;1.10163e-11;-1.72047e-11;4.1808e-12;-2.05875e-11;4.81867e-12;-1.64063e-12
9.3466e-05;1.23985e-11;-1.84145e-11;4.02625e-12;-2.08192e-11;3.49359e-12;-1.67229e-12
9.3534e-05;1.37082e-11;-1.94901e-11;3.83461e-12;-2.08515e-11;2.17498e-12;-1.69067e-12
9.3602e-05;1.49349e-11;-2.04253e-11;3.60752e-12;-2.06873e-11;8.72199e-13;-1.69532e-12
9.367e-05;1.60689e-11;-2.12151e-11;3.34712e-12;-2.03313e-11;-4.05864e-13;-1.68591e-12
9.3738e-05;1.71013e-11;-2.18553e-11;3.05594e-12;-1.97903e-11;-1.65083e-12;-1.66227e-12
9.3806e-05;1.80241e-11;-2.23429e-11;2.73662e-12;-1.90721e-11;-2.85484e-12;-1.6244e-12
9.3874e-05;1.883e-11;-2.2676e-11;2.3919e-12;-1.81866e-11;-4.01056e-12;-1.57248e-12
9.3942e-05;1.9513e-11;-2.28539e-11;2.02459e-12;-1.71449e-11;-5.11125e-12;-1.50677e-12
9.401e-05;2.00676e-11;-2.28773e-11;1.63779e-12;-1.59596e-11;-6.15078e-12;-1.42757e-12
9.4078e-05;2.04893e-11;-2.2748e-11;1.23498e-12;-1.46448e-11;-7.12367e-12;-1.33527e-12
9.4146e-05;2.07747e-11;-2.2469e-11;8.19947e-13;-1.32154e-11;-8.02511e-12;-1.23039e-12
9.4214e-05;2.09216e-11;-2.20441e-11;3.96616e-13;-1.16873e-11;-8.85096e-12;-1.1136e-12
9.4282e-05;2.0929e-11;-2.14783e-11;-3.11083e-14;-1.0077e-11;-9.59774e-12;-9.85765e-13
9.435e-05;2.07972e-11;-2.07775e-11;-4.59431e-13;-8.40141e-12;-1.02626e-11;-8.47847e-13
9.4418e-05;2.05275e-11;-1.99486e-11;-8.84587e-13;-6.67802e-12;-1.08435e-11;-7.00859e-13
9.4486e-05;2.01219e-11;-1.89993e-11;-1.30272e-12;-4.92449e-12;-1.13389e-11;-5.45826e-13
9.4554e-05;1.95835e-11;-1.79384e-11;-1.70989e-12;-3.15857e-12;-1.17479e-11;-3.838e-13
9.4622e-05;1.89161e-11;-1.67753e-11;-2.10213e-12;-1.39784e-12;-1.20704e-11;-2.15922e-13
9.469e-05;1.81244e-11;-1.55201e-11;-2.47568e-12;3.40564e-13;-1.23069e-11;-4.34598e-14
9.4758e-05;1.72141e-11;-1.41833e-11;-2.82713e-12;2.04008e-12;-1.24583e-11;1.32202e-13
9.4826e-05;1.61917e-11;-1.27756e-11;-3.15336e-12;3.68491e-12;-1.25262e-11;3.0962e-13
9.4894e-05;1.50644e-11;-1.13081e-11;-3.45151e-12;5.26008e-12;-1.25127e-11;4.8737e-13
9.4962e-05;1.38401e-11;-9.7924e-12;-3.71883e-12;6.75155e-12;-1.24201e-11;6.64081e-13
9.503e-05;1.25269e-11;-8.24018e-12;-3.95271e-12;8.14632e-12;-1.22515e-11;8.38424e-13
9.5098e-05;1.11339e-11;-6.66324e-12;-4.15077e-12;9.43261e-12;-1.20102e-11;1.00906e-12
9.5166e-05;9.67019e-12;-5.07321e-12;-4.31104e-12;1.06e-11;-1.16999e-11;1.1746e-12
9.5234e-05;8.14584e-12;-3.48144e-12;-4.43199e-12;1.16395e-11;-1.13246e-11;1.33358e-12
9.5302e-05;6.57119e-12;-1.89902e-12;-4.51255e-12;1.25438e-11;-1.08886e-11;1.48455e-12
9.537e-05;4.95691e-12;-3.36797e-13;-4.55199e-12;1.33069e-11;-1.03964e-11;1.62617e-12
9.5438e-05;3.31386e-12;1.1947e-12;-4.54984e-12;1.39243e-11;-9.85293e-12;1.75721e-12
9.5506e-05;1.65288e-12;2.68539e-12;-4.50585e-12;1.43932e-11;-9.26299e-12;1.87658e-12
9.5574e-05;-1.519e-14;4.12581e-12;-4.42017e-12;1.47122e-11;-8.63174e-12;1.98326e-12
9.5642e-05;-1.67957e-12;5.50719e-12;-4.29343e-12;1.48815e-11;-7.96437e-12;2.07627e-12
9.571e-05;-3.32955e-12;6.82149e-12;-4.12679e-12;1.49029e-11;-7.26613e-12;2.15464e-12
9.5778e-05;-4.95454e-12;8.06138e-12;-3.92191e-12;1.47796e-11;-6.54229e-12;2.21746e-12
9.5846e-05;-6.54413e-12;9.22033e-12;-3.6807e-12;1.45163e-11;-5.7981e-12;2.26396e-12
9.5914e-05;-8.0882e-12;1.02926e-11;-3.40528e-12;1.41188e-11;-5.03877e-12;2.29359e-12
9.5982e-05;-9.57704e-12;1.12734e-11;-3.09793e-12;1.3594e-11;-4.2695e-12;2.306e-12
9.605e-05;-1.10014e-11;1.21589e-11;-2.76121e-12;1.29502e-11;-3.49538e-12;2.30098e-12
9.6118e-05;-1.23527e-11;1.29459e-11;-2.3981e-12;1.21963e-11;-2.72135e-12;2.27841e-12
9.6186e-05;-1.36227e-11;1.36326e-11;-2.01201e-12;1.13425e-11;-1.95219e-12;2.23825e-12
9.6254e-05;-1.48036e-11;1.42177e-11;-1.60664e-12;1.03994e-11;-1.19248e-12;2.18048e-12
9.6322e-05;-1.58885e-11;1.47011e-11;-1.18579e-12;9.37856e-12;-4.46615e-13;2.10529e-12
9.639e-05;-1.68706e-11;1.50833e-11;-7.5324e-13;8.29171e-12;2.81251e-13;2.01305e-12
9.6458e-05;-1.77442e-11;1.53658e-11;-3.12681e-13;7.15109e-12;9.87223e-13;1.90439e-12
9.6526e-05;-1.85043e-11;1.55508e-11;1.32135e-13;5.96914e-12;1.66771e-12;1.7801e-12
9.6594e-05;-1.91467e-11;1.5641e-11;5.77276e-13;4.75842e-12;2.31942e-12;1.64107e-12
9.6662e-05;-1.9668e-11;1.564e-11;1.01859e-12;3.53148e-12;2.93938e-12;1.48821e-12
9.673e-05;-2.00657e-11;1.5552e-11;1.45186e-12;2.30073e-12;3.52488e-12;1.32249e-12
9.6798e-05;-2.03382e-11;1.53817e-11;1.87295e-12;1.07832e-12;4.07352e-12;1.14502e-12
9.6866e-05;-2.04847e-11;1.51344e-11;2.27806e-12;-1.24003e-13;4.58321e-12;9.57081e-13
9.6934e-05;-2.05051e-11;1.48154e-11;2.66368e-12;-1.29499e-12;5.05218e-12;7.60163e-13
9.7002e-05;-2.04002e-11;1.4431e-11;3.02646e-12;-2.42398e-12;5.47896e-12;5.55894e-13
9.707e-05;-2.01715e-11;1.39872e-11;3.36313e-12;-3.50099e-12;5.86239e-12;3.45943e-13
9.7138e-05;-1.98212e-11;1.34906e-11;3.67043e-12;-4.51675e-12;6.20157e-12;1.31937e-13
9.7206e-05;-1.93525e-11;1.29475e-11;3.9453e-12;-5.4628e-12;6.49588e-12;-8.45359e-14
9.7274e-05;-1.87689e-11;1.23645e-11;4.18508e-12;-6.33156e-12;6.74498e-12;-3.01868e-13
9.7342e-05;-1.80747e-11;1.1748e-11;4.38762e-12;-7.11641e-12;6.94883e-12;-5.18356e-13
9.741e-05;-1.72749e-11;1.11044e-11;4.55126e-12;-7.81169e-12;7.10768e-12;-7.32185e-13
9.7478e-05;-1.6375e-11;1.04398e-11;4.67464e-12;-8.41274e-12;7.22204e-12;-9.41505e-13
9.7546e-05;-1.53808e-11;9.76025e-12;4.7566e-12;-8.91593e-12;7.29264e-12;-1.14454e-12
9.7614e-05;-1.4299e-11;9.07108e-12;4.79622e-12;-9.31871e-12;7.3204e-12;-1.33965e-12
9.7682e-05;-1.31367e-11;8.37729e-12;4.79289e-12;-9.61955e-12;7.30646e-12;-1.52536e-12
9.775e-05;-1.19016e-11;7.68344e-12;4.74652e-12;-9.81803e-12;7.2521e-12;-1.70026e-12
9.7818e-05;-1.06018e-11;6.99368e-12;4.65757e-12;-9.91476e-12;7.15881e-12;-1.86296e-12
9.7886e-05;-9.24564e-12;6.31181e-12;4.52698e-12;-9.91136e-12;7.02825e-12;-2.01209e-12
9.7954e-05;-7.84152e-12;5.64119e-12;4.35607e-12;-9.81038e-12;6.86222e-12;-2.14639e-12
9.8022e-05;-6.3982e-12;4.98465e-12;4.14637e-12;-9.61526e-12;6.66259e-12;-2.26471e-12
9.809e-05;-4.92472e-12;4.34446e-12;3.89958e-12;-9.33031e-12;6.43131e-12;-2.36616e-12
9.8158e-05;-3.43029e-12;3.72224e-12;3.61769e-12;-8.96065e-12;6.17038e-12;-2.45002e-12
9.8226e-05;-1.92417e-12;3.11907e-12;3.30302e-12;-8.51216e-12;5.88188e-12;-2.51572e-12
9.8294e-05;-4.15497e-13;2.53558e-12;2.95833e-12;-7.99138e-12;5.56797e-12;-2.56277e-12
9.8362e-05;1.08674e-12;1.97202e-12;2.58675e-12;-7.40535e-12;5.23092e-12;-2.59078e-12
9.843e-05;2.57367e-12;1.42825e-12;2.19165e-12;-6.76159e-12;4.87299e-12;-2.5995e-12
9.8498e-05;4.03651e-12;9.03722e-13;1.77655e-12;-6.06793e-12;4.49645e-12;-2.58889e-12
9.8566e-05;5.4666e-12;3.97331e-13;1.34502e-12;-5.33256e-12;4.10352e-12;-2.5591e-12
9.8634e-05;6.85546e-12;-9.24868e-14;9.00738e-13;-4.56393e-12;3.69644e-12;-2.51046e-12
9.8702e-05;8.19493e-12;-5.67631e-13;4.47503e-13;-3.7706e-12;3.27746e-12;-2.44342e-12
9.877e-05;9.47713e-12;-1.03015e-12;-1.06993e-14;-2.96118e-12;2.8489e-12;-2.35855e-12
9.8838e-05;1.06945e-11;-1.48215e-12;-4.69766e-13;-2.14411e-12;2.41309e-12;-2.25656e-12
9.8906e-05;1.18397e-11;-1.9258e-12;-9.25604e-13;-1.32761e-12;1.97233e-12;-2.13828e-12
9.8974e-05;1.29058e-11;-2.36341e-12;-1.37425e-12;-5.19639e-13;1.52885e-12;-2.00472e-12
9.9042e-05;1.38864e-11;-2.79746e-12;-1.81193e-12;2.72131e-13;1.08481e-12;-1.857e-12
9.911e-05;1.47757e-11;-3.23049e-12;-2.23499e-12;1.0404e-12;6.42333e-13;-1.69632e-12
9.9178e-05;1.55681e-11;-3.66492e-12;-2.63984e-12;1.77832e-12;2.03562e-13;-1.52402e-12
9.9246e-05;1.6259e-11;-4.10291e-12;-3.0229e-12;2.47959e-12;-2.29337e-13;-1.34152e-12
9.9314e-05;1.68442e-11;-4.54628e-12;-3.38065e-12;3.13853e-12;-6.54209e-13;-1.15027e-12
9.9382e-05;1.73201e-11;-4.99658e-12;-3.70986e-12;3.7501e-12;-1.06897e-12;-9.51769e-13
9.945e-05;1.76838e-11;-5.45508e-12;-4.00768e-12;4.30987e-12;-1.47163e-12;-7.47529e-13
9.9518e-05;1.79331e-11;-5.92277e-12;-4.27174e-12;4.81403e-12;-1.86029e-12;-5.39085e-13
9.9586e-05;1.80668e-11;-6.40029e-12;-4.49996e-12;5.25943e-12;-2.23307e-12;-3.28019e-13
9.9654e-05;1.80841e-11;-6.88785e-12;-4.69049e-12;5.64358e-12;-2.5881e-12;-1.15954e-13
9.9722e-05;1.79851e-11;-7.38516e-12;-4.84162e-12;5.96468e-12;-2.92349e-12;9.54889e-14
9.979e-05;1.77706e-11;-7.89139e-12;-4.95188e-12;6.22164e-12;-3.23745e-12;3.04722e-13
9.9858e-05;1.74423e-11;-8.40521e-12;-5.0202e-12;6.41402e-12;-3.52828e-12;5.10199e-13
9.9926e-05;1.70027e-11;-8.92479e-12;-5.046e-12;6.54206e-12;-3.79441e-12;7.10407e-13
9.9994e-05;1.64551e-11;-9.44787e-12;-5.02918e-12;6.6066e-12;-4.03434e-12;9.03861e-13



==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex3/timehist/cut201_sh334_dtcrit.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
6.2e-08;-1.51282e-306;-3.01621e-311;-6.48605e-307;3.22027e-312;3.01229e-312;3.07035e-312
1.55e-07;9.99722e-307;-6.54173e-311;-1.72897e-307;2.08552e-312;1.77876e-312;4.02377e-312
2.48e-07;-5.97445e-307;1.0862e-310;2.96426e-308;1.24023e-312;1.20291e-312;5.22939e-312
3.41e-07;-5.99971e-308;-1.20448e-310;5.75367e-307;7.45513e-313;8.81723e-313;6.75915e-312
4.34e-07;-3.62562e-308;1.74553e-310;2.57687e-307;5.12063e-312;4.25564e-312;6.21896e-312
5.27e-07;2.08271e-307;-2.13337e-310;-2.32939e-307;4.37213e-313;8.52021e-313;4.37385e-312
6.2e-07;-8.66255e-308;2.47058e-310;-2.19028e-307;2.63451e-312;2.51058e-312;2.94416e-312
7.13e-07;2.78777e-307;-3.91643e-310;-3.52292e-307;2.10668e-312;1.49349e-312;1.89434e-312
8.06e-07;-3.93244e-307;4.43917e-310;1.5191e-307;2.81242e-313;1.16705e-312;1.80453e-312
8.99e-07;3.46145e-307;-2.56156e-310;3.97819e-307;2.52058e-312;2.45758e-312;7.16919e-313
9.92e-07;4.08279e-70;3.22571e-70;-4.63053e-69;3.84833e-312;3.11747e-312;1.33405e-312
1.085e-06;-1.05374e-65;-6.29487e-66;7.71149e-65;1.57684e-312;2.3237e-312;1.88428e-312
1.178e-06;6.11634e-63;1.05534e-62;-1.02384e-62;1.83611e-312;9.91044e-313;4.01819e-314
1.271e-06;1.09805e-60;-2.41314e-60;-1.70336e-59;2.50302e-312;2.00764e-312;-2.94212e-312
1.364e-06;-1.48234e-58;-2.44757e-59;1.27565e-57;-2.07681e-313;1.25979e-312;-4.38548e-312
1.457e-06;2.06642e-57;1.44538e-56;8.73925e-57;3.47226e-312;2.17243e-312;-2.35534e-312
1.55e-06;2.56012e-56;-5.63147e-55;-1.44373e-54;3.65236e-312;3.84676e-312;1.50453e-312
1.643e-06;-3.03439e-55;1.03219e-53;3.14737e-53;3.09384e-152;2.69153e-152;1.90777e-153
1.736e-06;-5.45793e-54;-1.25882e-52;-4.04718e-52;-1.34392e-117;-4.46027e-118;-1.16671e-117
1.829e-06;1.59157e-52;1.21524e-51;4.03943e-51;3.67505e-113;9.35911e-114;9.99717e-113
1.922e-06;-2.30574e-51;-1.04193e-50;-3.47519e-50;5.64629e-109;3.11738e-109;-2.59625e-109
2.015e-06;2.54697e-50;8.58324e-50;2.7093e-49;-2.87838e-106;-3.97846e-107;-9.85416e-106
2.108e-06;-2.38543e-49;-6.95747e-49;-1.9441e-48;-5.18975e-103;-3.35957e-103;-2.43581e-104
2.201e-06;1.95234e-48;5.41761e-48;1.28074e-47;6.83818e-102;-5.78419e-102;1.55306e-100
2.294e-06;-1.403e-47;-3.904e-47;-7.66861e-47;2.15543e-98;1.434e-98;8.34043e-99
2.387e-06;8.82353e-47;2.53375e-46;4.12709e-46;-4.27046e-97;-2.33458e-97;-2.17174e-96
2.48e-06;-4.82702e-46;-1.45921e-45;-1.97476e-45;-1.10383e-94;-7.25899e-95;-8.00488e-97
2.573e-06;2.27484e-45;7.39658e-45;8.29798e-45;5.30889e-93;3.39731e-93;5.58297e-93
2.666e-06;-9.06488e-45;-3.27632e-44;-3.00563e-44;-4.35321e-92;-2.65944e-92;-1.9449e-91
2.759e-06;2.92604e-44;1.25357e-43;9.04218e-44;-3.25792e-90;-2.12895e-90;2.2453e-90
2.852e-06;-6.71585e-44;-4.04222e-43;-2.0437e-43;1.46912e-88;9.50873e-89;3.49426e-89
2.945e-06;3.92117e-44;1.03215e-42;2.04042e-43;-3.50545e-87;-2.26353e-87;-2.07835e-87
3.038e-06;6.14073e-43;-1.65667e-42;1.00893e-42;5.93163e-86;3.82599e-86;5.12586e-86
3.131e-06;-4.23844e-42;-1.36486e-42;-7.79928e-42;-7.75208e-85;-4.99807e-85;-9.02813e-85
3.224e-06;1.84689e-41;2.45233e-41;3.34592e-41;8.03363e-84;5.18409e-84;1.28788e-83
3.317e-06;-6.39452e-41;-1.22849e-40;-1.10963e-40;-6.46907e-83;-4.19564e-83;-1.57875e-82
3.41e-06;1.88053e-40;4.43526e-40;3.09095e-40;3.55145e-82;2.35952e-82;1.72705e-81
3.503e-06;-4.7528e-40;-1.29618e-39;-7.48197e-40;-2.91333e-82;-3.30379e-82;-1.73497e-80
3.596e-06;9.67437e-40;3.09504e-39;1.55949e-39;-2.28607e-80;-1.23607e-80;1.63869e-79
3.689e-06;-1.13841e-39;-5.58401e-39;-2.47289e-39;3.55718e-79;1.95083e-79;-1.4827e-78
3.782e-06;-1.68954e-39;4.90181e-39;1.19766e-39;-3.45291e-78;-1.7872e-78;1.30135e-77
3.875e-06;1.38186e-38;1.30087e-38;9.08851e-39;2.35152e-77;1.00726e-77;-1.11364e-76
3.968e-06;-3.80546e-38;-7.92213e-38;-3.36192e-38;-8.309e-77;2.79532e-79;9.27619e-76
4.061e-06;4.81586e-38;2.33378e-37;3.70097e-38;-5.79017e-76;-8.96309e-76;-7.47507e-75
4.154e-06;-3.17421e-40;-4.86633e-37;1.07115e-37;1.54911e-74;1.46615e-74;5.78251e-74
4.247e-06;1.01316e-37;8.08104e-37;-4.21381e-37;-1.98442e-73;-1.66419e-73;-4.26253e-73
4.34e-06;-1.36467e-36;-1.24881e-36;-2.57958e-38;1.96784e-72;1.56047e-72;2.97555e-72
4.433e-06;4.75446e-36;1.92186e-36;3.58821e-36;-1.66745e-71;-1.27848e-71;-1.95703e-71
4.526e-06;-5.01021e-36;-1.34122e-36;-9.17042e-36;1.25397e-70;9.38426e-71;1.20727e-70
4.619e-06;-1.71501e-35;-8.32652e-36;-3.92423e-37;-8.52245e-70;-6.24991e-70;-6.95296e-70
4.712e-06;7.2755e-35;4.39638e-35;5.16484e-35;5.28312e-69;3.80003e-69;3.71712e-69
4.805e-06;-7.86365e-35;-1.17093e-34;-9.37456e-35;-2.99929e-68;-2.11289e-68;-1.82936e-68
4.898e-06;-1.70862e-34;2.02877e-34;-1.16014e-34;1.5594e-67;1.07167e-67;8.1747e-68
4.991e-06;6.14868e-34;-2.48585e-34;7.56745e-34;-7.39344e-67;-4.91896e-67;-3.23148e-67
5.084e-06;-2.11168e-34;2.43414e-34;-1.01273e-33;3.16272e-66;2.00749e-66;1.06418e-66
5.177e-06;-2.30646e-33;-3.32016e-35;-1.10284e-33;-1.19285e-65;-6.99848e-66;-2.38017e-66
5.27e-06;4.40506e-33;-1.68123e-33;5.11222e-33;3.7536e-65;1.85844e-65;-1.44683e-66
5.363e-06;2.13515e-33;8.32858e-33;-3.10018e-33;-8.19594e-65;-1.84175e-65;5.81783e-65
5.456e-06;-1.85864e-32;-2.22185e-32;-1.23287e-32;-2.04803e-65;-1.91127e-64;-4.43007e-64
5.549e-06;2.06789e-32;3.30159e-32;2.34625e-32;1.55196e-63;1.80195e-63;2.46437e-63
5.642e-06;1.73797e-32;-5.54689e-33;7.75446e-33;-1.13526e-62;-1.04815e-62;-1.15081e-62
5.735e-06;-5.57919e-32;-1.09983e-31;-6.5664e-32;5.94059e-62;4.90556e-62;4.69676e-62
5.828e-06;3.42592e-32;3.28141e-31;6.61068e-32;-2.5865e-61;-1.96529e-61;-1.6901e-61
5.921e-06;-7.2693e-32;-5.43067e-31;-6.65057e-32;9.76211e-61;6.83004e-61;5.29227e-61
6.014e-06;2.97531e-31;4.05258e-31;2.91936e-31;-3.21171e-60;-2.02396e-60;-1.37265e-60
6.107e-06;-1.82275e-32;7.8438e-31;-2.86423e-31;9.00349e-60;4.76134e-60;2.47138e-60
6.2e-06;-1.87407e-30;-3.70842e-30;-1.50669e-30;-1.9814e-59;-6.42915e-60;3.06935e-61
6.293e-06;3.57927e-30;7.33121e-30;4.71885e-30;2.29641e-59;-1.35267e-59;-2.92156e-59
6.386e-06;3.29912e-31;-6.28886e-30;-3.61583e-30;6.98308e-59;1.4944e-58;1.7197e-58
6.479e-06;-9.71239e-30;-8.54391e-30;-6.23719e-30;-6.38064e-58;-7.35493e-58;-7.13607e-58
6.572e-06;1.34964e-29;4.10438e-29;1.6492e-29;2.98101e-57;2.74585e-57;2.44387e-57
6.665e-06;-9.50991e-30;-7.44815e-29;-1.85511e-29;-1.08486e-56;-8.52068e-57;-7.22066e-57
6.758e-06;1.10359e-29;6.13489e-29;2.52712e-29;3.33544e-56;2.24141e-56;1.84578e-56
6.851e-06;1.51824e-29;6.92544e-29;-2.22643e-29;-8.77798e-56;-4.86902e-56;-3.86199e-56
6.944e-06;-1.47876e-28;-3.63386e-28;-9.05204e-29;1.89953e-55;7.4837e-56;4.90255e-56
7.037e-06;2.72103e-28;7.04292e-28;3.0932e-28;-2.78711e-55;6.4366e-57;8.19927e-56
7.13e-06;-9.35974e-30;-6.26666e-28;-2.63234e-28;-9.52976e-56;-6.92303e-55;-8.95306e-55
7.223e-06;-6.11662e-28;-5.7324e-28;-3.30246e-28;2.69028e-54;3.74599e-54;3.95293e-54
7.316e-06;8.01424e-28;3.03546e-27;8.65917e-28;-1.24344e-53;-1.38831e-53;-1.20512e-53
7.409e-06;-4.53399e-28;-5.27251e-27;-7.4286e-28;3.88649e-53;3.87504e-53;2.52999e-53
7.502e-06;5.7261e-28;4.12762e-27;8.50491e-28;-9.01378e-53;-7.41996e-53;-2.55973e-53
7.595e-06;4.91478e-28;3.70972e-27;-7.55103e-28;1.46503e-52;4.4642e-53;-4.45797e-53
7.688e-06;-6.43876e-27;-1.88034e-26;-4.10989e-27;-1.22567e-52;3.07576e-52;2.26244e-52
7.781e-06;1.06548e-26;3.34109e-26;1.22509e-26;-6.50345e-53;-1.36789e-51;-1.96591e-52
7.874e-06;2.73074e-27;-2.60018e-26;-6.76339e-27;1.03606e-52;2.67824e-51;-1.3172e-51
7.967e-06;-2.50593e-26;-2.75144e-26;-1.79591e-26;9.5602e-52;-3.57846e-52;5.21024e-51
8.06e-06;2.0811e-26;1.15515e-25;2.9019e-26;-9.08303e-52;-1.32304e-50;-1.74574e-51
8.153e-06;6.28328e-28;-1.64365e-25;-1.05478e-26;-2.29656e-50;2.9433e-50;-5.47388e-50
8.246e-06;8.64122e-27;7.94724e-26;1.20349e-26;1.46096e-49;4.64944e-50;2.51684e-49
8.339e-06;1.46986e-26;1.75446e-25;-1.83389e-26;-4.75302e-49;-4.74863e-49;-5.47289e-49
8.432e-06;-1.65391e-25;-5.22043e-25;-1.07601e-25;8.42344e-49;1.43176e-48;1.65402e-49
8.525e-06;2.00147e-25;6.87842e-25;2.65502e-25;6.22105e-50;-1.62436e-48;3.19416e-48
8.618e-06;2.0381e-25;-1.94753e-25;-2.46158e-26;-5.51015e-48;-4.57646e-48;-1.19796e-47
8.711e-06;-5.62595e-25;-1.14517e-24;-4.93078e-25;1.81557e-47;2.771e-47;1.99351e-47
8.804e-06;1.42576e-25;2.40497e-24;3.93025e-25;-2.79701e-47;-6.83064e-47;5.88995e-48
8.897e-06;3.20924e-25;-1.87155e-24;2.15027e-25;-8.28905e-48;6.81834e-47;-1.28239e-46
8.99e-06;6.99865e-26;-1.08193e-24;-2.16594e-26;1.62939e-46;1.57602e-46;3.54555e-46
9.083e-06;4.07684e-25;5.04329e-24;-1.76182e-25;-4.26592e-46;-8.78714e-46;-3.86474e-46
9.176e-06;-2.39588e-24;-7.37367e-24;-1.70807e-24;4.27817e-46;1.9958e-45;-6.6004e-46
9.269e-06;9.24111e-25;4.15457e-24;2.48717e-24;8.30263e-46;-1.88806e-45;3.87604e-45
9.362e-06;5.14609e-24;7.94419e-24;2.55366e-24;-4.48664e-45;-3.94992e-45;-8.31244e-45
9.455e-06;-5.22119e-24;-2.24082e-23;-6.53115e-24;9.40311e-45;2.17274e-44;6.41875e-45
9.548e-06;-3.55144e-24;2.00664e-23;1.09393e-25;-7.2882e-45;-4.92472e-44;1.94547e-44
9.641e-06;4.92421e-24;8.54105e-24;5.85089e-24;-2.17101e-44;4.95992e-44;-8.84785e-44
9.734e-06;1.26797e-24;-4.28021e-23;1.09037e-25;1.01784e-43;8.29141e-44;1.81441e-43
9.827e-06;8.21685e-24;5.3049e-23;1.45986e-24;-2.18803e-43;-5.00734e-43;-1.5594e-43
9.92e-06;-1.63553e-23;-2.49094e-23;-1.66941e-23;2.17333e-43;1.16864e-42;-3.37826e-43
1.0013e-05;-1.92742e-23;-5.08934e-23;1.83893e-24;3.21439e-43;-1.25898e-42;1.72762e-42
1.0106e-05;4.9817e-23;1.46444e-22;4.11583e-23;-1.96896e-42;-1.55365e-42;-3.74003e-42
1.0199e-05;2.34363e-24;-1.37383e-22;-2.65941e-23;4.56882e-42;1.04368e-41;3.69431e-42
1.0292e-05;-5.28826e-23;-6.7163e-23;-3.74987e-23;-5.21538e-42;-2.44949e-41;4.97451e-42
1.0385e-05;9.53333e-24;2.99368e-22;2.90447e-23;-3.70107e-42;2.76802e-41;-2.97457e-41
1.0478e-05;-6.56158e-25;-2.89469e-22;1.17143e-23;3.18711e-41;2.23673e-41;6.52001e-41
1.0571e-05;7.37426e-23;2.94623e-23;3.81774e-23;-7.67028e-41;-1.81267e-40;-6.75325e-41
1.0664e-05;2.1984e-23;3.26336e-22;-6.86568e-23;9.43674e-41;4.36872e-40;-6.23815e-41
1.0757e-05;-1.78184e-22;-6.7657e-22;-1.65005e-22;2.66332e-41;-5.32515e-40;4.32078e-40
1.085e-05;2.38646e-22;5.39233e-22;7.19099e-23;-4.31839e-40;-2.09589e-40;-9.69103e-40
1.0943e-05;5.03321e-22;3.50766e-22;-2.22616e-22;1.10762e-39;2.68527e-39;1.07697e-39
1.1036e-05;2.59829e-22;-1.6522e-21;-9.89378e-22;-1.47101e-39;-6.76289e-39;6.08082e-40
1.1129e-05;5.17312e-22;8.57257e-22;-1.85235e-21;-1.87052e-41;8.68801e-39;-5.58937e-39
1.1222e-05;6.70383e-22;6.41804e-23;-3.96365e-21;5.36389e-39;1.18619e-39;1.29305e-38
1.1315e-05;1.58247e-21;-2.47697e-21;-6.94878e-21;-1.43352e-38;-3.49586e-38;-1.48162e-38
1.1408e-05;2.15367e-21;1.34401e-21;-1.03475e-20;1.93822e-38;9.02859e-38;-5.69316e-39
1.1501e-05;-1.1427e-20;9.50586e-22;-1.1034e-20;-1.98556e-39;-1.188e-37;6.53211e-38
1.1594e-05;-9.03495e-20;1.45724e-20;5.12334e-21;-5.9894e-38;2.50052e-39;-1.50397e-37
1.1687e-05;-4.2086e-19;7.95512e-20;6.51175e-20;1.6184e-37;4.00227e-37;1.72557e-37
1.178e-05;-1.549e-18;2.61256e-19;2.27086e-19;-2.21612e-37;-1.05712e-36;4.59894e-38
1.1873e-05;-4.87371e-18;8.07175e-19;6.07473e-19;4.5046e-38;1.41252e-36;-6.70195e-37
1.1966e-05;-1.3696e-17;2.25479e-18;1.40469e-18;5.94006e-37;-1.61715e-37;1.54904e-36
1.2059e-05;-3.5196e-17;5.72596e-18;2.95394e-18;-1.64108e-36;-4.16388e-36;-1.78549e-36
1.2152e-05;-8.3984e-17;1.36082e-17;5.77888e-18;2.24841e-36;1.10373e-35;-3.53302e-37
1.2245e-05;-1.88133e-16;3.04329e-17;1.06285e-17;-5.28732e-37;-1.45595e-35;6.30011e-36
1.2338e-05;-3.98736e-16;6.4444e-17;1.85424e-17;-5.46257e-36;2.01903e-36;-1.42504e-35
1.2431e-05;-8.04358e-16;1.30102e-16;3.08597e-17;1.47592e-35;3.93796e-35;1.57677e-35
1.2524e-05;-1.55166e-15;2.51316e-16;4.91633e-17;-1.95229e-35;-1.02325e-34;3.56182e-36
1.2617e-05;-2.87309e-15;4.66114e-16;7.52028e-17;4.24114e-36;1.31444e-34;-5.32956e-35
1.271e-05;-5.12194e-15;8.32682e-16;1.10663e-16;4.51977e-35;-1.65827e-35;1.15352e-34
1.2803e-05;-8.81371e-15;1.43604e-15;1.56876e-16;-1.18112e-34;-3.40924e-34;-1.21418e-34
1.2896e-05;-1.46706e-14;2.39572e-15;2.14549e-16;1.50069e-34;8.5439e-34;-3.58861e-35
1.2989e-05;-2.3664e-14;3.87326e-15;2.83315e-16;-2.29147e-35;-1.04341e-33;4.13286e-34
1.3082e-05;-3.70481e-14;6.07763e-15;3.61426e-16;-3.52779e-34;5.31722e-35;-8.44483e-34
1.3175e-05;-5.6373e-14;9.26797e-15;4.45718e-16;8.56669e-34;2.73052e-33;8.07368e-34
1.3268e-05;-8.34692e-14;1.37513e-14;5.31599e-16;-9.91208e-34;-6.37979e-33;4.0014e-34
1.3361e-05;-1.20391e-13;1.98729e-14;6.13525e-16;-7.99588e-36;7.19556e-33;-2.95098e-33
1.3454e-05;-1.69311e-13;2.79986e-14;6.85787e-16;2.53057e-33;5.84855e-34;5.45402e-33
1.3547e-05;-2.32367e-13;3.84897e-14;7.4316e-16;-5.51001e-33;-2.00221e-32;-4.51271e-33
1.364e-05;-3.11459e-13;5.1667e-14;7.82103e-16;5.67509e-33;4.28672e-32;-3.71551e-33
1.3733e-05;-4.0801e-13;6.77712e-14;8.01732e-16;1.36303e-33;-4.32783e-32;1.90762e-32
1.3826e-05;-5.22709e-13;8.69196e-14;8.03716e-16;-1.67987e-32;-1.33602e-32;-3.17003e-32
1.3919e-05;-6.55266e-13;1.09063e-13;7.92179e-16;3.22176e-32;1.35876e-31;2.11146e-32
1.4012e-05;-8.04193e-13;1.3395e-13;7.7272e-16;-2.73124e-32;-2.57667e-31;3.10764e-32
1.4105e-05;-9.66647e-13;1.61102e-13;7.50334e-16;-1.89991e-32;2.18805e-31;-1.13499e-31
1.4198e-05;-1.13834e-12;1.89797e-13;7.27849e-16;1.01832e-31;1.52948e-31;1.60907e-31
1.4291e-05;-1.31354e-12;2.19074e-13;7.0343e-16;-1.6397e-31;-8.35273e-31;-6.99349e-32
1.4384e-05;-1.48514e-12;2.47746e-13;6.68224e-16;1.02575e-31;1.37716e-30;-2.19277e-31
1.4477e-05;-1.64482e-12;2.74429e-13;6.06924e-16;1.60734e-31;-9.06065e-31;5.97606e-31
1.457e-05;-1.78321e-12;2.97575e-13;4.97973e-16;-5.51376e-31;-1.30047e-30;-7.12314e-31
1.4663e-05;-1.89017e-12;3.15514e-13;3.1417e-16;7.39626e-31;4.67949e-30;1.0079e-31
1.4756e-05;-1.95498e-12;3.26492e-13;2.62943e-17;-2.43323e-31;-6.47495e-30;1.35587e-30
1.4849e-05;-1.9667e-12;3.28721e-13;-3.95119e-16;-1.12625e-30;2.55554e-30;-2.8516e-30
1.4942e-05;-1.9144e-12;3.20425e-13;-9.77827e-16;2.67271e-30;9.0513e-30;2.60371e-30
1.5035e-05;-1.78757e-12;2.99893e-13;-1.744e-15;-2.71905e-30;-2.32468e-29;9.8545e-31
1.5128e-05;-1.57649e-12;2.65545e-13;-2.71207e-15;-3.80112e-31;2.59809e-29;-7.21054e-30
1.5221e-05;-1.27271e-12;2.16003e-13;-3.8981e-15;6.29416e-30;-1.03678e-30;1.15965e-29
1.5314e-05;-8.69534e-13;1.50172e-13;-5.31209e-15;-1.10787e-29;-5.27059e-29;-7.20157e-30
1.5407e-05;-3.62555e-13;6.73296e-14;-6.95978e-15;7.88435e-30;1.02659e-28;-1.00442e-29
1.55e-05;2.49846e-13;-3.27938e-14;-8.8425e-15;7.98598e-30;-8.50929e-29;3.33473e-29
1.5593e-05;9.66079e-13;-1.49943e-13;-1.09506e-14;-3.06083e-29;-4.99483e-29;-4.12086e-29
1.5686e-05;1.78103e-12;-2.83287e-13;-1.32628e-14;3.93455e-29;2.63669e-28;8.6494e-30
1.5779e-05;2.68587e-12;-4.31385e-13;-1.57421e-14;-1.02846e-29;-3.8669e-28;6.46664e-29
1.5872e-05;3.66809e-12;-5.92201e-13;-1.83274e-14;-5.72967e-29;1.89882e-28;-1.31254e-28
1.5965e-05;4.7116e-12;-7.63119e-13;-2.09362e-14;1.20647e-28;4.1127e-28;1.10614e-28
1.6058e-05;5.79699e-12;-9.40996e-13;-2.34678e-14;-1.05456e-28;-1.12007e-27;4.9877e-29
1.6151e-05;6.90193e-12;-1.12223e-12;-2.58034e-14;-4.18849e-29;1.2257e-27;-2.97898e-28
1.6244e-05;8.00152e-12;-1.30282e-12;-2.78157e-14;2.76761e-28;-3.4649e-29;4.36865e-28
1.6337e-05;9.0688e-12;-1.47844e-12;-2.93725e-14;-4.06646e-28;-2.27591e-27;-2.04774e-28
1.643e-05;1.00752e-11;-1.64453e-12;-3.03411e-14;1.76585e-28;4.05893e-27;-4.68906e-28
1.6523e-05;1.09912e-11;-1.79635e-12;-3.06013e-14;4.5827e-28;-2.85069e-27;1.17758e-27
1.6616e-05;1.17867e-11;-1.92909e-12;-3.00441e-14;-1.08391e-27;-2.50352e-27;-1.13019e-27
1.6709e-05;1.24318e-11;-2.03795e-12;-2.85646e-14;9.82968e-28;9.55798e-27;-1.86964e-28
1.6802e-05;1.28975e-11;-2.11826e-12;-2.60678e-14;2.59431e-28;-1.20239e-26;2.27674e-27
1.6895e-05;1.31564e-11;-2.1656e-12;-2.24713e-14;-2.16213e-27;3.35311e-27;-3.5423e-27
1.6988e-05;1.31835e-11;-2.17591e-12;-1.7708e-14;3.22724e-27;1.61427e-26;2.04463e-27
1.7081e-05;1.2957e-11;-2.14565e-12;-1.1734e-14;-1.5822e-27;-3.34641e-26;2.89929e-27
1.7174e-05;1.24588e-11;-2.07187e-12;-4.52513e-15;-3.23982e-27;2.73977e-26;-8.62115e-27
1.7267e-05;1.16754e-11;-1.95237e-12;3.91561e-15;8.15645e-27;1.29652e-26;8.99698e-27
1.736e-05;1.05985e-11;-1.78578e-12;1.3539e-14;-7.30616e-27;-6.84725e-26;4.95703e-28
1.7453e-05;9.22533e-12;-1.57161e-12;2.42484e-14;-2.31587e-27;9.11329e-26;-1.56634e-26
1.7546e-05;7.5591e-12;-1.31036e-12;3.59077e-14;1.54357e-26;-3.48781e-26;2.37776e-26
1.7639e-05;5.60931e-12;-1.00351e-12;4.83503e-14;-2.05911e-26;-9.78407e-26;-1.31531e-26
1.7732e-05;3.39193e-12;-6.53577e-13;6.13852e-14;8.2805e-27;2.22431e-25;-1.70802e-26
1.7825e-05;9.29333e-13;-2.64081e-13;7.47856e-14;2.09972e-26;-1.97234e-25;5.12363e-26
1.7918e-05;-1.74977e-12;1.60452e-13;8.82914e-14;-4.93474e-26;-5.75391e-26;-5.56906e-26
1.8011e-05;-4.61057e-12;6.14551e-13;1.0164e-13;4.26721e-26;4.15918e-25;1.20556e-28
1.8104e-05;-7.61255e-12;1.09187e-12;1.14578e-13;1.88386e-26;-5.58763e-25;9.33044e-26
1.8197e-05;-1.071e-11;1.58525e-12;1.26837e-13;-9.7193e-26;2.19267e-25;-1.37277e-25
1.829e-05;-1.38526e-11;2.08685e-12;1.38118e-13;1.10404e-25;5.30119e-25;6.01027e-26
1.8383e-05;-1.69862e-11;2.58825e-12;1.48111e-13;-1.67356e-26;-1.19586e-24;1.07349e-25
1.8476e-05;-2.00536e-11;3.08066e-12;1.5653e-13;-1.34137e-25;1.06781e-24;-2.54088e-25
1.8569e-05;-2.29958e-11;3.55497e-12;1.6311e-13;2.3628e-25;2.45147e-25;2.52018e-25
1.8662e-05;-2.57527e-11;4.00202e-12;1.67568e-13;-1.70158e-25;-2.09961e-24;7.05091e-27
1.8755e-05;-2.82642e-11;4.41273e-12;1.69613e-13;-1.30011e-25;2.7836e-24;-4.53016e-25
1.8848e-05;-3.0472e-11;4.77828e-12;1.68995e-13;4.94326e-25;-9.42299e-25;6.63756e-25
1.8941e-05;-3.23201e-11;5.09032e-12;1.65507e-13;-4.91469e-25;-2.66895e-24;-2.1018e-25
1.9034e-05;-3.37561e-11;5.34106e-12;1.58972e-13;-9.2102e-26;5.30275e-24;-6.56855e-25
1.9127e-05;-3.47326e-11;5.52347e-12;1.49241e-13;8.00236e-25;-4.19729e-24;1.12933e-24
1.922e-05;-3.52081e-11;5.63141e-12;1.36205e-13;-9.32787e-25;-1.42261e-24;-7.67611e-25
1.9313e-05;-3.51479e-11;5.65975e-12;1.19807e-13;2.92302e-25;8.71468e-24;-3.06611e-25
1.9406e-05;-3.45251e-11;5.60447e-12;1.00056e-13;8.50994e-25;-1.09493e-23;1.77349e-24
1.9499e-05;-3.33216e-11;5.46274e-12;7.70566e-14;-1.90433e-24;2.58652e-24;-2.46897e-24
1.9592e-05;-3.15286e-11;5.23306e-12;5.09876e-14;1.58138e-24;1.21984e-23;5.52959e-25
1.9685e-05;-2.91472e-11;4.91526e-12;2.20492e-14;1.00686e-24;-1.99807e-23;3.2654e-24
1.9778e-05;-2.61891e-11;4.5106e-12;-9.50968e-15;-3.83514e-24;1.12746e-23;-4.64177e-24
1.9871e-05;-2.26764e-11;4.02169e-12;-4.33182e-14;3.15351e-24;1.00453e-23;1.29747e-24
1.9964e-05;-1.86418e-11;3.45254e-12;-7.88883e-14;1.17845e-24;-3.04726e-23;3.36099e-24
2.0057e-05;-1.41282e-11;2.80846e-12;-1.15717e-13;-4.99027e-24;3.21182e-23;-5.96535e-24
2.015e-05;-9.18828e-12;2.09606e-12;-1.53348e-13;5.43634e-24;-1.26016e-24;5.97706e-24
2.0243e-05;-3.8843e-12;1.32318e-12;-1.91267e-13;-2.08136e-24;-4.73681e-23;-2.34581e-25
2.0336e-05;1.71316e-12;4.98783e-13;-2.28777e-13;-5.52327e-24;6.41052e-23;-1.19737e-23
2.0429e-05;7.52584e-12;-3.67124e-13;-2.65144e-13;1.33511e-23;-1.72498e-23;1.61479e-23
2.0522e-05;1.34687e-11;-1.26357e-12;-2.99784e-13;-7.73235e-24;-5.74681e-23;6.4273e-26
2.0615e-05;1.94514e-11;-2.17872e-12;-3.32135e-13;-9.52649e-24;9.33758e-23;-2.06246e-23
2.0708e-05;2.53796e-11;-3.10003e-12;-3.61491e-13;2.51977e-23;-6.27422e-23;1.89816e-23
2.0801e-05;3.11566e-11;-4.01445e-12;-3.87125e-13;-6.08754e-24;-3.39832e-23;-3.12628e-24
2.0894e-05;3.66849e-11;-4.90864e-12;-4.0846e-13;-1.59069e-24;1.46503e-22;-6.14796e-24
2.0987e-05;4.18678e-11;-5.76909e-12;-4.25028e-13;3.39402e-23;-1.63649e-22;4.75391e-23
2.108e-05;4.66111e-11;-6.58233e-12;-4.36347e-13;-3.92969e-23;3.78485e-24;1.79427e-23
2.1173e-05;5.08249e-11;-7.33517e-12;-4.41952e-13;-1.10674e-22;2.88136e-22;1.71066e-22
2.1266e-05;5.44252e-11;-8.01496e-12;-4.41543e-13;-4.86051e-22;-5.15294e-23;6.02651e-22
2.1359e-05;5.73351e-11;-8.60978e-12;-4.34975e-13;-1.92255e-21;6.8551e-22;1.38853e-21
2.1452e-05;5.94869e-11;-9.10857e-12;-4.22139e-13;-5.7151e-21;2.11532e-21;3.78872e-21
2.1545e-05;6.08234e-11;-9.50129e-12;-4.02985e-13;-1.61991e-20;4.84575e-21;9.78343e-21
2.1638e-05;6.12988e-11;-9.77927e-12;-3.77657e-13;-4.33819e-20;1.38047e-20;2.36223e-20
2.1731e-05;6.08802e-11;-9.93525e-12;-3.4642e-13;-1.08996e-19;3.36279e-20;5.56684e-20
2.1824e-05;5.95486e-11;-9.96358e-12;-3.09477e-13;-2.61655e-19;7.8655e-20;1.26203e-19
2.1917e-05;5.72992e-11;-9.86023e-12;-2.67027e-13;-6.02133e-19;1.81246e-19;2.76345e-19
2.201e-05;5.41416e-11;-9.62292e-12;-2.19505e-13;-1.3321e-18;3.97015e-19;5.86872e-19
2.2103e-05;5.01005e-11;-9.25128e-12;-1.67525e-13;-2.84474e-18;8.41311e-19;1.20673e-18
2.2196e-05;4.5215e-11;-8.7468e-12;-1.11603e-13;-5.87659e-18;1.73176e-18;2.40757e-18
2.2289e-05;3.95391e-11;-8.11295e-12;-5.2194e-14;-1.1767e-17;3.45241e-18;4.66916e-18
2.2382e-05;3.31401e-11;-7.35503e-12;1.00115e-14;-2.28832e-17;6.69092e-18;8.80682e-18
2.2475e-05;2.60989e-11;-6.4802e-12;7.40692e-14;-4.32831e-17;1.26226e-17;1.6173e-17
2.2568e-05;1.8508e-11;-5.49738e-12;1.39097e-13;-7.97332e-17;2.31943e-17;2.89458e-17
2.2661e-05;1.04711e-11;-4.41712e-12;2.04422e-13;-1.4322e-16;4.15782e-17;5.05274e-17
2.2754e-05;2.10099e-12;-3.25146e-12;2.69317e-13;-2.51105e-16;7.27752e-17;8.60908e-17
2.2847e-05;-6.48214e-12;-2.01373e-12;3.32801e-13;-4.3012e-16;1.24466e-16;1.43273e-16
2.294e-05;-1.51524e-11;-7.18336e-13;3.93859e-13;-7.20382e-16;2.08194e-16;2.33018e-16
2.3033e-05;-2.378e-11;6.19369e-13;4.51728e-13;-1.18056e-15;3.40823e-16;3.70575e-16
2.3126e-05;-3.22334e-11;1.98322e-12;5.05827e-13;-1.8943e-15;5.4638e-16;5.76531e-16
2.3219e-05;-4.03813e-11;3.35645e-12;5.55392e-13;-2.97783e-15;8.58283e-16;8.77813e-16
2.3312e-05;-4.80951e-11;4.72187e-12;5.99471e-13;-4.58848e-15;1.32177e-15;1.30848e-15
2.3405e-05;-5.52508e-11;6.06218e-12;6.3736e-13;-6.93364e-15;1.99654e-15;1.91004e-15
2.3498e-05;-6.17308e-11;7.36006e-12;6.68751e-13;-1.02793e-14;2.95928e-15;2.73108e-15
2.3591e-05;-6.74266e-11;8.59833e-12;6.93299e-13;-1.49569e-14;4.30574e-15;3.82582e-15
2.3684e-05;-7.22401e-11;9.7602e-12;7.10321e-13;-2.13673e-14;6.15202e-15;5.25133e-15
2.3777e-05;-7.60859e-11;1.08295e-11;7.19179e-13;-2.99792e-14;8.63456e-15;7.06322e-15
2.387e-05;-7.88921e-11;1.1791e-11;7.19775e-13;-4.13218e-14;1.19081e-14;9.30964e-15
2.3963e-05;-8.06016e-11;1.26304e-11;7.12321e-13;-5.59676e-14;1.61413e-14;1.20237e-14
2.4056e-05;-8.1174e-11;1.33346e-11;6.96711e-13;-7.45056e-14;2.15099e-14;1.52149e-14
2.4149e-05;-8.05861e-11;1.38919e-11;6.72603e-13;-9.75042e-14;2.8186e-14;1.88596e-14
2.4242e-05;-7.88323e-11;1.42922e-11;6.40155e-13;-1.25462e-13;3.63252e-14;2.28924e-14
2.4335e-05;-7.5925e-11;1.45272e-11;6.00147e-13;-1.58753e-13;4.60503e-14;2.71984e-14
2.4428e-05;-7.18944e-11;1.45905e-11;5.53205e-13;-1.97557e-13;5.74333e-14;3.16092e-14
2.4521e-05;-6.67892e-11;1.44772e-11;4.99421e-13;-2.41803e-13;7.04767e-14;3.59016e-14
2.4614e-05;-6.06752e-11;1.41849e-11;4.39023e-13;-2.91095e-13;8.50941e-14;3.98017e-14
2.4707e-05;-5.3634e-11;1.3713e-11;3.72958e-13;-3.44669e-13;1.01094e-13;4.2994e-14
2.48e-05;-4.57624e-11;1.30634e-11;3.02366e-13;-4.01342e-13;1.18166e-13;4.51346e-14
2.4893e-05;-3.71712e-11;1.22396e-11;2.27839e-13;-4.59501e-13;1.35873e-13;4.58691e-14
2.4986e-05;-2.79832e-11;1.12478e-11;1.49753e-13;-5.17093e-13;1.53644e-13;4.48522e-14
2.5079e-05;-1.83315e-11;1.00963e-11;6.90416e-14;-5.71659e-13;1.70782e-13;4.17674e-14
2.5172e-05;-8.35695e-12;8.7955e-12;-1.29682e-14;-6.20371e-13;1.86474e-13;3.63454e-14
2.5265e-05;1.79349e-12;7.35804e-12;-9.53734e-14;-6.60108e-13;1.99799e-13;2.83798e-14
2.5358e-05;1.1969e-11;5.79838e-12;-1.77747e-13;-6.87534e-13;2.09759e-13;1.7737e-14
2.5451e-05;2.20178e-11;4.13296e-12;-2.59396e-13;-6.99194e-13;2.15295e-13;4.36332e-15
2.5544e-05;3.17897e-11;2.37989e-12;-3.39167e-13;-6.91618e-13;2.15323e-13;-1.17123e-14
2.5637e-05;4.11378e-11;5.58753e-13;-4.16029e-13;-6.61427e-13;2.08761e-13;-3.03777e-14
2.573e-05;4.99216e-11;-1.30959e-12;-4.89422e-13;-6.05446e-13;1.94569e-13;-5.14374e-14
2.5823e-05;5.80082e-11;-3.20313e-12;-5.58951e-13;-5.20812e-13;1.71779e-13;-7.4611e-14
2.5916e-05;6.52756e-11;-5.09899e-12;-6.2392e-13;-4.05096e-13;1.3954e-13;-9.95304e-14
2.6009e-05;7.16143e-11;-6.97377e-12;-6.83484e-13;-2.56419e-13;9.71524e-14;-1.25736e-13
2.6102e-05;7.69292e-11;-8.80381e-12;-7.37113e-13;-7.35706e-14;4.41149e-14;-1.52671e-13
2.6195e-05;8.11407e-11;-1.05654e-11;-7.84642e-13;1.43867e-13;-1.98384e-14;-1.79685e-13
2.6288e-05;8.41861e-11;-1.22348e-11;-8.25852e-13;3.95408e-13;-9.46994e-14;-2.06036e-13
2.6381e-05;8.60212e-11;-1.37894e-11;-8.60289e-13;6.79571e-13;-1.80153e-13;-2.30905e-13
2.6474e-05;8.66207e-11;-1.52069e-11;-8.87484e-13;9.93798e-13;-2.75549e-13;-2.5342e-13
2.6567e-05;8.59782e-11;-1.64666e-11;-9.07239e-13;1.33442e-12;-3.79893e-13;-2.72689e-13
2.666e-05;8.41066e-11;-1.75489e-11;-9.19608e-13;1.69667e-12;-4.91833e-13;-2.87835e-13
2.6753e-05;8.10376e-11;-1.84362e-11;-9.24606e-13;2.07471e-12;-6.09676e-13;-2.98037e-13
2.6846e-05;7.68217e-11;-1.9113e-11;-9.22026e-13;2.46172e-12;-7.31399e-13;-3.02563e-13
2.6939e-05;7.15271e-11;-1.95662e-11;-9.11675e-13;2.85003e-12;-8.54684e-13;-3.00794e-13
2.7032e-05;6.5238e-11;-1.9785e-11;-8.93644e-13;3.23126e-12;-9.76954e-13;-2.92245e-13
2.7125e-05;5.80539e-11;-1.97617e-11;-8.68123e-13;3.59646e-12;-1.09541e-12;-2.76562e-13
2.7218e-05;5.00876e-11;-1.94915e-11;-8.35099e-13;3.93633e-12;-1.20709e-12;-2.53522e-13
2.7311e-05;4.14635e-11;-1.89728e-11;-7.94433e-13;4.24131e-12;-1.30891e-12;-2.23027e-13
2.7404e-05;3.23153e-11;-1.82074e-11;-7.46134e-13;4.50184e-12;-1.39771e-12;-1.85096e-13
2.7497e-05;2.27836e-11;-1.72002e-11;-6.90446e-13;4.70843e-12;-1.47033e-12;-1.39871e-13
2.759e-05;1.30141e-11;-1.59596e-11;-6.27752e-13;4.85191e-12;-1.52365e-12;-8.76272e-14
2.7683e-05;3.15477e-12;-1.44974e-11;-5.58349e-13;4.92361e-12;-1.55469e-12;-2.87916e-14
2.7776e-05;-6.64587e-12;-1.28288e-11;-4.82306e-13;4.91555e-12;-1.56064e-12;3.60357e-14
2.7869e-05;-1.62416e-11;-1.09718e-11;-3.99696e-13;4.82068e-12;-1.53899e-12;1.06063e-13
2.7962e-05;-2.5491e-11;-8.94742e-12;-3.10962e-13;4.63313e-12;-1.48757e-12;1.80297e-13
2.8055e-05;-3.42596e-11;-6.77945e-12;-2.16907e-13;4.34842e-12;-1.40467e-12;2.57552e-13
2.8148e-05;-4.24221e-11;-4.494e-12;-1.18276e-13;3.96369e-12;-1.28907e-12;3.36473e-13
2.8241e-05;-4.98636e-11;-2.1192e-12;-1.5415e-14;3.47788e-12;-1.14017e-12;4.15567e-13
2.8334e-05;-5.64819e-11;3.15149e-13;9.14429e-14;2.89186e-12;-9.57986e-13;4.93255e-13
2.8427e-05;-6.21885e-11;2.77797e-12;2.01572e-13;2.20852e-12;-7.43222e-13;5.67912e-13
2.852e-05;-6.69109e-11;5.23736e-12;3.13751e-13;1.43283e-12;-4.97301e-13;6.37912e-13
2.8613e-05;-7.05928e-11;7.66114e-12;4.26922e-13;5.71789e-13;-2.22365e-13;7.01656e-13
2.8706e-05;-7.31948e-11;1.00173e-11;5.40435e-13;-3.65549e-13;7.87162e-14;7.57596e-13
2.8799e-05;-7.4695e-11;1.22743e-11;6.53468e-13;-1.36821e-12;4.02362e-13;8.04252e-13
2.8892e-05;-7.50892e-11;1.44017e-11;7.64634e-13;-2.42336e-12;7.44308e-13;8.40222e-13
2.8985e-05;-7.43904e-11;1.63706e-11;8.72472e-13;-3.51646e-12;1.09965e-12;8.64207e-13
2.9078e-05;-7.26284e-11;1.8154e-11;9.76027e-13;-4.63141e-12;1.46291e-12;8.75032e-13
2.9171e-05;-6.98493e-11;1.97276e-11;1.07453e-12;-5.75075e-12;1.82808e-12;8.71683e-13
2.9264e-05;-6.61144e-11;2.10695e-11;1.16662e-12;-6.85589e-12;2.18876e-12;8.53347e-13
2.9357e-05;-6.14995e-11;2.21609e-11;1.25028e-12;-7.92743e-12;2.53824e-12;8.19452e-13
2.945e-05;-5.60924e-11;2.29867e-11;1.3237e-12;-8.9454e-12;2.86963e-12;7.69696e-13
2.9543e-05;-4.99917e-11;2.35347e-11;1.3861e-12;-9.88968e-12;3.17598e-12;7.04077e-13
2.9636e-05;-4.33042e-11;2.37969e-11;1.4371e-12;-1.07404e-11;3.45044e-12;6.22899e-13
2.9729e-05;-3.61447e-11;2.37688e-11;1.47559e-12;-1.14781e-11;3.68638e-12;5.26772e-13
2.9822e-05;-2.86336e-11;2.34498e-11;1.49958e-12;-1.20845e-11;3.87755e-12;4.16606e-13
2.9915e-05;-2.08944e-11;2.28428e-11;1.50743e-12;-1.25425e-11;4.0182e-12;2.93597e-13
3.0008e-05;-1.3051e-11;2.19546e-11;1.49873e-12;-1.28368e-11;4.10322e-12;1.59215e-13
3.0101e-05;-5.22617e-12;2.07952e-11;1.47372e-12;-1.29539e-11;4.12826e-12;1.51849e-14
3.0194e-05;2.46038e-12;1.93784e-11;1.43196e-12;-1.28829e-11;4.08981e-12;-1.3652e-13
3.0287e-05;9.89304e-12;1.7721e-11;1.37236e-12;-1.26153e-11;3.98535e-12;-2.93703e-13
3.038e-05;1.6963e-11;1.58425e-11;1.2945e-12;-1.21456e-11;3.81337e-12;-4.53971e-13
3.0473e-05;2.35701e-11;1.37651e-11;1.19924e-12;-1.14715e-11;3.57348e-12;-6.14764e-13
3.0566e-05;2.96243e-11;1.15132e-11;1.08761e-12;-1.05937e-11;3.26642e-12;-7.73403e-13
3.0659e-05;3.50459e-11;9.11334e-12;9.59841e-13;-9.51657e-12;2.8941e-12;-9.27132e-13
3.0752e-05;3.97673e-11;6.59367e-12;8.16045e-13;-8.24777e-12;2.45963e-12;-1.07318e-12
3.0845e-05;4.37347e-11;3.98362e-12;6.5756e-13;-6.79853e-12;1.96728e-12;-1.2088e-12
3.0938e-05;4.69078e-11;1.31363e-12;4.86865e-13;-5.18345e-12;1.42244e-12;-1.33133e-12
3.1031e-05;4.92604e-11;-1.38529e-12;3.06069e-13;-3.42047e-12;8.31622e-13;-1.43825e-12
3.1124e-05;5.07796e-11;-4.08183e-12;1.16074e-13;-1.53061e-12;2.02345e-13;-1.52719e-12
3.1217e-05;5.14664e-11;-6.74481e-12;-8.22768e-14;4.62209e-13;-4.56916e-13;-1.59603e-12
3.131e-05;5.13365e-11;-9.34351e-12;-2.8654e-13;2.53149e-12;-1.13684e-12;-1.64289e-12
3.1403e-05;5.04195e-11;-1.18478e-11;-4.92971e-13;4.6485e-12;-1.82738e-12;-1.66623e-12
3.1496e-05;4.8757e-11;-1.42288e-11;-6.98418e-13;6.78267e-12;-2.51789e-12;-1.66481e-12
3.1589e-05;4.64011e-11;-1.64588e-11;-9.01186e-13;8.90205e-12;-3.19726e-12;-1.63779e-12
3.1682e-05;4.34141e-11;-1.8512e-11;-1.09976e-12;1.09738e-11;-3.85413e-12;-1.58474e-12
3.1775e-05;3.9868e-11;-2.03645e-11;-1.29125e-12;1.29645e-11;-4.47703e-12;-1.50561e-12
3.1868e-05;3.58427e-11;-2.19944e-11;-1.4718e-12;1.4841e-11;-5.05459e-12;-1.4008e-12
3.1961e-05;3.14239e-11;-2.33825e-11;-1.63833e-12;1.65709e-11;-5.57573e-12;-1.27114e-12
3.2054e-05;2.67008e-11;-2.45121e-11;-1.78918e-12;1.81227e-11;-6.02992e-12;-1.1179e-12
3.2147e-05;2.17652e-11;-2.53695e-11;-1.92266e-12;1.9467e-11;-6.40735e-12;-9.42753e-13
3.224e-05;1.67105e-11;-2.59439e-11;-2.03589e-12;2.05764e-11;-6.69915e-12;-7.47799e-13
3.2333e-05;1.1629e-11;-2.62277e-11;-2.12566e-12;2.14264e-11;-6.8976e-12;-5.35507e-13
3.2426e-05;6.61001e-12;-2.62163e-11;-2.19035e-12;2.19959e-11;-6.99631e-12;-3.08695e-13
3.2519e-05;1.73827e-12;-2.59086e-11;-2.22977e-12;2.22674e-11;-6.9904e-12;-7.04851e-14
3.2612e-05;-2.90677e-12;-2.53068e-11;-2.24329e-12;2.22275e-11;-6.87662e-12;1.75753e-13
3.2705e-05;-7.25179e-12;-2.44165e-11;-2.22895e-12;2.18672e-11;-6.65349e-12;4.26453e-13
3.2798e-05;-1.12315e-11;-2.32466e-11;-2.18488e-12;2.11824e-11;-6.32136e-12;6.77884e-13
3.2891e-05;-1.47906e-11;-2.18092e-11;-2.11114e-12;2.01738e-11;-5.8825e-12;9.2622e-13
3.2984e-05;-1.78842e-11;-2.01197e-11;-2.00951e-12;1.88472e-11;-5.34109e-12;1.16758e-12
3.3077e-05;-2.04776e-11;-1.81962e-11;-1.88153e-12;1.72135e-11;-4.70322e-12;1.39807e-12
3.317e-05;-2.25462e-11;-1.606e-11;-1.7275e-12;1.52886e-11;-3.97684e-12;1.61385e-12
3.3263e-05;-2.40761e-11;-1.37344e-11;-1.54775e-12;1.30936e-11;-3.17164e-12;1.81123e-12
3.3356e-05;-2.50648e-11;-1.1245e-11;-1.34446e-12;1.06543e-11;-2.29894e-12;1.98668e-12
3.3449e-05;-2.55212e-11;-8.61919e-12;-1.12132e-12;8.00085e-12;-1.3715e-12;2.13695e-12
3.3542e-05;-2.54634e-11;-5.88615e-12;-8.81718e-13;5.16782e-12;-4.03294e-13;2.25914e-12
3.3635e-05;-2.49185e-11;-3.07618e-12;-6.27893e-13;2.19328e-12;5.90723e-13;2.3507e-12
3.3728e-05;-2.39218e-11;-2.20435e-13;-3.62327e-13;-8.81477e-13;1.59487e-12;2.40955e-12
3.3821e-05;-2.25167e-11;2.64941e-12;-8.90861e-14;-4.01264e-12;2.59302e-12;2.43407e-12
3.3914e-05;-2.07528e-11;5.50144e-12;1.86951e-13;-7.15446e-12;3.5689e-12;2.42314e-12
3.4007e-05;-1.86844e-11;8.30376e-12;4.61948e-13;-1.026e-11;4.50635e-12;2.37616e-12
3.41e-05;-1.63687e-11;1.1025e-11;7.33344e-13;-1.32819e-11;5.38961e-12;2.2931e-12
3.4193e-05;-1.38664e-11;1.36347e-11;9.98137e-13;-1.6173e-11;6.20363e-12;2.17452e-12
3.4286e-05;-1.124e-11;1.61041e-11;1.2517e-12;-1.88875e-11;6.93429e-12;2.02155e-12
3.4379e-05;-8.55234e-12;1.84057e-11;1.48896e-12;-2.13811e-11;7.5687e-12;1.8359e-12
3.4472e-05;-5.86405e-12;2.05141e-11;1.70648e-12;-2.36125e-11;8.0954e-12;1.61986e-12
3.4565e-05;-3.23248e-12;2.24061e-11;1.90271e-12;-2.55437e-11;8.50458e-12;1.37625e-12
3.4658e-05;-7.11901e-13;2.40616e-11;2.07599e-12;-2.71406e-11;8.78827e-12;1.10833e-12
3.4751e-05;1.64685e-12;2.54629e-11;2.2232e-12;-2.8374e-11;8.94046e-12;8.19844e-13
3.4844e-05;3.79792e-12;2.65952e-11;2.34077e-12;-2.92199e-11;8.95728e-12;5.1488e-13
3.4937e-05;5.70221e-12;2.74469e-11;2.42689e-12;-2.96598e-11;8.83698e-12;1.9786e-13
3.503e-05;7.32792e-12;2.80093e-11;2.48172e-12;-2.96816e-11;8.58007e-12;-1.26506e-13
3.5123e-05;8.64992e-12;2.82769e-11;2.50558e-12;-2.92794e-11;8.18926e-12;-4.53308e-13
3.5216e-05;9.6495e-12;2.82473e-11;2.49769e-12;-2.8454e-11;7.66947e-12;-7.77521e-13
3.5309e-05;1.03153e-11;2.79213e-11;2.45718e-12;-2.72128e-11;7.02772e-12;-1.09407e-12
3.5402e-05;1.06439e-11;2.73027e-11;2.38471e-12;-2.55697e-11;6.27306e-12;-1.39797e-12
3.5495e-05;1.06393e-11;2.63983e-11;2.28236e-12;-2.35454e-11;5.41641e-12;-1.68439e-12
3.5588e-05;1.03119e-11;2.52181e-11;2.15205e-12;-2.11664e-11;4.47041e-12;-1.94879e-12
3.5681e-05;9.67831e-12;2.37746e-11;1.9948e-12;-1.8465e-11;3.4492e-12;-2.18693e-12
3.5774e-05;8.76138e-12;2.20832e-11;1.81207e-12;-1.54789e-11;2.36822e-12;-2.39498e-12
3.5867e-05;7.59039e-12;2.01616e-11;1.607e-12;-1.22503e-11;1.24396e-12;-2.56953e-12
3.596e-05;6.19942e-12;1.80297e-11;1.38375e-12;-8.82559e-12;9.37376e-14;-2.70767e-12
3.6053e-05;4.62553e-12;1.57095e-11;1.14571e-12;-5.25431e-12;-1.06459e-12;-2.80701e-12
3.6146e-05;2.90809e-12;1.32247e-11;8.95051e-13;-1.58859e-12;-2.21287e-12;-2.86577e-12
3.6239e-05;1.08905e-12;1.06002e-11;6.34221e-13;2.11775e-12;-3.33301e-12;-2.8828e-12
3.6332e-05;-7.87313e-13;7.86238e-12;3.6731e-13;5.81004e-12;-4.40716e-12;-2.85762e-12
3.6425e-05;-2.67609e-12;5.03855e-12;9.93679e-14;9.43361e-12;-5.41809e-12;-2.79048e-12
3.6518e-05;-4.53375e-12;2.15683e-12;-1.65503e-13;1.29347e-11;-6.34946e-12;-2.6823e-12
3.6611e-05;-6.31905e-12;-7.54214e-13;-4.24803e-13;1.62612e-11;-7.18607e-12;-2.53464e-12
3.6704e-05;-7.99288e-12;-3.6658e-12;-6.76257e-13;1.93637e-11;-7.91412e-12;-2.34967e-12
3.6797e-05;-9.51828e-12;-6.54917e-12;-9.16385e-13;2.21961e-11;-8.52147e-12;-2.13016e-12
3.689e-05;-1.08616e-11;-9.37568e-12;-1.14097e-12;2.47162e-11;-8.99781e-12;-1.87938e-12
3.6983e-05;-1.1994e-11;-1.21171e-11;-1.3467e-12;2.68869e-11;-9.33486e-12;-1.60115e-12
3.7076e-05;-1.28919e-11;-1.4746e-11;-1.53175e-12;2.86762e-11;-9.52653e-12;-1.29969e-12
3.7169e-05;-1.35365e-11;-1.72359e-11;-1.69456e-12;3.00578e-11;-9.56903e-12;-9.79613e-13
3.7262e-05;-1.3914e-11;-1.95619e-11;-1.83296e-12;3.10118e-11;-9.46094e-12;-6.45862e-13
3.7355e-05;-1.40165e-11;-2.17001e-11;-1.94472e-12;3.15248e-11;-9.20328e-12;-3.03596e-13
3.7448e-05;-1.3842e-11;-2.36283e-11;-2.02869e-12;3.159e-11;-8.7995e-12;4.19528e-14
3.7541e-05;-1.33945e-11;-2.53263e-11;-2.08499e-12;3.12076e-11;-8.25547e-12;3.85559e-13
3.7634e-05;-1.26822e-11;-2.67764e-11;-2.11398e-12;3.03843e-11;-7.57936e-12;7.22047e-13
3.7727e-05;-1.17183e-11;-2.7963e-11;-2.11539e-12;2.91336e-11;-6.78157e-12;1.04639e-12
3.782e-05;-1.05202e-11;-2.88728e-11;-2.08904e-12;2.74751e-11;-5.87457e-12;1.35379e-12
3.7913e-05;-9.11042e-12;-2.94953e-11;-2.03605e-12;2.54349e-11;-4.87269e-12;1.63975e-12
3.8006e-05;-7.51493e-12;-2.98227e-11;-1.95879e-12;2.30442e-11;-3.79189e-12;1.9001e-12
3.8099e-05;-5.76177e-12;-2.98503e-11;-1.85967e-12;2.03396e-11;-2.64953e-12;2.13107e-12
3.8192e-05;-3.88034e-12;-2.95762e-11;-1.74028e-12;1.73624e-11;-1.46402e-12;2.32942e-12
3.8285e-05;-1.90177e-12;-2.90017e-11;-1.60205e-12;1.41574e-11;-2.54525e-13;2.49249e-12
3.8378e-05;1.41226e-13;-2.81307e-11;-1.44738e-12;1.07727e-11;9.59356e-13;2.61817e-12
3.8471e-05;2.21525e-12;-2.69702e-11;-1.27976e-12;7.25872e-12;2.15796e-12;2.70499e-12
3.8564e-05;4.28765e-12;-2.55307e-11;-1.10274e-12;3.66763e-12;3.3219e-12;2.75209e-12
3.8657e-05;6.32705e-12;-2.38253e-11;-9.19022e-13;5.23076e-14;4.43234e-12;2.75921e-12
3.875e-05;8.30322e-12;-2.18702e-11;-7.30828e-13;-3.53432e-12;5.47138e-12;2.7267e-12
3.8843e-05;1.01868e-11;-1.96841e-11;-5.40785e-13;-7.04006e-12;6.42226e-12;2.65552e-12
3.8936e-05;1.19501e-11;-1.72884e-11;-3.52148e-13;-1.04142e-11;7.26966e-12;2.5472e-12
3.9029e-05;1.35672e-11;-1.47068e-11;-1.68078e-13;-1.36083e-11;7.99993e-12;2.40389e-12
3.9122e-05;1.50153e-11;-1.19652e-11;9.05779e-15;-1.65769e-11;8.60131e-12;2.22825e-12
3.9215e-05;1.62733e-11;-9.09099e-12;1.77461e-13;-1.9278e-11;9.06411e-12;2.0234e-12
3.9308e-05;1.73229e-11;-6.11295e-12;3.35207e-13;-2.16742e-11;9.38085e-12;1.79287e-12
3.9401e-05;1.81482e-11;-3.06107e-12;4.80148e-13;-2.37325e-11;9.54637e-12;1.54049e-12
3.9494e-05;1.87374e-11;3.3893e-14;6.10566e-13;-2.54252e-11;9.55795e-12;1.27033e-12
3.9587e-05;1.9082e-11;3.14073e-12;7.25618e-13;-2.67306e-11;9.4153e-12;9.86622e-13
3.968e-05;1.91768e-11;6.22812e-12;8.25031e-13;-2.76325e-11;9.12059e-12;6.93732e-13
3.9773e-05;1.90199e-11;9.26484e-12;9.08437e-13;-2.81212e-11;8.67838e-12;3.9612e-13
3.9866e-05;1.86127e-11;1.222e-11;9.75273e-13;-2.81931e-11;8.09557e-12;9.82619e-14
3.9959e-05;1.79605e-11;1.50635e-11;1.0254e-12;-2.78509e-11;7.38126e-12;-1.95434e-13
4.0052e-05;1.70723e-11;1.77663e-11;1.05963e-12;-2.71037e-11;6.54658e-12;-4.80708e-13
4.0145e-05;1.59601e-11;2.03009e-11;1.07942e-12;-2.59665e-11;5.60449e-12;-7.53517e-13
4.0238e-05;1.46386e-11;2.26412e-11;1.08618e-12;-2.446e-11;4.56958e-12;-1.0101e-12
4.0331e-05;1.31251e-11;2.47633e-11;1.08089e-12;-2.26102e-11;3.45784e-12;-1.24704e-12
4.0424e-05;1.14402e-11;2.66451e-11;1.06464e-12;-2.04483e-11;2.28637e-12;-1.4613e-12
4.0517e-05;9.6073e-12;2.82671e-11;1.0391e-12;-1.80097e-11;1.07319e-12;-1.65029e-12
4.061e-05;7.65217e-12;2.96124e-11;1.00646e-12;-1.53337e-11;-1.63065e-13;-1.81178e-12
4.0703e-05;5.60222e-12;3.06665e-11;9.68799e-13;-1.24632e-11;-1.40335e-12;-1.944e-12
4.0796e-05;3.48653e-12;3.14175e-11;9.2774e-13;-9.44333e-12;-2.62852e-12;-2.04569e-12
4.0889e-05;1.33566e-12;3.18565e-11;8.84682e-13;-6.32138e-12;-3.81956e-12;-2.11617e-12
4.0982e-05;-8.19064e-13;3.19773e-11;8.41211e-13;-3.14573e-12;-4.9579e-12;-2.15518e-12
4.1075e-05;-2.94658e-12;3.17767e-11;7.99102e-13;3.48559e-14;-6.02569e-12;-2.16296e-12
4.1168e-05;-5.0169e-12;3.12545e-11;7.59814e-13;3.17198e-12;-7.00607e-12;-2.14025e-12
4.1261e-05;-7.00141e-12;3.04134e-11;7.24228e-13;6.21844e-12;-7.88347e-12;-2.08819e-12
4.1354e-05;-8.87306e-12;2.92593e-11;6.92927e-13;9.12898e-12;-8.64382e-12;-2.00831e-12
4.1447e-05;-1.06069e-11;2.7801e-11;6.66499e-13;1.18609e-11;-9.27482e-12;-1.90246e-12
4.154e-05;-1.21808e-11;2.60504e-11;6.45368e-13;1.43748e-11;-9.76607e-12;-1.77284e-12
4.1633e-05;-1.35762e-11;2.40225e-11;6.29439e-13;1.66349e-11;-1.01092e-11;-1.62201e-12
4.1726e-05;-1.47772e-11;2.17349e-11;6.18055e-13;1.86098e-11;-1.02982e-11;-1.45285e-12
4.1819e-05;-1.57712e-11;1.92079e-11;6.10236e-13;2.02728e-11;-1.03292e-11;-1.26839e-12
4.1912e-05;-1.65486e-11;1.64644e-11;6.04974e-13;2.1602e-11;-1.02006e-11;-1.07178e-12
4.2005e-05;-1.71032e-11;1.35301e-11;6.01313e-13;2.2581e-11;-9.91316e-12;-8.66343e-13
4.2098e-05;-1.74326e-11;1.04323e-11;5.98049e-13;2.31988e-11;-9.47014e-12;-6.55411e-13
4.2191e-05;-1.75382e-11;7.20058e-12;5.93407e-13;2.345e-11;-8.87699e-12;-4.42232e-13
4.2284e-05;-1.74245e-11;3.86637e-12;5.8529e-13;2.33349e-11;-8.1415e-12;-2.29964e-13
4.2377e-05;-1.70989e-11;4.6278e-13;5.71819e-13;2.28593e-11;-7.27368e-12;-2.16969e-14
4.247e-05;-1.65722e-11;-2.97568e-12;5.51465e-13;2.2035e-11;-6.28566e-12;1.79589e-13
4.2563e-05;-1.5858e-11;-6.41351e-12;5.22745e-13;2.08785e-11;-5.19155e-12;3.7114e-13
4.2656e-05;-1.49725e-11;-9.81455e-12;4.83995e-13;1.94118e-11;-4.00721e-12;5.50507e-13
4.2749e-05;-1.39338e-11;-1.31422e-11;4.33535e-13;1.76613e-11;-2.75004e-12;7.1552e-13
4.2842e-05;-1.27618e-11;-1.63598e-11;3.70008e-13;1.56573e-11;-1.43871e-12;8.64297e-13
4.2935e-05;-1.14778e-11;-1.94312e-11;2.92524e-13;1.34339e-11;-9.28493e-14;9.95299e-13
4.3028e-05;-1.01042e-11;-2.23208e-11;2.00557e-13;1.10281e-11;1.26728e-12;1.10735e-12
4.3121e-05;-8.66388e-12;-2.4995e-11;9.38193e-14;8.47916e-12;2.62112e-12;1.1996e-12
4.3214e-05;-7.17965e-12;-2.74212e-11;-2.76882e-14;5.82824e-12;3.94811e-12;1.2715e-12
4.3307e-05;-5.6739e-12;-2.95693e-11;-1.63462e-13;3.11751e-12;5.228e-12;1.32281e-12
4.34e-05;-4.16862e-12;-3.14114e-11;-3.12419e-13;3.89646e-13;6.44118e-12;1.35371e-12
4.3493e-05;-2.68513e-12;-3.29228e-11;-4.73102e-13;-2.31287e-12;7.56903e-12;1.36473e-12
4.3586e-05;-1.24353e-12;-3.40822e-11;-6.43817e-13;-4.94844e-12;8.5942e-12;1.35671e-12
4.3679e-05;1.38042e-13;-3.48718e-11;-8.22421e-13;-7.47699e-12;9.50089e-12;1.33077e-12
4.3772e-05;1.44368e-12;-3.5278e-11;-1.00616e-12;-9.86053e-12;1.02751e-11;1.28826e-12
4.3865e-05;2.65948e-12;-3.52915e-11;-1.19185e-12;-1.20638e-11;1.0905e-11;1.23071e-12
4.3958e-05;3.77355e-12;-3.49074e-11;-1.37611e-12;-1.40548e-11;1.1381e-11;1.15977e-12
4.4051e-05;4.7764e-12;-3.41259e-11;-1.5555e-12;-1.58052e-11;1.16957e-11;1.07716e-12
4.4144e-05;5.66129e-12;-3.2952e-11;-1.72638e-12;-1.72907e-11;1.18446e-11;9.84678e-13
4.4237e-05;6.42433e-12;-3.13956e-11;-1.88486e-12;-1.84913e-11;1.18254e-11;8.8424e-13
4.433e-05;7.06401e-12;-2.94714e-11;-2.027e-12;-1.93915e-11;1.16386e-11;7.77783e-13
4.4423e-05;7.58107e-12;-2.71991e-11;-2.14891e-12;-1.99806e-11;1.12872e-11;6.67189e-13
4.4516e-05;7.97853e-12;-2.4603e-11;-2.24695e-12;-2.02527e-11;1.07765e-11;5.54242e-13
4.4609e-05;8.26174e-12;-2.17119e-11;-2.31786e-12;-2.02067e-11;1.01144e-11;4.40636e-13
4.4702e-05;8.43822e-12;-1.85585e-11;-2.35868e-12;-1.98463e-11;9.31086e-12;3.27975e-13
4.4795e-05;8.51732e-12;-1.51792e-11;-2.36674e-12;-1.918e-11;8.37787e-12;2.17713e-13
4.4888e-05;8.50977e-12;-1.16138e-11;-2.33985e-12;-1.82206e-11;7.32929e-12;1.11133e-13
4.4981e-05;8.42747e-12;-7.90466e-12;-2.27637e-12;-1.69855e-11;6.18056e-12;9.3903e-15
4.5074e-05;8.2833e-12;-4.09672e-12;-2.17529e-12;-1.54959e-11;4.94842e-12;-8.64579e-14
4.5167e-05;8.09062e-12;-2.36195e-13;-2.03627e-12;-1.37767e-11;3.65066e-12;-1.75523e-13
4.526e-05;7.86266e-12;3.6297e-12;-1.85969e-12;-1.1856e-11;2.30585e-12;-2.57171e-13
4.5353e-05;7.61214e-12;7.45329e-12;-1.64674e-12;-9.76494e-12;9.32999e-13;-3.31006e-13
4.5446e-05;7.35116e-12;1.11872e-11;-1.39922e-12;-7.53666e-12;-4.48671e-13;-3.96781e-13
4.5539e-05;7.09107e-12;1.47848e-11;-1.1196e-12;-5.20628e-12;-1.82004e-12;-4.54369e-13
4.5632e-05;6.84217e-12;1.82014e-11;-8.11107e-13;-2.81015e-12;-3.16234e-12;-5.03764e-13
4.5725e-05;6.61302e-12;2.13943e-11;-4.77695e-13;-3.85385e-13;-4.45747e-12;-5.45056e-13
4.5818e-05;6.41011e-12;2.43237e-11;-1.23843e-13;2.03077e-12;-5.68819e-12;-5.78428e-13
4.5911e-05;6.23796e-12;2.69533e-11;2.45515e-13;4.40145e-12;-6.83841e-12;-6.04134e-13
4.6004e-05;6.09905e-12;2.92505e-11;6.24889e-13;6.69066e-12;-7.89339e-12;-6.22511e-13
4.6097e-05;5.99365e-12;3.11875e-11;1.00827e-12;8.86392e-12;-8.83995e-12;-6.34011e-13
4.619e-05;5.91971e-12;3.27411e-11;1.38948e-12;1.08888e-11;-9.66663e-12;-6.39203e-13
4.6283e-05;5.8729e-12;3.38934e-11;1.76242e-12;1.27352e-11;-1.03638e-11;-6.38695e-13
4.6376e-05;5.84674e-12;3.46319e-11;2.12098e-12;1.43764e-11;-1.09239e-11;-6.33067e-13
4.6469e-05;5.83275e-12;3.49497e-11;2.45881e-12;1.57885e-11;-1.13411e-11;-6.22875e-13
4.6562e-05;5.82055e-12;3.48455e-11;2.76951e-12;1.69518e-11;-1.16121e-11;-6.08652e-13
4.6655e-05;5.79834e-12;3.43238e-11;3.04723e-12;1.78503e-11;-1.17353e-11;-5.90919e-13
4.6748e-05;5.75317e-12;3.33943e-11;3.2868e-12;1.84724e-11;-1.17114e-11;-5.70179e-13
4.6841e-05;5.67115e-12;3.20721e-11;3.48339e-12;1.88109e-11;-1.1543e-11;-5.4687e-13
4.6934e-05;5.538e-12;3.03771e-11;3.63248e-12;1.88627e-11;-1.12346e-11;-5.21373e-13
4.7027e-05;5.33993e-12;2.83342e-11;3.73022e-12;1.86294e-11;-1.07926e-11;-4.94022e-13
4.712e-05;5.06411e-12;2.59724e-11;3.7737e-12;1.81169e-11;-1.02249e-11;-4.65056e-13
4.7213e-05;4.69895e-12;2.33243e-11;3.76095e-12;1.73352e-11;-9.54123e-12;-4.34615e-13
4.7306e-05;4.23457e-12;2.04258e-11;3.69092e-12;1.62987e-11;-8.75228e-12;-4.02762e-13
4.7399e-05;3.66335e-12;1.73157e-11;3.56359e-12;1.5025e-11;-7.87015e-12;-3.69521e-13
4.7492e-05;2.98031e-12;1.40347e-11;3.37989e-12;1.35356e-11;-6.90783e-12;-3.34906e-13
4.7585e-05;2.18323e-12;1.06254e-11;3.14159e-12;1.18549e-11;-5.87915e-12;-2.9891e-13
4.7678e-05;1.27282e-12;7.13117e-12;2.85145e-12;1.00099e-11;-4.79845e-12;-2.61493e-13
4.7771e-05;2.53113e-13;3.59547e-12;2.51335e-12;8.02973e-12;-3.68042e-12;-2.22594e-13
4.7864e-05;-8.68244e-13;6.1646e-14;2.13214e-12;5.94525e-12;-2.53984e-12;-1.82109e-13
4.7957e-05;-2.0801e-12;-3.42755e-12;1.71325e-12;3.78842e-12;-1.39139e-12;-1.39901e-13
4.805e-05;-3.36812e-12;-6.83063e-12;1.26256e-12;1.59192e-12;-2.49421e-13;-9.5867e-14
4.8143e-05;-4.715e-12;-1.0108e-11;7.86741e-13;-6.11394e-13;8.72267e-13;-4.9952e-14
4.8236e-05;-6.10055e-12;-1.32224e-11;2.93317e-13;-2.78899e-12;1.96055e-12;-2.13897e-15
4.8329e-05;-7.50206e-12;-1.61389e-11;-2.09784e-13;-4.90915e-12;3.00316e-12;4.75059e-14
4.8422e-05;-8.89481e-12;-1.88256e-11;-7.14808e-13;-6.94139e-12;3.98879e-12;9.88082e-14
4.8515e-05;-1.02528e-11;-2.12535e-11;-1.21414e-12;-8.85692e-12;4.90723e-12;1.51498e-13
4.8608e-05;-1.15488e-11;-2.33969e-11;-1.69976e-12;-1.0629e-11;5.74945e-12;2.05212e-13
4.8701e-05;-1.27553e-11;-2.52344e-11;-2.16324e-12;-1.22335e-11;6.50764e-12;2.59497e-13
4.8794e-05;-1.3845e-11;-2.67479e-11;-2.5966e-12;-1.36487e-11;7.17533e-12;3.13812e-13
4.8887e-05;-1.47919e-11;-2.79235e-11;-2.993e-12;-1.48564e-11;7.74741e-12;3.67509e-13
4.898e-05;-1.55715e-11;-2.87509e-11;-3.34641e-12;-1.58413e-11;8.22016e-12;4.19866e-13
4.9073e-05;-1.61618e-11;-2.92242e-11;-3.65087e-12;-1.65915e-11;8.59126e-12;4.70137e-13
4.9166e-05;-1.65428e-11;-2.93419e-11;-3.90076e-12;-1.70989e-11;8.85983e-12;5.17559e-13
4.9259e-05;-1.6698e-11;-2.91064e-11;-4.09175e-12;-1.73589e-11;9.0264e-12;5.61365e-13
4.9352e-05;-1.66144e-11;-2.85243e-11;-4.22104e-12;-1.73706e-11;9.09287e-12;6.0079e-13
4.9445e-05;-1.6283e-11;-2.76058e-11;-4.28675e-12;-1.71369e-11;9.06247e-12;6.35092e-13
4.9538e-05;-1.56985e-11;-2.6365e-11;-4.28753e-12;-1.66642e-11;8.93965e-12;6.63574e-13
4.9631e-05;-1.48604e-11;-2.482e-11;-4.22304e-12;-1.59625e-11;8.72993e-12;6.85596e-13
4.9724e-05;-1.37728e-11;-2.29923e-11;-4.09437e-12;-1.50453e-11;8.43976e-12;7.0059e-13
4.9817e-05;-1.24447e-11;-2.09067e-11;-3.90371e-12;-1.39291e-11;8.07635e-12;7.08058e-13
4.991e-05;-1.08893e-11;-1.85903e-11;-3.65395e-12;-1.26332e-11;7.6475e-12;7.07587e-13
5.0003e-05;-9.12464e-12;-1.60733e-11;-3.34899e-12;-1.11797e-11;7.1614e-12;6.989e-13
5.0096e-05;-7.1733e-12;-1.33884e-11;-2.99409e-12;-9.59257e-12;6.62657e-12;6.81827e-13
5.0189e-05;-5.06202e-12;-1.05702e-11;-2.59533e-12;-7.8978e-12;6.05167e-12;6.56264e-13
5.0282e-05;-2.82088e-12;-7.65432e-12;-2.15907e-12;-6.12265e-12;5.4454e-12;6.22181e-13
5.0375e-05;-4.83031e-13;-4.67768e-12;-1.69203e-12;-4.29527e-12;4.81635e-12;5.79679e-13
5.0468e-05;1.91532e-12;-1.67783e-12;-1.20187e-12;-2.44431e-12;4.17288e-12;5.29005e-13
5.0561e-05;4.33549e-12;1.30724e-12;-6.96877e-13;-5.98315e-13;3.52301e-12;4.70518e-13
5.0654e-05;6.7374e-12;4.23979e-12;-1.85321e-13;1.21472e-12;2.87424e-12;4.04653e-13
5.0747e-05;9.08041e-12;7.08298e-12;3.24895e-13;2.96785e-12;2.23345e-12;3.31933e-13
5.084e-05;1.13239e-11;9.80124e-12;8.25835e-13;4.63559e-12;1.60678e-12;2.53013e-13
5.0933e-05;1.34277e-11;1.23605e-11;1.30928e-12;6.19425e-12;9.99541e-13;1.68661e-13
5.1026e-05;1.53528e-11;1.47288e-11;1.76724e-12;7.62234e-12;4.16196e-13;7.97075e-14
5.1119e-05;1.70625e-11;1.68764e-11;2.19271e-12;8.90092e-12;-1.39717e-13;-1.29708e-14
5.1212e-05;1.85236e-11;1.87768e-11;2.57965e-12;1.00139e-11;-6.65526e-13;-1.08402e-13
5.1305e-05;1.9706e-11;2.04067e-11;2.92245e-12;1.09484e-11;-1.1594e-12;-2.05511e-13
5.1398e-05;2.05839e-11;2.17462e-11;3.21578e-12;1.16947e-11;-1.6203e-12;-3.03167e-13
5.1491e-05;2.11362e-11;2.27793e-11;3.45508e-12;1.22463e-11;-2.04796e-12;-4.00229e-13
5.1584e-05;2.13476e-11;2.34937e-11;3.63709e-12;1.26007e-11;-2.44279e-12;-4.95538e-13
5.1677e-05;2.12086e-11;2.38816e-11;3.75995e-12;1.27584e-11;-2.80578e-12;-5.87885e-13
5.177e-05;2.07163e-11;2.39399e-11;3.82274e-12;1.27237e-11;-3.1384e-12;-6.75991e-13
5.1863e-05;1.98738e-11;2.36699e-11;3.82514e-12;1.25037e-11;-3.44249e-12;-7.58538e-13
5.1956e-05;1.86908e-11;2.3077e-11;3.7677e-12;1.21088e-11;-3.72016e-12;-8.3423e-13
5.2049e-05;1.71833e-11;2.21711e-11;3.65222e-12;1.15518e-11;-3.97371e-12;-9.01801e-13
5.2142e-05;1.53739e-11;2.09666e-11;3.48154e-12;1.08483e-11;-4.20548e-12;-9.59973e-13
5.2235e-05;1.32911e-11;1.94819e-11;3.2593e-12;1.00155e-11;-4.41779e-12;-1.0075e-12
5.2328e-05;1.09692e-11;1.77397e-11;2.98999e-12;9.07263e-12;-4.61285e-12;-1.04329e-12
5.2421e-05;8.44785e-12;1.57659e-11;2.67898e-12;8.03982e-12;-4.79267e-12;-1.06645e-12
5.2514e-05;5.77105e-12;1.35895e-11;2.33234e-12;6.93832e-12;-4.95908e-12;-1.07625e-12
5.2607e-05;2.98634e-12;1.12425e-11;1.95648e-12;5.78993e-12;-5.11355e-12;-1.07214e-12
5.27e-05;1.44015e-13;8.75979e-12;1.55808e-12;4.61654e-12;-5.25722e-12;-1.05371e-12
5.2793e-05;-2.7038e-12;6.17815e-12;1.14419e-12;3.43971e-12;-5.39084e-12;-1.02086e-12
5.2886e-05;-5.50392e-12;3.53539e-12;7.22253e-13;2.28037e-12;-5.51471e-12;-9.73684e-13
5.2979e-05;-8.20328e-12;8.70042e-13;2.99819e-13;1.15845e-12;-5.62868e-12;-9.12412e-13
5.3072e-05;-1.07502e-11;-1.77872e-12;-1.158e-13;9.25432e-14;-5.73202e-12;-8.37363e-13
5.3165e-05;-1.30952e-11;-4.37179e-12;-5.17802e-13;-9.00555e-13;-5.8235e-12;-7.49046e-13
5.3258e-05;-1.51923e-11;-6.87105e-12;-8.99922e-13;-1.80613e-12;-5.90134e-12;-6.48242e-13
5.3351e-05;-1.69998e-11;-9.23999e-12;-1.25627e-12;-2.6118e-12;-5.96327e-12;-5.36006e-13
5.3444e-05;-1.84811e-11;-1.14441e-11;-1.58127e-12;-3.30758e-12;-6.00649e-12;-4.13603e-13
5.3537e-05;-1.96054e-11;-1.3451e-11;-1.87e-12;-3.88606e-12;-6.02776e-12;-2.82442e-13
5.363e-05;-2.03488e-11;-1.52315e-11;-2.11867e-12;-4.34249e-12;-6.02347e-12;-1.44111e-13
5.3723e-05;-2.06948e-11;-1.67596e-11;-2.32445e-12;-4.67473e-12;-5.98974e-12;-4.14935e-16
5.3816e-05;-2.06342e-11;-1.80136e-11;-2.48498e-12;-4.88325e-12;-5.92245e-12;1.46655e-13
5.3909e-05;-2.01659e-11;-1.89755e-11;-2.59853e-12;-4.97095e-12;-5.81738e-12;2.95056e-13
5.4002e-05;-1.92972e-11;-1.96319e-11;-2.6647e-12;-4.94312e-12;-5.67025e-12;4.42804e-13
5.4095e-05;-1.8044e-11;-1.99741e-11;-2.68461e-12;-4.80729e-12;-5.47681e-12;5.87873e-13
5.4188e-05;-1.64296e-11;-1.99978e-11;-2.65996e-12;-4.57313e-12;-5.23298e-12;7.28111e-13
5.4281e-05;-1.44846e-11;-1.9704e-11;-2.5923e-12;-4.25209e-12;-4.93501e-12;8.61369e-13
5.4374e-05;-1.22461e-11;-1.90985e-11;-2.48348e-12;-3.85717e-12;-4.57957e-12;9.85659e-13
5.4467e-05;-9.75841e-12;-1.81917e-11;-2.33678e-12;-3.40265e-12;-4.16387e-12;1.09916e-12
5.456e-05;-7.07184e-12;-1.69988e-11;-2.15738e-12;-2.90373e-12;-3.68585e-12;1.20014e-12
5.4653e-05;-4.24151e-12;-1.55389e-11;-1.95097e-12;-2.3763e-12;-3.14435e-12;1.28688e-12
5.4746e-05;-1.32514e-12;-1.38358e-11;-1.72219e-12;-1.83645e-12;-2.53921e-12;1.35778e-12
5.4839e-05;1.61791e-12;-1.19169e-11;-1.47472e-12;-1.3002e-12;-1.87141e-12;1.41148e-12
5.4932e-05;4.5268e-12;-9.81265e-12;-1.21309e-12;-7.83244e-13;-1.14314e-12;1.44695e-12
5.5025e-05;7.33989e-12;-7.55615e-12;-9.43578e-13;-3.00593e-13;-3.57838e-13;1.46337e-12
5.5118e-05;9.99636e-12;-5.18279e-12;-6.72871e-13;1.33749e-13;4.79771e-13;1.46014e-12
5.5211e-05;1.24386e-11;-2.73011e-12;-4.06084e-13;5.0712e-13;1.36362e-12;1.43694e-12
5.5304e-05;1.46135e-11;-2.3694e-13;-1.46836e-13;8.08434e-13;2.28638e-12;1.39382e-12
5.5397e-05;1.64732e-11;2.25762e-12;1.00956e-13;1.02838e-12;3.23948e-12;1.33117e-12
5.549e-05;1.79748e-11;4.71474e-12;3.32373e-13;1.1596e-12;4.21319e-12;1.24954e-12
5.5583e-05;1.90823e-11;7.09611e-12;5.42994e-13;1.19687e-12;5.19671e-12;1.14965e-12
5.5676e-05;1.97679e-11;9.36442e-12;7.3016e-13;1.13719e-12;6.17828e-12;1.03249e-12
5.5769e-05;2.00125e-11;1.14841e-11;8.92286e-13;9.79898e-13;7.1454e-12;8.99464e-13
5.5862e-05;1.98057e-11;1.34224e-11;1.02752e-12;7.26644e-13;8.08496e-12;7.52387e-13
5.5955e-05;1.9146e-11;1.51492e-11;1.13376e-12;3.81392e-13;8.98336e-12;5.93199e-13
5.6048e-05;1.80418e-11;1.66378e-11;1.21007e-12;-4.95991e-14;9.82679e-12;4.23843e-13
5.6141e-05;1.65114e-11;1.78645e-11;1.25748e-12;-5.57874e-13;1.06014e-11;2.46383e-13
5.6234e-05;1.45827e-11;1.88096e-11;1.27794e-12;-1.13299e-12;1.12936e-11;6.31573e-14
5.6327e-05;1.22914e-11;1.94578e-11;1.27271e-12;-1.76277e-12;1.18903e-11;-1.23245e-13
5.642e-05;9.68099e-12;1.97982e-11;1.24268e-12;-2.43345e-12;1.23789e-11;-3.10183e-13
5.6513e-05;6.80273e-12;1.98245e-11;1.18977e-12;-3.12991e-12;1.27478e-11;-4.95107e-13
5.6606e-05;3.71469e-12;1.95347e-11;1.11747e-12;-3.83589e-12;1.29862e-11;-6.75531e-13
5.6699e-05;4.80314e-13;1.89314e-11;1.02977e-12;-4.53444e-12;1.30847e-11;-8.48979e-13
5.6792e-05;-2.83353e-12;1.80219e-11;9.29882e-13;-5.20824e-12;1.30354e-11;-1.01298e-12
5.6885e-05;-6.15776e-12;1.68181e-11;8.20493e-13;-5.83987e-12;1.28323e-11;-1.16519e-12
5.6978e-05;-9.42171e-12;1.53363e-11;7.0493e-13;-6.41213e-12;1.24712e-11;-1.30348e-12
5.7071e-05;-1.25545e-11;1.35966e-11;5.87284e-13;-6.90833e-12;1.19499e-11;-1.4259e-12
5.7164e-05;-1.5487e-11;1.16231e-11;4.71096e-13;-7.31272e-12;1.12686e-11;-1.53053e-12
5.7257e-05;-1.81537e-11;9.4433e-12;3.5869e-13;-7.61086e-12;1.04298e-11;-1.61567e-12
5.735e-05;-2.0493e-11;7.08833e-12;2.52266e-13;-7.78982e-12;9.43837e-12;-1.68002e-12
5.7443e-05;-2.24481e-11;4.59213e-12;1.55022e-13;-7.83849e-12;8.30171e-12;-1.72271e-12
5.7536e-05;-2.39691e-11;1.9908e-12;7.02273e-14;-7.74782e-12;7.02955e-12;-1.74309e-12
5.7629e-05;-2.50147e-11;-6.77916e-13;-6.33312e-16;-7.51107e-12;5.63403e-12;-1.74064e-12
5.7722e-05;-2.55531e-11;-3.37479e-12;-5.79819e-14;-7.12404e-12;4.12958e-12;-1.71505e-12
5.7815e-05;-2.55616e-11;-6.05926e-12;-1.02163e-13;-6.5852e-12;2.5328e-12;-1.66649e-12
5.7908e-05;-2.50267e-11;-8.69018e-12;-1.32038e-13;-5.89583e-12;8.62296e-13;-1.59561e-12
5.8001e-05;-2.39451e-11;-1.12267e-11;-1.46127e-13;-5.06002e-12;-8.61542e-13;-1.50338e-12
5.8094e-05;-2.23255e-11;-1.36288e-11;-1.44935e-13;-4.08479e-12;-2.61677e-12;-1.39088e-12
5.8187e-05;-2.01881e-11;-1.58577e-11;-1.31259e-13;-2.98008e-12;-4.38024e-12;-1.25933e-12
5.828e-05;-1.7564e-11;-1.78762e-11;-1.07894e-13;-1.75863e-12;-6.12796e-12;-1.11022e-12
5.8373e-05;-1.44929e-11;-1.965e-11;-7.57523e-14;-4.35797e-13;-7.83547e-12;-9.45402e-13
5.8466e-05;-1.10241e-11;-2.11479e-11;-3.50219e-14;9.70602e-13;-9.47826e-12;-7.66942e-13
5.8559e-05;-7.21647e-12;-2.23427e-11;1.23382e-14;2.44044e-12;-1.10322e-11;-5.76971e-13
5.8652e-05;-3.1377e-12;-2.3211e-11;6.23387e-14;3.95162e-12;-1.24741e-11;-3.7771e-13
5.8745e-05;1.13773e-12;-2.37342e-11;1.11392e-13;5.48043e-12;-1.3782e-11;-1.71646e-13
5.8838e-05;5.53081e-12;-2.38983e-11;1.5809e-13;7.00193e-12;-1.49356e-11;3.84326e-14
5.8931e-05;9.95859e-12;-2.3695e-11;2.01776e-13;8.49036e-12;-1.5917e-11;2.49729e-13
5.9024e-05;1.43344e-11;-2.31211e-11;2.39998e-13;9.91955e-12;-1.67102e-11;4.59686e-13
5.9117e-05;1.85697e-11;-2.21793e-11;2.68601e-13;1.12634e-11;-1.73022e-11;6.65813e-13
5.921e-05;2.25774e-11;-2.08784e-11;2.84542e-13;1.24963e-11;-1.76825e-11;8.65424e-13
5.9303e-05;2.62741e-11;-1.92329e-11;2.87599e-13;1.3594e-11;-1.78439e-11;1.05568e-12
5.9396e-05;2.95804e-11;-1.72628e-11;2.78638e-13;1.45334e-11;-1.77822e-11;1.23386e-12
5.9489e-05;3.24217e-11;-1.49937e-11;2.5679e-13;1.52935e-11;-1.74963e-11;1.39754e-12
5.9582e-05;3.47297e-11;-1.24563e-11;2.19424e-13;1.58558e-11;-1.69886e-11;1.54459e-12
5.9675e-05;3.64451e-11;-9.68635e-12;1.64999e-13;1.62046e-11;-1.62648e-11;1.67294e-12
5.9768e-05;3.75201e-11;-6.72389e-12;9.50282e-14;1.63272e-11;-1.53337e-11;1.78054e-12
5.9861e-05;3.7919e-11;-3.61249e-12;1.24977e-14;1.62145e-11;-1.42072e-11;1.86564e-12
5.9954e-05;3.76169e-11;-3.98818e-13;-8.09855e-14;1.58611e-11;-1.29001e-11;1.92687e-12
6.0047e-05;3.66015e-11;2.86809e-12;-1.85395e-13;1.52654e-11;-1.14296e-11;1.96316e-12
6.014e-05;3.48742e-11;6.13766e-12;-2.99937e-13;1.44298e-11;-9.8154e-12;1.97361e-12
6.0233e-05;3.24511e-11;9.35869e-12;-4.21503e-13;1.3361e-11;-8.07905e-12;1.95759e-12
6.0326e-05;2.93623e-11;1.24801e-11;-5.45854e-13;1.20697e-11;-6.24385e-12;1.91487e-12
6.0419e-05;2.56507e-11;1.5452e-11;-6.69604e-13;1.05708e-11;-4.33441e-12;1.84579e-12
6.0512e-05;2.13717e-11;1.82264e-11;-7.90395e-13;8.88287e-12;-2.37632e-12;1.75107e-12
6.0605e-05;1.65931e-11;2.07577e-11;-9.0538e-13;7.02823e-12;-3.95644e-13;1.63163e-12
6.0698e-05;1.13938e-11;2.3004e-11;-1.01053e-12;5.03246e-12;1.58143e-12;1.48863e-12
6.0791e-05;5.86157e-12;2.49268e-11;-1.10171e-12;2.92397e-12;3.5289e-12;1.32374e-12
6.0884e-05;9.15285e-14;2.64926e-11;-1.17599e-12;7.33525e-13;5.42137e-12;1.13916e-12
6.0977e-05;-5.81484e-12;2.76733e-11;-1.2312e-12;-1.50615e-12;7.23433e-12;9.37445e-13
6.107e-05;-1.17509e-11;2.84469e-11;-1.26474e-12;-3.76089e-12;8.94453e-12;7.21242e-13
6.1163e-05;-1.76072e-11;2.87974e-11;-1.27335e-12;-5.99567e-12;1.05303e-11;4.93256e-13
6.1256e-05;-2.32751e-11;2.87152e-11;-1.2545e-12;-8.17533e-12;1.19717e-11;2.56402e-13
6.1349e-05;-2.86483e-11;2.81974e-11;-1.20754e-12;-1.02651e-11;1.32513e-11;1.39974e-14
6.1442e-05;-3.36244e-11;2.7248e-11;-1.13299e-12;-1.22312e-11;1.43539e-11;-2.30329e-13
6.1535e-05;-3.81055e-11;2.58781e-11;-1.03097e-12;-1.40413e-11;1.5267e-11;-4.72953e-13
6.1628e-05;-4.20012e-11;2.41051e-11;-9.01005e-13;-1.5665e-11;1.59811e-11;-7.10407e-13
6.1721e-05;-4.52311e-11;2.19528e-11;-7.43651e-13;-1.70747e-11;1.64894e-11;-9.3925e-13
6.1814e-05;-4.77266e-11;1.94508e-11;-5.61582e-13;-1.82458e-11;1.67884e-11;-1.15598e-12
6.1907e-05;-4.94319e-11;1.66349e-11;-3.58544e-13;-1.91574e-11;1.68777e-11;-1.35718e-12
6.2e-05;-5.03038e-11;1.35458e-11;-1.37722e-13;-1.97926e-11;1.67599e-11;-1.53982e-12
6.2093e-05;-5.03133e-11;1.02286e-11;9.8104e-14;-2.01388e-11;1.64403e-11;-1.70122e-12
6.2186e-05;-4.94479e-11;6.73188e-12;3.44942e-13;-2.0188e-11;1.59275e-11;-1.83891e-12
6.2279e-05;-4.77112e-11;3.10729e-12;5.97057e-13;-1.99373e-11;1.52322e-11;-1.95049e-12
6.2372e-05;-4.51219e-11;-5.91361e-13;8.48458e-13;-1.93886e-11;1.43679e-11;-2.03395e-12
6.2465e-05;-4.17135e-11;-4.30875e-12;1.09439e-12;-1.85488e-11;1.33501e-11;-2.08787e-12
6.2558e-05;-3.75341e-11;-7.98907e-12;1.33089e-12;-1.74297e-11;1.21963e-11;-2.11147e-12
6.2651e-05;-3.26477e-11;-1.15768e-11;1.55297e-12;-1.60474e-11;1.09255e-11;-2.10431e-12
6.2744e-05;-2.71326e-11;-1.50178e-11;1.75408e-12;-1.44229e-11;9.55793e-12;-2.06631e-12
6.2837e-05;-2.10783e-11;-1.82598e-11;1.92812e-12;-1.25809e-11;8.11475e-12;-1.99786e-12
6.293e-05;-1.45837e-11;-2.12533e-11;2.07127e-12;-1.05499e-11;6.61758e-12;-1.89995e-12
6.3023e-05;-7.75606e-12;-2.39525e-11;2.1813e-12;-8.36159e-12;5.0882e-12;-1.77415e-12
6.3116e-05;-7.11364e-13;-2.63157e-11;2.2553e-12;-6.05026e-12;3.54813e-12;-1.62239e-12
6.3209e-05;6.42856e-12;-2.83063e-11;2.28909e-12;-3.65246e-12;2.01823e-12;-1.44688e-12
6.3302e-05;1.35397e-11;-2.98936e-11;2.27913e-12;-1.20621e-12;5.18371e-13;-1.25019e-12
6.3395e-05;2.04989e-11;-3.10526e-11;2.22453e-12;1.24958e-12;-9.32902e-13;-1.0354e-12
6.3488e-05;2.71852e-11;-3.1765e-11;2.12659e-12;3.67573e-12;-2.31867e-12;-8.05967e-13
6.3581e-05;3.34805e-11;-3.20188e-11;1.98667e-12;6.03345e-12;-3.62389e-12;-5.65546e-13
6.3674e-05;3.92715e-11;-3.18092e-11;1.80519e-12;8.2851e-12;-4.83558e-12;-3.17846e-13
6.3767e-05;4.44535e-11;-3.11382e-11;1.58291e-12;1.03948e-11;-5.94292e-12;-6.66418e-14
6.386e-05;4.89326e-11;-3.00147e-11;1.32269e-12;1.23289e-11;-6.93722e-12;1.84131e-13
6.3953e-05;5.26277e-11;-2.84545e-11;1.02958e-12;1.40567e-11;-7.81201e-12;4.30457e-13
6.4046e-05;5.54701e-11;-2.648e-11;7.09188e-13;1.55509e-11;-8.5631e-12;6.68446e-13
6.4139e-05;5.74055e-11;-2.41198e-11;3.66271e-13;1.6788e-11;-9.18848e-12;8.94459e-13
6.4232e-05;5.8395e-11;-2.1408e-11;5.43838e-15;1.77489e-11;-9.68821e-12;1.10509e-12
6.4325e-05;5.84169e-11;-1.83848e-11;-3.67337e-13;1.84189e-11;-1.00642e-11;1.2971e-12
6.4418e-05;5.7467e-11;-1.50944e-11;-7.44481e-13;1.87884e-11;-1.03204e-11;1.46747e-12
6.4511e-05;5.55572e-11;-1.15856e-11;-1.11824e-12;1.88525e-11;-1.04621e-11;1.61364e-12
6.4604e-05;5.27156e-11;-7.90971e-12;-1.48184e-12;1.86115e-11;-1.04961e-11;1.73366e-12
6.4697e-05;4.89866e-11;-4.12096e-12;-1.82917e-12;1.80709e-11;-1.04304e-11;1.8261e-12
6.479e-05;4.44306e-11;-2.7503e-13;-2.15368e-12;1.7241e-11;-1.0274e-11;1.88982e-12
6.4883e-05;3.91225e-11;3.57153e-12;-2.44811e-12;1.61368e-11;-1.00361e-11;1.924e-12
6.4976e-05;3.31498e-11;7.36251e-12;-2.70554e-12;1.47779e-11;-9.72657e-12;1.92836e-12
6.5069e-05;2.66112e-11;1.10429e-11;-2.92046e-12;1.31879e-11;-9.35542e-12;1.90323e-12
6.5162e-05;1.96151e-11;1.45594e-11;-3.08866e-12;1.13942e-11;-8.93235e-12;1.84944e-12
6.5255e-05;1.22781e-11;1.78614e-11;-3.20646e-12;9.42754e-12;-8.46667e-12;1.76819e-12
6.5348e-05;4.72283e-12;2.09017e-11;-3.2702e-12;7.32124e-12;-7.96712e-12;1.66108e-12
6.5441e-05;-2.92502e-12;2.36373e-11;-3.27686e-12;5.11076e-12;-7.44175e-12;1.5302e-12
6.5534e-05;-1.05384e-11;2.603e-11;-3.22487e-12;2.83316e-12;-6.89781e-12;1.37812e-12
6.5627e-05;-1.79911e-11;2.80472e-11;-3.11426e-12;5.26407e-13;-6.34162e-12;1.20772e-12
6.572e-05;-2.51593e-11;2.96619e-11;-2.94619e-12;-1.77122e-12;-5.77857e-12;1.02201e-12
6.5813e-05;-3.19248e-11;3.08534e-11;-2.72254e-12;-4.02178e-12;-5.21308e-12;8.24177e-13
6.5906e-05;-3.81769e-11;3.16074e-11;-2.44587e-12;-6.18831e-12;-4.6486e-12;6.17527e-13
6.5999e-05;-4.38138e-11;3.19166e-11;-2.11979e-12;-8.23544e-12;-4.0877e-12;4.05569e-13
6.6092e-05;-4.87445e-11;3.17803e-11;-1.74906e-12;-1.013e-11;-3.53203e-12;1.91903e-13
6.6185e-05;-5.28897e-11;3.12049e-11;-1.33953e-12;-1.18417e-11;-2.9824e-12;-1.99509e-14
6.6278e-05;-5.61843e-11;3.02027e-11;-8.97967e-13;-1.33433e-11;-2.43884e-12;-2.26674e-13
6.6371e-05;-5.85785e-11;2.87925e-11;-4.31848e-13;-1.46117e-11;-1.90082e-12;-4.25145e-13
6.6464e-05;-6.00379e-11;2.69989e-11;5.09456e-14;-1.56273e-11;-1.36731e-12;-6.1241e-13
6.6557e-05;-6.05432e-11;2.48519e-11;5.42383e-13;-1.63755e-11;-8.36941e-13;-7.85705e-13
6.665e-05;-6.00913e-11;2.23865e-11;1.03421e-12;-1.68455e-11;-3.08128e-13;-9.42582e-13
6.6743e-05;-5.86956e-11;1.96413e-11;1.51782e-12;-1.70317e-11;2.20765e-13;-1.08099e-12
6.6836e-05;-5.63861e-11;1.66587e-11;1.98441e-12;-1.69327e-11;7.51165e-13;-1.1992e-12
6.6929e-05;-5.32083e-11;1.34839e-11;2.42527e-12;-1.65516e-11;1.28414e-12;-1.2958e-12
6.7022e-05;-4.92216e-11;1.01642e-11;2.83217e-12;-1.58961e-11;1.8203e-12;-1.36967e-12
6.7115e-05;-4.44981e-11;6.74837e-12;3.1977e-12;-1.49782e-11;2.35978e-12;-1.42017e-12
6.7208e-05;-3.91215e-11;3.28552e-12;3.51526e-12;-1.38142e-11;2.90205e-12;-1.44724e-12
6.7301e-05;-3.31865e-11;-1.75586e-13;3.77851e-12;-1.2424e-11;3.4459e-12;-1.45121e-12
6.7394e-05;-2.67964e-11;-3.58727e-12;3.98152e-12;-1.08312e-11;3.98941e-12;-1.43262e-12
6.7487e-05;-2.00606e-11;-6.90357e-12;4.11952e-12;-9.06251e-12;4.53003e-12;-1.39228e-12
6.758e-05;-1.30919e-11;-1.0081e-11;4.18952e-12;-7.14746e-12;5.06457e-12;-1.33142e-12
6.7673e-05;-6.0054e-12;-1.30793e-11;4.18992e-12;-5.11755e-12;5.58926e-12;-1.25171e-12
6.7766e-05;1.08269e-12;-1.58619e-11;4.11985e-12;-3.00594e-12;6.09962e-12;-1.15508e-12
6.7859e-05;8.05771e-12;-1.83964e-11;3.97906e-12;-8.46956e-13;6.59059e-12;-1.04359e-12
6.7952e-05;1.48092e-11;-2.06549e-11;3.76864e-12;1.32442e-12;7.05663e-12;-9.19512e-13
6.8045e-05;2.12328e-11;-2.2614e-11;3.49155e-12;3.4732e-12;7.49181e-12;-7.85352e-13
6.8138e-05;2.72319e-11;-2.42555e-11;3.1523e-12;5.56494e-12;7.88985e-12;-6.4374e-13
6.8231e-05;3.27181e-11;-2.55659e-11;2.75612e-12;7.56622e-12;8.24429e-12;-4.97266e-13
6.8324e-05;3.76127e-11;-2.6537e-11;2.30867e-12;9.44511e-12;8.54854e-12;-3.48461e-13
6.8417e-05;4.18489e-11;-2.71653e-11;1.81652e-12;1.11716e-11;8.79608e-12;-1.99839e-13
6.851e-05;4.5373e-11;-2.74521e-11;1.2878e-12;1.27181e-11;8.98063e-12;-5.3904e-14
6.8603e-05;4.81447e-11;-2.74035e-11;7.31826e-13;1.406e-11;9.0962e-12;8.69034e-14
6.8696e-05;5.01367e-11;-2.70294e-11;1.58038e-13;1.51758e-11;9.13721e-12;2.20303e-13
6.8789e-05;5.13345e-11;-2.6344e-11;-4.24518e-13;1.60477e-11;9.09856e-12;3.44248e-13
6.8882e-05;5.17375e-11;-2.53648e-11;-1.00678e-12;1.66619e-11;8.9758e-12;4.56945e-13
6.8975e-05;5.13591e-11;-2.41127e-11;-1.57896e-12;1.70086e-11;8.7653e-12;5.56874e-13
6.9068e-05;5.0226e-11;-2.26107e-11;-2.13067e-12;1.70826e-11;8.46431e-12;6.42809e-13
6.9161e-05;4.83767e-11;-2.08841e-11;-2.65196e-12;1.68827e-11;8.07103e-12;7.1381e-13
6.9254e-05;4.58594e-11;-1.89598e-11;-3.13407e-12;1.64122e-11;7.58472e-12;7.69232e-13
6.9347e-05;4.27326e-11;-1.68657e-11;-3.56931e-12;1.56787e-11;7.00577e-12;8.08735e-13
6.944e-05;3.90636e-11;-1.46303e-11;-3.95048e-12;1.46938e-11;6.33585e-12;8.32309e-13
6.9533e-05;3.49275e-11;-1.22822e-11;-4.2707e-12;1.3473e-11;5.57793e-12;8.40253e-13
6.9626e-05;3.04049e-11;-9.8498e-12;-4.52372e-12;1.20354e-11;4.73625e-12;8.33117e-13
6.9719e-05;2.55802e-11;-7.36077e-12;-4.70476e-12;1.04034e-11;3.81627e-12;8.11704e-13
6.9812e-05;2.054e-11;-4.84208e-12;-4.81079e-12;8.60257e-12;2.82479e-12;7.77101e-13
6.9905e-05;1.53726e-11;-2.31958e-12;-4.84018e-12;6.66109e-12;1.76994e-12;7.30642e-13
6.9998e-05;1.01654e-11;1.82276e-13;-4.79225e-12;4.60935e-12;6.61152e-13;6.73788e-13
7.0091e-05;5.00371e-12;2.64067e-12;-4.66724e-12;2.47947e-12;-4.91003e-13;6.08034e-13
7.0184e-05;-3.08724e-14;5.03448e-12;-4.46663e-12;3.04825e-13;-1.67493e-12;5.34996e-13
7.0277e-05;-4.86174e-12;7.34439e-12;-4.19337e-12;-1.88044e-12;-2.87797e-12;4.56537e-13
7.037e-05;-9.41846e-12;9.55277e-12;-3.85191e-12;-4.04197e-12;-4.0865e-12;3.74653e-13
7.0463e-05;-1.3638e-11;1.16437e-11;-3.44785e-12;-6.14567e-12;-5.28615e-12;2.91263e-13
7.0556e-05;-1.74658e-11;1.36032e-11;-2.98756e-12;-8.15828e-12;-6.46207e-12;2.08171e-13
7.0649e-05;-2.08565e-11;1.54191e-11;-2.47814e-12;-1.00477e-11;-7.59912e-12;1.2716e-13
7.0742e-05;-2.37743e-11;1.70805e-11;-1.92758e-12;-1.17836e-11;-8.68195e-12;4.99453e-14
7.0835e-05;-2.61932e-11;1.8578e-11;-1.34469e-12;-1.33376e-11;-9.69525e-12;-2.19064e-14
7.0928e-05;-2.80974e-11;1.99032e-11;-7.38966e-13;-1.46841e-11;-1.06241e-11;-8.70542e-14
7.1021e-05;-2.94815e-11;2.10488e-11;-1.20204e-13;-1.58004e-11;-1.14541e-11;-1.44381e-13
7.1114e-05;-3.03499e-11;2.20088e-11;5.01805e-13;-1.66672e-11;-1.21719e-11;-1.92921e-13
7.1207e-05;-3.07163e-11;2.27776e-11;1.11732e-12;-1.72686e-11;-1.27648e-11;-2.31829e-13
7.13e-05;-3.06026e-11;2.33505e-11;1.71661e-12;-1.7593e-11;-1.32217e-11;-2.60464e-13
7.1393e-05;-3.00388e-11;2.37231e-11;2.29003e-12;-1.76329e-11;-1.35326e-11;-2.78518e-13
7.1486e-05;-2.90618e-11;2.38921e-11;2.82841e-12;-1.73852e-11;-1.36896e-11;-2.86034e-13
7.1579e-05;-2.77145e-11;2.38546e-11;3.32343e-12;-1.68514e-11;-1.36865e-11;-2.83317e-13
7.1672e-05;-2.60447e-11;2.36088e-11;3.76766e-12;-1.60376e-11;-1.3519e-11;-2.70827e-13
7.1765e-05;-2.41041e-11;2.31536e-11;4.15442e-12;-1.49546e-11;-1.3185e-11;-2.49208e-13
7.1858e-05;-2.19466e-11;2.24888e-11;4.4777e-12;-1.36175e-11;-1.26848e-11;-2.19406e-13
7.1951e-05;-1.96282e-11;2.16156e-11;4.73236e-12;-1.20459e-11;-1.2021e-11;-1.82626e-13
7.2044e-05;-1.72054e-11;2.05363e-11;4.91446e-12;-1.02635e-11;-1.11987e-11;-1.40218e-13
7.2137e-05;-1.47334e-11;1.92547e-11;5.02153e-12;-8.29756e-12;-1.02252e-11;-9.36234e-14
7.223e-05;-1.22653e-11;1.77763e-11;5.05246e-12;-6.17898e-12;-9.11013e-12;-4.43976e-14
7.2323e-05;-9.85134e-12;1.61082e-11;5.00716e-12;-3.94147e-12;-7.86543e-12;5.80806e-15
7.2416e-05;-7.53779e-12;1.42595e-11;4.8864e-12;-1.62126e-12;-6.50512e-12;5.53135e-14
7.2509e-05;-5.36627e-12;1.22412e-11;4.69206e-12;7.43472e-13;-5.04508e-12;1.02488e-13
7.2602e-05;-3.37256e-12;1.00662e-11;4.42744e-12;3.1133e-12;-3.50278e-12;1.45829e-13
7.2695e-05;-1.58582e-12;7.75001e-12;4.09721e-12;5.44818e-12;-1.89709e-12;1.84014e-13
7.2788e-05;-2.85764e-14;5.31037e-12;3.70688e-12;7.70818e-12;-2.48076e-13;2.15839e-13
7.2881e-05;1.28311e-12;2.76717e-12;3.26256e-12;9.8541e-12;1.42323e-12;2.40154e-13
7.2974e-05;2.33994e-12;1.42234e-13;2.77103e-12;1.18482e-11;3.09522e-12;2.5596e-13
7.3067e-05;3.13975e-12;-2.54067e-12;2.23989e-12;1.36549e-11;4.74604e-12;2.62571e-13
7.316e-05;3.68745e-12;-5.25576e-12;1.67752e-12;1.52415e-11;6.35389e-12;2.59606e-13
7.3253e-05;3.99458e-12;-7.97558e-12;1.09288e-12;1.65786e-11;7.89723e-12;2.4688e-13
7.3346e-05;4.07846e-12;-1.06714e-11;4.95124e-13;1.76406e-11;9.35514e-12;2.24377e-13
7.3439e-05;3.96166e-12;-1.33139e-11;-1.06687e-13;1.84065e-11;1.07078e-11;1.92327e-13
7.3532e-05;3.67157e-12;-1.58729e-11;-7.03743e-13;1.88602e-11;1.19366e-11;1.51264e-13
7.3625e-05;3.23982e-12;-1.8318e-11;-1.28735e-12;1.89908e-11;1.30247e-11;1.01997e-13
7.3718e-05;2.70138e-12;-2.06187e-11;-1.84888e-12;1.87927e-11;1.39569e-11;4.55146e-14
7.3811e-05;2.0936e-12;-2.2745e-11;-2.37986e-12;1.82658e-11;1.472e-11;-1.70642e-14
7.3904e-05;1.4552e-12;-2.46681e-11;-2.87233e-12;1.74159e-11;1.53031e-11;-8.44563e-14
7.3997e-05;8.25174e-13;-2.63607e-11;-3.31925e-12;1.62543e-11;1.56976e-11;-1.55173e-13
7.409e-05;2.41727e-13;-2.77972e-11;-3.71455e-12;1.47976e-11;1.58978e-11;-2.27573e-13
7.4183e-05;-2.58825e-13;-2.89539e-11;-4.05308e-12;1.30678e-11;1.58999e-11;-2.99983e-13
7.4276e-05;-6.42992e-13;-2.98096e-11;-4.3304e-12;1.10918e-11;1.5703e-11;-3.70804e-13
7.4369e-05;-8.80877e-13;-3.03464e-11;-4.54284e-12;8.90119e-12;1.53087e-11;-4.38488e-13
7.4462e-05;-9.46906e-13;-3.05499e-11;-4.6877e-12;6.53159e-12;1.47213e-11;-5.01443e-13
7.4555e-05;-8.20686e-13;-3.04093e-11;-4.76367e-12;4.02234e-12;1.39476e-11;-5.58034e-13
7.4648e-05;-4.87726e-13;-2.99173e-11;-4.77081e-12;1.41558e-12;1.29966e-11;-6.06765e-13
7.4741e-05;6.02981e-14;-2.90705e-11;-4.71014e-12;-1.2444e-12;1.188e-11;-6.46404e-13
7.4834e-05;8.25593e-13;-2.78702e-11;-4.5834e-12;-3.91179e-12;1.06117e-11;-6.75868e-13
7.4927e-05;1.80408e-12;-2.63227e-11;-4.39323e-12;-6.53997e-12;9.20811e-12;-6.94155e-13
7.502e-05;2.98519e-12;-2.44383e-11;-4.14351e-12;-9.08236e-12;7.68721e-12;-7.00437e-13
7.5113e-05;4.35194e-12;-2.2232e-11;-3.83927e-12;-1.14933e-11;6.06873e-12;-6.94198e-13
7.5206e-05;5.88127e-12;-1.97228e-11;-3.48611e-12;-1.37287e-11;4.37377e-12;-6.75208e-13
7.5299e-05;7.54469e-12;-1.69346e-11;-3.0899e-12;-1.57469e-11;2.6246e-12;-6.43419e-13
7.5392e-05;9.30905e-12;-1.38959e-11;-2.65696e-12;-1.75094e-11;8.44342e-13;-5.98984e-13
7.5485e-05;1.1137e-11;-1.06389e-11;-2.19434e-12;-1.89815e-11;-9.43493e-13;-5.42336e-13
7.5578e-05;1.29878e-11;-7.1994e-12;-1.70968e-12;-2.0133e-11;-2.71535e-12;-4.74189e-13
7.5671e-05;1.48179e-11;-3.61598e-12;-1.21065e-12;-2.09392e-11;-4.44782e-12;-3.95511e-13
7.5764e-05;1.65828e-11;6.94453e-14;-7.04555e-13;-2.13811e-11;-6.11787e-12;-3.07458e-13
7.5857e-05;1.82373e-11;3.81228e-12;-1.98503e-13;-2.14455e-11;-7.70312e-12;-2.11318e-13
7.595e-05;1.97368e-11;7.56618e-12;3.00438e-13;-2.11262e-11;-9.18238e-12;-1.08519e-13
7.6043e-05;2.10381e-11;1.12839e-11;7.85308e-13;-2.04235e-11;-1.05359e-11;-6.29485e-16
7.6136e-05;2.21004e-11;1.49175e-11;1.24946e-12;-1.93449e-11;-1.17455e-11;1.10681e-13
7.6229e-05;2.2886e-11;1.84189e-11;1.6868e-12;-1.79046e-11;-1.2795e-11;2.2364e-13
7.6322e-05;2.3362e-11;2.17405e-11;2.09215e-12;-1.61236e-11;-1.36704e-11;3.36433e-13
7.6415e-05;2.3501e-11;2.48356e-11;2.46121e-12;-1.40292e-11;-1.43602e-11;4.47288e-13
7.6508e-05;2.32812e-11;2.76602e-11;2.7903e-12;-1.1655e-11;-1.48559e-11;5.54466e-13
7.6601e-05;2.26867e-11;3.01732e-11;3.07605e-12;-9.04019e-12;-1.51514e-11;6.56188e-13
7.6694e-05;2.17088e-11;3.23363e-11;3.31553e-12;-6.22908e-12;-1.52437e-11;7.50657e-13
7.6787e-05;2.03458e-11;3.4115e-11;3.50676e-12;-3.27007e-12;-1.51325e-11;8.36183e-13
7.688e-05;1.8604e-11;3.54793e-11;3.64904e-12;-2.14961e-13;-1.48208e-11;9.1128e-13
7.6973e-05;1.6497e-11;3.64044e-11;3.74257e-12;2.88177e-12;-1.43147e-11;9.74641e-13
7.7066e-05;1.4046e-11;3.68715e-11;3.78795e-12;5.96397e-12;-1.36228e-11;1.02503e-12
7.7159e-05;1.1279e-11;3.68673e-11;3.78615e-12;8.97492e-12;-1.27564e-11;1.06125e-12
7.7252e-05;8.23041e-12;3.63847e-11;3.73866e-12;1.18586e-11;-1.17296e-11;1.08234e-12
7.7345e-05;4.94067e-12;3.54229e-11;3.6477e-12;1.45606e-11;-1.05587e-11;1.08762e-12
7.7438e-05;1.45572e-12;3.39884e-11;3.51615e-12;1.70293e-11;-9.26198e-12;1.07665e-12
7.7531e-05;-2.17363e-12;3.20945e-11;3.34743e-12;1.92166e-11;-7.85972e-12;1.04914e-12
7.7624e-05;-5.89284e-12;2.97609e-11;3.14528e-12;2.10793e-11;-6.37335e-12;1.00499e-12
7.7717e-05;-9.64482e-12;2.70136e-11;2.91337e-12;2.25795e-11;-4.82546e-12;9.44498e-13
7.781e-05;-1.33709e-11;2.38853e-11;2.65535e-12;2.36862e-11;-3.23938e-12;8.68353e-13
7.7903e-05;-1.70113e-11;2.04149e-11;2.37518e-12;2.4375e-11;-1.63883e-12;7.77464e-13
7.7996e-05;-2.05066e-11;1.6647e-11;2.07731e-12;2.46287e-11;-4.73969e-14;6.72834e-13
7.8089e-05;-2.3798e-11;1.2631e-11;1.76627e-12;2.44382e-11;1.51176e-12;5.55635e-13
7.8182e-05;-2.68295e-11;8.42041e-12;1.44622e-12;2.38024e-11;3.0162e-12;4.27366e-13
7.8275e-05;-2.95489e-11;4.0728e-12;1.12088e-12;2.27284e-11;4.44452e-12;2.89871e-13
7.8368e-05;-3.19082e-11;-3.514e-13;7.93862e-13;2.12311e-11;5.77677e-12;1.45211e-13
7.8461e-05;-3.38645e-11;-4.78979e-12;4.69023e-13;1.93335e-11;6.99479e-12;-4.43997e-15
7.8554e-05;-3.53806e-11;-9.17919e-12;1.50173e-13;1.70658e-11;8.08248e-12;-1.56834e-13
7.8647e-05;-3.6426e-11;-1.34565e-11;-1.59533e-13;1.44655e-11;9.026e-12;-3.09623e-13
7.874e-05;-3.69777e-11;-1.75593e-11;-4.57718e-13;1.15763e-11;9.81394e-12;-4.60329e-13
7.8833e-05;-3.70207e-11;-2.14271e-11;-7.42247e-13;8.44737e-12;1.04375e-11;-6.0641e-13
7.8926e-05;-3.65473e-11;-2.50022e-11;-1.01077e-12;5.1325e-12;1.08909e-11;-7.45427e-13
7.9019e-05;-3.55576e-11;-2.82313e-11;-1.26095e-12;1.68928e-12;1.11708e-11;-8.75133e-13
7.9112e-05;-3.40599e-11;-3.10659e-11;-1.49118e-12;-1.82194e-12;1.12771e-11;-9.93361e-13
7.9205e-05;-3.20712e-11;-3.34628e-11;-1.7008e-12;-5.33921e-12;1.12122e-11;-1.09797e-12
7.9298e-05;-2.96163e-11;-3.53855e-11;-1.88961e-12;-8.80014e-12;1.09815e-11;-1.18703e-12
7.9391e-05;-2.67274e-11;-3.6804e-11;-2.05709e-12;-1.2143e-11;1.05928e-11;-1.25901e-12
7.9484e-05;-2.3443e-11;-3.76965e-11;-2.20232e-12;-1.53078e-11;1.00563e-11;-1.31272e-12
7.9577e-05;-1.98081e-11;-3.8049e-11;-2.32452e-12;-1.82371e-11;9.38487e-12;-1.34719e-12
7.967e-05;-1.58737e-11;-3.7856e-11;-2.42369e-12;-2.0877e-11;8.5931e-12;-1.36159e-12
7.9763e-05;-1.16964e-11;-3.71196e-11;-2.50065e-12;-2.31786e-11;7.69758e-12;-1.3554e-12
7.9856e-05;-7.3368e-12;-3.58508e-11;-2.55647e-12;-2.50984e-11;6.71645e-12;-1.32852e-12
7.9949e-05;-2.85817e-12;-3.40686e-11;-2.59163e-12;-2.65993e-11;5.66908e-12;-1.28126e-12
8.0042e-05;1.67441e-12;-3.18009e-11;-2.60608e-12;-2.76509e-11;4.57575e-12;-1.21418e-12
8.0135e-05;6.19469e-12;-2.90827e-11;-2.60002e-12;-2.82305e-11;3.45725e-12;-1.12816e-12
8.0228e-05;1.06358e-11;-2.59556e-11;-2.57452e-12;-2.83235e-11;2.33455e-12;-1.02444e-12
8.0321e-05;1.49317e-11;-2.24672e-11;-2.53105e-12;-2.79238e-11;1.22833e-12;-9.04706e-13
8.0414e-05;1.90187e-11;-1.86711e-11;-2.47057e-12;-2.70336e-11;1.58655e-13;-7.70855e-13
8.0507e-05;2.2837e-11;-1.46262e-11;-2.39334e-12;-2.56637e-11;-8.5541e-13;-6.24939e-13
8.06e-05;2.6331e-11;-1.03948e-11;-2.29954e-12;-2.38333e-11;-1.79608e-12;-4.69115e-13
8.0693e-05;2.94502e-11;-6.04177e-12;-2.18996e-12;-2.15698e-11;-2.6472e-12;-3.05733e-13
8.0786e-05;3.21494e-11;-1.63356e-12;-2.0658e-12;-1.89083e-11;-3.39459e-12;-1.3743e-13
8.0879e-05;3.43904e-11;2.76199e-12;-1.92806e-12;-1.5891e-11;-4.02621e-12;3.2998e-14
8.0972e-05;3.61424e-11;7.07699e-12;-1.77711e-12;-1.25665e-11;-4.53244e-12;2.02853e-13
8.1065e-05;3.73828e-11;1.12452e-11;-1.61312e-12;-8.98902e-12;-4.90621e-12;3.6964e-13
8.1158e-05;3.8097e-11;1.52033e-11;-1.43663e-12;-5.21779e-12;-5.14316e-12;5.30922e-13
8.1251e-05;3.82782e-11;1.88917e-11;-1.24868e-12;-1.31573e-12;-5.2418e-12;6.84148e-13
8.1344e-05;3.79279e-11;2.22548e-11;-1.05056e-12;2.65151e-12;-5.20349e-12;8.26749e-13
8.1437e-05;3.70559e-11;2.52425e-11;-8.43351e-13;6.61679e-12;-5.0323e-12;9.56371e-13
8.153e-05;3.56804e-11;2.78106e-11;-6.27667e-13;1.05124e-11;-4.73483e-12;1.07099e-12
8.1623e-05;3.38277e-11;2.99223e-11;-4.04055e-13;1.42714e-11;-4.32019e-12;1.16892e-12
8.1716e-05;3.15309e-11;3.15486e-11;-1.73661e-13;1.78287e-11;-3.79993e-12;1.24874e-12
8.1809e-05;2.88294e-11;3.26686e-11;6.17761e-14;2.11223e-11;-3.1878e-12;1.30927e-12
8.1902e-05;2.57687e-11;3.32694e-11;3.00534e-13;2.40944e-11;-2.49948e-12;1.34967e-12
8.1995e-05;2.23994e-11;3.33466e-11;5.41193e-13;2.66924e-11;-1.75224e-12;1.36958e-12
8.2088e-05;1.87767e-11;3.29042e-11;7.82361e-13;2.88695e-11;-9.64639e-13;1.36893e-12
8.2181e-05;1.49586e-11;3.1955e-11;1.02233e-12;3.05861e-11;-1.56209e-13;1.34786e-12
8.2274e-05;1.10051e-11;3.052e-11;1.25902e-12;3.18101e-11;6.52892e-13;1.3068e-12
8.2367e-05;6.97725e-12;2.8628e-11;1.49006e-12;3.25176e-11;1.44229e-12;1.24665e-12
8.246e-05;2.93594e-12;2.63141e-11;1.71308e-12;3.26932e-11;2.19183e-12;1.16872e-12
8.2553e-05;-1.05843e-12;2.36205e-11;1.92587e-12;3.23304e-11;2.88203e-12;1.0745e-12
8.2646e-05;-4.94719e-12;2.05957e-11;2.12644e-12;3.14316e-11;3.49438e-12;9.65524e-13
8.2739e-05;-8.67459e-12;1.72931e-11;2.31278e-12;3.00085e-11;4.01169e-12;8.43496e-13
8.2832e-05;-1.2189e-11;1.37698e-11;2.48238e-12;2.80814e-11;4.41847e-12;7.10462e-13
8.2925e-05;-1.54436e-11;1.00856e-11;2.63232e-12;2.56796e-11;4.70133e-12;5.68803e-13
8.3018e-05;-1.83964e-11;6.3018e-12;2.76001e-12;2.284e-11;4.84928e-12;4.21009e-13
8.3111e-05;-2.10108e-11;2.48074e-12;2.86377e-12;1.96076e-11;4.85387e-12;2.69478e-13
8.3204e-05;-2.32567e-11;-1.31558e-12;2.94241e-12;1.60338e-11;4.7095e-12;1.16496e-13
8.3297e-05;-2.51109e-11;-5.02662e-12;2.99427e-12;1.21761e-11;4.41362e-12;-3.5616e-14
8.339e-05;-2.65578e-11;-8.5943e-12;3.01684e-12;8.09702e-12;3.9669e-12;-1.84485e-13
8.3483e-05;-2.75893e-11;-1.19637e-11;3.0078e-12;3.86281e-12;3.37318e-12;-3.27854e-13
8.3576e-05;-2.82034e-11;-1.50842e-11;2.9662e-12;-4.5731e-13;2.63946e-12;-4.63721e-13
8.3669e-05;-2.84047e-11;-1.79098e-11;2.89238e-12;-4.79247e-12;1.77594e-12;-5.90294e-13
8.3762e-05;-2.82045e-11;-2.04002e-11;2.78658e-12;-9.07124e-12;7.96001e-13;-7.05857e-13
8.3855e-05;-2.76208e-11;-2.25209e-11;2.64808e-12;-1.32229e-11;-2.83968e-13;-8.08769e-13
8.3948e-05;-2.6678e-11;-2.42441e-11;2.47608e-12;-1.71785e-11;-1.44489e-12;-8.97682e-13
8.4041e-05;-2.54046e-11;-2.5549e-11;2.27124e-12;-2.08723e-11;-2.66539e-12;-9.71702e-13
8.4134e-05;-2.38329e-11;-2.64219e-11;2.0359e-12;-2.42427e-11;-3.92215e-12;-1.03023e-12
8.4227e-05;-2.19989e-11;-2.6856e-11;1.77268e-12;-2.72331e-11;-5.19032e-12;-1.07272e-12
8.432e-05;-1.99421e-11;-2.68513e-11;1.48339e-12;-2.97932e-11;-6.44397e-12;-1.09874e-12
8.4413e-05;-1.77047e-11;-2.64152e-11;1.16958e-12;-3.18797e-11;-7.65674e-12;-1.10818e-12
8.4506e-05;-1.53298e-11;-2.55617e-11;8.33901e-13;-3.34573e-11;-8.80228e-12;-1.10138e-12
8.4599e-05;-1.28603e-11;-2.43117e-11;4.80557e-13;-3.44987e-11;-9.85474e-12;-1.07898e-12
8.4692e-05;-1.03387e-11;-2.26914e-11;1.14252e-13;-3.49859e-11;-1.07891e-11;-1.04169e-12
8.4785e-05;-7.80718e-12;-2.07323e-11;-2.60958e-13;-3.49101e-11;-1.15818e-11;-9.90273e-13
8.4878e-05;-5.30624e-12;-1.84706e-11;-6.41486e-13;-3.42715e-11;-1.22114e-11;-9.25673e-13
8.4971e-05;-2.87393e-12;-1.59466e-11;-1.02308e-12;-3.30802e-11;-1.26588e-11;-8.49116e-13
8.5064e-05;-5.44997e-13;-1.32043e-11;-1.40029e-12;-3.13551e-11;-1.29079e-11;-7.61983e-13
8.5157e-05;1.64934e-12;-1.02902e-11;-1.76729e-12;-2.91243e-11;-1.2946e-11;-6.6566e-13
8.525e-05;3.6814e-12;-7.25274e-12;-2.11897e-12;-2.64244e-11;-1.27638e-11;-5.61595e-13
8.5343e-05;5.52719e-12;-4.14128e-12;-2.45108e-12;-2.32998e-11;-1.23557e-11;-4.51454e-13
8.5436e-05;7.1672e-12;-1.0056e-12;-2.75934e-12;-1.98022e-11;-1.17205e-11;-3.3711e-13
8.5529e-05;8.58681e-12;2.10456e-12;-3.03886e-12;-1.59898e-11;-1.0861e-11;-2.20409e-13
8.5622e-05;9.77632e-12;5.14043e-12;-3.28456e-12;-1.1926e-11;-9.78405e-12;-1.02977e-13
8.5715e-05;1.07306e-11;8.05539e-12;-3.49209e-12;-7.67896e-12;-8.5009e-12;1.36978e-14
8.5808e-05;1.14486e-11;1.08059e-11;-3.65828e-12;-3.31957e-12;-7.02673e-12;1.28014e-13
8.5901e-05;1.19335e-11;1.33517e-11;-3.78073e-12;1.07911e-12;-5.3806e-12;2.38181e-13
8.5994e-05;1.21929e-11;1.56559e-11;-3.85707e-12;5.44333e-12;-3.58512e-12;3.42443e-13
8.6087e-05;1.22384e-11;1.76855e-11;-3.88497e-12;9.69993e-12;-1.66598e-12;4.39347e-13
8.618e-05;1.20853e-11;1.94122e-11;-3.86272e-12;1.37776e-11;3.48447e-13;5.27764e-13
8.6273e-05;1.17521e-11;2.08133e-11;-3.78957e-12;1.76082e-11;2.42743e-12;6.06635e-13
8.6366e-05;1.12598e-11;2.18715e-11;-3.66567e-12;2.11278e-11;4.53838e-12;6.74803e-13
8.6459e-05;1.0631e-11;2.25747e-11;-3.49191e-12;2.42781e-11;6.64738e-12;7.31165e-13
8.6552e-05;9.89011e-12;2.29161e-11;-3.26998e-12;2.70068e-11;8.71986e-12;7.7497e-13
8.6645e-05;9.0626e-12;2.28942e-11;-3.00214e-12;2.92688e-11;1.07211e-11;8.0584e-13
8.6738e-05;8.17476e-12;2.25135e-11;-2.691e-12;3.10272e-11;1.26169e-11;8.23501e-13
8.6831e-05;7.25285e-12;2.17839e-11;-2.33962e-12;3.22539e-11;1.4374e-11;8.27657e-13
8.6924e-05;6.3221e-12;2.07201e-11;-1.95209e-12;3.29299e-11;1.59605e-11;8.18221e-13
8.7017e-05;5.40609e-12;1.93414e-11;-1.5337e-12;3.30458e-11;1.7347e-11;7.95546e-13
8.711e-05;4.5268e-12;1.76719e-11;-1.09034e-12;3.2602e-11;1.85071e-11;7.60272e-13
8.7203e-05;3.70462e-12;1.57394e-11;-6.27646e-13;3.16087e-11;1.94173e-11;7.1303e-13
8.7296e-05;2.95773e-12;1.35754e-11;-1.51137e-13;3.00859e-11;2.00581e-11;6.54403e-13
8.7389e-05;2.30113e-12;1.12147e-11;3.33033e-13;2.80628e-11;2.04144e-11;5.85184e-13
8.7482e-05;1.74615e-12;8.69454e-12;8.17677e-13;2.55775e-11;2.0475e-11;5.06564e-13
8.7575e-05;1.30084e-12;6.05402e-12;1.29526e-12;2.26761e-11;2.02338e-11;4.19984e-13
8.7668e-05;9.70623e-13;3.33326e-12;1.75896e-12;1.94118e-11;1.96897e-11;3.26887e-13
8.7761e-05;7.58e-13;5.73065e-13;2.20274e-12;1.5844e-11;1.88464e-11;2.28681e-13
8.7854e-05;6.61882e-13;-2.1854e-12;2.62037e-12;1.20375e-11;1.77125e-11;1.2689e-13
8.7947e-05;6.77495e-13;-4.90118e-12;3.0049e-12;8.0608e-12;1.63018e-11;2.32379e-14
8.804e-05;7.97195e-13;-7.53444e-12;3.34956e-12;3.98497e-12;1.46325e-11;-8.04514e-14
8.8133e-05;1.01139e-12;-1.00474e-11;3.64899e-12;-1.17509e-13;1.27273e-11;-1.82438e-13
8.8226e-05;1.30861e-12;-1.24046e-11;3.89929e-12;-4.174e-12;1.06133e-11;-2.81125e-13
8.8319e-05;1.6749e-12;-1.45729e-11;4.0968e-12;-8.11304e-12;8.32084e-12;-3.74963e-13
8.8412e-05;2.09393e-12;-1.6522e-11;4.23747e-12;-1.18656e-11;5.88374e-12;-4.62349e-13
8.8505e-05;2.5481e-12;-1.82248e-11;4.31761e-12;-1.53666e-11;3.33834e-12;-5.41656e-13
8.8598e-05;3.01969e-12;-1.96582e-11;4.33523e-12;-1.85558e-11;7.23104e-13;-6.11404e-13
8.8691e-05;3.49106e-12;-2.08037e-11;4.29015e-12;-2.13792e-11;-1.92212e-12;-6.70369e-13
8.8784e-05;3.9444e-12;-2.16466e-11;4.1832e-12;-2.37896e-11;-4.55681e-12;-7.17459e-13
8.8877e-05;4.36164e-12;-2.21759e-11;4.01532e-12;-2.57478e-11;-7.14045e-12;-7.51598e-13
8.897e-05;4.72512e-12;-2.23848e-11;3.78762e-12;-2.72233e-11;-9.63319e-12;-7.71871e-13
8.9063e-05;5.01858e-12;-2.22711e-11;3.50233e-12;-2.81944e-11;-1.19965e-11;-7.77696e-13
8.9156e-05;5.22769e-12;-2.18378e-11;3.16353e-12;-2.86491e-11;-1.41939e-11;-7.68857e-13
8.9249e-05;5.33986e-12;-2.10923e-11;2.77664e-12;-2.85846e-11;-1.61914e-11;-7.45377e-13
8.9342e-05;5.34391e-12;-2.00457e-11;2.34736e-12;-2.80077e-11;-1.79584e-11;-7.07382e-13
8.9435e-05;5.23053e-12;-1.87128e-11;1.8814e-12;-2.69344e-11;-1.94682e-11;-6.55119e-13
8.9528e-05;4.99294e-12;-1.71127e-11;1.38493e-12;-2.53897e-11;-2.0698e-11;-5.89169e-13
8.9621e-05;4.62704e-12;-1.52682e-11;8.65183e-13;-2.3407e-11;-2.16294e-11;-5.1056e-13
8.9714e-05;4.13117e-12;-1.32055e-11;3.30208e-13;-2.10273e-11;-2.22493e-11;-4.20551e-13
8.9807e-05;3.50605e-12;-1.09535e-11;-2.11783e-13;-1.82981e-11;-2.25493e-11;-3.20402e-13
8.99e-05;2.75505e-12;-8.54293e-12;-7.52704e-13;-1.52733e-11;-2.25263e-11;-2.11482e-13
8.9993e-05;1.88449e-12;-6.00655e-12;-1.28442e-12;-1.20111e-11;-2.21824e-11;-9.54795e-14
9.0086e-05;9.03474e-13;-3.3791e-12;-1.79861e-12;-8.57372e-12;-2.15247e-11;2.55982e-14
9.0179e-05;-1.766e-13;-6.96796e-13;-2.28703e-12;-5.02595e-12;-2.05653e-11;1.49615e-13
9.0272e-05;-1.34225e-12;2.00359e-12;-2.74187e-12;-1.43375e-12;-1.93208e-11;2.7446e-13
9.0365e-05;-2.57788e-12;4.68531e-12;-3.15594e-12;2.13687e-12;-1.78126e-11;3.98028e-13
9.0458e-05;-3.86578e-12;7.31193e-12;-3.52265e-12;5.62113e-12;-1.60654e-11;5.18099e-13
9.0551e-05;-5.1866e-12;9.84739e-12;-3.83596e-12;8.9567e-12;-1.41078e-11;6.32312e-13
9.0644e-05;-6.51974e-12;1.22565e-11;-4.09041e-12;1.20848e-11;-1.19712e-11;7.38349e-13
9.0737e-05;-7.84388e-12;1.45057e-11;-4.28143e-12;1.49513e-11;-9.68939e-12;8.34138e-13
9.083e-05;-9.13705e-12;1.65638e-11;-4.40549e-12;1.75075e-11;-7.29818e-12;9.17868e-13
9.0923e-05;-1.03769e-11;1.84026e-11;-4.46033e-12;1.97112e-11;-4.83445e-12;9.87855e-13
9.1016e-05;-1.15413e-11;1.99966e-11;-4.445e-12;2.15272e-11;-2.33568e-12;1.04245e-12
9.1109e-05;-1.26085e-11;2.13237e-11;-4.35967e-12;2.29282e-11;1.60608e-13;1.08012e-12
9.1202e-05;-1.35575e-11;2.23656e-11;-4.20525e-12;2.38947e-11;2.61753e-12;1.09968e-12
9.1295e-05;-1.43682e-11;2.31078e-11;-3.98338e-12;2.44156e-11;4.99943e-12;1.10033e-12
9.1388e-05;-1.50219e-11;2.35402e-11;-3.69687e-12;2.44883e-11;7.27256e-12;1.08162e-12
9.1481e-05;-1.55021e-11;2.36569e-11;-3.35013e-12;2.41185e-11;9.40553e-12;1.04325e-12
9.1574e-05;-1.57946e-11;2.34566e-11;-2.94894e-12;2.33201e-11;1.13697e-11;9.85231e-13
9.1667e-05;-1.58879e-11;2.29423e-11;-2.49991e-12;2.21143e-11;1.31394e-11;9.08093e-13
9.176e-05;-1.57729e-11;2.21214e-11;-2.01008e-12;2.05298e-11;1.46929e-11;8.12826e-13
9.1853e-05;-1.54431e-11;2.10055e-11;-1.48694e-12;1.86015e-11;1.60121e-11;7.0068e-13
9.1946e-05;-1.48954e-11;1.96104e-11;-9.38659e-13;1.637e-11;1.70831e-11;5.7307e-13
9.2039e-05;-1.41301e-11;1.79564e-11;-3.74262e-13;1.3881e-11;1.7896e-11;4.31642e-13
9.2132e-05;-1.31517e-11;1.60672e-11;1.96604e-13;1.11841e-11;1.84452e-11;2.7841e-13
9.2225e-05;-1.19676e-11;1.39698e-11;7.64289e-13;8.33158e-12;1.87294e-11;1.15746e-13
9.2318e-05;-1.05883e-11;1.16934e-11;1.31966e-12;5.37778e-12;1.87514e-11;-5.38054e-14
9.2411e-05;-9.02778e-12;9.27014e-12;1.85403e-12;2.37799e-12;1.85182e-11;-2.27685e-13
9.2504e-05;-7.30361e-12;6.73388e-12;2.35867e-12;-6.1262e-13;1.80402e-11;-4.03264e-13
9.2597e-05;-5.43674e-12;4.12027e-12;2.82478e-12;-3.54022e-12;1.73317e-11;-5.77745e-13
9.269e-05;-3.45106e-12;1.46553e-12;3.244e-12;-6.35337e-12;1.64098e-11;-7.4818e-13
9.2783e-05;-1.37269e-12;-1.19409e-12;3.60924e-12;-9.00374e-12;1.52947e-11;-9.1162e-13
9.2876e-05;7.70236e-13;-3.82264e-12;3.91478e-12;-1.14467e-11;1.40087e-11;-1.06529e-12
9.2969e-05;2.94781e-12;-6.38461e-12;4.15569e-12;-1.36422e-11;1.25762e-11;-1.20658e-12
9.3062e-05;5.12875e-12;-8.84547e-12;4.3275e-12;-1.55554e-11;1.10225e-11;-1.33292e-12
9.3155e-05;7.28117e-12;-1.11726e-11;4.42665e-12;-1.71575e-11;9.37388e-12;-1.44186e-12
9.3248e-05;9.37353e-12;-1.33358e-11;4.45133e-12;-1.84259e-11;7.65718e-12;-1.53125e-12
9.3341e-05;1.13751e-11;-1.53078e-11;4.40155e-12;-1.93447e-11;5.89902e-12;-1.59933e-12
9.3434e-05;1.32559e-11;-1.70645e-11;4.27836e-12;-1.99043e-11;4.12547e-12;-1.6447e-12
9.3527e-05;1.49871e-11;-1.85846e-11;4.08317e-12;-2.01016e-11;2.36158e-12;-1.66622e-12
9.362e-05;1.65417e-11;-1.98505e-11;3.81837e-12;-1.99406e-11;6.31239e-13;-1.66293e-12
9.3713e-05;1.78962e-11;-2.08488e-11;3.48822e-12;-1.94315e-11;-1.04318e-12;-1.63431e-12
9.3806e-05;1.90302e-11;-2.157e-11;3.09886e-12;-1.85909e-11;-2.64114e-12;-1.58033e-12
9.3899e-05;1.99266e-11;-2.20092e-11;2.65731e-12;-1.74407e-11;-4.14435e-12;-1.50144e-12
9.3992e-05;2.05709e-11;-2.21649e-11;2.17052e-12;-1.60084e-11;-5.53693e-12;-1.39831e-12
9.4085e-05;2.09528e-11;-2.20396e-11;1.64565e-12;-1.43261e-11;-6.80536e-12;-1.2719e-12
9.4178e-05;2.10664e-11;-2.16399e-11;1.0911e-12;-1.24301e-11;-7.93853e-12;-1.12361e-12
9.4271e-05;2.09105e-11;-2.09762e-11;5.16732e-13;-1.03598e-11;-8.92785e-12;-9.55316e-13
9.4364e-05;2.0488e-11;-2.00628e-11;-6.69972e-14;-8.15702e-12;-9.76737e-12;-7.69269e-13
9.4457e-05;1.98052e-11;-1.89173e-11;-6.5015e-13;-5.86484e-12;-1.04536e-11;-5.67923e-13
9.455e-05;1.88719e-11;-1.756e-11;-1.22337e-12;-3.52713e-12;-1.09854e-11;-3.53904e-13
9.4643e-05;1.77017e-11;-1.60137e-11;-1.77723e-12;-1.18771e-12;-1.13635e-11;-1.30075e-13
9.4736e-05;1.6312e-11;-1.43036e-11;-2.30201e-12;1.11057e-12;-1.15907e-11;1.004e-13
9.4829e-05;1.47228e-11;-1.24571e-11;-2.7882e-12;3.32679e-12;-1.16717e-11;3.34152e-13
9.4922e-05;1.29562e-11;-1.05025e-11;-3.22736e-12;5.42259e-12;-1.16129e-11;5.67793e-13
9.5015e-05;1.1036e-11;-8.46913e-12;-3.6122e-12;7.36284e-12;-1.1422e-11;7.97995e-13
9.5108e-05;8.98843e-12;-6.38616e-12;-3.93615e-12;9.11613e-12;-1.1108e-11;1.02145e-12
9.5201e-05;6.84106e-12;-4.28274e-12;-4.19328e-12;1.06554e-11;-1.06808e-11;1.2348e-12
9.5294e-05;4.62218e-12;-2.18774e-12;-4.37876e-12;1.19584e-11;-1.01512e-11;1.43469e-12
9.5387e-05;2.36011e-12;-1.29157e-13;-4.48931e-12;1.30079e-11;-9.53089e-12;1.61795e-12
9.548e-05;8.33531e-14;1.8666e-12;-4.52319e-12;1.37921e-11;-8.83207e-12;1.78171e-12
9.5573e-05;-2.17937e-12;3.77504e-12;-4.47978e-12;1.43044e-11;-8.06701e-12;1.92335e-12
9.5666e-05;-4.39958e-12;5.57385e-12;-4.35943e-12;1.45435e-11;-7.24811e-12;2.04042e-12
9.5759e-05;-6.54986e-12;7.24313e-12;-4.16379e-12;1.45133e-11;-6.38777e-12;2.13069e-12
9.5852e-05;-8.60445e-12;8.76563e-12;-3.8961e-12;1.42224e-11;-5.49818e-12;2.19237e-12
9.5945e-05;-1.05393e-11;1.01271e-11;-3.56106e-12;1.36843e-11;-4.59104e-12;2.22418e-12
9.6038e-05;-1.23318e-11;1.13166e-11;-3.16427e-12;1.29167e-11;-3.67739e-12;2.22528e-12
9.6131e-05;-1.39612e-11;1.23264e-11;-2.71216e-12;1.19407e-11;-2.76766e-12;2.19518e-12
9.6224e-05;-1.54092e-11;1.31519e-11;-2.21215e-12;1.07808e-11;-1.87159e-12;2.13376e-12
9.6317e-05;-1.66609e-11;1.37921e-11;-1.67282e-12;9.46398e-12;-9.98174e-13;2.04134e-12
9.641e-05;-1.77039e-11;1.42486e-11;-1.10354e-12;8.01935e-12;-1.55496e-13;1.91885e-12
9.6503e-05;-1.85285e-11;1.4526e-11;-5.13844e-13;6.47745e-12;6.49312e-13;1.76778e-12
9.6596e-05;-1.91276e-11;1.46317e-11;8.65855e-14;4.86971e-12;1.41002e-12;1.59e-12
9.6689e-05;-1.94973e-11;1.45755e-11;6.87524e-13;3.22768e-12;2.12127e-12;1.38765e-12
9.6782e-05;-1.9637e-11;1.43695e-11;1.27826e-12;1.5825e-12;2.77863e-12;1.16329e-12
9.6875e-05;-1.9549e-11;1.40275e-11;1.84841e-12;-3.56239e-14;3.3786e-12;9.20002e-13
9.6968e-05;-1.92377e-11;1.35641e-11;2.38863e-12;-1.59788e-12;3.91865e-12;6.61294e-13
9.7061e-05;-1.87097e-11;1.29954e-11;2.89038e-12;-3.07747e-12;4.39701e-12;3.90905e-13
9.7154e-05;-1.79746e-11;1.23379e-11;3.34521e-12;-4.45005e-12;4.8127e-12;1.12676e-13
9.7247e-05;-1.70445e-11;1.1609e-11;3.74485e-12;-5.69415e-12;5.16553e-12;-1.69405e-13
9.734e-05;-1.59335e-11;1.08254e-11;4.08209e-12;-6.79136e-12;5.45605e-12;-4.51204e-13
9.7433e-05;-1.46571e-11;1.00034e-11;4.35135e-12;-7.72657e-12;5.68546e-12;-7.28505e-13
9.7526e-05;-1.32323e-11;9.15827e-12;4.54849e-12;-8.48801e-12;5.85533e-12;-9.97116e-13
9.7619e-05;-1.16778e-11;8.30438e-12;4.67016e-12;-9.06751e-12;5.9676e-12;-1.25301e-12
9.7712e-05;-1.00139e-11;7.45474e-12;4.71375e-12;-9.46067e-12;6.02459e-12;-1.49243e-12
9.7805e-05;-8.26176e-12;6.62051e-12;4.67808e-12;-9.66672e-12;6.02895e-12;-1.71187e-12
9.7898e-05;-6.44253e-12;5.81074e-12;4.56381e-12;-9.68836e-12;5.98346e-12;-1.90812e-12
9.7991e-05;-4.57754e-12;5.03241e-12;4.37314e-12;-9.53157e-12;5.89089e-12;-2.07828e-12
9.8084e-05;-2.68847e-12;4.29066e-12;4.10926e-12;-9.20554e-12;5.754e-12;-2.21989e-12
9.8177e-05;-7.9717e-13;3.58876e-12;3.77616e-12;-8.7225e-12;5.57556e-12;-2.33105e-12
9.827e-05;1.07502e-12;2.92805e-12;3.37898e-12;-8.09736e-12;5.35848e-12;-2.4103e-12
9.8363e-05;2.90777e-12;2.30781e-12;2.92428e-12;-7.34724e-12;5.10557e-12;-2.45655e-12
9.8456e-05;4.68171e-12;1.72547e-12;2.41997e-12;-6.49097e-12;4.81945e-12;-2.46919e-12
9.8549e-05;6.37817e-12;1.17692e-12;1.87474e-12;-5.54868e-12;4.50258e-12;-2.44818e-12
9.8642e-05;7.97932e-12;6.56744e-13;1.29757e-12;-4.54144e-12;4.15752e-12;-2.39403e-12
9.8735e-05;9.46858e-12;1.58434e-13;6.97595e-13;-3.49072e-12;3.78695e-12;-2.30773e-12
9.8828e-05;1.08308e-11;-3.25394e-13;8.42832e-14;-2.41795e-12;3.39354e-12;-2.19072e-12
9.8921e-05;1.20525e-11;-8.0275e-13;-5.32337e-13;-1.34401e-12;2.97976e-12;-2.04487e-12
9.9014e-05;1.31215e-11;-1.28188e-12;-1.14181e-12;-2.88855e-13;2.54802e-12;-1.87246e-12
9.9107e-05;1.40274e-11;-1.77089e-12;-1.73388e-12;7.2884e-13;2.10094e-12;-1.67619e-12
9.92e-05;1.47617e-11;-2.27753e-12;-2.29903e-12;1.69194e-12;1.64144e-12;-1.45908e-12
9.9293e-05;1.53175e-11;-2.8089e-12;-2.8285e-12;2.58511e-12;1.17259e-12;-1.22438e-12
9.9386e-05;1.56903e-11;-3.37099e-12;-3.3139e-12;3.39509e-12;6.97463e-13;-9.75494e-13
9.9479e-05;1.58773e-11;-3.96843e-12;-3.74712e-12;4.11085e-12;2.19263e-13;-7.15991e-13
9.9572e-05;1.58784e-11;-4.60435e-12;-4.12073e-12;4.72372e-12;-2.58455e-13;-4.49602e-13
9.9665e-05;1.56951e-11;-5.28031e-12;-4.42866e-12;5.22748e-12;-7.31732e-13;-1.80086e-13
9.9758e-05;1.53317e-11;-5.99602e-12;-4.66631e-12;5.6183e-12;-1.1964e-12;8.88721e-14
9.9851e-05;1.47941e-11;-6.74894e-12;-4.83012e-12;5.89464e-12;-1.64822e-12;3.53641e-13
9.9944e-05;1.40904e-11;-7.53422e-12;-4.91722e-12;6.05719e-12;-2.08281e-12;6.10626e-13



==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex3/timehist/cut76_sh334_dtcrit.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
3.5e-08;-2.44792e-65;2.35563e-64;2.17197e-64;1.2788e-313;1.25099e-313;8.50606e-315
1.05e-07;-2.4652e-56;6.71904e-55;4.04469e-55;6.98136e-100;4.15123e-100;1.64812e-100
1.75e-07;9.69979e-51;1.40478e-49;3.05705e-50;1.32206e-90;1.32349e-90;-1.50452e-91
2.45e-07;5.96767e-47;5.00946e-46;-2.84748e-46;1.36908e-84;4.71843e-84;-2.08024e-84
3.15e-07;3.22107e-44;2.26553e-43;-1.9322e-43;-2.33918e-79;4.16717e-79;-3.87809e-79
3.85e-07;3.96442e-42;2.29308e-41;-1.52333e-41;-4.5947e-75;3.04157e-75;-5.42212e-75
4.55e-07;1.36789e-40;6.90541e-40;2.31597e-40;-1.02925e-71;4.09804e-72;-1.18215e-71
5.25e-07;1.07105e-39;7.24546e-39;1.83746e-38;-5.49149e-69;1.72798e-69;-6.80835e-69
5.95e-07;-1.28069e-38;1.46762e-38;1.90438e-37;-8.97291e-67;3.7498e-67;-1.47212e-66
6.65e-07;-2.47951e-37;-2.56696e-37;5.37662e-37;-3.83932e-65;5.55323e-65;-1.40066e-64
7.35e-07;-1.48144e-36;-2.10435e-36;-1.8117e-36;1.00791e-63;4.55508e-63;-5.21981e-63
8.05e-07;-2.62903e-36;-5.5445e-36;-1.75491e-35;6.61553e-62;1.72805e-61;-3.21109e-62
8.75e-07;1.67183e-35;9.4486e-36;-4.42259e-35;-8.28343e-62;2.87084e-60;1.35143e-60
9.45e-07;1.38425e-34;1.22363e-34;4.41473e-35;-3.41952e-59;1.70284e-59;1.78745e-59
1.015e-06;4.9391e-34;4.41625e-34;6.11394e-34;-5.24931e-58;-6.01465e-59;-8.18314e-61
1.085e-06;8.5629e-34;7.35386e-34;1.70753e-33;-2.98921e-57;-1.27697e-57;-1.00854e-57
1.155e-06;-7.56133e-34;-5.01602e-34;7.99563e-34;-3.99636e-59;-5.02805e-57;-4.53393e-57
1.225e-06;-1.0285e-32;-6.90774e-33;-9.95934e-33;8.84537e-56;1.31891e-56;1.07247e-56
1.295e-06;-3.68891e-32;-2.25007e-32;-3.85753e-32;4.26333e-55;1.92055e-55;1.30941e-55
1.365e-06;-7.91376e-32;-4.26427e-32;-6.54711e-32;8.5499e-56;6.3252e-55;1.4828e-55
1.435e-06;-8.607e-32;-3.20331e-32;8.6515e-33;-6.96852e-54;-4.04389e-55;-1.90878e-54
1.505e-06;1.00184e-31;1.12327e-31;3.88531e-31;-2.834e-53;-1.02705e-53;-7.62948e-54
1.575e-06;7.60999e-31;5.88314e-31;1.25079e-30;-1.55156e-53;-3.42389e-53;7.0951e-54
1.645e-06;2.14681e-30;1.58407e-30;2.2812e-30;2.63528e-52;-2.00876e-53;1.29525e-52
1.715e-06;3.98508e-30;2.73581e-30;1.85774e-30;1.04568e-51;2.32045e-52;3.28016e-52
1.785e-06;4.54796e-30;1.80314e-30;-3.66919e-30;1.0687e-51;9.511e-52;-3.87486e-52
1.855e-06;-5.73551e-31;-6.96144e-30;-1.92813e-29;-4.88318e-51;1.69217e-51;-4.46042e-51
1.925e-06;-1.91422e-29;-3.17769e-29;-4.68676e-29;-2.18659e-50;3.48777e-52;-1.00231e-50
1.995e-06;-5.9848e-29;-7.33744e-29;-7.47145e-29;-3.08992e-50;-7.7455e-51;7.27038e-51
2.065e-06;-1.21517e-28;-1.00929e-28;-6.19417e-29;3.66375e-50;-3.61883e-50;9.55734e-50
2.135e-06;-1.68016e-28;-2.30985e-29;7.1081e-29;2.16694e-49;-1.26597e-49;1.95504e-49
2.205e-06;-9.28199e-29;3.05088e-28;4.18912e-28;2.22274e-49;-3.06672e-49;-2.14171e-49
2.275e-06;2.9254e-28;9.68912e-28;9.95403e-28;-5.82808e-49;-1.42664e-49;-2.14984e-48
2.345e-06;1.16831e-27;1.7284e-27;1.55118e-27;-1.28197e-48;2.57793e-48;-4.76358e-48
2.415e-06;2.42761e-27;1.69708e-27;1.38034e-27;5.4326e-48;1.27176e-47;1.82221e-48
2.485e-06;3.23383e-27;-6.82323e-28;-6.54605e-28;3.33044e-47;3.04573e-47;4.29667e-47
2.555e-06;1.72645e-27;-6.81127e-27;-5.54e-27;7.05532e-47;1.96186e-47;1.35079e-46
2.625e-06;-4.46838e-27;-1.59086e-26;-1.27761e-26;-1.71328e-47;-1.51201e-46;1.70979e-46
2.695e-06;-1.6248e-26;-2.2381e-26;-1.86871e-26;-5.96367e-46;-7.08476e-46;-3.01969e-46
2.765e-06;-2.97023e-26;-1.47731e-26;-1.57139e-26;-2.06215e-45;-1.62709e-45;-2.15344e-45
2.835e-06;-3.33627e-26;2.02747e-26;5.31112e-27;-3.60888e-45;-1.49575e-45;-5.71367e-45
2.905e-06;-9.84969e-27;8.6565e-26;4.85606e-26;-4.24163e-46;4.30756e-45;-7.35774e-45
2.975e-06;5.42347e-26;1.61641e-25;1.03645e-25;1.89876e-44;2.36297e-44;6.53035e-45
3.045e-06;1.50359e-25;1.85261e-25;1.38649e-25;6.75814e-44;5.84606e-44;6.19143e-44
3.115e-06;2.30549e-25;7.05364e-26;1.04524e-25;1.30767e-43;7.6043e-44;1.75719e-43
3.185e-06;2.0749e-25;-2.46943e-25;-4.19504e-26;1.00271e-43;-3.91597e-44;2.78233e-43
3.255e-06;-9.66647e-27;-7.25877e-25;-2.98526e-25;-2.9946e-43;-5.02426e-43;7.02695e-44
3.325e-06;-4.40827e-25;-1.14109e-24;-5.78335e-25;-1.44571e-42;-1.46607e-42;-1.07187e-42
3.395e-06;-9.50784e-25;-1.08431e-24;-7.02673e-25;-3.30362e-42;-2.44879e-42;-3.77285e-42
3.465e-06;-1.21861e-24;-1.20066e-25;-4.57747e-25;-4.16264e-42;-1.30506e-42;-7.29889e-42
3.535e-06;-8.31924e-25;1.88873e-24;2.77297e-25;1.00855e-42;6.4854e-42;-6.86034e-42
3.605e-06;4.69342e-25;4.39885e-24;1.37411e-24;2.03621e-41;2.57527e-41;8.89772e-42
3.675e-06;2.47763e-24;6.00416e-24;2.36802e-24;5.82559e-41;5.2828e-41;5.47962e-41
3.745e-06;4.32243e-24;4.76018e-24;2.55316e-24;9.63061e-41;5.81032e-41;1.3095e-40
3.815e-06;4.62509e-24;-8.25871e-25;1.30898e-24;6.53256e-41;-3.06571e-41;1.8288e-40
3.885e-06;2.12102e-24;-1.03652e-23;-1.43643e-24;-1.65235e-40;-3.11616e-40;5.48636e-41
3.955e-06;-3.40003e-24;-2.04353e-23;-4.85483e-24;-7.18684e-40;-8.02829e-40;-5.00528e-40
4.025e-06;-1.02949e-23;-2.47302e-23;-7.27509e-24;-1.48807e-39;-1.20813e-39;-1.63828e-39
4.095e-06;-1.50283e-23;-1.6309e-23;-6.80171e-24;-1.76193e-39;-6.39484e-40;-2.95417e-39
4.165e-06;-1.33471e-23;8.20474e-24;-2.34341e-24;5.11978e-41;2.3523e-39;-2.83079e-39
4.235e-06;-2.57922e-24;4.40605e-23;5.40637e-24;5.96031e-39;8.78787e-39;1.81551e-39
4.305e-06;1.57898e-23;7.62728e-23;1.36137e-23;1.63156e-38;1.67294e-38;1.41596e-38
4.375e-06;3.47456e-23;8.28466e-23;1.79909e-23;2.58147e-38;1.77318e-38;3.30958e-38
4.445e-06;4.31098e-23;4.43902e-23;1.45482e-23;1.94246e-38;-4.61993e-39;4.60369e-38
4.515e-06;3.02691e-23;-4.23725e-23;1.91551e-24;-2.62778e-38;-6.77518e-38;2.33113e-38
4.585e-06;-6.95261e-24;-1.53548e-22;-1.67832e-23;-1.27871e-37;-1.67896e-37;-7.52036e-38
4.655e-06;-5.85831e-23;-2.37709e-22;-3.3805e-23;-2.60482e-37;-2.43873e-37;-2.67245e-37
4.725e-06;-1.01212e-22;-2.32083e-22;-3.93598e-23;-3.13849e-37;-1.49353e-37;-4.84234e-37
4.795e-06;-1.0587e-22;-9.38855e-23;-2.64959e-23;-7.85721e-38;3.14497e-37;-5.02589e-37
4.865e-06;-5.27121e-23;1.6462e-22;3.99257e-24;6.68639e-37;1.24086e-36;5.21668e-38
4.935e-06;5.376e-23;4.56646e-22;4.19867e-23;1.91961e-36;2.31613e-36;1.51082e-36
5.005e-06;1.77692e-22;6.35946e-22;7.17475e-23;3.06254e-36;2.50696e-36;3.69579e-36
5.075e-06;2.59602e-22;5.53247e-22;7.91492e-23;2.61914e-36;9.50394e-38;5.30095e-36
5.145e-06;2.38917e-22;1.3917e-22;5.75227e-23;-1.43581e-36;-6.42529e-36;3.59138e-36
5.215e-06;8.41547e-23;-5.23286e-22;8.26361e-24;-1.02528e-35;-1.62853e-35;-4.74383e-36
5.285e-06;-1.80996e-22;-1.18248e-21;-6.2089e-23;-2.15385e-35;-2.37995e-35;-2.08138e-35
5.355e-06;-4.67998e-22;-1.48911e-21;-1.41876e-22;-2.69965e-35;-1.72401e-35;-3.90676e-35
5.425e-06;-6.40069e-22;-1.14737e-21;-2.0796e-22;-1.25521e-35;1.7338e-35;-4.35875e-35
5.495e-06;-5.59217e-22;-9.21862e-23;-2.20102e-22;3.50333e-35;8.44675e-35;-1.01386e-35
5.565e-06;-1.56445e-22;1.39409e-21;-1.30868e-22;1.13449e-34;1.61417e-34;8.03128e-35
5.635e-06;4.99896e-22;2.70774e-21;8.20153e-23;1.86477e-34;1.84345e-34;2.15286e-34
5.705e-06;1.17839e-21;3.12612e-21;3.76536e-22;1.75897e-34;5.78772e-35;3.21767e-34
5.775e-06;1.53923e-21;2.13897e-21;6.3365e-22;-1.52957e-35;-2.9157e-34;2.60128e-34
5.845e-06;1.27318e-21;-2.20592e-22;6.94246e-22;-4.32639e-34;-8.16808e-34;-1.24465e-34
5.915e-06;2.75526e-22;-3.21768e-21;4.3399e-22;-9.64366e-34;-1.24581e-33;-8.73188e-34
5.985e-06;-1.23303e-21;-5.56913e-21;-1.64292e-22;-1.25939e-33;-1.06595e-33;-1.73856e-33
6.055e-06;-2.71495e-21;-5.92974e-21;-9.72839e-22;-7.7404e-34;2.85967e-34;-2.07488e-33
6.125e-06;-3.47119e-21;-3.5585e-21;-1.71528e-21;9.50797e-34;2.97061e-33;-9.70283e-34
6.195e-06;-2.89459e-21;1.1365e-21;-1.98995e-21;3.78281e-33;6.15103e-33;2.23262e-33
6.265e-06;-7.44652e-22;6.50046e-21;-1.35779e-21;6.4738e-33;7.63589e-33;7.07676e-33
6.335e-06;2.62481e-21;1.015e-20;4.31981e-22;6.56883e-33;4.3273e-33;1.1198e-32
6.405e-06;6.1587e-21;9.97851e-21;3.08468e-21;1.27669e-33;-6.08622e-33;1.0366e-32
6.475e-06;8.23002e-21;5.23166e-21;5.48755e-21;-1.04882e-32;-2.23872e-32;1.67165e-34
6.545e-06;7.13861e-21;-2.87368e-21;5.89876e-21;-2.54972e-32;-3.73183e-32;-2.04863e-32
6.615e-06;1.98171e-21;-1.13518e-20;2.82444e-21;-3.47075e-32;-3.76124e-32;-4.52159e-32
6.685e-06;-6.40701e-21;-1.64876e-20;-3.71171e-21;-2.51804e-32;-8.92612e-33;-5.82554e-32
6.755e-06;-1.50542e-20;-1.5358e-20;-1.13512e-20;1.30162e-32;5.38101e-32;-3.83754e-32
6.825e-06;-1.95574e-20;-7.25976e-21;-1.5906e-20;7.60934e-32;1.34009e-31;2.92544e-32
6.895e-06;-1.59652e-20;5.56089e-21;-1.33178e-20;1.3735e-31;1.86955e-31;1.35762e-31
6.965e-06;-3.09556e-21;1.83133e-20;-2.14471e-21;1.48217e-31;1.4933e-31;2.34818e-31
7.035e-06;1.5942e-20;2.52997e-20;1.48728e-20;5.73789e-32;-2.91563e-32;2.46155e-31
7.105e-06;3.40322e-20;2.23582e-20;3.11296e-20;-1.52068e-31;-3.37771e-31;8.78633e-32
7.175e-06;4.23127e-20;9.12681e-21;3.82559e-20;-4.21715e-31;-6.6304e-31;-2.63962e-31
7.245e-06;3.36741e-20;-1.0104e-20;2.9211e-20;-6.01693e-31;-7.88919e-31;-7.1156e-31
7.315e-06;6.33201e-21;-2.77356e-20;1.65383e-21;-4.90864e-31;-4.70861e-31;-1.01206e-30
7.385e-06;-3.36988e-20;-3.60541e-20;-3.8992e-20;5.40808e-32;4.13872e-31;-8.41671e-31
7.455e-06;-7.23768e-20;-3.07355e-20;-7.80734e-20;9.70678e-31;1.69022e-30;3.45066e-32
7.525e-06;-9.08186e-20;-1.27968e-20;-9.42712e-20;1.88488e-30;2.78853e-30;1.53298e-30
7.595e-06;-7.2433e-20;1.19404e-20;-6.81658e-20;2.15503e-30;2.84992e-30;3.08324e-30
7.665e-06;-1.25235e-20;3.52509e-20;4.85535e-21;1.13871e-30;1.10121e-30;3.68031e-30
7.735e-06;7.40295e-20;4.9232e-20;1.04303e-19;-1.35577e-30;-2.57233e-30;2.27134e-30
7.805e-06;1.52928e-19;4.82664e-20;1.86078e-19;-4.63014e-30;-7.10929e-30;-1.56848e-30
7.875e-06;1.82044e-19;3.03087e-20;2.00029e-19;-6.9872e-30;-1.01895e-29;-6.94234e-30
7.945e-06;1.31705e-19;-1.93234e-21;1.17239e-19;-6.24297e-30;-8.91794e-30;-1.13756e-29
8.015e-06;4.19702e-21;-4.02086e-20;-4.80856e-20;-9.01168e-31;-1.3112e-30;-1.14397e-29
8.085e-06;-1.59085e-19;-7.17836e-20;-2.36461e-19;8.40241e-30;1.18809e-29;-4.38023e-30
8.155e-06;-2.89304e-19;-8.34003e-20;-3.64113e-19;1.80055e-29;2.59786e-29;9.71249e-30
8.225e-06;-3.17531e-19;-6.70128e-20;-3.57505e-19;2.18136e-29;3.2931e-29;2.62775e-29
8.295e-06;-2.06557e-19;-2.40092e-20;-1.86351e-19;1.38713e-29;2.43006e-29;3.65546e-29
8.365e-06;2.61733e-20;3.48208e-20;1.16151e-19;-7.64607e-30;-3.7948e-30;3.06501e-29
8.435e-06;3.04363e-19;9.30689e-20;4.51253e-19;-3.68444e-29;-4.57378e-29;3.01188e-30
8.505e-06;5.11753e-19;1.32965e-19;6.75118e-19;-5.95116e-29;-8.44915e-29;-4.17892e-29
8.575e-06;5.32746e-19;1.37862e-19;6.46485e-19;-5.75707e-29;-9.55226e-29;-8.6381e-29
8.645e-06;3.05881e-19;9.48105e-20;2.96906e-19;-1.84824e-29;-5.73293e-29;-1.04274e-28
8.715e-06;-1.2915e-19;1.13247e-21;-3.03342e-19;5.37624e-29;3.42525e-29;-7.09401e-29
8.785e-06;-6.18275e-19;-1.25315e-19;-9.29785e-19;1.32219e-28;1.5452e-28;2.06531e-29
8.855e-06;-9.35807e-19;-2.40481e-19;-1.2748e-18;1.71612e-28;2.49392e-28;1.47116e-28
8.925e-06;-8.80642e-19;-2.84309e-19;-1.09333e-18;1.26848e-28;2.51788e-28;2.53253e-28
8.995e-06;-3.88044e-19;-2.09374e-19;-3.52643e-19;-1.90197e-29;1.13732e-28;2.68567e-28
9.065e-06;4.03193e-19;-1.45443e-20;7.06332e-19;-2.29902e-28;-1.56703e-28;1.40477e-28
9.135e-06;1.17667e-18;2.39329e-19;1.64634e-18;-4.1173e-28;-4.72604e-28;-1.27243e-28
9.205e-06;1.56043e-18;4.46979e-19;2.01878e-18;-4.40339e-28;-6.7941e-28;-4.50512e-28
9.275e-06;1.29529e-18;5.03587e-19;1.56421e-18;-2.21257e-28;-6.0978e-28;-6.75669e-28
9.345e-06;3.72433e-19;3.53328e-19;3.37456e-19;2.39262e-28;-1.71423e-28;-6.34123e-28
9.415e-06;-9.23967e-19;1.79873e-20;-1.28332e-18;7.8914e-28;5.66466e-28;-2.29304e-28
9.485e-06;-2.09318e-18;-4.02944e-19;-2.69681e-18;1.15031e-27;1.33729e-27;4.78814e-28
9.555e-06;-2.59446e-18;-7.56004e-19;-3.26726e-18;1.02178e-27;1.73447e-27;1.2395e-27
9.625e-06;-2.07234e-18;-8.76283e-19;-2.57647e-18;2.43654e-28;1.37199e-27;1.66706e-27
9.695e-06;-5.55108e-19;-6.48271e-19;-6.75743e-19;-1.04579e-27;1.04848e-28;1.39294e-27
9.765e-06;1.46434e-18;-7.60692e-20;1.79092e-18;-2.35344e-27;-1.78556e-27;2.70575e-28
9.835e-06;3.14194e-18;6.70265e-19;3.73591e-18;-2.95148e-27;-3.55747e-27;-1.45676e-27
9.905e-06;3.60015e-18;1.28079e-18;4.08103e-18;-2.18252e-27;-4.20968e-27;-3.12929e-27
9.975e-06;2.34705e-18;1.42784e-18;2.33689e-18;1.42779e-28;-2.90788e-27;-3.85462e-27
1.0045e-05;-4.02781e-19;9.43182e-19;-1.02214e-18;3.4384e-27;4.98401e-28;-2.88505e-27
1.0115e-05;-3.70469e-18;-4.96728e-20;-4.65975e-18;6.33372e-27;5.10755e-27;-6.26356e-29
1.0185e-05;-6.22639e-18;-1.14439e-18;-6.95627e-18;7.08994e-27;9.00392e-27;3.87656e-27
1.0255e-05;-6.82751e-18;-1.8194e-18;-6.76572e-18;4.3878e-27;9.84724e-27;7.34966e-27
1.0325e-05;-5.10547e-18;-1.68178e-18;-3.95542e-18;-1.79184e-27;5.92476e-27;8.42813e-27
1.0395e-05;-1.64425e-18;-6.59534e-19;5.05254e-19;-9.63243e-27;-2.70155e-27;5.69568e-27
1.0465e-05;2.15287e-18;9.45739e-19;4.87674e-18;-1.57119e-26;-1.35136e-26;-8.53037e-28
1.0535e-05;4.5811e-18;2.55191e-18;7.22387e-18;-1.61695e-26;-2.18567e-26;-9.31712e-27
1.0605e-05;4.31039e-18;3.48647e-18;6.07418e-18;-8.5446e-27;-2.2482e-26;-1.61853e-26
1.0675e-05;9.84324e-19;3.22088e-18;1.04315e-18;6.42427e-27;-1.1987e-26;-1.75377e-26
1.0745e-05;-4.4871e-18;1.60242e-18;-6.76835e-18;2.39891e-26;8.74831e-27;-1.08486e-26
1.0815e-05;-1.0124e-17;-9.9092e-19;-1.49182e-17;3.63348e-26;3.33649e-26;3.31111e-27
1.0885e-05;-1.36195e-17;-3.68496e-18;-2.05296e-17;3.54037e-26;5.11276e-26;2.05512e-26
1.0955e-05;-1.34504e-17;-5.41267e-18;-2.17454e-17;1.68233e-26;5.06176e-26;3.35844e-26
1.1025e-05;-9.90612e-18;-5.41728e-18;-1.89864e-17;-1.66568e-26;2.51162e-26;3.48561e-26
1.1095e-05;-5.48049e-18;-3.70226e-18;-1.51369e-17;-5.40841e-26;-2.23742e-26;2.01138e-26
1.1165e-05;-4.28407e-18;-1.11918e-18;-1.43171e-17;-7.88811e-26;-7.70669e-26;-8.54976e-27
1.1235e-05;-1.06307e-17;1.04441e-18;-1.9813e-17;-7.49974e-26;-1.15326e-25;-4.18249e-26
1.1305e-05;-2.74374e-17;1.80375e-18;-3.23186e-17;-3.47674e-26;-1.12895e-25;-6.55383e-26
1.1375e-05;-5.52179e-17;1.14482e-18;-4.94225e-17;3.48084e-26;-5.62577e-26;-6.59943e-26
1.1445e-05;-9.21354e-17;2.61228e-19;-6.643e-17;1.10863e-25;4.72641e-26;-3.6545e-26
1.1515e-05;-1.3501e-16;1.25973e-18;-7.7879e-17;1.60605e-25;1.65875e-25;1.74328e-26
1.1585e-05;-1.8073e-16;6.50466e-18;-7.90066e-17;1.53602e-25;2.49929e-25;7.79216e-26
1.1655e-05;-2.27393e-16;1.78696e-17;-6.68393e-17;7.63376e-26;2.48992e-25;1.1938e-25
1.1725e-05;-2.74718e-16;3.61013e-17;-4.08751e-17;-5.70921e-26;1.34711e-25;1.18585e-25
1.1795e-05;-3.23512e-16;6.04315e-17;-3.15651e-18;-2.04013e-25;-7.91865e-26;6.57429e-26
1.1865e-05;-3.74297e-16;8.85849e-17;4.27371e-17;-3.04662e-25;-3.29731e-25;-2.799e-26
1.1935e-05;-4.25461e-16;1.17332e-16;9.39441e-17;-3.03907e-25;-5.17476e-25;-1.30875e-25
1.2005e-05;-4.71744e-16;1.43551e-16;1.50971e-16;-1.75965e-25;-5.39397e-25;-2.00423e-25
1.2075e-05;-5.04139e-16;1.65411e-16;2.18998e-16;5.7882e-26;-3.33193e-25;-2.00141e-25
1.2145e-05;-5.12216e-16;1.83043e-16;3.06435e-16;3.27629e-25;8.32344e-26;-1.16819e-25
1.2215e-05;-4.89146e-16;1.98248e-16;4.21018e-16;5.32913e-25;5.95792e-25;2.96101e-26
1.2285e-05;-4.38666e-16;2.13449e-16;5.65646e-16;5.77545e-25;1.01514e-24;1.89454e-25
1.2355e-05;-3.82514e-16;2.30714e-16;7.36562e-16;4.08641e-25;1.13561e-24;3.00322e-25
1.2425e-05;-3.66994e-16;2.51881e-16;9.24937e-16;4.49533e-26;8.17248e-25;3.11787e-25
1.2495e-05;-4.68343e-16;2.80274e-16;1.12062e-15;-4.18506e-25;6.25439e-26;2.07335e-25
1.2565e-05;-7.97711e-16;3.23674e-16;1.31576e-15;-8.33746e-25;-9.45186e-25;1.3743e-26
1.2635e-05;-1.50712e-15;3.97689e-16;1.50669e-15;-1.04414e-24;-1.86707e-24;-2.06829e-25
1.2705e-05;-2.79738e-15;5.28719e-16;1.69435e-15;-9.35118e-25;-2.30341e-24;-3.79171e-25
1.2775e-05;-4.92795e-15;7.56112e-16;1.88399e-15;-4.75408e-25;-1.93769e-24;-4.42626e-25
1.2845e-05;-8.22772e-15;1.13346e-15;2.08424e-15;2.619e-25;-6.85401e-25;-3.72464e-25
1.2915e-05;-1.31053e-14;1.72901e-15;2.30495e-15;1.10265e-24;1.20906e-24;-1.86186e-25
1.2985e-05;-2.00567e-14;2.62515e-15;2.55335e-15;1.79941e-24;3.17866e-24;6.714e-26
1.3055e-05;-2.96685e-14;3.91734e-15;2.83037e-15;2.0826e-24;4.46739e-24;3.27792e-25
1.3125e-05;-4.26149e-14;5.71298e-15;3.12998e-15;1.73213e-24;4.37279e-24;5.43658e-25
1.3195e-05;-5.96466e-14;8.13117e-15;3.44304e-15;6.60294e-25;2.53289e-24;6.74187e-25
1.3265e-05;-8.15727e-14;1.13032e-14;3.76384e-15;-1.01163e-24;-8.39973e-25;6.79172e-25
1.3335e-05;-1.09236e-13;1.53726e-14;4.09443e-15;-2.90989e-24;-4.88019e-24;5.07172e-25
1.3405e-05;-1.43486e-13;2.04932e-14;4.44319e-15;-4.42877e-24;-8.21478e-24;1.0684e-25
1.3475e-05;-1.85149e-13;2.6823e-14;4.81788e-15;-4.84434e-24;-9.3411e-24;-5.26143e-25
1.3545e-05;-2.34992e-13;3.45152e-14;5.21773e-15;-3.53653e-24;-7.16257e-24;-1.28333e-24
1.3615e-05;-2.93692e-13;4.37064e-14;5.62911e-15;-2.96596e-25;-1.53099e-24;-1.90629e-24
1.3685e-05;-3.61789e-13;5.45063e-14;6.02591e-15;4.36853e-24;6.40511e-24;-2.03051e-24
1.3755e-05;-4.3964e-13;6.69877e-14;6.37236e-15;9.09514e-24;1.4242e-23;-1.32923e-24
1.3825e-05;-5.27368e-13;8.11793e-14;6.62532e-15;1.18667e-23;1.88669e-23;2.83905e-25
1.3895e-05;-6.24803e-13;9.7059e-14;6.73607e-15;1.06551e-23;1.74637e-23;2.48608e-24
1.3965e-05;-7.31439e-13;1.14549e-13;6.65375e-15;4.38309e-24;8.73019e-24;4.51559e-24
1.4035e-05;-8.46385e-13;1.33509e-13;6.33123e-15;-6.15365e-24;-6.11749e-24;5.3505e-24
1.4105e-05;-9.68339e-13;1.53732e-13;5.7305e-15;-1.79009e-23;-2.3036e-23;4.09323e-24
1.4175e-05;-1.09556e-12;1.74942e-13;4.8228e-15;-2.60964e-23;-3.58926e-23;4.65284e-25
1.4245e-05;-1.22586e-12;1.96784e-13;3.58219e-15;-2.58241e-23;-3.82877e-23;-4.78008e-24
1.4315e-05;-1.35661e-12;2.1882e-13;1.97714e-15;-1.4192e-23;-2.60662e-23;-9.78244e-24
1.4385e-05;-1.48475e-12;2.40532e-13;-3.19554e-17;7.63605e-24;2.79408e-25;-1.20484e-23
1.4455e-05;-1.60683e-12;2.61323e-13;-2.48549e-15;3.35074e-23;3.43388e-23;-9.47913e-24
1.4525e-05;-1.71901e-12;2.80528e-13;-5.41136e-15;5.32692e-23;6.45526e-23;-1.61414e-24
1.4595e-05;-1.8171e-12;2.97431e-13;-8.81443e-15;5.59812e-23;7.73949e-23;9.53538e-24
1.4665e-05;-1.89662e-12;3.11279e-13;-1.26748e-14;3.47287e-23;6.24319e-23;1.96902e-23
1.4735e-05;-1.9529e-12;3.21298e-13;-1.69532e-14;-8.67976e-24;1.76929e-23;2.37587e-23
1.4805e-05;-1.98109e-12;3.26706e-13;-2.15968e-14;-6.15587e-23;-4.69093e-23;1.8103e-23
1.4875e-05;-1.97633e-12;3.26723e-13;-2.65409e-14;-1.02805e-22;-1.10249e-22;2.65176e-24
1.4945e-05;-1.93382e-12;3.20582e-13;-3.17088e-14;-1.103e-22;-1.45711e-22;-1.81799e-23
1.5015e-05;-1.84893e-12;3.07548e-13;-3.70155e-14;-7.10325e-23;-1.30932e-22;-3.63806e-23
1.5085e-05;-1.71734e-12;2.86936e-13;-4.23754e-14;1.03331e-23;-5.84463e-23;-4.30009e-23
1.5155e-05;-1.53511e-12;2.58127e-13;-4.77088e-14;1.08946e-22;5.71011e-23;-3.18897e-23
1.5225e-05;-1.29884e-12;2.2059e-13;-5.29394e-14;1.85804e-22;1.79147e-22;-3.27992e-24
1.5295e-05;-1.00571e-12;1.73907e-13;-5.79813e-14;2.01452e-22;2.58712e-22;3.4383e-23
1.5365e-05;-6.5363e-13;1.17786e-13;-6.27255e-14;1.33136e-22;2.51717e-22;6.59216e-23
1.5435e-05;-2.41306e-13;5.20821e-14;-6.7037e-14;-1.09253e-23;1.38942e-22;7.48029e-23
1.5505e-05;2.31627e-13;-2.31982e-14;-7.07679e-14;-1.86834e-22;-5.91811e-23;5.10169e-23
1.5575e-05;7.6453e-13;-1.07891e-13;-7.37762e-14;-3.24719e-22;-2.80865e-22;-2.07373e-24
1.5645e-05;1.35567e-12;-2.01675e-13;-7.59384e-14;-3.53205e-22;-4.38827e-22;-6.61063e-23
1.5715e-05;2.00216e-12;-3.04067e-13;-7.71478e-14;-2.32035e-22;-4.51519e-22;-1.13546e-22
1.5785e-05;2.6999e-12;-4.14414e-13;-7.73073e-14;2.05805e-23;-2.79748e-22;-1.19261e-22
1.5855e-05;3.44359e-12;-5.31883e-13;-7.63235e-14;3.21521e-22;4.64408e-23;-7.26591e-23
1.5925e-05;4.22674e-12;-6.55456e-13;-7.41097e-14;5.46454e-22;4.24925e-22;1.54194e-23
1.5995e-05;5.04169e-12;-7.83931e-13;-7.05893e-14;5.78929e-22;7.09213e-22;1.143e-22
1.6065e-05;5.87971e-12;-9.15934e-13;-6.56925e-14;3.65451e-22;7.6096e-22;1.83133e-22
1.6135e-05;6.73099e-12;-1.04993e-12;-5.93475e-14;-4.90001e-23;5.09823e-22;1.85674e-22
1.6205e-05;7.58481e-12;-1.18426e-12;-5.14782e-14;-5.23793e-22;-2.928e-24;1.06211e-22
1.6275e-05;8.42956e-12;-1.31712e-12;-4.20175e-14;-8.66572e-22;-6.18287e-22;-3.83936e-23
1.6345e-05;9.25289e-12;-1.44664e-12;-3.09342e-14;-9.04788e-22;-1.10123e-21;-1.97018e-22
1.6415e-05;1.00419e-11;-1.57086e-12;-1.82561e-14;-5.61185e-22;-1.22355e-21;-2.98708e-22
1.6485e-05;1.07831e-11;-1.68778e-12;-4.07361e-15;9.39005e-23;-8.62214e-22;-2.82665e-22
1.6555e-05;1.1463e-11;-1.79534e-12;1.14803e-14;8.38928e-22;-7.45032e-23;-1.32321e-22
1.6625e-05;1.20678e-11;-1.8915e-12;2.8256e-14;1.36261e-21;8.89329e-22;1.05934e-22
1.6695e-05;1.25842e-11;-1.97421e-12;4.61028e-14;1.38444e-21;1.65593e-21;3.34831e-22
1.6765e-05;1.29989e-11;-2.04149e-12;6.48665e-14;7.94516e-22;1.86743e-21;4.4765e-22
1.6835e-05;1.32993e-11;-2.09144e-12;8.43804e-14;-2.55047e-22;1.33904e-21;3.78449e-22
1.6905e-05;1.34737e-11;-2.12226e-12;1.04459e-13;-1.37012e-21;1.67767e-22;1.34532e-22
1.6975e-05;1.35112e-11;-2.13234e-12;1.249e-13;-2.06052e-21;-1.26343e-21;-2.0345e-22
1.7045e-05;1.34018e-11;-2.12023e-12;1.45482e-13;-1.95579e-21;-2.40203e-21;-5.09141e-22
1.7115e-05;1.31371e-11;-2.08469e-12;1.65954e-13;-9.88275e-22;-2.72936e-21;-6.51478e-22
1.7185e-05;1.27099e-11;-2.02467e-12;1.86024e-13;5.46582e-22;-1.97933e-21;-5.39004e-22
1.7255e-05;1.21145e-11;-1.93937e-12;2.05362e-13;2.08029e-21;-2.88152e-22;-1.6324e-22
1.7325e-05;1.13471e-11;-1.82822e-12;2.23632e-13;2.97164e-21;1.79436e-21;3.70395e-22
1.7395e-05;1.04059e-11;-1.69091e-12;2.40527e-13;2.7461e-21;3.46122e-21;8.50742e-22
1.7465e-05;9.29086e-12;-1.52742e-12;2.55794e-13;1.30522e-21;3.94289e-21;1.03278e-21
1.7535e-05;8.00416e-12;-1.33804e-12;2.69231e-13;-9.57877e-22;2.84424e-21;7.61126e-22
1.7605e-05;6.55001e-12;-1.12336e-12;2.80652e-13;-3.20711e-21;3.82765e-22;8.10722e-23
1.7675e-05;4.93481e-12;-8.84301e-13;2.89849e-13;-4.42754e-21;-2.60363e-21;-7.44798e-22
1.7745e-05;3.16703e-12;-6.22095e-13;2.96589e-13;-3.86657e-21;-4.92832e-21;-1.34722e-21
1.7815e-05;1.25729e-12;-3.38283e-13;3.00622e-13;-1.47278e-21;-5.52532e-21;-1.43193e-21
1.7885e-05;-7.81716e-13;-3.46968e-14;3.01702e-13;1.93127e-21;-3.92416e-21;-9.2173e-22
1.7955e-05;-2.93524e-12;2.86557e-13;2.99609e-13;4.91811e-21;-5.14977e-22;1.92663e-23
1.8025e-05;-5.18652e-12;6.23102e-13;2.94153e-13;6.08983e-21;3.52618e-21;1.06595e-21
1.8095e-05;-7.51691e-12;9.723e-13;2.85195e-13;4.75284e-21;6.63704e-21;1.84236e-21
1.8165e-05;-9.90597e-12;1.33125e-12;2.72662e-13;1.26499e-21;7.45099e-21;2.01279e-21
1.8235e-05;-1.23317e-11;1.69682e-12;2.56571e-13;-3.10371e-21;5.35695e-21;1.37556e-21
1.8305e-05;-1.47707e-11;2.06565e-12;2.37012e-13;-6.66703e-21;8.37918e-22;-7.40139e-24
1.8375e-05;-1.71986e-11;2.43424e-12;2.14116e-13;-7.9141e-21;-4.5641e-21;-1.69944e-21
1.8445e-05;-1.95899e-11;2.79896e-12;1.88002e-13;-6.02106e-21;-8.71744e-21;-2.94431e-21
1.8515e-05;-2.19187e-11;3.15606e-12;1.58768e-13;-1.23495e-21;-9.71418e-21;-2.98711e-21
1.8585e-05;-2.41586e-11;3.50179e-12;1.2651e-13;4.94846e-21;-6.74655e-21;-1.5458e-21
1.8655e-05;-2.6283e-11;3.83237e-12;9.13691e-14;1.00385e-20;-6.39121e-22;8.86836e-22
1.8725e-05;-2.82656e-11;4.14405e-12;5.35758e-14;1.1441e-20;6.30187e-21;3.19526e-21
1.8795e-05;-3.00803e-11;4.43316e-12;1.34467e-14;7.80398e-21;1.11604e-20;4.21697e-21
1.8865e-05;-3.1702e-11;4.69611e-12;-2.86386e-14;9.59715e-23;1.16533e-20;3.36908e-21
1.8935e-05;-3.31062e-11;4.92944e-12;-7.22678e-14;-8.44812e-21;7.16655e-21;9.0865e-22
1.9005e-05;-3.42699e-11;5.12985e-12;-1.17012e-13;-1.37817e-20;-8.95038e-22;-2.27405e-21
1.9075e-05;-3.51719e-11;5.29426e-12;-1.62429e-13;-1.31648e-20;-9.57364e-21;-5.05811e-21
1.9145e-05;-3.57928e-11;5.41986e-12;-2.08076e-13;-6.62815e-21;-1.54087e-20;-6.37206e-21
1.9215e-05;-3.61151e-11;5.50411e-12;-2.53526e-13;3.10376e-21;-1.56799e-20;-5.34296e-21
1.9285e-05;-3.61241e-11;5.54484e-12;-2.98385e-13;1.20052e-20;-9.47742e-21;-1.57943e-21
1.9355e-05;-3.58074e-11;5.5402e-12;-3.4228e-13;1.64184e-20;1.70445e-21;4.31108e-21
1.9425e-05;-3.51555e-11;5.4887e-12;-3.84823e-13;1.41626e-20;1.41362e-20;1.03756e-20
1.9495e-05;-3.41618e-11;5.38922e-12;-4.25578e-13;5.09482e-21;2.29705e-20;1.37895e-20
1.9565e-05;-3.2823e-11;5.24101e-12;-4.6405e-13;-8.43949e-21;2.41313e-20;1.2302e-20
1.9635e-05;-3.1139e-11;5.04373e-12;-4.99717e-13;-2.13792e-20;1.6253e-20;5.84555e-21
1.9705e-05;-2.91132e-11;4.79746e-12;-5.32088e-13;-2.68866e-20;1.62521e-21;-2.99397e-21
1.9775e-05;-2.67524e-11;4.5027e-12;-5.60736e-13;-1.91512e-20;-1.45787e-20;-1.02847e-20
1.9845e-05;-2.4067e-11;4.16041e-12;-5.85298e-13;2.89918e-21;-2.65816e-20;-1.30609e-20
1.9915e-05;-2.10709e-11;3.77198e-12;-6.05461e-13;3.35944e-20;-3.06393e-20;-1.09664e-20
1.9985e-05;-1.77817e-11;3.33926e-12;-6.20939e-13;6.24775e-20;-2.66596e-20;-6.10093e-21
2.0055e-05;-1.42203e-11;2.86455e-12;-6.31474e-13;7.9707e-20;-1.80852e-20;-1.4651e-21
2.0125e-05;-1.04108e-11;2.35053e-12;-6.36842e-13;8.13703e-20;-1.03217e-20;5.90156e-22
2.0195e-05;-6.3804e-12;1.80032e-12;-6.36855e-13;7.08075e-20;-8.53727e-21;-9.87396e-22
2.0265e-05;-2.15937e-12;1.21737e-12;-6.31349e-13;5.50834e-20;-1.55293e-20;-5.73027e-21
2.0335e-05;2.21946e-12;6.05541e-13;-6.20174e-13;3.95897e-20;-3.00104e-20;-1.08649e-20
2.0405e-05;6.72077e-12;-3.09986e-14;-6.03201e-13;2.48339e-20;-4.57213e-20;-1.01376e-20
2.0475e-05;1.13071e-11;-6.87729e-13;-5.80357e-13;6.84667e-21;-5.21437e-20;5.93845e-21
2.0545e-05;1.5939e-11;-1.35983e-12;-5.51663e-13;-2.0767e-20;-3.75061e-20;4.67287e-20
2.0615e-05;2.05758e-11;-2.04222e-12;-5.17245e-13;-6.55101e-20;6.32966e-21;1.15878e-19
2.0685e-05;2.51756e-11;-2.7296e-12;-4.77325e-13;-1.34796e-19;7.91121e-20;2.07184e-19
2.0755e-05;2.96954e-11;-3.41647e-12;-4.32189e-13;-2.31728e-19;1.70248e-19;3.05681e-19
2.0825e-05;3.40924e-11;-4.09722e-12;-3.82172e-13;-3.46692e-19;2.61066e-19;3.94004e-19
2.0895e-05;3.83235e-11;-4.76615e-12;-3.27649e-13;-4.4923e-19;3.30163e-19;4.5973e-19
2.0965e-05;4.23462e-11;-5.41754e-12;-2.69037e-13;-4.88137e-19;3.58788e-19;4.98456e-19
2.1035e-05;4.61189e-11;-6.04566e-12;-2.06793e-13;-4.03876e-19;3.33615e-19;5.11177e-19
2.1105e-05;4.96014e-11;-6.64485e-12;-1.414e-13;-1.48176e-19;2.46476e-19;4.99589e-19
2.1175e-05;5.27553e-11;-7.20955e-12;-7.3369e-14;3.00663e-19;9.27542e-20;4.64464e-19
2.1245e-05;5.55443e-11;-7.73432e-12;-3.23834e-15;9.34524e-19;-1.29482e-19;4.0887e-19
2.1315e-05;5.79346e-11;-8.21393e-12;6.84015e-14;1.72068e-18;-4.18713e-19;3.43595e-19
2.1385e-05;5.98954e-11;-8.64338e-12;1.40899e-13;2.60313e-18;-7.67446e-19;2.91749e-19
2.1455e-05;6.1399e-11;-9.01798e-12;2.13554e-13;3.49061e-18;-1.15725e-18;2.9346e-19
2.1525e-05;6.24215e-11;-9.33338e-12;2.85648e-13;4.2337e-18;-1.5497e-18;4.14755e-19
2.1595e-05;6.29429e-11;-9.58564e-12;3.5648e-13;4.6032e-18;-1.87256e-18;7.61761e-19
2.1665e-05;6.29473e-11;-9.77123e-12;4.25389e-13;4.2795e-18;-2.00431e-18;1.49354e-18
2.1735e-05;6.24234e-11;-9.88708e-12;4.91752e-13;2.85201e-18;-1.7639e-18;2.822e-18
2.1805e-05;6.13643e-11;-9.93065e-12;5.54983e-13;-1.7775e-19;-9.13119e-19;4.99236e-18
2.1875e-05;5.97681e-11;-9.8999e-12;6.14519e-13;-5.38936e-18;8.25878e-19;8.25027e-18
2.1945e-05;5.76377e-11;-9.79335e-12;6.69818e-13;-1.34193e-17;3.74187e-18;1.28109e-17
2.2015e-05;5.4981e-11;-9.61011e-12;7.20352e-13;-2.49048e-17;8.10284e-18;1.88428e-17
2.2085e-05;5.18106e-11;-9.34986e-12;7.65596e-13;-4.03977e-17;1.41276e-17;2.64651e-17
2.2155e-05;4.81441e-11;-9.0129e-12;8.05024e-13;-6.02775e-17;2.19627e-17;3.57465e-17
2.2225e-05;4.40037e-11;-8.60015e-12;8.38124e-13;-8.47014e-17;3.16637e-17;4.66975e-17
2.2295e-05;3.94166e-11;-8.11318e-12;8.64438e-13;-1.13616e-16;4.3181e-17;5.92601e-17
2.2365e-05;3.44144e-11;-7.55415e-12;8.83597e-13;-1.46826e-16;5.63571e-17;7.33117e-17
2.2435e-05;2.9033e-11;-6.92585e-12;8.95349e-13;-1.84117e-16;7.09422e-17;8.87007e-17
2.2505e-05;2.33125e-11;-6.23168e-12;8.99551e-13;-2.25444e-16;8.66381e-17;1.05317e-16
2.2575e-05;1.72965e-11;-5.47559e-12;8.96142e-13;-2.71238e-16;1.0318e-16;1.23197e-16
2.2645e-05;1.10323e-11;-4.66212e-12;8.85127e-13;-3.22907e-16;1.2047e-16;1.42676e-16
2.2715e-05;4.56992e-12;-3.79633e-12;8.66561e-13;-3.83589e-16;1.38781e-16;1.64595e-16
2.2785e-05;-2.0379e-12;-2.88376e-12;8.40562e-13;-4.59169e-16;1.59066e-16;1.90598e-16
2.2855e-05;-8.73647e-12;-1.93042e-12;8.07316e-13;-5.59557e-16;1.83378e-16;2.23497e-16
2.2925e-05;-1.54695e-11;-9.42731e-13;7.67074e-13;-7.00258e-16;2.15413e-16;2.67681e-16
2.2995e-05;-2.21797e-11;7.25221e-14;7.20148e-13;-9.04219e-16;2.61156e-16;3.29511e-16
2.3065e-05;-2.8809e-11;1.10824e-12;6.66915e-13;-1.20399e-15;3.29595e-16;4.17655e-16
2.3135e-05;-3.52993e-11;2.15706e-12;6.07832e-13;-1.6441e-15;4.3348e-16;5.43378e-16
2.3205e-05;-4.15928e-11;3.21142e-12;5.43444e-13;-2.28356e-15;5.90097e-16;7.20772e-16
2.3275e-05;-4.7633e-11;4.26359e-12;4.74379e-13;-3.19829e-15;8.22039e-16;9.66921e-16
2.3345e-05;-5.33647e-11;5.30574e-12;4.01314e-13;-4.48337e-15;1.15793e-15;1.30195e-15
2.3415e-05;-5.87346e-11;6.33002e-12;3.24935e-13;-6.2551e-15;1.63306e-15;1.74886e-15
2.3485e-05;-6.36924e-11;7.32857e-12;2.45911e-13;-8.65248e-15;2.28989e-15;2.33314e-15
2.3555e-05;-6.81906e-11;8.29358e-12;1.64891e-13;-1.18383e-14;3.17831e-15;3.08208e-15
2.3625e-05;-7.21852e-11;9.21741e-12;8.25302e-14;-1.59992e-14;4.35562e-15;4.02376e-15
2.3695e-05;-7.56362e-11;1.00926e-11;-4.92015e-16;-2.13445e-14;5.8862e-15;5.18584e-15
2.3765e-05;-7.85082e-11;1.09119e-11;-8.34657e-14;-2.81039e-14;7.84068e-15;6.59398e-15
2.3835e-05;-8.07702e-11;1.16685e-11;-1.65662e-13;-3.6523e-14;1.02947e-14;8.26998e-15
2.3905e-05;-8.23964e-11;1.23557e-11;-2.46349e-13;-4.68582e-14;1.3327e-14;1.02297e-14
2.3975e-05;-8.33663e-11;1.29674e-11;-3.24789e-13;-5.93691e-14;1.70172e-14;1.24811e-14
2.4045e-05;-8.3665e-11;1.34978e-11;-4.00243e-13;-7.43097e-14;2.1443e-14;1.50219e-14
2.4115e-05;-8.32834e-11;1.39417e-11;-4.7196e-13;-9.19176e-14;2.66767e-14;1.78379e-14
2.4185e-05;-8.22184e-11;1.42944e-11;-5.39207e-13;-1.12402e-13;3.27821e-14;2.09011e-14
2.4255e-05;-8.0473e-11;1.45518e-11;-6.01304e-13;-1.35933e-13;3.98106e-14;2.41685e-14
2.4325e-05;-7.8056e-11;1.47104e-11;-6.57663e-13;-1.62621e-13;4.7797e-14;2.75806e-14
2.4395e-05;-7.49826e-11;1.47673e-11;-7.07799e-13;-1.92511e-13;5.67558e-14;3.10608e-14
2.4465e-05;-7.12736e-11;1.47204e-11;-7.51316e-13;-2.25563e-13;6.66768e-14;3.45156e-14
2.4535e-05;-6.69555e-11;1.45684e-11;-7.87871e-13;-2.61639e-13;7.75214e-14;3.7835e-14
2.4605e-05;-6.20605e-11;1.43107e-11;-8.1716e-13;-3.0049e-13;8.9219e-14;4.08938e-14
2.4675e-05;-5.66259e-11;1.39471e-11;-8.38928e-13;-3.41744e-13;1.01664e-13;4.35546e-14
2.4745e-05;-5.06942e-11;1.34786e-11;-8.52992e-13;-3.84902e-13;1.14712e-13;4.56696e-14
2.4815e-05;-4.43123e-11;1.29067e-11;-8.59271e-13;-4.29324e-13;1.28181e-13;4.70848e-14
2.4885e-05;-3.75314e-11;1.22338e-11;-8.57787e-13;-4.74233e-13;1.41847e-13;4.76438e-14
2.4955e-05;-3.04064e-11;1.14628e-11;-8.48642e-13;-5.18712e-13;1.55447e-13;4.71921e-14
2.5025e-05;-2.29958e-11;1.05976e-11;-8.32005e-13;-5.61712e-13;1.68678e-13;4.55817e-14
2.5095e-05;-1.53609e-11;9.64286e-12;-8.0811e-13;-6.02054e-13;1.812e-13;4.26756e-14
2.5165e-05;-7.56537e-12;8.60371e-12;-7.77267e-13;-6.38449e-13;1.92641e-13;3.83522e-14
2.5235e-05;3.25447e-13;7.48617e-12;-7.3987e-13;-6.69508e-13;2.02596e-13;3.25093e-14
2.5305e-05;8.24509e-12;6.29685e-12;-6.96376e-13;-6.93765e-13;2.10636e-13;2.50688e-14
2.5375e-05;1.61266e-11;5.04302e-12;-6.47267e-13;-7.09698e-13;2.16311e-13;1.59799e-14
2.5445e-05;2.3903e-11;3.73246e-12;-5.93024e-13;-7.15759e-13;2.19161e-13;5.22285e-15
2.5515e-05;3.1508e-11;2.37348e-12;-5.34134e-13;-7.104e-13;2.18718e-13;-7.18882e-15
2.5585e-05;3.88767e-11;9.74851e-13;-4.71137e-13;-6.92107e-13;2.1452e-13;-2.12066e-14
2.5655e-05;4.59459e-11;-4.5415e-13;-4.04669e-13;-6.59429e-13;2.06117e-13;-3.67464e-14
2.5725e-05;5.26552e-11;-1.90382e-12;-3.35474e-13;-6.11016e-13;1.93081e-13;-5.36881e-14
2.5795e-05;5.89469e-11;-3.36407e-12;-2.64372e-13;-5.45649e-13;1.75016e-13;-7.18768e-14
2.5865e-05;6.47673e-11;-4.82458e-12;-1.92212e-13;-4.62274e-13;1.51568e-13;-9.11233e-14
2.5935e-05;7.00664e-11;-6.27486e-12;-1.19845e-13;-3.60031e-13;1.22436e-13;-1.11206e-13
2.6005e-05;7.47989e-11;-7.70432e-12;-4.81233e-14;-2.38286e-13;8.73789e-14;-1.31874e-13
2.6075e-05;7.89244e-11;-9.10233e-12;2.20898e-14;-9.66597e-14;4.62268e-14;-1.52848e-13
2.6145e-05;8.24078e-11;-1.04582e-11;8.99397e-14;6.49506e-14;-1.11066e-15;-1.73826e-13
2.6215e-05;8.52198e-11;-1.17615e-11;1.54623e-13;2.46347e-13;-5.46367e-14;-1.94483e-13
2.6285e-05;8.7337e-11;-1.30016e-11;2.15432e-13;4.47013e-13;-1.1426e-13;-2.14481e-13
2.6355e-05;8.8742e-11;-1.41687e-11;2.71758e-13;6.66102e-13;-1.79787e-13;-2.33467e-13
2.6425e-05;8.94237e-11;-1.5253e-11;3.23061e-13;9.02429e-13;-2.50922e-13;-2.51083e-13
2.6495e-05;8.93771e-11;-1.62452e-11;3.68828e-13;1.15447e-12;-3.27258e-13;-2.66968e-13
2.6565e-05;8.86039e-11;-1.71365e-11;4.08573e-13;1.42034e-12;-4.0828e-13;-2.80769e-13
2.6635e-05;8.71119e-11;-1.79187e-11;4.41872e-13;1.69785e-12;-4.93364e-13;-2.92136e-13
2.6705e-05;8.49154e-11;-1.85843e-11;4.68417e-13;1.98446e-12;-5.81781e-13;-3.00735e-13
2.6775e-05;8.20349e-11;-1.91263e-11;4.88027e-13;2.27733e-12;-6.72697e-13;-3.06251e-13
2.6845e-05;7.84967e-11;-1.95389e-11;5.00624e-13;2.57333e-12;-7.65181e-13;-3.0839e-13
2.6915e-05;7.43331e-11;-1.98171e-11;5.0619e-13;2.86908e-12;-8.58208e-13;-3.06889e-13
2.6985e-05;6.95815e-11;-1.99566e-11;5.04753e-13;3.16095e-12;-9.50673e-13;-3.01515e-13
2.7055e-05;6.42849e-11;-1.99542e-11;4.96409e-13;3.44512e-12;-1.0414e-12;-2.92076e-13
2.7125e-05;5.84907e-11;-1.98077e-11;4.81354e-13;3.7176e-12;-1.12913e-12;-2.78421e-13
2.7195e-05;5.22504e-11;-1.95161e-11;4.59885e-13;3.9743e-12;-1.21259e-12;-2.60444e-13
2.7265e-05;4.56194e-11;-1.90794e-11;4.32365e-13;4.21105e-12;-1.29045e-12;-2.38088e-13
2.7335e-05;3.86561e-11;-1.84988e-11;3.99184e-13;4.42365e-12;-1.36134e-12;-2.11347e-13
2.7405e-05;3.14215e-11;-1.77766e-11;3.60766e-13;4.60796e-12;-1.42392e-12;-1.80269e-13
2.7475e-05;2.39788e-11;-1.69164e-11;3.17618e-13;4.75987e-12;-1.47683e-12;-1.44954e-13
2.7545e-05;1.63927e-11;-1.59225e-11;2.70383e-13;4.87543e-12;-1.51877e-12;-1.05558e-13
2.7615e-05;8.7286e-12;-1.48008e-11;2.19855e-13;4.95087e-12;-1.54843e-12;-6.22897e-14
2.7685e-05;1.05232e-12;-1.35582e-11;1.66928e-13;4.98265e-12;-1.56461e-12;-1.54166e-14
2.7755e-05;-6.57074e-12;-1.22024e-11;1.12516e-13;4.96752e-12;-1.56617e-12;3.47399e-14
2.7825e-05;-1.40761e-11;-1.07426e-11;5.75077e-14;4.90258e-12;-1.55207e-12;8.78034e-14
2.7895e-05;-2.14009e-11;-9.18833e-12;2.75544e-15;4.7853e-12;-1.52137e-12;1.43346e-13
2.7965e-05;-2.84843e-11;-7.55037e-12;-5.08918e-14;4.61361e-12;-1.47329e-12;2.00891e-13
2.8035e-05;-3.5268e-11;-5.84013e-12;-1.02576e-13;4.38593e-12;-1.40717e-12;2.59917e-13
2.8105e-05;-4.16971e-11;-4.06976e-12;-1.51455e-13;4.10119e-12;-1.32255e-12;3.1986e-13
2.8175e-05;-4.77202e-11;-2.25198e-12;-1.96744e-13;3.75886e-12;-1.21912e-12;3.80121e-13
2.8245e-05;-5.32897e-11;-4.00029e-13;-2.37751e-13;3.35904e-12;-1.09681e-12;4.40065e-13
2.8315e-05;-5.83626e-11;1.47251e-12;-2.73866e-13;2.90242e-12;-9.55704e-13;4.99035e-13
2.8385e-05;-6.29008e-11;3.35175e-12;-3.04531e-13;2.39032e-12;-7.96146e-13;5.56351e-13
2.8455e-05;-6.68714e-11;5.22358e-12;-3.29215e-13;1.82476e-12;-6.1869e-13;6.11317e-13
2.8525e-05;-7.02465e-11;7.07379e-12;-3.47428e-13;1.20836e-12;-4.24123e-13;6.63232e-13
2.8595e-05;-7.30043e-11;8.88822e-12;-3.5876e-13;5.44466e-13;-2.13471e-13;7.11395e-13
2.8665e-05;-7.51282e-11;1.06529e-11;-3.62916e-13;-1.62955e-13;1.20087e-14;7.55113e-13
2.8735e-05;-7.6608e-11;1.23543e-11;-3.59722e-13;-9.0928e-13;2.50824e-13;7.93711e-13
2.8805e-05;-7.74389e-11;1.39792e-11;-3.4909e-13;-1.68926e-12;5.01257e-13;8.26544e-13
2.8875e-05;-7.76222e-11;1.55149e-11;-3.30983e-13;-2.49707e-12;7.61379e-13;8.52999e-13
2.8945e-05;-7.71649e-11;1.69494e-11;-3.05415e-13;-3.3263e-12;1.02906e-12;8.72504e-13
2.9015e-05;-7.60796e-11;1.82714e-11;-2.72475e-13;-4.17006e-12;1.30197e-12;8.8454e-13
2.9085e-05;-7.43843e-11;1.94704e-11;-2.3238e-13;-5.02099e-12;1.57763e-12;8.88642e-13
2.9155e-05;-7.21021e-11;2.05368e-11;-1.85504e-13;-5.87132e-12;1.85341e-12;8.84411e-13
2.9225e-05;-6.92614e-11;2.14622e-11;-1.32364e-13;-6.71294e-12;2.12655e-12;8.71522e-13
2.9295e-05;-6.58949e-11;2.2239e-11;-7.35828e-14;-7.53748e-12;2.3942e-12;8.49726e-13
2.9365e-05;-6.20399e-11;2.28611e-11;-9.84183e-15;-8.33639e-12;2.65343e-12;8.1886e-13
2.9435e-05;-5.77373e-11;2.33233e-11;5.81297e-14;-9.101e-12;2.90129e-12;7.7885e-13
2.9505e-05;-5.30313e-11;2.36218e-11;1.29539e-13;-9.82262e-12;3.13482e-12;7.29717e-13
2.9575e-05;-4.79694e-11;2.37539e-11;2.03508e-13;-1.04927e-11;3.35106e-12;6.71575e-13
2.9645e-05;-4.26015e-11;2.37184e-11;2.79068e-13;-1.11027e-11;3.54714e-12;6.04639e-13
2.9715e-05;-3.69795e-11;2.3515e-11;3.55196e-13;-1.16445e-11;3.72028e-12;5.29219e-13
2.9785e-05;-3.1157e-11;2.31451e-11;4.30863e-13;-1.21102e-11;3.86782e-12;4.45727e-13
2.9855e-05;-2.51881e-11;2.2611e-11;5.05067e-13;-1.24924e-11;3.98725e-12;3.54667e-13
2.9925e-05;-1.91277e-11;2.19163e-11;5.7684e-13;-1.27843e-11;4.07626e-12;2.56641e-13
2.9995e-05;-1.30302e-11;2.10656e-11;6.45221e-13;-1.29796e-11;4.13276e-12;1.52343e-13
3.0065e-05;-6.94986e-12;2.00649e-11;7.09242e-13;-1.30726e-11;4.15492e-12;4.25549e-14
3.0135e-05;-9.39602e-13;1.89211e-11;7.67934e-13;-1.30587e-11;4.14117e-12;-7.18599e-14
3.0205e-05;4.94915e-12;1.76423e-11;8.20364e-13;-1.29338e-11;4.09027e-12;-1.89964e-13
3.0275e-05;1.06671e-11;1.62373e-11;8.65676e-13;-1.26949e-11;4.00129e-12;-3.10755e-13
3.0345e-05;1.61675e-11;1.47161e-11;9.03106e-13;-1.23401e-11;3.87363e-12;-4.33173e-13
3.0415e-05;2.14062e-11;1.3089e-11;9.31964e-13;-1.18682e-11;3.70709e-12;-5.5611e-13
3.0485e-05;2.63425e-11;1.13673e-11;9.51612e-13;-1.12793e-11;3.50181e-12;-6.7842e-13
3.0555e-05;3.09388e-11;9.56286e-12;9.61455e-13;-1.05744e-11;3.25832e-12;-7.98931e-13
3.0625e-05;3.51615e-11;7.68797e-12;9.60976e-13;-9.75593e-12;2.97755e-12;-9.16452e-13
3.0695e-05;3.89811e-11;5.75551e-12;9.49793e-13;-8.82707e-12;2.66081e-12;-1.02979e-12
3.0765e-05;4.23723e-11;3.77864e-12;9.27694e-13;-7.79235e-12;2.30978e-12;-1.13775e-12
3.0835e-05;4.53144e-11;1.7707e-12;8.94635e-13;-6.65735e-12;1.92656e-12;-1.23917e-12
3.0905e-05;4.77914e-11;-2.54842e-13;8.50696e-13;-5.42875e-12;1.51359e-12;-1.33289e-12
3.0975e-05;4.97916e-11;-2.28442e-12;7.96046e-13;-4.11431e-12;1.0737e-12;-1.41784e-12
3.1045e-05;5.13081e-11;-4.30445e-12;7.30934e-13;-2.72278e-12;6.10026e-13;-1.49296e-12
3.1115e-05;5.23386e-11;-6.30138e-12;6.55719e-13;-1.26388e-12;1.26068e-13;-1.55727e-12
3.1185e-05;5.28858e-11;-8.26187e-12;5.70913e-13;2.5177e-13;-3.74398e-13;-1.60987e-12
3.1255e-05;5.29566e-11;-1.01729e-11;4.77176e-13;1.81274e-12;-8.87321e-13;-1.64996e-12
3.1325e-05;5.25627e-11;-1.20219e-11;3.75273e-13;3.40685e-12;-1.40841e-12;-1.67681e-12
3.1395e-05;5.17194e-11;-1.37967e-11;2.6602e-13;5.02126e-12;-1.93315e-12;-1.68982e-12
3.1465e-05;5.04464e-11;-1.54855e-11;1.50256e-13;6.64263e-12;-2.45689e-12;-1.6885e-12
3.1535e-05;4.87667e-11;-1.70771e-11;2.88799e-14;8.25712e-12;-2.97481e-12;-1.67248e-12
3.1605e-05;4.6707e-11;-1.8561e-11;-9.70884e-14;9.85063e-12;-3.48203e-12;-1.64154e-12
3.1675e-05;4.42972e-11;-1.99273e-11;-2.26473e-13;1.14088e-11;-3.9736e-12;-1.59558e-12
3.1745e-05;4.15698e-11;-2.1167e-11;-3.57972e-13;1.29174e-11;-4.44462e-12;-1.53465e-12
3.1815e-05;3.85596e-11;-2.22719e-11;-4.90235e-13;1.43619e-11;-4.89019e-12;-1.45894e-12
3.1885e-05;3.53033e-11;-2.32345e-11;-6.21938e-13;1.57285e-11;-5.30555e-12;-1.36878e-12
3.1955e-05;3.18392e-11;-2.40484e-11;-7.51799e-13;1.70032e-11;-5.6861e-12;-1.26465e-12
3.2025e-05;2.82066e-11;-2.4708e-11;-8.78547e-13;1.81728e-11;-6.02742e-12;-1.14716e-12
3.2095e-05;2.44456e-11;-2.52089e-11;-1.00088e-12;1.92247e-11;-6.32536e-12;-1.01705e-12
3.2165e-05;2.05966e-11;-2.55475e-11;-1.11748e-12;2.01469e-11;-6.57609e-12;-8.75201e-13
3.2235e-05;1.67e-11;-2.57217e-11;-1.22702e-12;2.09283e-11;-6.77611e-12;-7.22608e-13
3.2305e-05;1.27955e-11;-2.573e-11;-1.32826e-12;2.15589e-11;-6.92232e-12;-5.6038e-13
3.2375e-05;8.9219e-12;-2.55721e-11;-1.42005e-12;2.20297e-11;-7.01208e-12;-3.89733e-13
3.2445e-05;5.11669e-12;-2.52487e-11;-1.50129e-12;2.2333e-11;-7.04322e-12;-2.11977e-13
3.2515e-05;1.41558e-12;-2.47616e-11;-1.57097e-12;2.24621e-11;-7.01406e-12;-2.85041e-14
3.2585e-05;-2.14766e-12;-2.41136e-11;-1.62811e-12;2.24121e-11;-6.92351e-12;1.59216e-13
3.2655e-05;-5.54157e-12;-2.33087e-11;-1.67186e-12;2.21792e-11;-6.77102e-12;3.49651e-13
3.2725e-05;-8.73729e-12;-2.23518e-11;-1.70155e-12;2.17615e-11;-6.55664e-12;5.41211e-13
3.2795e-05;-1.17089e-11;-2.12488e-11;-1.7167e-12;2.11583e-11;-6.28102e-12;7.32267e-13
3.2865e-05;-1.44337e-11;-2.00065e-11;-1.71699e-12;2.03708e-11;-5.94541e-12;9.21158e-13
3.2935e-05;-1.68924e-11;-1.86327e-11;-1.70223e-12;1.94017e-11;-5.55169e-12;1.10621e-12
3.3005e-05;-1.90689e-11;-1.71359e-11;-1.67232e-12;1.82553e-11;-5.10233e-12;1.28574e-12
3.3075e-05;-2.09506e-11;-1.55257e-11;-1.62724e-12;1.69378e-11;-4.6004e-12;1.45808e-12
3.3145e-05;-2.25284e-11;-1.38121e-11;-1.56713e-12;1.54569e-11;-4.04951e-12;1.6216e-12
3.3215e-05;-2.37965e-11;-1.20061e-11;-1.4923e-12;1.38217e-11;-3.45387e-12;1.77471e-12
3.3285e-05;-2.47531e-11;-1.01188e-11;-1.40322e-12;1.20433e-11;-2.81814e-12;1.91587e-12
3.3355e-05;-2.53999e-11;-8.16245e-12;-1.3006e-12;1.01338e-11;-2.14748e-12;2.04363e-12
3.3425e-05;-2.57419e-11;-6.14933e-12;-1.18526e-12;8.10698e-12;-1.44747e-12;2.15664e-12
3.3495e-05;-2.57876e-11;-4.09233e-12;-1.0582e-12;5.97792e-12;-7.24053e-13;2.25363e-12
3.3565e-05;-2.55481e-11;-2.00458e-12;-9.20533e-13;3.76277e-12;1.65172e-14;2.33348e-12
3.3635e-05;-2.50373e-11;1.00581e-13;-7.73442e-13;1.4788e-12;7.6773e-13;2.39518e-12
3.3705e-05;-2.42721e-11;2.20976e-12;-6.18194e-13;-8.55838e-13;1.52289e-12;2.43789e-12
3.3775e-05;-2.32715e-11;4.30956e-12;-4.56125e-13;-3.2222e-12;2.27516e-12;2.46092e-12
3.3845e-05;-2.2057e-11;6.38669e-12;-2.88638e-13;-5.60075e-12;3.01767e-12;2.46374e-12
3.3915e-05;-2.06516e-11;8.428e-12;-1.17196e-13;-7.97153e-12;3.74356e-12;2.44602e-12
3.3985e-05;-1.90796e-11;1.04206e-11;5.6702e-14;-1.03143e-11;4.44602e-12;2.40759e-12
3.4055e-05;-1.73663e-11;1.23519e-11;2.31545e-13;-1.26089e-11;5.11844e-12;2.34847e-12
3.4125e-05;-1.55379e-11;1.42097e-11;4.05814e-13;-1.48351e-11;5.75437e-12;2.26887e-12
3.4195e-05;-1.36212e-11;1.59824e-11;5.77968e-13;-1.69732e-11;6.34767e-12;2.16917e-12
3.4265e-05;-1.16435e-11;1.76588e-11;7.46429e-13;-1.90037e-11;6.89255e-12;2.04995e-12
3.4335e-05;-9.63174e-12;1.92284e-11;9.09591e-13;-2.09082e-11;7.3836e-12;1.91198e-12
3.4405e-05;-7.61236e-12;2.06815e-11;1.06588e-12;-2.26687e-11;7.81588e-12;1.7562e-12
3.4475e-05;-5.61085e-12;2.20089e-11;1.21381e-12;-2.42687e-11;8.18494e-12;1.58372e-12
3.4545e-05;-3.6516e-12;2.32025e-11;1.35208e-12;-2.56926e-11;8.48688e-12;1.39583e-12
3.4615e-05;-1.75787e-12;2.42549e-11;1.47951e-12;-2.69263e-11;8.71842e-12;1.19397e-12
3.4685e-05;4.84031e-14;2.51597e-11;1.59507e-12;-2.79571e-11;8.87687e-12;9.79726e-13
3.4755e-05;1.74692e-12;2.59116e-11;1.6978e-12;-2.87742e-11;8.96022e-12;7.54819e-13
3.4825e-05;3.3193e-12;2.65062e-11;1.78683e-12;-2.93683e-11;8.96712e-12;5.2108e-13
3.4895e-05;4.74934e-12;2.694e-11;1.8614e-12;-2.9732e-11;8.89693e-12;2.80444e-13
3.4965e-05;6.02308e-12;2.72104e-11;1.92091e-12;-2.98601e-11;8.74971e-12;3.49341e-14
3.5035e-05;7.12882e-12;2.73162e-11;1.96491e-12;-2.97491e-11;8.52619e-12;-2.1336e-13
3.5105e-05;8.05708e-12;2.72568e-11;1.99315e-12;-2.93978e-11;8.22786e-12;-4.62303e-13
3.5175e-05;8.80075e-12;2.70332e-11;2.00545e-12;-2.8807e-11;7.85684e-12;-7.09728e-13
3.5245e-05;9.35522e-12;2.66471e-11;2.00177e-12;-2.79795e-11;7.41595e-12;-9.53464e-13
3.5315e-05;9.71846e-12;2.61012e-11;1.98219e-12;-2.69203e-11;6.90865e-12;-1.19135e-12
3.5385e-05;9.89105e-12;2.53992e-11;1.94696e-12;-2.56367e-11;6.33903e-12;-1.42128e-12
3.5455e-05;9.87596e-12;2.45456e-11;1.89652e-12;-2.41376e-11;5.71174e-12;-1.64118e-12
3.5525e-05;9.67837e-12;2.3546e-11;1.83147e-12;-2.24341e-11;5.03201e-12;-1.84907e-12
3.5595e-05;9.30544e-12;2.24067e-11;1.75245e-12;-2.05391e-11;4.30554e-12;-2.04307e-12
3.5665e-05;8.76621e-12;2.11348e-11;1.66016e-12;-1.84674e-11;3.53849e-12;-2.22142e-12
3.5735e-05;8.0716e-12;1.97384e-11;1.5553e-12;-1.62351e-11;2.73744e-12;-2.38249e-12
3.5805e-05;7.23436e-12;1.82258e-11;1.43867e-12;-1.38602e-11;1.90927e-12;-2.52477e-12
3.5875e-05;6.2689e-12;1.66062e-11;1.31124e-12;-1.13616e-11;1.06119e-12;-2.64695e-12
3.5945e-05;5.19106e-12;1.48894e-11;1.17417e-12;-8.75972e-12;2.00604e-13;-2.74785e-12
3.6015e-05;4.01772e-12;1.30856e-11;1.02877e-12;-6.07584e-12;-6.64931e-13;-2.82653e-12
3.6085e-05;2.76654e-12;1.12056e-11;8.76432e-13;-3.33205e-12;-1.52776e-12;-2.88219e-12
3.6155e-05;1.45578e-12;9.26051e-12;7.18541e-13;-5.51059e-13;-2.38021e-12;-2.91428e-12
3.6225e-05;1.04198e-13;7.26173e-12;5.56497e-13;2.24405e-12;-3.21466e-12;-2.92241e-12
3.6295e-05;-1.26903e-12;5.2208e-12;3.91718e-13;5.02998e-12;-4.02361e-12;-2.90643e-12
3.6365e-05;-2.64462e-12;3.14943e-12;2.25652e-13;7.78347e-12;-4.79977e-12;-2.8664e-12
3.6435e-05;-4.00362e-12;1.05947e-12;5.97511e-14;1.04815e-11;-5.5361e-12;-2.80259e-12
3.6505e-05;-5.32769e-12;-1.03707e-12;-1.04585e-13;1.31014e-11;-6.22588e-12;-2.71548e-12
3.6575e-05;-6.59936e-12;-3.1282e-12;-2.66042e-13;1.56213e-11;-6.86282e-12;-2.60573e-12
3.6645e-05;-7.80202e-12;-5.20199e-12;-4.23386e-13;1.80201e-11;-7.44106e-12;-2.47425e-12
3.6715e-05;-8.91996e-12;-7.24669e-12;-5.75436e-13;2.02776e-11;-7.95527e-12;-2.32212e-12
3.6785e-05;-9.93845e-12;-9.25078e-12;-7.2103e-13;2.2375e-11;-8.40068e-12;-2.1506e-12
3.6855e-05;-1.08441e-11;-1.1203e-11;-8.59027e-13;2.42948e-11;-8.77313e-12;-1.96117e-12
3.6925e-05;-1.16252e-11;-1.30923e-11;-9.88346e-13;2.6021e-11;-9.0691e-12;-1.75544e-12
3.6995e-05;-1.22717e-11;-1.49081e-11;-1.10801e-12;2.75394e-11;-9.28578e-12;-1.53517e-12
3.7065e-05;-1.27758e-11;-1.66402e-11;-1.2172e-12;2.88374e-11;-9.42106e-12;-1.30226e-12
3.7135e-05;-1.3131e-11;-1.82787e-11;-1.31521e-12;2.99045e-11;-9.47357e-12;-1.0587e-12
3.7205e-05;-1.33327e-11;-1.98146e-11;-1.4015e-12;3.07322e-11;-9.44268e-12;-8.0661e-13
3.7275e-05;-1.33779e-11;-2.12392e-11;-1.47558e-12;3.13138e-11;-9.32852e-12;-5.48147e-13
3.7345e-05;-1.32655e-11;-2.25447e-11;-1.53708e-12;3.1645e-11;-9.13194e-12;-2.8554e-13
3.7415e-05;-1.29965e-11;-2.37235e-11;-1.58569e-12;3.17235e-11;-8.85458e-12;-2.10423e-14
3.7485e-05;-1.25737e-11;-2.4769e-11;-1.62122e-12;3.15492e-11;-8.49879e-12;2.43077e-13
3.7555e-05;-1.2002e-11;-2.56751e-11;-1.64361e-12;3.11239e-11;-8.06761e-12;5.04554e-13
3.7625e-05;-1.12874e-11;-2.64366e-11;-1.65297e-12;3.0452e-11;-7.56478e-12;7.61156e-13
3.7695e-05;-1.04376e-11;-2.70493e-11;-1.64952e-12;2.95395e-11;-6.99471e-12;1.0107e-12
3.7765e-05;-9.46145e-12;-2.75095e-11;-1.63362e-12;2.83946e-11;-6.3624e-12;1.25107e-12
3.7835e-05;-8.36926e-12;-2.78145e-11;-1.60572e-12;2.70274e-11;-5.67346e-12;1.48026e-12
3.7905e-05;-7.17274e-12;-2.79624e-11;-1.56641e-12;2.54498e-11;-4.93401e-12;1.69636e-12
3.7975e-05;-5.88467e-12;-2.7952e-11;-1.51641e-12;2.36756e-11;-4.15063e-12;1.89758e-12
3.8045e-05;-4.51863e-12;-2.77831e-11;-1.45659e-12;2.17199e-11;-3.33034e-12;2.08227e-12
3.8115e-05;-3.08861e-12;-2.74567e-11;-1.3879e-12;1.95993e-11;-2.4805e-12;2.24893e-12
3.8185e-05;-1.60889e-12;-2.69745e-11;-1.31132e-12;1.73319e-11;-1.60875e-12;2.39623e-12
3.8255e-05;-9.3932e-14;-2.63388e-11;-1.22784e-12;1.49368e-11;-7.22937e-13;2.52303e-12
3.8325e-05;1.44154e-12;-2.55532e-11;-1.13845e-12;1.24342e-11;1.68935e-13;2.62838e-12
3.8395e-05;2.98267e-12;-2.46217e-11;-1.04414e-12;9.845e-12;1.05881e-12;2.71151e-12
3.8465e-05;4.51471e-12;-2.35495e-11;-9.45964e-13;7.19079e-12;1.93864e-12;2.77189e-12
3.8535e-05;6.0233e-12;-2.23425e-11;-8.45028e-13;4.49361e-12;2.80047e-12;2.80916e-12
3.8605e-05;7.49478e-12;-2.10074e-11;-7.42426e-13;1.77576e-12;3.63649e-12;2.8232e-12
3.8675e-05;8.91619e-12;-1.95518e-11;-6.39195e-13;-9.40371e-13;4.43916e-12;2.81408e-12
3.8745e-05;1.02752e-11;-1.79835e-11;-5.36276e-13;-3.63251e-12;5.2012e-12;2.78211e-12
3.8815e-05;1.15602e-11;-1.63112e-11;-4.34515e-13;-6.27868e-12;5.91574e-12;2.72774e-12
3.8885e-05;1.276e-11;-1.45442e-11;-3.34688e-13;-8.85736e-12;6.57633e-12;2.65165e-12
3.8955e-05;1.38645e-11;-1.26922e-11;-2.37533e-13;-1.13477e-11;7.17701e-12;2.55469e-12
3.9025e-05;1.48645e-11;-1.07656e-11;-1.43757e-13;-1.37297e-11;7.71236e-12;2.43789e-12
3.9095e-05;1.57523e-11;-8.7752e-12;-5.40195e-14;-1.59842e-11;8.17755e-12;2.30245e-12
3.9165e-05;1.6521e-11;-6.73199e-12;3.11055e-14;-1.80935e-11;8.56837e-12;2.14972e-12
3.9235e-05;1.7165e-11;-4.64732e-12;1.11154e-13;-2.00408e-11;8.88127e-12;1.98118e-12
3.9305e-05;1.76793e-11;-2.53279e-12;1.85779e-13;-2.18111e-11;9.11341e-12;1.79842e-12
3.9375e-05;1.80599e-11;-4.00237e-13;2.54724e-13;-2.33906e-11;9.26268e-12;1.60314e-12
3.9445e-05;1.83042e-11;1.73834e-12;3.17796e-13;-2.47675e-11;9.32769e-12;1.39712e-12
3.9515e-05;1.84106e-11;3.87093e-12;3.7485e-13;-2.59315e-11;9.30781e-12;1.18223e-12
3.9585e-05;1.8379e-11;5.9856e-12;4.25816e-13;-2.68743e-11;9.20318e-12;9.60385e-13
3.9655e-05;1.82102e-11;8.07061e-12;4.70738e-13;-2.75894e-11;9.01466e-12;7.3352e-13
3.9725e-05;1.79061e-11;1.01144e-11;5.09799e-13;-2.80722e-11;8.74391e-12;5.03594e-13
3.9795e-05;1.74692e-11;1.21055e-11;5.43298e-13;-2.83201e-11;8.39328e-12;2.72571e-13
3.9865e-05;1.69031e-11;1.40328e-11;5.71595e-13;-2.83327e-11;7.96584e-12;4.24062e-14
3.9935e-05;1.62125e-11;1.58855e-11;5.95071e-13;-2.81114e-11;7.46533e-12;-1.84975e-13
4.0005e-05;1.54031e-11;1.76532e-11;6.14128e-13;-2.76595e-11;6.89613e-12;-4.077e-13
4.0075e-05;1.44818e-11;1.93261e-11;6.29243e-13;-2.69825e-11;6.26323e-12;-6.23969e-13
4.0145e-05;1.34561e-11;2.08948e-11;6.41006e-13;-2.60875e-11;5.57216e-12;-8.32074e-13
4.0215e-05;1.23342e-11;2.23507e-11;6.5009e-13;-2.49837e-11;4.82897e-12;-1.0304e-12
4.0285e-05;1.11249e-11;2.36855e-11;6.57158e-13;-2.36818e-11;4.04015e-12;-1.21743e-12
4.0355e-05;9.83768e-12;2.48915e-11;6.62764e-13;-2.21944e-11;3.21256e-12;-1.39176e-12
4.0425e-05;8.48275e-12;2.59619e-11;6.67325e-13;-2.05353e-11;2.35343e-12;-1.55214e-12
4.0495e-05;7.07103e-12;2.68905e-11;6.71191e-13;-1.872e-11;1.47024e-12;-1.69745e-12
4.0565e-05;5.61394e-12;2.76719e-11;6.74745e-13;-1.67649e-11;5.70684e-13;-1.82674e-12
4.0635e-05;4.12318e-12;2.83015e-11;6.78456e-13;-1.46879e-11;-3.37385e-13;-1.9392e-12
4.0705e-05;2.61061e-12;2.87753e-11;6.82828e-13;-1.25074e-11;-1.24603e-12;-2.03419e-12
4.0775e-05;1.08812e-12;2.90903e-11;6.88294e-13;-1.02429e-11;-2.14731e-12;-2.11119e-12
4.0845e-05;-4.32278e-13;2.92442e-11;6.95141e-13;-7.91418e-12;-3.03328e-12;-2.16988e-12
4.0915e-05;-1.93848e-12;2.92354e-11;7.0352e-13;-5.54168e-12;-3.89614e-12;-2.21008e-12
4.0985e-05;-3.41845e-12;2.90634e-11;7.13534e-13;-3.14587e-12;-4.72824e-12;-2.2318e-12
4.1055e-05;-4.86046e-12;2.87286e-11;7.25297e-13;-7.47325e-13;-5.52217e-12;-2.23519e-12
4.1125e-05;-6.25328e-12;2.82322e-11;7.38917e-13;1.63352e-12;-6.27082e-12;-2.22054e-12
4.1195e-05;-7.58634e-12;2.75759e-11;7.54415e-13;3.97656e-12;-6.96743e-12;-2.18829e-12
4.1265e-05;-8.8497e-12;2.67625e-11;7.71642e-13;6.26215e-12;-7.60566e-12;-2.139e-12
4.1335e-05;-1.0034e-11;2.57958e-11;7.90289e-13;8.47133e-12;-8.17963e-12;-2.07342e-12
4.1405e-05;-1.11304e-11;2.46801e-11;8.09972e-13;1.05859e-11;-8.68396e-12;-1.99241e-12
4.1475e-05;-1.2131e-11;2.34206e-11;8.30323e-13;1.25886e-11;-9.11387e-12;-1.89696e-12
4.1545e-05;-1.30287e-11;2.20235e-11;8.51011e-13;1.44632e-11;-9.46515e-12;-1.78817e-12
4.1615e-05;-1.38177e-11;2.04953e-11;8.71665e-13;1.61948e-11;-9.73426e-12;-1.66722e-12
4.1685e-05;-1.44934e-11;1.88437e-11;8.91782e-13;1.77698e-11;-9.91834e-12;-1.53538e-12
4.1755e-05;-1.50523e-11;1.70767e-11;9.10681e-13;1.9176e-11;-1.00153e-11;-1.39401e-12
4.1825e-05;-1.5492e-11;1.52031e-11;9.27548e-13;2.04026e-11;-1.00236e-11;-1.24453e-12
4.1895e-05;-1.58112e-11;1.32327e-11;9.41534e-13;2.14408e-11;-9.94272e-12;-1.08841e-12
4.1965e-05;-1.60097e-11;1.11755e-11;9.5183e-13;2.2283e-11;-9.77278e-12;-9.27124e-13
4.2035e-05;-1.60887e-11;9.04251e-12;9.57678e-13;2.29238e-11;-9.51471e-12;-7.62158e-13
4.2105e-05;-1.60504e-11;6.84501e-12;9.58352e-13;2.33592e-11;-9.17022e-12;-5.94992e-13
4.2175e-05;-1.58981e-11;4.59485e-12;9.5313e-13;2.35872e-11;-8.7418e-12;-4.27099e-13
4.2245e-05;-1.56361e-11;2.30428e-12;9.41314e-13;2.36076e-11;-8.23269e-12;-2.59937e-13
4.2315e-05;-1.52694e-11;-1.40067e-14;9.22262e-13;2.3422e-11;-7.64689e-12;-9.49211e-14
4.2385e-05;-1.48038e-11;-2.34697e-12;8.95398e-13;2.30337e-11;-6.98912e-12;6.66003e-14
4.2455e-05;-1.42463e-11;-4.68126e-12;8.602e-13;2.24479e-11;-6.26477e-12;2.23357e-13
4.2525e-05;-1.36043e-11;-7.00334e-12;8.16161e-13;2.16713e-11;-5.47985e-12;3.74152e-13
4.2595e-05;-1.2886e-11;-9.29958e-12;7.62794e-13;2.07122e-11;-4.64094e-12;5.17864e-13
4.2665e-05;-1.21001e-11;-1.15563e-11;6.9967e-13;1.95805e-11;-3.75511e-12;6.53447e-13
4.2735e-05;-1.12555e-11;-1.37599e-11;6.26487e-13;1.82876e-11;-2.82992e-12;7.79956e-13
4.2805e-05;-1.03614e-11;-1.58967e-11;5.43116e-13;1.68459e-11;-1.87326e-12;8.96566e-13
4.2875e-05;-9.42709e-12;-1.79534e-11;4.49614e-13;1.52691e-11;-8.93363e-13;1.00258e-12
4.2945e-05;-8.46204e-12;-1.99169e-11;3.46209e-13;1.35722e-11;1.01316e-13;1.09741e-12
4.3015e-05;-7.47567e-12;-2.17745e-11;2.33277e-13;1.17707e-11;1.10218e-12;1.18058e-12
4.3085e-05;-6.47734e-12;-2.35141e-11;1.11324e-13;9.88118e-12;2.10055e-12;1.25175e-12
4.3155e-05;-5.47623e-12;-2.51238e-11;-1.90281e-14;7.92063e-12;3.08775e-12;1.31068e-12
4.3225e-05;-4.48122e-12;-2.65927e-11;-1.57075e-13;5.90663e-12;4.05516e-12;1.35727e-12
4.3295e-05;-3.50086e-12;-2.791e-11;-3.02045e-13;3.85704e-12;4.99434e-12;1.39153e-12
4.3365e-05;-2.54315e-12;-2.90662e-11;-4.53092e-13;1.78991e-12;5.8971e-12;1.41363e-12
4.3435e-05;-1.61551e-12;-3.00522e-11;-6.09243e-13;-2.767e-13;6.75553e-12;1.42378e-12
4.3505e-05;-7.24675e-13;-3.08602e-11;-7.69337e-13;-2.32482e-12;7.56218e-12;1.42232e-12
4.3575e-05;1.23366e-13;-3.14833e-11;-9.31999e-13;-4.33677e-12;8.30998e-12;1.40967e-12
4.3645e-05;9.23396e-13;-3.19156e-11;-1.09569e-12;-6.29529e-12;8.99244e-12;1.38635e-12
4.3715e-05;1.67099e-12;-3.21526e-11;-1.25882e-12;-8.18369e-12;9.60362e-12;1.35299e-12
4.3785e-05;2.36251e-12;-3.21909e-11;-1.41979e-12;-9.98601e-12;1.01382e-11;1.31026e-12
4.3855e-05;2.99512e-12;-3.20283e-11;-1.57707e-12;-1.16872e-11;1.05916e-11;1.2589e-12
4.3925e-05;3.56672e-12;-3.16643e-11;-1.7291e-12;-1.3273e-11;1.09598e-11;1.19969e-12
4.3995e-05;4.07606e-12;-3.10993e-11;-1.87427e-12;-1.47305e-11;1.12399e-11;1.13344e-12
4.4065e-05;4.52269e-12;-3.03355e-11;-2.01088e-12;-1.60479e-11;1.14293e-11;1.061e-12
4.4135e-05;4.90703e-12;-2.93763e-11;-2.13717e-12;-1.72146e-11;1.15265e-11;9.83267e-13
4.4205e-05;5.2303e-12;-2.82266e-11;-2.25145e-12;-1.82215e-11;1.15308e-11;9.01124e-13
4.4275e-05;5.49444e-12;-2.68928e-11;-2.35209e-12;-1.90609e-11;1.14422e-11;8.15448e-13
4.4345e-05;5.70207e-12;-2.53824e-11;-2.43754e-12;-1.97268e-11;1.12614e-11;7.27099e-13
4.4415e-05;5.85642e-12;-2.37045e-11;-2.50631e-12;-2.02145e-11;1.09901e-11;6.36921e-13
4.4485e-05;5.96136e-12;-2.18694e-11;-2.55699e-12;-2.05208e-11;1.06306e-11;5.45753e-13
4.4555e-05;6.02132e-12;-1.98885e-11;-2.58828e-12;-2.06445e-11;1.0186e-11;4.54405e-13
4.4625e-05;6.04119e-12;-1.77743e-11;-2.59909e-12;-2.05855e-11;9.65998e-12;3.63643e-13
4.4695e-05;6.02621e-12;-1.55405e-11;-2.58858e-12;-2.03455e-11;9.05702e-12;2.7417e-13
4.4765e-05;5.98183e-12;-1.32015e-11;-2.55617e-12;-1.99277e-11;8.38212e-12;1.86629e-13
4.4835e-05;5.91375e-12;-1.07728e-11;-2.50145e-12;-1.93367e-11;7.64085e-12;1.01617e-13
4.4905e-05;5.82787e-12;-8.27042e-12;-2.42415e-12;-1.85786e-11;6.83932e-12;1.96894e-14
4.4975e-05;5.73025e-12;-5.71122e-12;-2.32414e-12;-1.76609e-11;5.98408e-12;-5.86473e-14
4.5045e-05;5.62692e-12;-3.11247e-12;-2.20146e-12;-1.65923e-11;5.08207e-12;-1.32958e-13
4.5115e-05;5.52369e-12;-4.91863e-13;-2.05641e-12;-1.53829e-11;4.14058e-12;-2.02883e-13
4.5185e-05;5.42603e-12;2.13271e-12;-1.88956e-12;-1.40439e-11;3.16715e-12;-2.68136e-13
4.5255e-05;5.33899e-12;4.74329e-12;-1.70176e-12;-1.25875e-11;2.16955e-12;-3.2848e-13
4.5325e-05;5.26724e-12;7.32197e-12;-1.49406e-12;-1.10268e-11;1.15569e-12;-3.83722e-13
4.5395e-05;5.21497e-12;9.85102e-12;-1.26776e-12;-9.37589e-12;1.33567e-13;-4.33726e-13
4.5465e-05;5.18581e-12;1.23131e-11;-1.02432e-12;-7.64949e-12;-8.88826e-13;-4.78421e-13
4.5535e-05;5.18268e-12;1.46911e-11;-7.65447e-13;-5.86293e-12;-1.90354e-12;-5.17806e-13
4.5605e-05;5.20767e-12;1.69689e-11;-4.9307e-13;-4.03198e-12;-2.90276e-12;-5.51932e-13
4.5675e-05;5.26211e-12;1.91307e-11;-2.09343e-13;-2.17268e-12;-3.87885e-12;-5.80886e-13
4.5745e-05;5.34655e-12;2.1162e-11;8.34087e-14;-3.01244e-13;-4.82441e-12;-6.04778e-13
4.5815e-05;5.46084e-12;2.30489e-11;3.82753e-13;1.5661e-12;-5.73234e-12;-6.23755e-13
4.5885e-05;5.60407e-12;2.47789e-11;6.86181e-13;3.41324e-12;-6.59592e-12;-6.38013e-13
4.5955e-05;5.77448e-12;2.63405e-11;9.91108e-13;5.2243e-12;-7.40883e-12;-6.47796e-13
4.6025e-05;5.96944e-12;2.77234e-11;1.29485e-12;6.98385e-12;-8.16523e-12;-6.53375e-13
4.6095e-05;6.18545e-12;2.89188e-11;1.59459e-12;8.67699e-12;-8.85975e-12;-6.55031e-13
4.6165e-05;6.41821e-12;2.99193e-11;1.88747e-12;1.02895e-11;-9.48757e-12;-6.53041e-13
4.6235e-05;6.6627e-12;3.07186e-11;2.17059e-12;1.18079e-11;-1.00444e-11;-6.47693e-13
4.6305e-05;6.91327e-12;3.13123e-11;2.44117e-12;1.32196e-11;-1.05266e-11;-6.39292e-13
4.6375e-05;7.16377e-12;3.16971e-11;2.69653e-12;1.4513e-11;-1.09311e-11;-6.28161e-13
4.6445e-05;7.40755e-12;3.18714e-11;2.93414e-12;1.56774e-11;-1.12555e-11;-6.14613e-13
4.6515e-05;7.63758e-12;3.1835e-11;3.15158e-12;1.67036e-11;-1.14981e-11;-5.98938e-13
4.6585e-05;7.84646e-12;3.15894e-11;3.34654e-12;1.75833e-11;-1.16576e-11;-5.81401e-13
4.6655e-05;8.02651e-12;3.11375e-11;3.51682e-12;1.83096e-11;-1.17336e-11;-5.62254e-13
4.6725e-05;8.1699e-12;3.04836e-11;3.66043e-12;1.88771e-11;-1.17263e-11;-5.41752e-13
4.6795e-05;8.26885e-12;2.96333e-11;3.77557e-12;1.92816e-11;-1.16365e-11;-5.20144e-13
4.6865e-05;8.31581e-12;2.85936e-11;3.86068e-12;1.95203e-11;-1.14655e-11;-4.97657e-13
4.6935e-05;8.30355e-12;2.73727e-11;3.91443e-12;1.95919e-11;-1.12155e-11;-4.74473e-13
4.7005e-05;8.22528e-12;2.59802e-11;3.93574e-12;1.94967e-11;-1.08891e-11;-4.50738e-13
4.7075e-05;8.07469e-12;2.44266e-11;3.92383e-12;1.92364e-11;-1.04893e-11;-4.26578e-13
4.7145e-05;7.84612e-12;2.27235e-11;3.87828e-12;1.88138e-11;-1.00198e-11;-4.0211e-13
4.7215e-05;7.53477e-12;2.08836e-11;3.79909e-12;1.82336e-11;-9.48485e-12;-3.77434e-13
4.7285e-05;7.13684e-12;1.89202e-11;3.68658e-12;1.75013e-11;-8.88899e-12;-3.52612e-13
4.7355e-05;6.64964e-12;1.68474e-11;3.54137e-12;1.6624e-11;-8.23723e-12;-3.27656e-13
4.7425e-05;6.07153e-12;1.46801e-11;3.36431e-12;1.561e-11;-7.53488e-12;-3.02537e-13
4.7495e-05;5.40187e-12;1.24333e-11;3.15653e-12;1.44687e-11;-6.78755e-12;-2.77213e-13
4.7565e-05;4.64108e-12;1.01229e-11;2.91944e-12;1.32102e-11;-6.00111e-12;-2.51636e-13
4.7635e-05;3.7908e-12;7.7647e-12;2.65481e-12;1.1846e-11;-5.1816e-12;-2.25753e-13
4.7705e-05;2.85404e-12;5.37481e-12;2.36472e-12;1.0388e-11;-4.33525e-12;-1.9948e-13
4.7775e-05;1.83526e-12;2.9694e-12;2.05155e-12;8.84887e-12;-3.46835e-12;-1.72705e-13
4.7845e-05;7.4032e-13;5.64543e-13;1.71784e-12;7.24202e-12;-2.58725e-12;-1.45302e-13
4.7915e-05;-4.23726e-13;-1.82384e-12;1.36634e-12;5.58118e-12;-1.69826e-12;-1.17163e-13
4.7985e-05;-1.64869e-12;-4.18008e-12;9.99956e-13;3.88043e-12;-8.07663e-13;-8.82156e-14
4.8055e-05;-2.92532e-12;-6.48889e-12;6.21792e-13;2.1541e-12;7.83751e-14;-5.84046e-14
4.8125e-05;-4.24324e-12;-8.73544e-12;2.35105e-13;4.16585e-13;9.53798e-13;-2.76774e-14
4.8195e-05;-5.59102e-12;-1.09055e-11;-1.56747e-13;-1.31772e-12;1.81274e-12;4.02237e-15
4.8265e-05;-6.95627e-12;-1.29856e-11;-5.5036e-13;-3.03458e-12;2.64955e-12;3.67328e-14
4.8335e-05;-8.32583e-12;-1.4963e-11;-9.42298e-13;-4.71997e-12;3.45886e-12;7.04452e-14
4.8405e-05;-9.68597e-12;-1.68255e-11;-1.3291e-12;-6.36025e-12;4.23559e-12;1.05095e-13
4.8475e-05;-1.10226e-11;-1.8562e-11;-1.70728e-12;-7.94226e-12;4.97497e-12;1.4058e-13
4.8545e-05;-1.23212e-11;-2.01621e-11;-2.07336e-12;-9.4534e-12;5.67255e-12;1.76789e-13
4.8615e-05;-1.35671e-11;-2.16164e-11;-2.4239e-12;-1.08818e-11;6.3243e-12;2.13603e-13
4.8685e-05;-1.47454e-11;-2.29166e-11;-2.75561e-12;-1.22162e-11;6.92657e-12;2.50875e-13
4.8755e-05;-1.58415e-11;-2.40555e-11;-3.06533e-12;-1.34464e-11;7.47616e-12;2.88399e-13
4.8825e-05;-1.68412e-11;-2.50267e-11;-3.3501e-12;-1.45631e-11;7.97031e-12;3.25914e-13
4.8895e-05;-1.77309e-11;-2.58252e-11;-3.6072e-12;-1.55577e-11;8.4067e-12;3.6313e-13
4.8965e-05;-1.84978e-11;-2.64469e-11;-3.83418e-12;-1.64231e-11;8.78347e-12;3.99759e-13
4.9035e-05;-1.91303e-11;-2.68887e-11;-4.02892e-12;-1.7153e-11;9.09921e-12;4.35523e-13
4.9105e-05;-1.96175e-11;-2.71491e-11;-4.18959e-12;-1.77425e-11;9.35302e-12;4.70132e-13
4.9175e-05;-1.99496e-11;-2.72273e-11;-4.3147e-12;-1.81875e-11;9.54447e-12;5.03255e-13
4.9245e-05;-2.01184e-11;-2.7124e-11;-4.40303e-12;-1.84856e-11;9.67357e-12;5.34526e-13
4.9315e-05;-2.01172e-11;-2.68409e-11;-4.45365e-12;-1.86353e-11;9.74082e-12;5.63577e-13
4.9385e-05;-1.99409e-11;-2.63808e-11;-4.46602e-12;-1.86363e-11;9.7471e-12;5.90073e-13
4.9455e-05;-1.95864e-11;-2.57476e-11;-4.43995e-12;-1.84897e-11;9.69376e-12;6.13721e-13
4.9525e-05;-1.90523e-11;-2.49464e-11;-4.37569e-12;-1.81978e-11;9.58254e-12;6.34239e-13
4.9595e-05;-1.8339e-11;-2.39834e-11;-4.27384e-12;-1.77639e-11;9.41558e-12;6.51333e-13
4.9665e-05;-1.74487e-11;-2.28659e-11;-4.13534e-12;-1.71927e-11;9.19538e-12;6.64707e-13
4.9735e-05;-1.63857e-11;-2.1602e-11;-3.96139e-12;-1.64899e-11;8.92474e-12;6.74095e-13
4.9805e-05;-1.51563e-11;-2.02009e-11;-3.75353e-12;-1.56623e-11;8.60677e-12;6.79296e-13
4.9875e-05;-1.37689e-11;-1.86727e-11;-3.51362e-12;-1.47176e-11;8.24482e-12;6.80172e-13
4.9945e-05;-1.22335e-11;-1.7028e-11;-3.24391e-12;-1.36648e-11;7.8425e-12;6.76618e-13
5.0015e-05;-1.05618e-11;-1.52786e-11;-2.94691e-12;-1.25134e-11;7.40362e-12;6.68535e-13
5.0085e-05;-8.76687e-12;-1.34369e-11;-2.62532e-12;-1.1274e-11;6.93214e-12;6.55831e-13
5.0155e-05;-6.86335e-12;-1.15159e-11;-2.28201e-12;-9.95776e-12;6.43212e-12;6.38452e-13
5.0225e-05;-4.86742e-12;-9.52916e-12;-1.91999e-12;-8.57645e-12;5.90771e-12;6.16407e-13
5.0295e-05;-2.79673e-12;-7.4908e-12;-1.54247e-12;-7.14235e-12;5.36309e-12;5.89756e-13
5.0365e-05;-6.70131e-13;-5.41522e-12;-1.15296e-12;-5.66814e-12;4.80243e-12;5.58581e-13
5.0435e-05;1.49275e-12;-3.31714e-12;-7.55165e-13;-4.16676e-12;4.22989e-12;5.22955e-13
5.0505e-05;3.67174e-12;-1.21152e-12;-3.5294e-13;-2.65127e-12;3.64956e-12;4.82953e-13
5.0575e-05;5.84624e-12;8.8655e-13;4.99186e-14;-1.13469e-12;3.06539e-12;4.38681e-13
5.0645e-05;7.9953e-12;2.96202e-12;4.49758e-13;3.70121e-13;2.48119e-12;3.90297e-13
5.0715e-05;1.00977e-11;4.99995e-12;8.4308e-13;1.85053e-12;1.90058e-12;3.38012e-13
5.0785e-05;1.21321e-11;6.98564e-12;1.22647e-12;3.29428e-12;1.32701e-12;2.82059e-13
5.0855e-05;1.40776e-11;8.90476e-12;1.59653e-12;4.68962e-12;7.63701e-13;2.22683e-13
5.0925e-05;1.5914e-11;1.07434e-11;1.94993e-12;6.0254e-12;2.13635e-13;1.6015e-13
5.0995e-05;1.76221e-11;1.24884e-11;2.2835e-12;7.2912e-12;-3.20459e-13;9.47722e-14
5.1065e-05;1.91838e-11;1.41269e-11;2.59437e-12;8.47739e-12;-8.36126e-13;2.69213e-14
5.1135e-05;2.05821e-11;1.56472e-11;2.87998e-12;9.57522e-12;-1.33118e-12;-4.29828e-14
5.1205e-05;2.18012e-11;1.70382e-11;3.13806e-12;1.05769e-11;-1.80371e-12;-1.14496e-13
5.1275e-05;2.28267e-11;1.829e-11;3.36654e-12;1.14755e-11;-2.25206e-12;-1.87164e-13
5.1345e-05;2.36461e-11;1.93937e-11;3.56351e-12;1.22653e-11;-2.67488e-12;-2.60515e-13
5.1415e-05;2.42492e-11;2.03415e-11;3.72729e-12;1.29416e-11;-3.07105e-12;-3.34041e-13
5.1485e-05;2.46282e-11;2.11269e-11;3.85659e-12;1.35008e-11;-3.43976e-12;-4.07201e-13
5.1555e-05;2.47774e-11;2.17444e-11;3.95058e-12;1.39406e-11;-3.78044e-12;-4.7943e-13
5.1625e-05;2.46934e-11;2.21899e-11;4.00887e-12;1.42596e-11;-4.0928e-12;-5.50161e-13
5.1695e-05;2.43751e-11;2.24606e-11;4.03141e-12;1.44577e-11;-4.37676e-12;-6.18828e-13
5.1765e-05;2.38234e-11;2.25553e-11;4.01838e-12;1.45358e-11;-4.63248e-12;-6.84859e-13
5.1835e-05;2.30418e-11;2.24739e-11;3.97015e-12;1.4496e-11;-4.86034e-12;-7.47669e-13
5.1905e-05;2.20365e-11;2.22181e-11;3.88734e-12;1.43414e-11;-5.06091e-12;-8.06665e-13
5.1975e-05;2.08161e-11;2.17904e-11;3.77094e-12;1.4076e-11;-5.23495e-12;-8.61265e-13
5.2045e-05;1.93915e-11;2.11951e-11;3.62237e-12;1.3705e-11;-5.38338e-12;-9.1091e-13
5.2115e-05;1.77756e-11;2.04376e-11;3.44345e-12;1.32343e-11;-5.50727e-12;-9.55067e-13
5.2185e-05;1.59835e-11;1.95247e-11;3.23632e-12;1.26706e-11;-5.6078e-12;-9.93222e-13
5.2255e-05;1.40321e-11;1.84645e-11;3.00332e-12;1.20213e-11;-5.68623e-12;-1.02488e-12
5.2325e-05;1.19404e-11;1.72663e-11;2.74703e-12;1.12945e-11;-5.74391e-12;-1.0496e-12
5.2395e-05;9.72929e-12;1.59403e-11;2.47017e-12;1.04989e-11;-5.78219e-12;-1.06697e-12
5.2465e-05;7.42112e-12;1.44979e-11;2.17569e-12;9.64337e-12;-5.80247e-12;-1.07666e-12
5.2535e-05;5.03948e-12;1.29514e-11;1.86663e-12;8.73742e-12;-5.80616e-12;-1.07838e-12
5.2605e-05;2.6088e-12;1.13137e-11;1.54613e-12;7.79063e-12;-5.79463e-12;-1.0719e-12
5.2675e-05;1.54111e-13;9.59879e-12;1.21729e-12;6.81274e-12;-5.76925e-12;-1.05702e-12
5.2745e-05;-2.29907e-12;7.82112e-12;8.83248e-13;5.81352e-12;-5.73131e-12;-1.03361e-12
5.2815e-05;-4.72495e-12;5.99559e-12;5.47114e-13;4.80269e-12;-5.68202e-12;-1.00165e-12
5.2885e-05;-7.09769e-12;4.13746e-12;2.12046e-13;3.78982e-12;-5.62253e-12;-9.61182e-13
5.2955e-05;-9.39172e-12;2.26224e-12;-1.18804e-13;2.78425e-12;-5.55389e-12;-9.12326e-13
5.3025e-05;-1.15821e-11;3.85549e-13;-4.42335e-13;1.79497e-12;-5.47705e-12;-8.55269e-13
5.3095e-05;-1.36451e-11;-1.47697e-12;-7.55555e-13;8.30586e-13;-5.39281e-12;-7.9027e-13
5.3165e-05;-1.55581e-11;-3.30979e-12;-1.05562e-12;-1.00794e-13;-5.30183e-12;-7.17687e-13
5.3235e-05;-1.73003e-11;-5.09768e-12;-1.33986e-12;-9.91588e-13;-5.20456e-12;-6.37984e-13
5.3305e-05;-1.88526e-11;-6.82581e-12;-1.60584e-12;-1.8348e-12;-5.10134e-12;-5.5171e-13
5.3375e-05;-2.01979e-11;-8.47987e-12;-1.85136e-12;-2.62408e-12;-4.9923e-12;-4.59473e-13
5.3445e-05;-2.1321e-11;-1.00462e-11;-2.07453e-12;-3.35379e-12;-4.87745e-12;-3.61914e-13
5.3515e-05;-2.2209e-11;-1.15117e-11;-2.27373e-12;-4.01906e-12;-4.75658e-12;-2.59715e-13
5.3585e-05;-2.28518e-11;-1.28643e-11;-2.44755e-12;-4.61583e-12;-4.62931e-12;-1.53617e-13
5.3655e-05;-2.32418e-11;-1.40928e-11;-2.59478e-12;-5.14086e-12;-4.49507e-12;-4.44272e-14
5.3725e-05;-2.33743e-11;-1.51871e-11;-2.71442e-12;-5.59177e-12;-4.35312e-12;6.70009e-14
5.3795e-05;-2.32474e-11;-1.61383e-11;-2.80584e-12;-5.96701e-12;-4.20259e-12;1.79803e-13
5.3865e-05;-2.28619e-11;-1.69388e-11;-2.86879e-12;-6.26589e-12;-4.0425e-12;2.93122e-13
5.3935e-05;-2.22216e-11;-1.75821e-11;-2.90345e-12;-6.48859e-12;-3.87175e-12;4.06099e-13
5.4005e-05;-2.13332e-11;-1.80631e-11;-2.91029e-12;-6.63614e-12;-3.68913e-12;5.17844e-13
5.4075e-05;-2.02062e-11;-1.83781e-11;-2.89001e-12;-6.71038e-12;-3.49336e-12;6.27432e-13
5.4145e-05;-1.88533e-11;-1.85248e-11;-2.84348e-12;-6.71394e-12;-3.28315e-12;7.33917e-13
5.4215e-05;-1.72894e-11;-1.85023e-11;-2.77175e-12;-6.65016e-12;-3.05722e-12;8.36371e-13
5.4285e-05;-1.55322e-11;-1.83115e-11;-2.67617e-12;-6.52305e-12;-2.81431e-12;9.33912e-13
5.4355e-05;-1.36014e-11;-1.79544e-11;-2.55833e-12;-6.33724e-12;-2.55325e-12;1.0257e-12
5.4425e-05;-1.1519e-11;-1.74346e-11;-2.42004e-12;-6.09791e-12;-2.27292e-12;1.1109e-12
5.4495e-05;-9.3086e-12;-1.67571e-11;-2.2632e-12;-5.81071e-12;-1.97233e-12;1.18871e-12
5.4565e-05;-6.99563e-12;-1.59282e-11;-2.0898e-12;-5.4817e-12;-1.65063e-12;1.25835e-12
5.4635e-05;-4.60666e-12;-1.49556e-11;-1.90191e-12;-5.11723e-12;-1.30716e-12;1.31911e-12
5.4705e-05;-2.16932e-12;-1.38484e-11;-1.70177e-12;-4.7239e-12;-9.41506e-13;1.37036e-12
5.4775e-05;2.87986e-13;-1.2617e-11;-1.49177e-12;-4.30845e-12;-5.53483e-13;1.41159e-12
5.4845e-05;2.73631e-12;-1.12725e-11;-1.27438e-12;-3.87772e-12;-1.43183e-13;1.44238e-12
5.4915e-05;5.14659e-12;-9.82716e-12;-1.0521e-12;-3.43856e-12;2.89022e-13;1.46233e-12
5.4985e-05;7.49014e-12;-8.29409e-12;-8.27362e-13;-2.99775e-12;7.42452e-13;1.47112e-12
5.5055e-05;9.73899e-12;-6.68714e-12;-6.02562e-13;-2.56195e-12;1.21609e-12;1.46851e-12
5.5125e-05;1.18661e-11;-5.02096e-12;-3.80017e-13;-2.13753e-12;1.7086e-12;1.45438e-12
5.5195e-05;1.38458e-11;-3.31079e-12;-1.6193e-13;-1.7306e-12;2.21826e-12;1.42874e-12
5.5265e-05;1.56533e-11;-1.57226e-12;4.96704e-14;-1.34685e-12;2.74303e-12;1.39168e-12
5.5335e-05;1.72659e-11;1.7889e-13;2.5294e-13;-9.91579e-13;3.28052e-12;1.34336e-12
5.5405e-05;1.86631e-11;1.9269e-12;4.46167e-13;-6.69595e-13;3.82802e-12;1.28404e-12
5.5475e-05;1.98268e-11;3.65609e-12;6.27709e-13;-3.8518e-13;4.38247e-12;1.21403e-12
5.5545e-05;2.0742e-11;5.35092e-12;7.95988e-13;-1.42036e-13;4.94051e-12;1.13378e-12
5.5615e-05;2.13962e-11;6.99603e-12;9.49584e-13;5.67617e-14;5.49845e-12;1.04383e-12
5.5685e-05;2.17798e-11;8.57645e-12;1.08734e-12;2.08794e-13;6.05236e-12;9.44822e-13
5.5755e-05;2.18863e-11;1.00779e-11;1.20841e-12;3.12326e-13;6.59804e-12;8.37447e-13
5.5825e-05;2.17122e-11;1.14868e-11;1.3122e-12;3.66327e-13;7.1311e-12;7.22447e-13
5.5895e-05;2.12575e-11;1.27907e-11;1.39825e-12;3.70489e-13;7.647e-12;6.00625e-13
5.5965e-05;2.05261e-11;1.39777e-11;1.46622e-12;3.25228e-13;8.14104e-12;4.7286e-13
5.6035e-05;1.95249e-11;1.50372e-11;1.51593e-12;2.31689e-13;8.60844e-12;3.40109e-13
5.6105e-05;1.82641e-11;1.59592e-11;1.54745e-12;9.17197e-14;9.04437e-12;2.03394e-13
5.6175e-05;1.6757e-11;1.67351e-11;1.56116e-12;-9.21601e-14;9.44401e-12;6.37726e-14
5.6245e-05;1.50193e-11;1.73577e-11;1.55772e-12;-3.16793e-13;9.80256e-12;-7.76679e-14
5.6315e-05;1.307e-11;1.78209e-11;1.5379e-12;-5.78419e-13;1.01154e-11;-2.19819e-13
5.6385e-05;1.09308e-11;1.81203e-11;1.50259e-12;-8.72717e-13;1.03779e-11;-3.61551e-13
5.6455e-05;8.62598e-12;1.82527e-11;1.45279e-12;-1.19484e-12;1.05859e-11;-5.01719e-13
5.6525e-05;6.18229e-12;1.82161e-11;1.38969e-12;-1.53947e-12;1.07352e-11;-6.3918e-13
5.6595e-05;3.62806e-12;1.80099e-11;1.31467e-12;-1.9009e-12;1.08221e-11;-7.72812e-13
5.6665e-05;9.93092e-13;1.76351e-11;1.22927e-12;-2.27307e-12;1.08434e-11;-9.01526e-13
5.6735e-05;-1.6916e-12;1.70941e-11;1.13509e-12;-2.64968e-12;1.07959e-11;-1.02427e-12
5.6805e-05;-4.39403e-12;1.63908e-11;1.0337e-12;-3.02422e-12;1.06773e-11;-1.14005e-12
5.6875e-05;-7.08147e-12;1.55305e-11;9.26659e-13;-3.39007e-12;1.04855e-11;-1.24794e-12
5.6945e-05;-9.7209e-12;1.45196e-11;8.1553e-13;-3.74057e-12;1.02192e-11;-1.34705e-12
5.7015e-05;-1.22795e-11;1.3366e-11;7.01873e-13;-4.06909e-12;9.8776e-12;-1.43657e-12
5.7085e-05;-1.47252e-11;1.20788e-11;5.87228e-13;-4.36911e-12;9.46038e-12;-1.51577e-12
5.7155e-05;-1.70269e-11;1.06684e-11;4.73085e-13;-4.63432e-12;8.96803e-12;-1.58396e-12
5.7225e-05;-1.91551e-11;9.14631e-12;3.60872e-13;-4.85868e-12;8.40166e-12;-1.64055e-12
5.7295e-05;-2.10818e-11;7.52518e-12;2.51971e-13;-5.03648e-12;7.76308e-12;-1.68503e-12
5.7365e-05;-2.27809e-11;5.81853e-12;1.47697e-13;-5.16244e-12;7.05482e-12;-1.717e-12
5.7435e-05;-2.42287e-11;4.04062e-12;4.92474e-14;-5.23178e-12;6.28007e-12;-1.73616e-12
5.7505e-05;-2.54041e-11;2.20645e-12;-4.23551e-14;-5.24028e-12;5.44271e-12;-1.74226e-12
5.7575e-05;-2.62888e-11;3.31635e-13;-1.26273e-13;-5.18437e-12;4.54729e-12;-1.73517e-12
5.7645e-05;-2.6868e-11;-1.56764e-12;-2.01798e-13;-5.06114e-12;3.59902e-12;-1.71488e-12
5.7715e-05;-2.713e-11;-3.4748e-12;-2.68289e-13;-4.86841e-12;2.60375e-12;-1.6815e-12
5.7785e-05;-2.70668e-11;-5.37303e-12;-3.25167e-13;-4.60477e-12;1.5679e-12;-1.63526e-12
5.7855e-05;-2.66736e-11;-7.24541e-12;-3.71988e-13;-4.26959e-12;4.9844e-13;-1.57652e-12
5.7925e-05;-2.59497e-11;-9.07504e-12;-4.08555e-13;-3.86307e-12;-5.97215e-13;-1.50566e-12
5.7995e-05;-2.48977e-11;-1.08452e-11;-4.34947e-13;-3.38629e-12;-1.7112e-12;-1.42315e-12
5.8065e-05;-2.35242e-11;-1.25394e-11;-4.51463e-13;-2.84114e-12;-2.83528e-12;-1.32957e-12
5.8135e-05;-2.18398e-11;-1.41418e-11;-4.58501e-13;-2.2304e-12;-3.9609e-12;-1.2256e-12
5.8205e-05;-1.98586e-11;-1.56371e-11;-4.56475e-13;-1.55768e-12;-5.07931e-12;-1.11198e-12
5.8275e-05;-1.75983e-11;-1.70106e-11;-4.45815e-13;-8.2739e-13;-6.18164e-12;-9.89543e-13
5.8345e-05;-1.50797e-11;-1.82489e-11;-4.27041e-13;-4.47937e-14;-7.25898e-12;-8.59109e-13
5.8415e-05;-1.23269e-11;-1.93391e-11;-4.00831e-13;7.84091e-13;-8.30247e-12;-7.21544e-13
5.8485e-05;-9.36693e-12;-2.02697e-11;-3.68035e-13;1.65251e-12;-9.30336e-12;-5.77777e-13
5.8555e-05;-6.22993e-12;-2.10304e-11;-3.29639e-13;2.55306e-12;-1.02531e-11;-4.28824e-13
5.8625e-05;-2.94842e-12;-2.16123e-11;-2.86704e-13;3.47772e-12;-1.11435e-11;-2.75765e-13
5.8695e-05;4.43052e-13;-2.20078e-11;-2.40323e-13;4.41796e-12;-1.19667e-11;-1.19707e-13
5.8765e-05;3.9083e-12;-2.22111e-11;-1.91593e-13;5.36479e-12;-1.27154e-11;3.82505e-14
5.8835e-05;7.40978e-12;-2.2218e-11;-1.41608e-13;6.30884e-12;-1.33827e-11;1.97004e-13
5.8905e-05;1.09088e-11;-2.20262e-11;-9.14603e-14;7.24046e-12;-1.39626e-11;3.55416e-13
5.8975e-05;1.43658e-11;-2.16349e-11;-4.22566e-14;8.14985e-12;-1.44494e-11;5.123e-13
5.9045e-05;1.77411e-11;-2.10453e-11;4.86954e-15;9.02711e-12;-1.48383e-11;6.66437e-13
5.9115e-05;2.09954e-11;-2.02605e-11;4.87933e-14;9.8624e-12;-1.51256e-11;8.16633e-13
5.9185e-05;2.40902e-11;-1.9285e-11;8.84843e-14;1.0646e-11;-1.53081e-11;9.61746e-13
5.9255e-05;2.69884e-11;-1.81253e-11;1.23106e-13;1.13684e-11;-1.53835e-11;1.10068e-12
5.9325e-05;2.96545e-11;-1.67897e-11;1.52047e-13;1.20204e-11;-1.53505e-11;1.23238e-12
5.9395e-05;3.20543e-11;-1.5288e-11;1.74846e-13;1.25933e-11;-1.52087e-11;1.35577e-12
5.9465e-05;3.41561e-11;-1.36319e-11;1.9105e-13;1.3079e-11;-1.49585e-11;1.4698e-12
5.9535e-05;3.59308e-11;-1.18343e-11;2.00122e-13;1.34699e-11;-1.46015e-11;1.5735e-12
5.9605e-05;3.73532e-11;-9.90977e-12;2.01502e-13;1.37594e-11;-1.41399e-11;1.66599e-12
5.9675e-05;3.84013e-11;-7.87415e-12;1.94792e-13;1.39414e-11;-1.35768e-11;1.74652e-12
5.9745e-05;3.90574e-11;-5.74447e-12;1.79918e-13;1.4011e-11;-1.29165e-11;1.81441e-12
5.9815e-05;3.93075e-11;-3.53886e-12;1.57147e-13;1.39642e-11;-1.21636e-11;1.86904e-12
5.9885e-05;3.91414e-11;-1.27627e-12;1.2693e-13;1.37979e-11;-1.13238e-11;1.90985e-12
5.9955e-05;3.85536e-11;1.02368e-12;8.96893e-14;1.35102e-11;-1.04035e-11;1.93638e-12
6.0025e-05;3.75432e-11;3.34093e-12;4.57434e-14;1.31006e-11;-9.40973e-12;1.94831e-12
6.0095e-05;3.61141e-11;5.65502e-12;-4.58268e-15;1.25694e-11;-8.34994e-12;1.94543e-12
6.0165e-05;3.42753e-11;7.94527e-12;-6.07504e-14;1.19183e-11;-7.23227e-12;1.92767e-12
6.0235e-05;3.204e-11;1.01909e-11;-1.2189e-13;1.11502e-11;-6.06525e-12;1.89504e-12
6.0305e-05;2.94256e-11;1.23714e-11;-1.86873e-13;1.02693e-11;-4.85778e-12;1.84763e-12
6.0375e-05;2.64535e-11;1.44667e-11;-2.54516e-13;9.28076e-12;-3.61906e-12;1.78562e-12
6.0445e-05;2.31495e-11;1.64571e-11;-3.23739e-13;8.19121e-12;-2.3585e-12;1.70935e-12
6.0515e-05;1.95435e-11;1.83239e-11;-3.93544e-13;7.00824e-12;-1.08565e-12;1.6193e-12
6.0585e-05;1.56696e-11;2.00495e-11;-4.62852e-13;5.74058e-12;1.89921e-13;1.5161e-12
6.0655e-05;1.15653e-11;2.1617e-11;-5.30347e-13;4.39792e-12;1.45863e-12;1.40048e-12
6.0725e-05;7.2709e-12;2.30111e-11;-5.94484e-13;2.99091e-12;2.71103e-12;1.27325e-12
6.0795e-05;2.82916e-12;2.42177e-11;-6.53677e-13;1.53102e-12;3.93784e-12;1.13532e-12
6.0865e-05;-1.71555e-12;2.52247e-11;-7.06532e-13;3.04968e-14;5.13007e-12;9.87679e-13
6.0935e-05;-6.31725e-12;2.60213e-11;-7.51963e-13;-1.49777e-12;6.27907e-12;8.31473e-13
6.1005e-05;-1.09286e-11;2.6599e-11;-7.89127e-13;-3.04036e-12;7.37662e-12;6.67941e-13
6.1075e-05;-1.55011e-11;2.69508e-11;-8.17265e-13;-4.5835e-12;8.41495e-12;4.98399e-13
6.1145e-05;-1.99862e-11;2.70719e-11;-8.35575e-13;-6.11314e-12;9.38685e-12;3.24205e-13
6.1215e-05;-2.43356e-11;2.69594e-11;-8.43228e-13;-7.61515e-12;1.02857e-11;1.46733e-13
6.1285e-05;-2.85024e-11;2.66126e-11;-8.39476e-13;-9.07537e-12;1.11056e-11;-3.26137e-14
6.1355e-05;-3.24414e-11;2.6033e-11;-8.23768e-13;-1.04798e-11;1.18413e-11;-2.12393e-13
6.1425e-05;-3.61094e-11;2.52241e-11;-7.95796e-13;-1.18148e-11;1.24883e-11;-3.91123e-13
6.1495e-05;-3.94651e-11;2.41916e-11;-7.55469e-13;-1.3067e-11;1.3043e-11;-5.67311e-13
6.1565e-05;-4.24697e-11;2.2943e-11;-7.0286e-13;-1.42239e-11;1.35023e-11;-7.39486e-13
6.1635e-05;-4.50878e-11;2.14879e-11;-6.38186e-13;-1.52736e-11;1.38644e-11;-9.06225e-13
6.1705e-05;-4.72876e-11;1.98376e-11;-5.61811e-13;-1.62051e-11;1.41279e-11;-1.06616e-12
6.1775e-05;-4.90422e-11;1.80051e-11;-4.74278e-13;-1.70082e-11;1.42925e-11;-1.21795e-12
6.1845e-05;-5.03292e-11;1.60055e-11;-3.76313e-13;-1.76742e-11;1.43587e-11;-1.36031e-12
6.1915e-05;-5.11305e-11;1.38551e-11;-2.68828e-13;-1.81951e-11;1.43275e-11;-1.49196e-12
6.1985e-05;-5.14327e-11;1.15718e-11;-1.52907e-13;-1.85646e-11;1.42011e-11;-1.61175e-12
6.2055e-05;-5.12272e-11;9.17455e-12;-2.97862e-14;-1.87776e-11;1.39821e-11;-1.7186e-12
6.2125e-05;-5.05101e-11;6.68349e-12;9.91847e-14;-1.88306e-11;1.3674e-11;-1.81162e-12
6.2195e-05;-4.92838e-11;4.11961e-12;2.32569e-13;-1.87216e-11;1.32809e-11;-1.89e-12
6.2265e-05;-4.75558e-11;1.50473e-12;3.68852e-13;-1.84499e-11;1.28076e-11;-1.95308e-12
6.2335e-05;-4.53395e-11;-1.13874e-12;5.06418e-13;-1.80166e-11;1.22593e-11;-2.00028e-12
6.2405e-05;-4.2653e-11;-3.78808e-12;6.43523e-13;-1.74242e-11;1.16418e-11;-2.03113e-12
6.2475e-05;-3.95191e-11;-6.42054e-12;7.78299e-13;-1.66768e-11;1.09613e-11;-2.04532e-12
6.2545e-05;-3.59653e-11;-9.01345e-12;9.08823e-13;-1.57802e-11;1.02244e-11;-2.04269e-12
6.2615e-05;-3.20234e-11;-1.15444e-11;1.03321e-12;-1.47415e-11;9.43781e-12;-2.02326e-12
6.2685e-05;-2.77298e-11;-1.39916e-11;1.14967e-12;-1.35694e-11;8.60879e-12;-1.98721e-12
6.2755e-05;-2.3125e-11;-1.63335e-11;1.25655e-12;-1.22737e-11;7.74453e-12;-1.93482e-12
6.2825e-05;-1.82528e-11;-1.85498e-11;1.35229e-12;-1.08657e-11;6.85236e-12;-1.8665e-12
6.2895e-05;-1.31601e-11;-2.0621e-11;1.43544e-12;-9.35763e-12;5.93961e-12;-1.78279e-12
6.2965e-05;-7.89566e-12;-2.25289e-11;1.50464e-12;-7.763e-12;5.01355e-12;-1.68439e-12
6.3035e-05;-2.51052e-12;-2.42568e-11;1.55869e-12;-6.09617e-12;4.08131e-12;-1.57218e-12
6.3105e-05;2.94284e-12;-2.57895e-11;1.5965e-12;-4.37225e-12;3.14985e-12;-1.44717e-12
6.3175e-05;8.4106e-12;-2.71133e-11;1.61714e-12;-2.60696e-12;2.22584e-12;-1.31051e-12
6.3245e-05;1.38383e-11;-2.82164e-11;1.61979e-12;-8.16494e-13;1.31561e-12;-1.16337e-12
6.3315e-05;1.91715e-11;-2.90889e-11;1.60381e-12;9.82627e-13;4.25129e-13;-1.007e-12
6.3385e-05;2.43569e-11;-2.97229e-11;1.56886e-12;2.77368e-12;-4.40101e-13;-8.42745e-13
6.3455e-05;2.93425e-11;-3.01126e-11;1.51493e-12;4.53992e-12;-1.27503e-12;-6.72054e-13
6.3525e-05;3.40782e-11;-3.02542e-11;1.44231e-12;6.26479e-12;-2.07509e-12;-4.96475e-13
6.3595e-05;3.8516e-11;-3.01462e-11;1.35148e-12;7.93206e-12;-2.83625e-12;-3.17606e-13
6.3665e-05;4.26106e-11;-2.97894e-11;1.24305e-12;9.52603e-12;-3.55503e-12;-1.37024e-13
6.3735e-05;4.63195e-11;-2.91866e-11;1.1177e-12;1.10316e-11;-4.22853e-12;4.374e-14
6.3805e-05;4.96045e-11;-2.83427e-11;9.76319e-13;1.24345e-11;-4.85442e-12;2.23176e-13
6.3875e-05;5.24313e-11;-2.72647e-11;8.20046e-13;1.37212e-11;-5.43093e-12;3.99762e-13
6.3945e-05;5.47702e-11;-2.59618e-11;6.50315e-13;1.48794e-11;-5.95687e-12;5.71947e-13
6.4015e-05;5.65963e-11;-2.44451e-11;4.68767e-13;1.5898e-11;-6.43155e-12;7.38193e-13
6.4085e-05;5.78897e-11;-2.27274e-11;2.77147e-13;1.67672e-11;-6.85479e-12;8.97038e-13
6.4155e-05;5.86356e-11;-2.08234e-11;7.72671e-14;1.74785e-11;-7.2269e-12;1.04714e-12
6.4225e-05;5.88244e-11;-1.87491e-11;-1.28942e-13;1.80251e-11;-7.54869e-12;1.18729e-12
6.4295e-05;5.84525e-11;-1.65221e-11;-3.39355e-13;1.84018e-11;-7.82137e-12;1.31634e-12
6.4365e-05;5.7522e-11;-1.4161e-11;-5.51629e-13;1.86047e-11;-8.04657e-12;1.43322e-12
6.4435e-05;5.60404e-11;-1.16856e-11;-7.63277e-13;1.8632e-11;-8.22622e-12;1.5369e-12
6.4505e-05;5.40207e-11;-9.1166e-12;-9.71792e-13;1.84832e-11;-8.36253e-12;1.62652e-12
6.4575e-05;5.14811e-11;-6.47529e-12;-1.17476e-12;1.81599e-11;-8.45795e-12;1.70137e-12
6.4645e-05;4.84449e-11;-3.78363e-12;-1.3699e-12;1.7665e-11;-8.51511e-12;1.76094e-12
6.4715e-05;4.49404e-11;-1.06389e-12;-1.55501e-12;1.70034e-11;-8.53682e-12;1.80489e-12
6.4785e-05;4.1001e-11;1.66155e-12;-1.72795e-12;1.61814e-11;-8.52597e-12;1.833e-12
6.4855e-05;3.66641e-11;4.3703e-12;-1.88658e-12;1.52069e-11;-8.48544e-12;1.84513e-12
6.4925e-05;3.19714e-11;7.0402e-12;-2.0288e-12;1.40893e-11;-8.41801e-12;1.84127e-12
6.4995e-05;2.69678e-11;9.64946e-12;-2.15263e-12;1.28393e-11;-8.32635e-12;1.82159e-12
6.5065e-05;2.1701e-11;1.21769e-11;-2.2563e-12;1.1469e-11;-8.21302e-12;1.78642e-12
6.5135e-05;1.62217e-11;1.4602e-11;-2.33833e-12;9.99159e-12;-8.08042e-12;1.7363e-12
6.5205e-05;1.05823e-11;1.69054e-11;-2.39751e-12;8.4213e-12;-7.93075e-12;1.6719e-12
6.5275e-05;4.83721e-12;1.90689e-11;-2.4329e-12;6.77329e-12;-7.76596e-12;1.59397e-12
6.5345e-05;-9.58394e-13;2.10755e-11;-2.44371e-12;5.06339e-12;-7.58765e-12;1.50337e-12
6.5415e-05;-6.74898e-12;2.29096e-11;-2.42927e-12;3.30805e-12;-7.39712e-12;1.40102e-12
6.5485e-05;-1.24794e-11;2.45573e-11;-2.38908e-12;1.52414e-12;-7.19537e-12;1.28799e-12
6.5555e-05;-1.80955e-11;2.60063e-11;-2.32292e-12;-2.71201e-13;-6.98315e-12;1.16547e-12
6.5625e-05;-2.35441e-11;2.72458e-11;-2.23097e-12;-2.06071e-12;-6.76098e-12;1.03478e-12
6.5695e-05;-2.87737e-11;2.82671e-11;-2.11378e-12;-3.82722e-12;-6.5291e-12;8.97265e-13
6.5765e-05;-3.37347e-11;2.90633e-11;-1.97224e-12;-5.55385e-12;-6.28746e-12;7.54272e-13
6.5835e-05;-3.83805e-11;2.96297e-11;-1.80738e-12;-7.22417e-12;-6.03572e-12;6.07126e-13
6.5905e-05;-4.26675e-11;2.99633e-11;-1.6204e-12;-8.8223e-12;-5.77335e-12;4.57156e-13
6.5975e-05;-4.65562e-11;3.0063e-11;-1.41264e-12;-1.03331e-11;-5.49968e-12;3.05731e-13
6.6045e-05;-5.00112e-11;2.99297e-11;-1.18575e-12;-1.17422e-11;-5.2139e-12;1.54265e-13
6.6115e-05;-5.30013e-11;2.95662e-11;-9.41813e-13;-1.30364e-11;-4.91512e-12;4.16729e-15
6.6185e-05;-5.54995e-11;2.89771e-11;-6.83262e-13;-1.42035e-11;-4.6023e-12;-1.43221e-13
6.6255e-05;-5.7484e-11;2.81689e-11;-4.12759e-13;-1.52326e-11;-4.27436e-12;-2.86666e-13
6.6325e-05;-5.89376e-11;2.71498e-11;-1.33018e-13;-1.61142e-11;-3.93016e-12;-4.25023e-13
6.6395e-05;-5.98489e-11;2.59298e-11;1.53276e-13;-1.684e-11;-3.56865e-12;-5.57188e-13
6.6465e-05;-6.0212e-11;2.45203e-11;4.43422e-13;-1.74035e-11;-3.18891e-12;-6.82065e-13
6.6535e-05;-6.00263e-11;2.29341e-11;7.3459e-13;-1.77993e-11;-2.79017e-12;-7.9859e-13
6.6605e-05;-5.92968e-11;2.11855e-11;1.02376e-12;-1.80239e-11;-2.37184e-12;-9.05798e-13
6.6675e-05;-5.80331e-11;1.92898e-11;1.30779e-12;-1.80753e-11;-1.93351e-12;-1.00288e-12
6.6745e-05;-5.62502e-11;1.72636e-11;1.58353e-12;-1.79532e-11;-1.47497e-12;-1.0892e-12
6.6815e-05;-5.3968e-11;1.51242e-11;1.84798e-12;-1.76587e-11;-9.96243e-13;-1.16425e-12
6.6885e-05;-5.12113e-11;1.28895e-11;2.09833e-12;-1.71946e-11;-4.97696e-13;-1.2276e-12
6.6955e-05;-4.80094e-11;1.05782e-11;2.33197e-12;-1.65652e-11;1.99746e-14;-1.27887e-12
6.7025e-05;-4.43959e-11;8.20912e-12;2.54634e-12;-1.57764e-11;5.55716e-13;-1.3178e-12
6.7095e-05;-4.04081e-11;5.80122e-12;2.73896e-12;-1.48352e-11;1.10815e-12;-1.3443e-12
6.7165e-05;-3.60863e-11;3.37363e-12;2.90744e-12;-1.37506e-11;1.67563e-12;-1.35843e-12
6.7235e-05;-3.14736e-11;9.45183e-13;3.04957e-12;-1.25324e-11;2.25618e-12;-1.36042e-12
6.7305e-05;-2.66158e-11;-1.46567e-12;3.16344e-12;-1.11919e-11;2.84754e-12;-1.35056e-12
6.7375e-05;-2.15605e-11;-3.84103e-12;3.24748e-12;-9.74128e-12;3.44706e-12;-1.32924e-12
6.7445e-05;-1.6357e-11;-6.16363e-12;3.30051e-12;-8.19394e-12;4.05175e-12;-1.29687e-12
6.7515e-05;-1.10558e-11;-8.41691e-12;3.32167e-12;-6.56407e-12;4.65831e-12;-1.25397e-12
6.7585e-05;-5.70761e-12;-1.05852e-11;3.31038e-12;-4.86665e-12;5.2632e-12;-1.20117e-12
6.7655e-05;-3.63103e-13;-1.26537e-11;3.26632e-12;-3.11734e-12;5.86273e-12;-1.13921e-12
6.7725e-05;4.92801e-12;-1.4609e-11;3.18942e-12;-1.33226e-12;6.45296e-12;-1.06894e-12
6.7795e-05;1.01171e-11;-1.64388e-11;3.07995e-12;4.72175e-13;7.02976e-12;-9.91228e-13
6.7865e-05;1.51572e-11;-1.81318e-11;2.93856e-12;2.27939e-12;7.58879e-12;-9.06968e-13
6.7935e-05;2.00031e-11;-1.96782e-11;2.7663e-12;4.07278e-12;8.1255e-12;-8.17067e-13
6.8005e-05;2.4612e-11;-2.10695e-11;2.56457e-12;5.8358e-12;8.63531e-12;-7.22478e-13
6.8075e-05;2.89439e-11;-2.22985e-11;2.33505e-12;7.55217e-12;9.11369e-12;-6.2422e-13
6.8145e-05;3.29623e-11;-2.33596e-11;2.07961e-12;9.20599e-12;9.55614e-12;-5.23364e-13
6.8215e-05;3.66347e-11;-2.42486e-11;1.80038e-12;1.07819e-11;9.95825e-12;-4.21e-13
6.8285e-05;3.99323e-11;-2.49628e-11;1.49974e-12;1.22655e-11;1.03157e-11;-3.18186e-13
6.8355e-05;4.28305e-11;-2.55007e-11;1.18043e-12;1.36427e-11;1.0624e-11;-2.15915e-13
6.8425e-05;4.53086e-11;-2.58622e-11;8.45521e-13;1.4901e-11;1.08793e-11;-1.15123e-13
6.8495e-05;4.73503e-11;-2.60485e-11;4.98267e-13;1.60282e-11;1.10776e-11;-1.67188e-14
6.8565e-05;4.89436e-11;-2.60618e-11;1.42007e-13;1.70138e-11;1.12155e-11;7.83893e-14
6.8635e-05;5.00816e-11;-2.59058e-11;-2.19923e-13;1.78482e-11;1.12898e-11;1.69311e-13
6.8705e-05;5.07617e-11;-2.55854e-11;-5.84156e-13;1.85233e-11;1.12978e-11;2.55222e-13
6.8775e-05;5.09864e-11;-2.51061e-11;-9.47207e-13;1.90325e-11;1.1237e-11;3.35417e-13
6.8845e-05;5.0762e-11;-2.44746e-11;-1.30545e-12;1.93706e-11;1.11053e-11;4.0933e-13
6.8915e-05;5.00995e-11;-2.36981e-11;-1.65519e-12;1.95337e-11;1.09014e-11;4.76497e-13
6.8985e-05;4.90134e-11;-2.27845e-11;-1.99283e-12;1.95199e-11;1.06241e-11;5.3651e-13
6.9055e-05;4.75225e-11;-2.17424e-11;-2.31495e-12;1.93283e-11;1.02732e-11;5.88994e-13
6.9125e-05;4.56492e-11;-2.05809e-11;-2.61837e-12;1.89601e-11;9.84885e-12;6.33639e-13
6.9195e-05;4.34194e-11;-1.93093e-11;-2.90006e-12;1.84178e-11;9.35186e-12;6.7025e-13
6.9265e-05;4.08622e-11;-1.79377e-11;-3.15709e-12;1.77058e-11;8.78349e-12;6.98785e-13
6.9335e-05;3.80091e-11;-1.64758e-11;-3.38671e-12;1.68298e-11;8.14559e-12;7.19317e-13
6.9405e-05;3.48936e-11;-1.49338e-11;-3.58645e-12;1.57971e-11;7.44069e-12;7.31983e-13
6.9475e-05;3.15511e-11;-1.33219e-11;-3.75425e-12;1.46162e-11;6.67194e-12;7.3693e-13
6.9545e-05;2.80184e-11;-1.16501e-11;-3.8884e-12;1.32971e-11;5.84314e-12;7.34332e-13
6.9615e-05;2.43334e-11;-9.92873e-12;-3.98749e-12;1.18512e-11;4.95861e-12;7.24438e-13
6.9685e-05;2.0535e-11;-8.16773e-12;-4.05024e-12;1.0291e-11;4.02317e-12;7.07629e-13
6.9755e-05;1.66623e-11;-6.37706e-12;-4.07559e-12;8.63017e-12;3.04211e-12;6.84408e-13
6.9825e-05;1.27541e-11;-4.56638e-12;-4.06287e-12;6.88308e-12;2.02124e-12;6.55344e-13
6.9895e-05;8.84869e-12;-2.74504e-12;-4.01188e-12;5.06498e-12;9.66855e-13;6.21013e-13
6.9965e-05;4.98296e-12;-9.21994e-13;-3.92296e-12;3.19183e-12;-1.14253e-13;5.81982e-13
7.0035e-05;1.19264e-12;8.94061e-13;-3.79685e-12;1.28019e-12;-1.21491e-12;5.38845e-13
7.0105e-05;-2.48813e-12;2.69468e-12;-3.63455e-12;-6.5291e-13;-2.32767e-12;4.92266e-13
7.0175e-05;-6.02706e-12;4.47159e-12;-3.43727e-12;-2.59013e-12;-3.44485e-12;4.42987e-13
7.0245e-05;-9.39414e-12;6.21678e-12;-3.20652e-12;-4.51405e-12;-4.55859e-12;3.91784e-13
7.0315e-05;-1.2562e-11;7.92257e-12;-2.9443e-12;-6.40733e-12;-5.66088e-12;3.39403e-13
7.0385e-05;-1.55062e-11;9.58169e-12;-2.65306e-12;-8.25283e-12;-6.74353e-12;2.86537e-13
7.0455e-05;-1.82054e-11;1.11872e-11;-2.33562e-12;-1.00337e-11;-7.79829e-12;2.33832e-13
7.0525e-05;-2.06411e-11;1.27326e-11;-1.99495e-12;-1.17334e-11;-8.81695e-12;1.81928e-13
7.0595e-05;-2.27984e-11;1.42113e-11;-1.634e-12;-1.33361e-11;-9.79147e-12;1.31477e-13
7.0665e-05;-2.46655e-11;1.5617e-11;-1.2558e-12;-1.48268e-11;-1.0714e-11;8.31201e-14
7.0735e-05;-2.62341e-11;1.69437e-11;-8.636e-13;-1.61914e-11;-1.15771e-11;3.74516e-14
7.0805e-05;-2.74996e-11;1.81854e-11;-4.60979e-13;-1.74167e-11;-1.23735e-11;-5.01107e-15
7.0875e-05;-2.84607e-11;1.93367e-11;-5.18286e-14;-1.84909e-11;-1.30961e-11;-4.38278e-14
7.0945e-05;-2.91196e-11;2.03924e-11;3.59864e-13;-1.94032e-11;-1.37384e-11;-7.86156e-14
7.1015e-05;-2.94816e-11;2.13474e-11;7.7024e-13;-2.01444e-11;-1.42945e-11;-1.09031e-13
7.1085e-05;-2.95553e-11;2.21967e-11;1.17566e-12;-2.07065e-11;-1.47588e-11;-1.34771e-13
7.1155e-05;-2.93519e-11;2.29356e-11;1.57265e-12;-2.10833e-11;-1.51268e-11;-1.55586e-13
7.1225e-05;-2.88857e-11;2.35598e-11;1.9577e-12;-2.12702e-11;-1.53942e-11;-1.71303e-13
7.1295e-05;-2.81735e-11;2.40653e-11;2.32725e-12;-2.1264e-11;-1.55577e-11;-1.81832e-13
7.1365e-05;-2.72342e-11;2.44484e-11;2.67767e-12;-2.10636e-11;-1.56145e-11;-1.87173e-13
7.1435e-05;-2.60889e-11;2.47059e-11;3.00551e-12;-2.06692e-11;-1.55626e-11;-1.87408e-13
7.1505e-05;-2.47604e-11;2.48349e-11;3.30766e-12;-2.0083e-11;-1.54009e-11;-1.8268e-13
7.1575e-05;-2.32729e-11;2.48328e-11;3.58139e-12;-1.93089e-11;-1.51291e-11;-1.73189e-13
7.1645e-05;-2.16514e-11;2.46972e-11;3.82431e-12;-1.83525e-11;-1.4748e-11;-1.59176e-13
7.1715e-05;-1.99218e-11;2.44266e-11;4.03424e-12;-1.72212e-11;-1.42591e-11;-1.40942e-13
7.1785e-05;-1.81103e-11;2.40199e-11;4.20919e-12;-1.59242e-11;-1.36647e-11;-1.18865e-13
7.1855e-05;-1.62433e-11;2.34767e-11;4.34736e-12;-1.4472e-11;-1.29679e-11;-9.34138e-14
7.1925e-05;-1.43467e-11;2.2797e-11;4.44736e-12;-1.28769e-11;-1.21727e-11;-6.51332e-14
7.1995e-05;-1.2446e-11;2.19817e-11;4.50826e-12;-1.11526e-11;-1.1284e-11;-3.46036e-14
7.2065e-05;-1.05656e-11;2.10323e-11;4.52962e-12;-9.31415e-12;-1.03075e-11;-2.41115e-15
7.2135e-05;-8.72869e-12;1.99509e-11;4.51137e-12;-7.37792e-12;-9.24986e-12;3.08543e-14
7.2205e-05;-6.95718e-12;1.87408e-11;4.45373e-12;-5.36125e-12;-8.11808e-12;6.4571e-14
7.2275e-05;-5.27133e-12;1.74056e-11;4.35711e-12;-3.28243e-12;-6.91993e-12;9.80613e-14
7.2345e-05;-3.68961e-12;1.59502e-11;4.22223e-12;-1.16052e-12;-5.66377e-12;1.30605e-13
7.2415e-05;-2.22831e-12;1.438e-11;4.05016e-12;9.84833e-13;-4.35857e-12;1.61495e-13
7.2485e-05;-9.01317e-13;1.27015e-11;3.84239e-12;3.13358e-12;-3.01384e-12;1.90088e-13
7.2555e-05;2.80002e-13;1.09219e-11;3.60083e-12;5.26546e-12;-1.63949e-12;2.15828e-13
7.2625e-05;1.30671e-12;9.04934e-12;3.32771e-12;7.36022e-12;-2.45695e-13;2.3821e-13
7.2695e-05;2.17225e-12;7.09273e-12;3.02551e-12;9.3978e-12;1.1572e-12;2.56737e-13
7.2765e-05;2.8725e-12;5.0619e-12;2.69689e-12;1.13585e-11;2.55876e-12;2.70917e-13
7.2835e-05;3.40594e-12;2.96744e-12;2.34474e-12;1.32232e-11;3.94842e-12;2.80304e-13
7.2905e-05;3.77376e-12;8.20658e-13;1.97213e-12;1.49736e-11;5.31558e-12;2.84558e-13
7.2975e-05;3.97985e-12;-1.36644e-12;1.58234e-12;1.65921e-11;6.64974e-12;2.83464e-13
7.3045e-05;4.03057e-12;-3.58121e-12;1.17881e-12;1.80624e-11;7.94062e-12;2.769e-13
7.3115e-05;3.93443e-12;-5.81036e-12;7.65135e-13;1.93694e-11;9.17831e-12;2.64789e-13
7.3185e-05;3.70183e-12;-8.04012e-12;3.4499e-13;2.04994e-11;1.03534e-11;2.47078e-13
7.3255e-05;3.34499e-12;-1.02563e-11;-7.79044e-14;2.14404e-11;1.14568e-11;2.23769e-13
7.3325e-05;2.87794e-12;-1.24443e-11;-4.99847e-13;2.21821e-11;1.24802e-11;1.94972e-13
7.3395e-05;2.31643e-12;-1.45894e-11;-9.17193e-13;2.27157e-11;1.34157e-11;1.6093e-13
7.3465e-05;1.67763e-12;-1.66768e-11;-1.32637e-12;2.30346e-11;1.4256e-11;1.21991e-13
7.3535e-05;9.79773e-13;-1.86915e-11;-1.72385e-12;2.31343e-11;1.49947e-11;7.85558e-14
7.3605e-05;2.41605e-13;-2.06187e-11;-2.10621e-12;2.3012e-11;1.56263e-11;3.10507e-14
7.3675e-05;-5.17883e-13;-2.24436e-11;-2.4701e-12;2.26676e-11;1.61461e-11;-2.00635e-14
7.3745e-05;-1.27962e-12;-2.4152e-11;-2.81242e-12;2.21026e-11;1.65502e-11;-7.42584e-14
7.3815e-05;-2.02453e-12;-2.573e-11;-3.13029e-12;2.1321e-11;1.68357e-11;-1.30923e-13
7.3885e-05;-2.73362e-12;-2.71645e-11;-3.4212e-12;2.03288e-11;1.70003e-11;-1.89387e-13
7.3955e-05;-3.38829e-12;-2.84432e-11;-3.68284e-12;1.91341e-11;1.70429e-11;-2.48962e-13
7.4025e-05;-3.97081e-12;-2.95543e-11;-3.91319e-12;1.77472e-11;1.69633e-11;-3.08966e-13
7.4095e-05;-4.46471e-12;-3.04871e-11;-4.11039e-12;1.61801e-11;1.67622e-11;-3.68719e-13
7.4165e-05;-4.85504e-12;-3.12317e-11;-4.27288e-12;1.44469e-11;1.64414e-11;-4.27524e-13
7.4235e-05;-5.12845e-12;-3.17796e-11;-4.39942e-12;1.25634e-11;1.60034e-11;-4.84653e-13
7.4305e-05;-5.27314e-12;-3.21234e-11;-4.48916e-12;1.05468e-11;1.54515e-11;-5.39368e-13
7.4375e-05;-5.27896e-12;-3.22574e-11;-4.5416e-12;8.41584e-12;1.479e-11;-5.90949e-13
7.4445e-05;-5.13761e-12;-3.21771e-11;-4.55651e-12;6.19038e-12;1.40239e-11;-6.38709e-13
7.4515e-05;-4.84307e-12;-3.18793e-11;-4.53395e-12;3.89153e-12;1.31591e-11;-6.81994e-13
7.4585e-05;-4.39176e-12;-3.13622e-11;-4.47426e-12;1.54119e-12;1.22022e-11;-7.2018e-13
7.4655e-05;-3.78265e-12;-3.06258e-11;-4.37811e-12;-8.38065e-13;1.11605e-11;-7.52669e-13
7.4725e-05;-3.01704e-12;-2.96715e-11;-4.24653e-12;-3.22329e-12;1.00419e-11;-7.78918e-13
7.4795e-05;-2.09842e-12;-2.85027e-11;-4.08092e-12;-5.59131e-12;8.85464e-12;-7.98456e-13
7.4865e-05;-1.03244e-12;-2.71243e-11;-3.88292e-12;-7.91889e-12;7.6077e-12;-8.10897e-13
7.4935e-05;1.73054e-13;-2.55428e-11;-3.65443e-12;-1.0183e-11;6.3104e-12;-8.15938e-13
7.5005e-05;1.50785e-12;-2.37661e-11;-3.39756e-12;-1.23608e-11;4.97245e-12;-8.13347e-13
7.5075e-05;2.95945e-12;-2.18035e-11;-3.1147e-12;-1.44304e-11;3.60388e-12;-8.02967e-13
7.5145e-05;4.51328e-12;-1.96662e-11;-2.80852e-12;-1.63705e-11;2.2149e-12;-7.84723e-13
7.5215e-05;6.15307e-12;-1.73669e-11;-2.48191e-12;-1.81612e-11;8.15829e-13;-7.58631e-13
7.5285e-05;7.8611e-12;-1.49197e-11;-2.1379e-12;-1.97836e-11;-5.82976e-13;-7.24786e-13
7.5355e-05;9.61841e-12;-1.23403e-11;-1.77958e-12;-2.12202e-11;-1.97116e-12;-6.83358e-13
7.5425e-05;1.14049e-11;-9.64517e-12;-1.41003e-12;-2.24554e-11;-3.33842e-12;-6.34572e-13
7.5495e-05;1.31992e-11;-6.85189e-12;-1.0324e-12;-2.34752e-11;-4.67462e-12;-5.78718e-13
7.5565e-05;1.49795e-11;-3.97908e-12;-6.49925e-13;-2.42677e-11;-5.96987e-12;-5.16154e-13
7.5635e-05;1.67232e-11;-1.04633e-12;-2.65935e-13;-2.48235e-11;-7.21463e-12;-4.47314e-13
7.5705e-05;1.84075e-11;1.92582e-12;1.1628e-13;-2.51351e-11;-8.39978e-12;-3.72696e-13
7.5775e-05;2.001e-11;4.91623e-12;4.93582e-13;-2.51976e-11;-9.51671e-12;-2.92858e-13
7.5845e-05;2.15087e-11;7.90333e-12;8.63053e-13;-2.50086e-11;-1.05573e-11;-2.08416e-13
7.5915e-05;2.28821e-11;1.08653e-11;1.22194e-12;-2.45679e-11;-1.1514e-11;-1.20043e-13
7.5985e-05;2.41096e-11;1.37802e-11;1.56757e-12;-2.38782e-11;-1.23799e-11;-2.84695e-14
7.6055e-05;2.51713e-11;1.66261e-11;1.89728e-12;-2.29448e-11;-1.3149e-11;6.55252e-14
7.6125e-05;2.60493e-11;1.93809e-11;2.20845e-12;-2.17752e-11;-1.3816e-11;1.61132e-13
7.6195e-05;2.67268e-11;2.20232e-11;2.49871e-12;-2.03798e-11;-1.43763e-11;2.57525e-13
7.6265e-05;2.71896e-11;2.45318e-11;2.76603e-12;-1.8771e-11;-1.48265e-11;3.53857e-13
7.6335e-05;2.74251e-11;2.68864e-11;3.00871e-12;-1.69635e-11;-1.51637e-11;4.4926e-13
7.6405e-05;2.74231e-11;2.90677e-11;3.22538e-12;-1.49741e-11;-1.53861e-11;5.42849e-13
7.6475e-05;2.71757e-11;3.10571e-11;3.41475e-12;-1.28218e-11;-1.54931e-11;6.33752e-13
7.6545e-05;2.66771e-11;3.28376e-11;3.57565e-12;-1.05273e-11;-1.54845e-11;7.21133e-13
7.6615e-05;2.59242e-11;3.43931e-11;3.7071e-12;-8.11297e-12;-1.53615e-11;8.0421e-13
7.6685e-05;2.4917e-11;3.57094e-11;3.8084e-12;-5.60249e-12;-1.5126e-11;8.82234e-13
7.6755e-05;2.36579e-11;3.67736e-11;3.8793e-12;-3.02068e-12;-1.47809e-11;9.5447e-13
7.6825e-05;2.21523e-11;3.75749e-11;3.91998e-12;-3.93276e-13;-1.43299e-11;1.0202e-12
7.6895e-05;2.04079e-11;3.81043e-11;3.93088e-12;2.25325e-12;-1.37774e-11;1.07874e-12
7.6965e-05;1.84352e-11;3.83548e-11;3.91263e-12;4.89194e-12;-1.31289e-11;1.12951e-12
7.7035e-05;1.62469e-11;3.83214e-11;3.86594e-12;7.4957e-12;-1.23903e-11;1.172e-12
7.7105e-05;1.38585e-11;3.80014e-11;3.79167e-12;1.00376e-11;-1.15684e-11;1.20578e-12
7.7175e-05;1.1288e-11;3.73944e-11;3.6909e-12;1.24912e-11;-1.06704e-11;1.23046e-12
7.7245e-05;8.55547e-12;3.65026e-11;3.565e-12;1.48307e-11;-9.70406e-12;1.24566e-12
7.7315e-05;5.68286e-12;3.53302e-11;3.41561e-12;1.70315e-11;-8.67782e-12;1.25106e-12
7.7385e-05;2.69372e-12;3.38837e-11;3.2445e-12;1.90699e-11;-7.60039e-12;1.24645e-12
7.7455e-05;-3.86988e-13;3.21722e-11;3.05349e-12;2.09239e-11;-6.48084e-12;1.23171e-12
7.7525e-05;-3.53299e-12;3.02066e-11;2.84441e-12;2.2573e-11;-5.32849e-12;1.20685e-12
7.7595e-05;-6.71685e-12;2.80006e-11;2.61912e-12;2.3999e-11;-4.15283e-12;1.17188e-12
7.7665e-05;-9.91026e-12;2.55697e-11;2.37957e-12;2.51858e-11;-2.96345e-12;1.12687e-12
7.7735e-05;-1.30844e-11;2.29316e-11;2.12785e-12;2.612e-11;-1.77e-12;1.07192e-12
7.7805e-05;-1.62104e-11;2.01057e-11;1.86614e-12;2.67904e-11;-5.82057e-13;1.00727e-12
7.7875e-05;-1.92594e-11;1.71133e-11;1.59668e-12;2.71884e-11;5.90927e-13;9.33251e-13
7.7945e-05;-2.22032e-11;1.39772e-11;1.32162e-12;2.73084e-11;1.73976e-12;8.50359e-13
7.8015e-05;-2.50142e-11;1.07216e-11;1.04306e-12;2.71476e-11;2.85556e-12;7.59154e-13
7.8085e-05;-2.76656e-11;7.37183e-12;7.63014e-13;2.67061e-11;3.92982e-12;6.60252e-13
7.8155e-05;-3.01315e-11;3.95455e-12;4.8346e-13;2.5987e-11;4.95444e-12;5.54333e-13
7.8225e-05;-3.23877e-11;4.96978e-13;2.06379e-13;2.49962e-11;5.92177e-12;4.42173e-13
7.8295e-05;-3.44113e-11;-2.97307e-12;-6.62513e-14;2.37425e-11;6.82475e-12;3.24664e-13
7.8365e-05;-3.61817e-11;-6.42752e-12;-3.32491e-13;2.22372e-11;7.65695e-12;2.02792e-13
7.8435e-05;-3.76804e-11;-9.83819e-12;-5.90499e-13;2.04945e-11;8.41264e-12;7.75966e-14
7.8505e-05;-3.88915e-11;-1.31771e-11;-8.38605e-13;1.85309e-11;9.08683e-12;-4.98733e-14
7.8575e-05;-3.98014e-11;-1.64165e-11;-1.07536e-12;1.63655e-11;9.67523e-12;-1.78568e-13
7.8645e-05;-4.03989e-11;-1.95295e-11;-1.29952e-12;1.40194e-11;1.01743e-11;-3.07424e-13
7.8715e-05;-4.06758e-11;-2.24899e-11;-1.51002e-12;1.15157e-11;1.05812e-11;-4.35346e-13
7.8785e-05;-4.06265e-11;-2.52728e-11;-1.70585e-12;8.87915e-12;1.0894e-11;-5.61219e-13
7.8855e-05;-4.02488e-11;-2.78545e-11;-1.88609e-12;6.13592e-12;1.11118e-11;-6.83929e-13
7.8925e-05;-3.95433e-11;-3.02132e-11;-2.0499e-12;3.31343e-12;1.12342e-11;-8.02391e-13
7.8995e-05;-3.85139e-11;-3.23289e-11;-2.19663e-12;4.40114e-13;1.12618e-11;-9.15561e-13
7.9065e-05;-3.71671e-11;-3.41834e-11;-2.32589e-12;-2.45491e-12;1.11962e-11;-1.02244e-12
7.9135e-05;-3.55124e-11;-3.57608e-11;-2.43751e-12;-5.34218e-12;1.10394e-11;-1.12205e-12
7.9205e-05;-3.35618e-11;-3.70475e-11;-2.53144e-12;-8.19222e-12;1.07945e-11;-1.21348e-12
7.9275e-05;-3.13301e-11;-3.80322e-11;-2.60771e-12;-1.09758e-11;1.04653e-11;-1.29584e-12
7.9345e-05;-2.8835e-11;-3.87066e-11;-2.66635e-12;-1.36644e-11;1.00565e-11;-1.36833e-12
7.9415e-05;-2.60965e-11;-3.90649e-11;-2.70755e-12;-1.62301e-11;9.5732e-12;-1.43022e-12
7.9485e-05;-2.31371e-11;-3.91041e-11;-2.73166e-12;-1.86462e-11;9.0214e-12;-1.48087e-12
7.9555e-05;-1.99815e-11;-3.88242e-11;-2.73923e-12;-2.08872e-11;8.40751e-12;-1.51973e-12
7.9625e-05;-1.66558e-11;-3.82274e-11;-2.73094e-12;-2.29297e-11;7.7385e-12;-1.5464e-12
7.9695e-05;-1.31878e-11;-3.73188e-11;-2.70747e-12;-2.47519e-11;7.02183e-12;-1.56055e-12
7.9765e-05;-9.60662e-12;-3.61064e-11;-2.66953e-12;-2.63342e-11;6.26534e-12;-1.56201e-12
7.9835e-05;-5.94235e-12;-3.46007e-11;-2.61781e-12;-2.76596e-11;5.47721e-12;-1.55067e-12
7.9905e-05;-2.22608e-12;-3.2815e-11;-2.55311e-12;-2.87131e-11;4.66584e-12;-1.52656e-12
7.9975e-05;1.51046e-12;-3.0765e-11;-2.4763e-12;-2.94828e-11;3.83974e-12;-1.48978e-12
8.0045e-05;5.23532e-12;-2.84689e-11;-2.38833e-12;-2.99593e-11;3.00744e-12;-1.44062e-12
8.0115e-05;8.9167e-12;-2.59465e-11;-2.29018e-12;-3.01363e-11;2.17746e-12;-1.37945e-12
8.0185e-05;1.25234e-11;-2.32201e-11;-2.18282e-12;-3.00105e-11;1.35817e-12;-1.30679e-12
8.0255e-05;1.60249e-11;-2.03133e-11;-2.06731e-12;-2.95814e-11;5.57767e-13;-1.22322e-12
8.0325e-05;1.93917e-11;-1.72517e-11;-1.94472e-12;-2.88517e-11;-2.15835e-13;-1.1294e-12
8.0395e-05;2.25956e-11;-1.40621e-11;-1.8161e-12;-2.78269e-11;-9.5512e-13;-1.02605e-12
8.0465e-05;2.56095e-11;-1.07727e-11;-1.68236e-12;-2.65157e-11;-1.65303e-12;-9.14003e-13
8.0535e-05;2.84081e-11;-7.41212e-12;-1.54427e-12;-2.49293e-11;-2.30303e-12;-7.94227e-13
8.0605e-05;3.09683e-11;-4.00978e-12;-1.40252e-12;-2.30821e-11;-2.89914e-12;-6.67755e-13
8.0675e-05;3.32695e-11;-5.95196e-13;-1.25778e-12;-2.0991e-11;-3.436e-12;-5.35648e-13
8.0745e-05;3.52936e-11;2.80199e-12;-1.11084e-12;-1.86751e-11;-3.90893e-12;-3.98961e-13
8.0815e-05;3.7025e-11;6.15228e-12;-9.62514e-13;-1.61562e-11;-4.31396e-12;-2.58756e-13
8.0885e-05;3.84506e-11;9.42657e-12;-8.13503e-13;-1.34581e-11;-4.64796e-12;-1.16149e-13
8.0955e-05;3.95601e-11;1.25965e-11;-6.64331e-13;-1.06063e-11;-4.90858e-12;2.76658e-14
8.1025e-05;4.03458e-11;1.56347e-11;-5.1535e-13;-7.62817e-12;-5.09433e-12;1.71441e-13
8.1095e-05;4.08033e-11;1.85153e-11;-3.66875e-13;-4.55248e-12;-5.20451e-12;3.13929e-13
8.1165e-05;4.09313e-11;2.1214e-11;-2.193e-13;-1.40902e-12;-5.23927e-12;4.53935e-13
8.1235e-05;4.07316e-11;2.37082e-11;-7.31179e-14;1.77164e-12;-5.19958e-12;5.90314e-13
8.1305e-05;4.02089e-11;2.59771e-11;7.11831e-14;4.95842e-12;-5.0873e-12;7.21941e-13
8.1375e-05;3.93707e-11;2.80022e-11;2.13241e-13;8.12005e-12;-4.90509e-12;8.47687e-13
8.1445e-05;3.82269e-11;2.97671e-11;3.52865e-13;1.12253e-11;-4.65642e-12;9.66438e-13
8.1515e-05;3.67902e-11;3.12578e-11;4.89958e-13;1.42435e-11;-4.34552e-12;1.07715e-12
8.1585e-05;3.50758e-11;3.24631e-11;6.24379e-13;1.71444e-11;-3.9773e-12;1.17891e-12
8.1655e-05;3.31013e-11;3.33744e-11;7.55847e-13;1.98991e-11;-3.55731e-12;1.27095e-12
8.1725e-05;3.08865e-11;3.39859e-11;8.83945e-13;2.24799e-11;-3.09176e-12;1.3526e-12
8.1795e-05;2.84532e-11;3.42945e-11;1.00822e-12;2.48607e-11;-2.58738e-12;1.42329e-12
8.1865e-05;2.58246e-11;3.42997e-11;1.12829e-12;2.70172e-11;-2.05137e-12;1.48249e-12
8.1935e-05;2.30255e-11;3.40038e-11;1.24394e-12;2.89272e-11;-1.49132e-12;1.52978e-12
8.2005e-05;2.00817e-11;3.3412e-11;1.35504e-12;3.05707e-11;-9.15076e-13;1.56482e-12
8.2075e-05;1.70201e-11;3.2532e-11;1.4615e-12;3.19305e-11;-3.30714e-13;1.58742e-12
8.2145e-05;1.38685e-11;3.13743e-11;1.56311e-12;3.29918e-11;2.53541e-13;1.59753e-12
8.2215e-05;1.06552e-11;2.99517e-11;1.65954e-12;3.37431e-11;8.29408e-13;1.59516e-12
8.2285e-05;7.40851e-12;2.82794e-11;1.75029e-12;3.41755e-11;1.38865e-12;1.58042e-12
8.2355e-05;4.15683e-12;2.63745e-11;1.83485e-12;3.42832e-11;1.92319e-12;1.55346e-12
8.2425e-05;9.27985e-13;2.42564e-11;1.91279e-12;3.40637e-11;2.4252e-12;1.51449e-12
8.2495e-05;-2.25088e-12;2.19458e-11;1.98377e-12;3.35177e-11;2.88721e-12;1.46387e-12
8.2565e-05;-5.35347e-12;1.94655e-11;2.04753e-12;3.26488e-11;3.30209e-12;1.40206e-12
8.2635e-05;-8.35459e-12;1.68393e-11;2.10374e-12;3.14642e-11;3.66323e-12;1.32965e-12
8.2705e-05;-1.12303e-11;1.40922e-11;2.15192e-12;2.99737e-11;3.96457e-12;1.24736e-12
8.2775e-05;-1.39581e-11;1.12503e-11;2.19153e-12;2.81906e-11;4.20069e-12;1.15592e-12
8.2845e-05;-1.65174e-11;8.33989e-12;2.22201e-12;2.61306e-11;4.36692e-12;1.0561e-12
8.2915e-05;-1.88893e-11;5.38799e-12;2.24298e-12;2.38124e-11;4.45933e-12;9.48704e-13
8.2985e-05;-2.10574e-11;2.42144e-12;2.25416e-12;2.12573e-11;4.47478e-12;8.34611e-13
8.3055e-05;-2.30071e-11;-5.33067e-13;2.25535e-12;1.84886e-11;4.41096e-12;7.14808e-13
8.3125e-05;-2.47266e-11;-3.44917e-12;2.24624e-12;1.55321e-11;4.26644e-12;5.90359e-13
8.3195e-05;-2.62062e-11;-6.30103e-12;2.22637e-12;1.24153e-11;4.04076e-12;4.62323e-13
8.3265e-05;-2.74385e-11;-9.06357e-12;2.19522e-12;9.1673e-12;3.73443e-12;3.31702e-13
8.3335e-05;-2.84187e-11;-1.17128e-11;2.15236e-12;5.81849e-12;3.34893e-12;1.9944e-13
8.3405e-05;-2.91444e-11;-1.4226e-11;2.09749e-12;2.40038e-12;2.88673e-12;6.64899e-14
8.3475e-05;-2.96155e-11;-1.6582e-11;2.03055e-12;-1.05484e-12;2.35122e-12;-6.61161e-14
8.3545e-05;-2.98343e-11;-1.87616e-11;1.9516e-12;-4.51454e-12;1.74673e-12;-1.97268e-13
8.3615e-05;-2.98053e-11;-2.07469e-11;1.86075e-12;-7.94598e-12;1.07858e-12;-3.25858e-13
8.3685e-05;-2.95354e-11;-2.25225e-11;1.75811e-12;-1.13167e-11;3.52978e-13;-4.50879e-13
8.3755e-05;-2.90336e-11;-2.40745e-11;1.64382e-12;-1.45946e-11;-4.22989e-13;-5.71454e-13
8.3825e-05;-2.83106e-11;-2.53916e-11;1.51807e-12;-1.77486e-11;-1.24149e-12;-6.86778e-13
8.3895e-05;-2.7379e-11;-2.64644e-11;1.38112e-12;-2.07488e-11;-2.09404e-12;-7.96026e-13
8.3965e-05;-2.62529e-11;-2.7286e-11;1.23339e-12;-2.35665e-11;-2.97155e-12;-8.98323e-13
8.4035e-05;-2.4948e-11;-2.7852e-11;1.07544e-12;-2.61749e-11;-3.86437e-12;-9.92805e-13
8.4105e-05;-2.34814e-11;-2.816e-11;9.08003e-13;-2.85491e-11;-4.76243e-12;-1.07873e-12
8.4175e-05;-2.18715e-11;-2.82103e-11;7.31877e-13;-3.06663e-11;-5.65532e-12;-1.15555e-12
8.4245e-05;-2.01373e-11;-2.80051e-11;5.47877e-13;-3.25062e-11;-6.53244e-12;-1.22285e-12
8.4315e-05;-1.82985e-11;-2.75491e-11;3.56794e-13;-3.4051e-11;-7.38316e-12;-1.28025e-12
8.4385e-05;-1.63751e-11;-2.68489e-11;1.59454e-13;-3.52858e-11;-8.19691e-12;-1.32734e-12
8.4455e-05;-1.4387e-11;-2.59134e-11;-4.31639e-14;-3.61983e-11;-8.96325e-12;-1.36372e-12
8.4525e-05;-1.23544e-11;-2.47536e-11;-2.49842e-13;-3.67797e-11;-9.67197e-12;-1.38908e-12
8.4595e-05;-1.02976e-11;-2.33823e-11;-4.59157e-13;-3.70238e-11;-1.03132e-11;-1.40331e-12
8.4665e-05;-8.23648e-12;-2.18142e-11;-6.69618e-13;-3.6928e-11;-1.08775e-11;-1.4065e-12
8.4735e-05;-6.19056e-12;-2.00653e-11;-8.79825e-13;-3.64925e-11;-1.13562e-11;-1.39882e-12
8.4805e-05;-4.17836e-12;-1.8153e-11;-1.08853e-12;-3.57211e-11;-1.17412e-11;-1.38045e-12
8.4875e-05;-2.21726e-12;-1.60959e-11;-1.29452e-12;-3.46206e-11;-1.20254e-11;-1.35155e-12
8.4945e-05;-3.23498e-13;-1.39136e-11;-1.49648e-12;-3.32009e-11;-1.22023e-11;-1.31235e-12
8.5015e-05;1.48779e-12;-1.1627e-11;-1.69284e-12;-3.1475e-11;-1.22665e-11;-1.2632e-12
8.5085e-05;3.20255e-12;-9.25792e-12;-1.88184e-12;-2.94587e-11;-1.22138e-11;-1.20465e-12
8.5155e-05;4.80799e-12;-6.82835e-12;-2.0617e-12;-2.71708e-11;-1.20411e-11;-1.13734e-12
8.5225e-05;6.29289e-12;-4.36057e-12;-2.23078e-12;-2.46323e-11;-1.17463e-11;-1.06193e-12
8.5295e-05;7.64784e-12;-1.87669e-12;-2.38767e-12;-2.1867e-11;-1.1329e-11;-9.79019e-13
8.5365e-05;8.8653e-12;6.01345e-13;-2.53113e-12;-1.89006e-11;-1.07897e-11;-8.89199e-13
8.5435e-05;9.93945e-12;3.0518e-12;-2.65996e-12;-1.57611e-11;-1.01303e-11;-7.9312e-13
8.5505e-05;1.08659e-11;5.45327e-12;-2.77289e-12;-1.24778e-11;-9.35396e-12;-6.91563e-13
8.5575e-05;1.16418e-11;7.78493e-12;-2.86861e-12;-9.08165e-12;-8.4652e-12;-5.85423e-13
8.5645e-05;1.22656e-11;1.00269e-11;-2.94591e-12;-5.60463e-12;-7.4697e-12;-4.75628e-13
8.5715e-05;1.27375e-11;1.21606e-11;-3.00376e-12;-2.07954e-12;-6.37438e-12;-3.63057e-13
8.5785e-05;1.30593e-11;1.41685e-11;-3.04141e-12;1.4603e-12;-5.1873e-12;-2.48529e-13
8.5855e-05;1.32351e-11;1.60348e-11;-3.05829e-12;4.98138e-12;-3.91757e-12;-1.32866e-13
8.5925e-05;1.327e-11;1.77444e-11;-3.05391e-12;8.45036e-12;-2.57528e-12;-1.69696e-14
8.5995e-05;1.31708e-11;1.92841e-11;-3.0278e-12;1.18344e-11;-1.17144e-12;9.81604e-14
8.6065e-05;1.2945e-11;2.06418e-11;-2.97955e-12;1.51014e-11;2.82199e-13;2.11485e-13
8.6135e-05;1.2601e-11;2.18074e-11;-2.90894e-12;1.82205e-11;1.77313e-12;3.22021e-13
8.6205e-05;1.21483e-11;2.27726e-11;-2.81602e-12;2.1162e-11;3.28827e-12;4.28895e-13
8.6275e-05;1.15974e-11;2.35311e-11;-2.70122e-12;2.38981e-11;4.814e-12;5.31315e-13
8.6345e-05;1.09599e-11;2.40783e-11;-2.56524e-12;2.64029e-11;6.33638e-12;6.28498e-13
8.6415e-05;1.0248e-11;2.44113e-11;-2.40892e-12;2.86526e-11;7.84126e-12;7.1962e-13
8.6485e-05;9.47447e-12;2.45289e-11;-2.23319e-12;3.06263e-11;9.3144e-12;8.03845e-13
8.6555e-05;8.65192e-12;2.44315e-11;-2.03894e-12;3.23053e-11;1.07416e-11;8.80397e-13
8.6625e-05;7.79304e-12;2.41215e-11;-1.82715e-12;3.3674e-11;1.2109e-11;9.48637e-13
8.6695e-05;6.91044e-12;2.36032e-11;-1.599e-12;3.472e-11;1.34027e-11;1.00805e-12
8.6765e-05;6.01679e-12;2.28824e-11;-1.35593e-12;3.54336e-11;1.46097e-11;1.05822e-12
8.6835e-05;5.12469e-12;2.1967e-11;-1.09964e-12;3.58087e-11;1.57172e-11;1.09872e-12
8.6905e-05;4.24639e-12;2.08658e-11;-8.32042e-13;3.58424e-11;1.67135e-11;1.12915e-12
8.6975e-05;3.39338e-12;1.95894e-11;-5.55124e-13;3.55351e-11;1.75877e-11;1.14917e-12
8.7045e-05;2.57619e-12;1.81495e-11;-2.7093e-13;3.48906e-11;1.833e-11;1.1586e-12
8.7115e-05;1.80437e-12;1.65592e-11;1.84604e-14;3.39159e-11;1.89315e-11;1.15739e-12
8.7185e-05;1.08663e-12;1.48326e-11;3.10904e-13;3.26215e-11;1.93847e-11;1.14565e-12
8.7255e-05;4.30952e-13;1.29851e-11;6.04165e-13;3.10206e-11;1.96832e-11;1.12356e-12
8.7325e-05;-1.55413e-13;1.10328e-11;8.95923e-13;2.91299e-11;1.98223e-11;1.09132e-12
8.7395e-05;-6.66182e-13;8.99235e-12;1.18381e-12;2.69687e-11;1.97984e-11;1.04919e-12
8.7465e-05;-1.0963e-12;6.88122e-12;1.46543e-12;2.45591e-11;1.96097e-11;9.97518e-13
8.7535e-05;-1.44206e-12;4.71718e-12;1.73844e-12;2.19256e-11;1.92557e-11;9.36796e-13
8.7605e-05;-1.70112e-12;2.5184e-12;2.00054e-12;1.90948e-11;1.87375e-11;8.6766e-13
8.7675e-05;-1.87235e-12;3.03247e-13;2.2495e-12;1.60954e-11;1.80577e-11;7.90834e-13
8.7745e-05;-1.95572e-12;-1.90994e-12;2.48318e-12;1.29576e-11;1.72204e-11;7.07073e-13
8.7815e-05;-1.95221e-12;-4.10298e-12;2.6995e-12;9.71291e-12;1.62312e-11;6.17135e-13
8.7885e-05;-1.86389e-12;-6.25797e-12;2.89646e-12;6.39406e-12;1.50973e-11;5.2181e-13
8.7955e-05;-1.69395e-12;-8.35737e-12;3.0721e-12;3.0343e-12;1.38271e-11;4.2198e-13
8.8025e-05;-1.4467e-12;-1.03842e-11;3.22462e-12;-3.32806e-13;1.24303e-11;3.18646e-13
8.8095e-05;-1.12752e-12;-1.2322e-11;3.3525e-12;-3.67379e-12;1.09181e-11;2.12899e-13
8.8165e-05;-7.42708e-13;-1.41553e-11;3.45451e-12;-6.95561e-12;9.30242e-12;1.05842e-13
8.8235e-05;-2.99295e-13;-1.58696e-11;3.52974e-12;-1.01459e-11;7.59652e-12;-1.47685e-15
8.8305e-05;1.9504e-13;-1.74515e-11;3.57744e-12;-1.32134e-11;5.81449e-12;-1.08068e-13
8.8375e-05;7.32056e-13;-1.88883e-11;3.5969e-12;-1.61283e-11;3.97121e-12;-2.1295e-13
8.8445e-05;1.30297e-12;-2.01686e-11;3.58745e-12;-1.88622e-11;2.08219e-12;-3.15092e-13
8.8515e-05;1.89851e-12;-2.12824e-11;3.54854e-12;-2.13891e-11;1.63409e-13;-4.13417e-13
8.8585e-05;2.50899e-12;-2.22208e-11;3.48001e-12;-2.36851e-11;-1.76884e-12;-5.06869e-13
8.8655e-05;3.12453e-12;-2.29768e-11;3.38215e-12;-2.57287e-11;-3.69808e-12;-5.94499e-13
8.8725e-05;3.73527e-12;-2.35446e-11;3.25568e-12;-2.75011e-11;-5.6078e-12;-6.75497e-13
8.8795e-05;4.33153e-12;-2.39203e-11;3.10155e-12;-2.89863e-11;-7.4816e-12;-7.49148e-13
8.8865e-05;4.90391e-12;-2.41009e-11;2.92081e-12;-3.01712e-11;-9.30336e-12;-8.14752e-13
8.8935e-05;5.4433e-12;-2.40853e-11;2.71459e-12;-3.1046e-11;-1.10574e-11;-8.71593e-13
8.9005e-05;5.94091e-12;-2.38737e-11;2.48423e-12;-3.16041e-11;-1.27287e-11;-9.18972e-13
8.9075e-05;6.38833e-12;-2.34682e-11;2.23143e-12;-3.18423e-11;-1.43029e-11;-9.56294e-13
8.9145e-05;6.77765e-12;-2.28723e-11;1.95827e-12;-3.17605e-11;-1.57664e-11;-9.83136e-13
8.9215e-05;7.10161e-12;-2.20913e-11;1.66712e-12;-3.13621e-11;-1.71069e-11;-9.9923e-13
8.9285e-05;7.35369e-12;-2.11318e-11;1.36044e-12;-3.06535e-11;-1.83128e-11;-1.0044e-12
8.9355e-05;7.52815e-12;-2.00014e-11;1.04066e-12;-2.96444e-11;-1.93738e-11;-9.98494e-13
8.9425e-05;7.62005e-12;-1.87093e-11;7.10244e-13;-2.83476e-11;-2.02809e-11;-9.8141e-13
8.9495e-05;7.62531e-12;-1.72658e-11;3.71771e-13;-2.67788e-11;-2.10266e-11;-9.53147e-13
8.9565e-05;7.54077e-12;-1.56827e-11;2.8067e-14;-2.49563e-11;-2.16046e-11;-9.13886e-13
8.9635e-05;7.36427e-12;-1.39728e-11;-3.17809e-13;-2.2901e-11;-2.20103e-11;-8.64009e-13
8.9705e-05;7.09468e-12;-1.21499e-11;-6.62662e-13;-2.06359e-11;-2.22405e-11;-8.04045e-13
8.9775e-05;6.73182e-12;-1.02288e-11;-1.0033e-12;-1.81861e-11;-2.22933e-11;-7.34593e-13
8.9845e-05;6.27645e-12;-8.22461e-12;-1.33663e-12;-1.55782e-11;-2.21687e-11;-6.56279e-13
8.9915e-05;5.73024e-12;-6.15313e-12;-1.65974e-12;-1.28405e-11;-2.18681e-11;-5.69779e-13
8.9985e-05;5.09583e-12;-4.03061e-12;-1.96983e-12;-1.0002e-11;-2.13946e-11;-4.75881e-13
9.0055e-05;4.3769e-12;-1.87368e-12;-2.26421e-12;-7.09284e-12;-2.07527e-11;-3.75523e-13
9.0125e-05;3.57808e-12;3.0076e-13;-2.54025e-12;-4.14322e-12;-1.99483e-11;-2.69779e-13
9.0195e-05;2.7049e-12;2.47569e-12;-2.79534e-12;-1.18356e-12;-1.89887e-11;-1.59797e-13
9.0265e-05;1.76363e-12;4.63414e-12;-3.02693e-12;1.75595e-12;-1.78826e-11;-4.67287e-14
9.0335e-05;7.61256e-13;6.75937e-12;-3.23264e-12;4.64568e-12;-1.66399e-11;6.82856e-14
9.0405e-05;-2.94496e-13;8.83493e-12;-3.41036e-12;7.45681e-12;-1.52717e-11;1.84088e-13
9.0475e-05;-1.39513e-12;1.08448e-11;-3.55836e-12;1.01617e-11;-1.379e-11;2.99458e-13
9.0545e-05;-2.53141e-12;1.27734e-11;-3.6752e-12;1.27341e-11;-1.22078e-11;4.13094e-13
9.0615e-05;-3.69358e-12;1.4606e-11;-3.75972e-12;1.51494e-11;-1.05389e-11;5.23659e-13
9.0685e-05;-4.87156e-12;1.63282e-11;-3.81093e-12;1.73852e-11;-8.79763e-12;6.29845e-13
9.0755e-05;-6.05512e-12;1.79269e-11;-3.82804e-12;1.94207e-11;-6.99875e-12;7.30433e-13
9.0825e-05;-7.23389e-12;1.93899e-11;-3.81057e-12;2.12379e-11;-5.1576e-12;8.24307e-13
9.0895e-05;-8.39738e-12;2.07059e-11;-3.75849e-12;2.2821e-11;-3.28969e-12;9.10419e-13
9.0965e-05;-9.53485e-12;2.1865e-11;-3.67223e-12;2.4157e-11;-1.41065e-12;9.87757e-13
9.1035e-05;-1.06355e-11;2.28587e-11;-3.55257e-12;2.52354e-11;4.64031e-13;1.05533e-12
9.1105e-05;-1.16884e-11;2.36795e-11;-3.40056e-12;2.60486e-11;2.31908e-12;1.11224e-12
9.1175e-05;-1.26831e-11;2.43213e-11;-3.21736e-12;2.6592e-11;4.13955e-12;1.15767e-12
9.1245e-05;-1.36094e-11;2.47795e-11;-3.00431e-12;2.68636e-11;5.91091e-12;1.19102e-12
9.1315e-05;-1.44579e-11;2.50505e-11;-2.76304e-12;2.68642e-11;7.61916e-12;1.21181e-12
9.1385e-05;-1.52193e-11;2.51328e-11;-2.49558e-12;2.65977e-11;9.251e-12;1.21968e-12
9.1455e-05;-1.58853e-11;2.5026e-11;-2.20436e-12;2.60705e-11;1.0794e-11;1.21434e-12
9.1525e-05;-1.64476e-11;2.47315e-11;-1.89215e-12;2.52914e-11;1.22367e-11;1.19558e-12
9.1595e-05;-1.68988e-11;2.4252e-11;-1.56191e-12;2.42719e-11;1.35686e-11;1.16328e-12
9.1665e-05;-1.72324e-11;2.35915e-11;-1.21668e-12;2.30258e-11;1.47804e-11;1.11757e-12
9.1735e-05;-1.74427e-11;2.27551e-11;-8.59569e-13;2.1569e-11;1.5864e-11;1.05874e-12
9.1805e-05;-1.75253e-11;2.17496e-11;-4.93721e-13;1.99192e-11;1.68122e-11;9.87283e-13
9.1875e-05;-1.74765e-11;2.0583e-11;-1.22394e-13;1.80959e-11;1.76194e-11;9.03785e-13
9.1945e-05;-1.72937e-11;1.92646e-11;2.51023e-13;1.61201e-11;1.82811e-11;8.08898e-13
9.2015e-05;-1.69752e-11;1.78049e-11;6.23012e-13;1.40138e-11;1.87943e-11;7.03365e-13
9.2085e-05;-1.65203e-11;1.62155e-11;9.89988e-13;1.18002e-11;1.91572e-11;5.88077e-13
9.2155e-05;-1.59295e-11;1.45088e-11;1.34841e-12;9.5031e-12;1.93692e-11;4.64105e-13
9.2225e-05;-1.52048e-11;1.26979e-11;1.69486e-12;7.14677e-12;1.94313e-11;3.32661e-13
9.2295e-05;-1.43495e-11;1.07969e-11;2.0261e-12;4.75572e-12;1.93452e-11;1.95024e-13
9.2365e-05;-1.33684e-11;8.82091e-12;2.33901e-12;2.35439e-12;1.91141e-11;5.24658e-14
9.2435e-05;-1.22672e-11;6.78526e-12;2.63053e-12;-3.30514e-14;1.87424e-11;-9.37419e-14
9.2505e-05;-1.10523e-11;4.70583e-12;2.89765e-12;-2.38297e-12;1.82355e-11;-2.4228e-13
9.2575e-05;-9.73124e-12;2.59868e-12;3.13757e-12;-4.6725e-12;1.75999e-11;-3.91731e-13
9.2645e-05;-8.31276e-12;4.79892e-13;3.3478e-12;-6.87975e-12;1.68431e-11;-5.40593e-13
9.2715e-05;-6.80667e-12;-1.63439e-12;3.52632e-12;-8.98404e-12;1.5973e-11;-6.87337e-13
9.2785e-05;-5.22398e-12;-3.72809e-12;3.67151e-12;-1.0966e-11;1.49987e-11;-8.30491e-13
9.2855e-05;-3.57656e-12;-5.78534e-12;3.78209e-12;-1.2808e-11;1.39296e-11;-9.6866e-13
9.2925e-05;-1.87686e-12;-7.79066e-12;3.85692e-12;-1.44938e-11;1.27761e-11;-1.1005e-12
9.2995e-05;-1.37808e-13;-9.7291e-12;3.89504e-12;-1.60093e-11;1.15488e-11;-1.22465e-12
9.3065e-05;1.62724e-12;-1.15864e-11;3.89579e-12;-1.73422e-11;1.02589e-11;-1.33977e-12
9.3135e-05;3.40445e-12;-1.3349e-11;3.85893e-12;-1.84824e-11;8.91732e-12;-1.4445e-12
9.3205e-05;5.17952e-12;-1.50043e-11;3.78471e-12;-1.94216e-11;7.53552e-12;-1.53764e-12
9.3275e-05;6.93795e-12;-1.65403e-11;3.67383e-12;-2.01542e-11;6.12484e-12;-1.61809e-12
9.3345e-05;8.66527e-12;-1.79466e-11;3.52732e-12;-2.06763e-11;4.69667e-12;-1.68494e-12
9.3415e-05;1.03474e-11;-1.92135e-11;3.3465e-12;-2.09867e-11;3.26234e-12;-1.7374e-12
9.3485e-05;1.19706e-11;-2.03329e-11;3.13301e-12;-2.10859e-11;1.83287e-12;-1.77473e-12
9.3555e-05;1.35217e-11;-2.12979e-11;2.8888e-12;-2.09769e-11;4.18905e-13;-1.79629e-12
9.3625e-05;1.49881e-11;-2.21028e-11;2.61613e-12;-2.06646e-11;-9.69388e-13;-1.80153e-12
9.3695e-05;1.63575e-11;-2.27432e-11;2.31753e-12;-2.0156e-11;-2.32229e-12;-1.7901e-12
9.3765e-05;1.76185e-11;-2.32161e-11;1.99574e-12;-1.94601e-11;-3.63054e-12;-1.76188e-12
9.3835e-05;1.87604e-11;-2.35199e-11;1.6537e-12;-1.85876e-11;-4.88541e-12;-1.71694e-12
9.3905e-05;1.97737e-11;-2.36544e-11;1.29459e-12;-1.75508e-11;-6.07885e-12;-1.65549e-12
9.3975e-05;2.06501e-11;-2.36209e-11;9.21882e-13;-1.63634e-11;-7.20354e-12;-1.57785e-12
9.4045e-05;2.13824e-11;-2.34218e-11;5.39221e-13;-1.50405e-11;-8.25298e-12;-1.4844e-12
9.4115e-05;2.19647e-11;-2.30609e-11;1.50335e-13;-1.35981e-11;-9.22146e-12;-1.3757e-12
9.4185e-05;2.23925e-11;-2.25432e-11;-2.41064e-13;-1.20535e-11;-1.0104e-11;-1.25249e-12
9.4255e-05;2.2662e-11;-2.18747e-11;-6.31258e-13;-1.04245e-11;-1.08964e-11;-1.11573e-12
9.4325e-05;2.27713e-11;-2.10627e-11;-1.01646e-12;-8.72944e-12;-1.1595e-11;-9.66554e-13
9.4395e-05;2.27194e-11;-2.01154e-11;-1.39279e-12;-6.98696e-12;-1.21973e-11;-8.06148e-13
9.4465e-05;2.25069e-11;-1.90423e-11;-1.75638e-12;-5.21573e-12;-1.27014e-11;-6.35728e-13
9.4535e-05;2.21357e-11;-1.78531e-11;-2.10356e-12;-3.43436e-12;-1.31061e-11;-4.56559e-13
9.4605e-05;2.16089e-11;-1.65588e-11;-2.43099e-12;-1.66121e-12;-1.34113e-11;-2.70025e-13
9.4675e-05;2.09306e-11;-1.51705e-11;-2.73565e-12;8.57295e-14;-1.36172e-11;-7.76749e-14
9.4745e-05;2.01061e-11;-1.37001e-11;-3.01473e-12;1.78916e-12;-1.37248e-11;1.18799e-13
9.4815e-05;1.91418e-11;-1.21599e-11;-3.26545e-12;3.43265e-12;-1.37357e-11;3.17646e-13
9.4885e-05;1.80451e-11;-1.05626e-11;-3.4851e-12;5.00084e-12;-1.36521e-11;5.17137e-13
9.4955e-05;1.68244e-11;-8.92132e-12;-3.67117e-12;6.47952e-12;-1.3477e-11;7.15586e-13
9.5025e-05;1.54891e-11;-7.24894e-12;-3.82155e-12;7.85571e-12;-1.32139e-11;9.11307e-13
9.5095e-05;1.40491e-11;-5.55836e-12;-3.93472e-12;9.11773e-12;-1.28666e-11;1.10256e-12
9.5165e-05;1.2515e-11;-3.86218e-12;-4.00963e-12;1.02553e-11;-1.24396e-11;1.28755e-12
9.5235e-05;1.08979e-11;-2.17266e-12;-4.04565e-12;1.12598e-11;-1.19375e-11;1.46448e-12
9.5305e-05;9.20921e-12;-5.01795e-13;-4.04236e-12;1.21241e-11;-1.13655e-11;1.63163e-12
9.5375e-05;7.46099e-12;1.1388e-12;-3.99962e-12;1.28429e-11;-1.0729e-11;1.78745e-12
9.5445e-05;5.6654e-12;2.73799e-12;-3.91755e-12;1.34127e-11;-1.00339e-11;1.93048e-12
9.5515e-05;3.83488e-12;4.28527e-12;-3.79677e-12;1.38314e-11;-9.28613e-12;2.0594e-12
9.5585e-05;1.98204e-12;5.77099e-12;-3.63835e-12;1.40986e-11;-8.49204e-12;2.17291e-12
9.5655e-05;1.19532e-13;7.18632e-12;-3.44382e-12;1.42156e-11;-7.65788e-12;2.2698e-12
9.5725e-05;-1.74002e-12;8.52326e-12;-3.21504e-12;1.4185e-11;-6.79002e-12;2.34895e-12
9.5795e-05;-3.58414e-12;9.77456e-12;-2.95411e-12;1.40113e-11;-5.89495e-12;2.40941e-12
9.5865e-05;-5.4006e-12;1.09338e-11;-2.66335e-12;1.37002e-11;-4.97921e-12;2.45044e-12
9.5935e-05;-7.17753e-12;1.19956e-11;-2.34536e-12;1.32587e-11;-4.04943e-12;2.47148e-12
9.6005e-05;-8.9035e-12;1.29553e-11;-2.00307e-12;1.26952e-11;-3.11212e-12;2.47212e-12
9.6075e-05;-1.05675e-11;1.38097e-11;-1.63978e-12;1.20188e-11;-2.17364e-12;2.45209e-12
9.6145e-05;-1.21589e-11;1.45563e-11;-1.25913e-12;1.12396e-11;-1.24015e-12;2.41126e-12
9.6215e-05;-1.36678e-11;1.51936e-11;-8.64926e-13;1.03686e-11;-3.17633e-13;2.34965e-12
9.6285e-05;-1.50845e-11;1.57209e-11;-4.61029e-13;9.41747e-12;5.88052e-13;2.26752e-12
9.6355e-05;-1.64001e-11;1.61384e-11;-5.12695e-14;8.39829e-12;1.4712e-12;2.16534e-12
9.6425e-05;-1.76064e-11;1.64472e-11;3.60556e-13;7.32363e-12;2.32636e-12;2.04379e-12
9.6495e-05;-1.8696e-11;1.66493e-11;7.70617e-13;6.20618e-12;3.1484e-12;1.90374e-12
9.6565e-05;-1.96623e-11;1.67473e-11;1.175e-12;5.05864e-12;3.93262e-12;1.7462e-12
9.6635e-05;-2.04993e-11;1.6745e-11;1.56969e-12;3.89367e-12;4.67468e-12;1.57228e-12
9.6705e-05;-2.12022e-11;1.66465e-11;1.95072e-12;2.72372e-12;5.37059e-12;1.38328e-12
9.6775e-05;-2.17666e-11;1.64568e-11;2.31425e-12;1.56105e-12;6.01662e-12;1.18064e-12
9.6845e-05;-2.21891e-11;1.61812e-11;2.6567e-12;4.17522e-13;6.60941e-12;9.66002e-13
9.6915e-05;-2.24675e-11;1.58255e-11;2.97478e-12;-6.95503e-13;7.146e-12;7.4115e-13
9.6985e-05;-2.26003e-11;1.53958e-11;3.26548e-12;-1.76735e-12;7.62394e-12;5.07968e-13
9.7055e-05;-2.25872e-11;1.48986e-11;3.52599e-12;-2.78811e-12;8.04122e-12;2.68404e-13
9.7125e-05;-2.24285e-11;1.43405e-11;3.75372e-12;-3.74874e-12;8.39627e-12;2.44653e-14
9.7195e-05;-2.21255e-11;1.37283e-11;3.94638e-12;-4.64106e-12;8.68789e-12;-2.21763e-13
9.7265e-05;-2.16802e-11;1.30688e-11;4.10201e-12;-5.45778e-12;8.91521e-12;-4.68112e-13
9.7335e-05;-2.10956e-11;1.23687e-11;4.21905e-12;-6.19261e-12;9.07779e-12;-7.12362e-13
9.7405e-05;-2.03758e-11;1.16346e-11;4.29639e-12;-6.84028e-12;9.17566e-12;-9.523e-13
9.7475e-05;-1.95258e-11;1.0873e-11;4.33326e-12;-7.39667e-12;9.20934e-12;-1.18578e-12
9.7545e-05;-1.85515e-11;1.00902e-11;4.32924e-12;-7.85875e-12;9.17976e-12;-1.41076e-12
9.7615e-05;-1.74597e-11;9.29207e-12;4.28419e-12;-8.22463e-12;9.08824e-12;-1.62524e-12
9.7685e-05;-1.62576e-11;8.48413e-12;4.19833e-12;-8.49343e-12;8.93639e-12;-1.82732e-12
9.7755e-05;-1.4953e-11;7.67156e-12;4.07226e-12;-8.66529e-12;8.72618e-12;-2.01516e-12
9.7825e-05;-1.35545e-11;6.8591e-12;3.90704e-12;-8.74133e-12;8.4599e-12;-2.18706e-12
9.7895e-05;-1.20715e-11;6.05105e-12;3.70415e-12;-8.72359e-12;8.14023e-12;-2.34148e-12
9.7965e-05;-1.05139e-11;5.25126e-12;3.46554e-12;-8.61509e-12;7.77021e-12;-2.47706e-12
9.8035e-05;-8.89238e-12;4.46308e-12;3.19346e-12;-8.41968e-12;7.35313e-12;-2.59265e-12
9.8105e-05;-7.21767e-12;3.6893e-12;2.8905e-12;-8.14201e-12;6.89252e-12;-2.68721e-12
9.8175e-05;-5.50082e-12;2.93221e-12;2.55942e-12;-7.78746e-12;6.39203e-12;-2.75988e-12
9.8245e-05;-3.75306e-12;2.1936e-12;2.20321e-12;-7.362e-12;5.85554e-12;-2.80997e-12
9.8315e-05;-1.9859e-12;1.47476e-12;1.82508e-12;-6.87215e-12;5.28708e-12;-2.83704e-12
9.8385e-05;-2.11112e-13;7.76586e-13;1.42845e-12;-6.32491e-12;4.69091e-12;-2.8409e-12
9.8455e-05;1.55934e-12;9.94697e-14;1.01698e-12;-5.72765e-12;4.07138e-12;-2.82159e-12
9.8525e-05;3.31349e-12;-5.56647e-13;5.9453e-13;-5.08812e-12;3.43293e-12;-2.77935e-12
9.8595e-05;5.0396e-12;-1.19228e-12;1.65081e-13;-4.41429e-12;2.78003e-12;-2.71458e-12
9.8665e-05;6.72624e-12;-1.80831e-12;-2.67361e-13;-3.71427e-12;2.11716e-12;-2.62784e-12
9.8735e-05;8.36231e-12;-2.40587e-12;-6.98816e-13;-2.99618e-12;1.44885e-12;-2.51993e-12
9.8805e-05;9.93701e-12;-2.98622e-12;-1.12535e-12;-2.26803e-12;7.79664e-13;-2.39185e-12
9.8875e-05;1.14398e-11;-3.55068e-12;-1.54306e-12;-1.53768e-12;1.14176e-13;-2.24481e-12
9.8945e-05;1.28604e-11;-4.10067e-12;-1.94805e-12;-8.12811e-13;-5.43093e-13;-2.08018e-12
9.9015e-05;1.41892e-11;-4.63777e-12;-2.3365e-12;-1.00805e-13;-1.18772e-12;-1.89942e-12
9.9085e-05;1.54169e-11;-5.16365e-12;-2.70471e-12;5.91272e-13;-1.81543e-12;-1.7041e-12
9.9155e-05;1.65354e-11;-5.68e-12;-3.04922e-12;1.25681e-12;-2.42204e-12;-1.49585e-12
9.9225e-05;1.75371e-11;-6.18836e-12;-3.36688e-12;1.88975e-12;-3.00352e-12;-1.27645e-12
9.9295e-05;1.84154e-11;-6.68995e-12;-3.65482e-12;2.48462e-12;-3.55599e-12;-1.04779e-12
9.9365e-05;1.91643e-11;-7.18569e-12;-3.91044e-12;3.03655e-12;-4.07574e-12;-8.11892e-13
9.9435e-05;1.97788e-11;-7.67627e-12;-4.13136e-12;3.54127e-12;-4.55927e-12;-5.70796e-13
9.9505e-05;2.02547e-11;-8.16224e-12;-4.31547e-12;3.99515e-12;-5.00336e-12;-3.26547e-13
9.9575e-05;2.05889e-11;-8.6439e-12;-4.46095e-12;4.39524e-12;-5.40502e-12;-8.1153e-14
9.9645e-05;2.07793e-11;-9.12121e-12;-4.56636e-12;4.7393e-12;-5.76152e-12;1.63394e-13
9.9715e-05;2.0825e-11;-9.59361e-12;-4.63072e-12;5.02581e-12;-6.0704e-12;4.05083e-13
9.9785e-05;2.0726e-11;-1.006e-11;-4.65346e-12;5.25392e-12;-6.32945e-12;6.41883e-13
9.9855e-05;2.04835e-11;-1.05187e-11;-4.63442e-12;5.42339e-12;-6.53678e-12;8.71787e-13
9.9925e-05;2.00995e-11;-1.09679e-11;-4.5738e-12;5.53458e-12;-6.6908e-12;1.0929e-12
9.9995e-05;1.95772e-11;-1.14052e-11;-4.47215e-12;5.5884e-12;-6.79031e-12;1.30348e-12



==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex3/timehist/expl_h19e-4_O2_sh334_dtcrit.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
9.13e-08;0;0;0;0;0;0
1.909e-07;0;0;0;0;0;0
2.905e-07;-8.24311e-105;-4.01008e-106;-1.21748e-104;0;0;0
3.901e-07;-4.03922e-94;7.08982e-95;-2.17253e-94;0;0;0
4.897e-07;-1.05671e-86;4.05293e-87;3.04338e-86;-3.87047e-174;-1.30986e-173;-3.91474e-174
5.893e-07;-3.69705e-81;-1.90259e-82;-1.53255e-81;-3.83588e-162;-1.43322e-161;-3.23787e-162
6.889e-07;9.20425e-77;-2.77119e-77;-1.38983e-76;-4.52232e-154;-2.09166e-153;-3.06298e-154
7.885e-07;-9.26036e-74;1.04621e-73;6.0573e-73;1.03378e-147;4.39516e-147;6.84792e-148
8.881e-07;-1.38608e-70;-6.96726e-71;-5.98648e-70;7.33019e-143;1.90652e-141;-6.05826e-143
9.877e-07;1.3032e-67;1.23405e-68;2.45595e-67;-1.63397e-137;-3.73494e-137;-1.20184e-137
1.0873e-06;-3.90597e-65;1.44552e-67;-5.47985e-65;5.89866e-133;-1.62292e-132;7.31374e-133
1.1869e-06;5.95417e-63;-2.45634e-64;7.56573e-63;-3.87788e-129;2.49046e-128;-4.15745e-129
1.2865e-06;-5.48556e-61;2.9563e-62;-6.90372e-61;-5.72761e-126;-7.6739e-125;-8.78658e-126
1.3861e-06;3.36717e-59;-1.80593e-60;4.34504e-59;4.59939e-122;1.07921e-121;5.25345e-122
1.4857e-06;-1.4708e-57;6.85902e-59;-1.95558e-57;-7.34632e-119;-9.79839e-119;-7.4497e-119
1.5853e-06;4.80336e-56;-1.78052e-57;6.51241e-56;5.59358e-116;6.23054e-116;5.18888e-116
1.6849e-06;-1.21983e-54;3.43496e-56;-1.65745e-54;-2.46608e-113;-2.71285e-113;-2.14674e-113
1.7845e-06;2.48708e-53;-5.54957e-55;3.32203e-53;6.99363e-111;8.06153e-111;5.83267e-111
1.8841e-06;-4.17753e-52;8.74985e-54;-5.38751e-52;-1.36959e-108;-1.67168e-108;-1.11109e-108
1.9837e-06;5.89982e-51;-1.43692e-52;7.23857e-51;1.95002e-106;2.49185e-106;1.5536e-106
2.0833e-06;-7.11599e-50;2.26713e-51;-8.2189e-50;-2.09957e-104;-2.74688e-104;-1.65083e-104
2.1829e-06;7.4164e-49;-3.12483e-50;8.01305e-49;1.76367e-102;2.29425e-102;1.37227e-102
2.2825e-06;-6.73684e-48;3.61154e-49;-6.79072e-48;-1.18512e-100;-1.47991e-100;-9.16292e-101
2.3821e-06;5.36714e-47;-3.47374e-48;5.04684e-47;6.49654e-99;7.46833e-99;5.03817e-99
2.4817e-06;-3.76654e-46;2.78512e-47;-3.30907e-46;-2.94828e-97;-2.96037e-97;-2.3334e-97
2.5813e-06;2.33445e-45;-1.85737e-46;1.92077e-45;1.1193e-95;9.10564e-96;9.27745e-96
2.6809e-06;-1.27866e-44;1.01422e-45;-9.87834e-45;-3.57914e-94;-2.0602e-94;-3.21165e-94
2.7805e-06;6.17711e-44;-4.32169e-45;4.48585e-44;9.67634e-93;2.70797e-93;9.76983e-93
2.8801e-06;-2.61443e-43;1.22795e-44;-1.77424e-43;-2.2134e-91;2.20997e-92;-2.62616e-91
2.9797e-06;9.5307e-43;-4.20069e-45;5.84941e-43;4.26877e-90;-2.64584e-90;6.26097e-90
3.0793e-06;-2.8557e-42;-1.90395e-43;-1.36504e-42;-6.86285e-89;9.65134e-89;-1.32831e-88
3.1789e-06;5.92604e-42;1.19765e-42;4.01123e-44;8.92775e-88;-2.49355e-87;2.51702e-87
3.2785e-06;9.33127e-43;-3.53194e-42;2.38212e-41;-8.60883e-87;5.18687e-86;-4.27687e-86
3.3781e-06;-9.5627e-41;-5.42513e-44;-1.76195e-40;3.9424e-86;-9.10934e-85;6.54153e-85
3.4777e-06;6.58715e-40;4.82594e-41;8.66957e-40;5.94795e-85;1.38304e-83;-9.03268e-84
3.5773e-06;-3.17106e-39;-1.76987e-40;-3.28784e-39;-1.98334e-83;-1.83979e-82;1.12732e-82
3.6769e-06;1.22767e-38;-1.87849e-40;9.93113e-39;3.43457e-82;2.16079e-81;-1.2695e-81
3.7765e-06;-3.94151e-38;4.66079e-39;-2.4539e-38;-4.51714e-81;-2.24843e-80;1.28202e-80
3.8761e-06;1.06048e-37;-2.25557e-38;5.55389e-38;4.88798e-80;2.07176e-79;-1.14492e-79
3.9757e-06;-2.46701e-37;5.00398e-38;-1.52262e-37;-4.43446e-79;-1.68066e-78;8.77432e-79
4.0753e-06;5.53726e-37;3.54217e-38;5.48236e-37;3.3015e-78;1.18225e-77;-5.35161e-78
4.1749e-06;-1.43319e-36;-6.88225e-37;-1.90391e-36;-1.80479e-77;-6.94209e-77;1.92705e-77
4.2745e-06;4.25546e-36;2.5413e-36;5.01698e-36;2.93556e-77;3.01378e-76;8.16083e-77
4.3741e-06;-1.14648e-35;-4.4432e-36;-8.18424e-36;9.62824e-76;-3.6195e-76;-2.4751e-75
4.4737e-06;2.16262e-35;-4.83676e-37;1.2007e-36;-1.82422e-74;-1.13711e-74;3.01612e-74
4.5733e-06;-1.23546e-35;2.13763e-35;3.76937e-35;2.26971e-73;1.82635e-73;-2.70871e-73
4.6729e-06;-8.21108e-35;-3.81057e-35;-1.3004e-34;-2.35739e-72;-2.04662e-72;1.96149e-72
4.7725e-06;3.55238e-34;-4.05559e-35;2.93721e-34;2.18253e-71;2.02269e-71;-1.15009e-71
4.8721e-06;-8.51537e-34;2.78845e-34;-6.46493e-34;-1.84761e-70;-1.8612e-70;5.10922e-71
4.9717e-06;1.64485e-33;-3.47374e-34;1.58573e-33;1.44487e-69;1.60554e-69;-1.22684e-70
5.0713e-06;-3.49904e-33;-4.23537e-34;-3.33266e-33;-1.04688e-68;-1.288e-68;-4.85223e-70
5.1709e-06;8.36662e-33;8.09282e-34;3.82494e-33;7.01983e-68;9.50746e-68;8.38065e-69
5.2705e-06;-1.57528e-32;5.35508e-33;2.8684e-33;-4.33945e-67;-6.39459e-67;-6.01987e-68
5.3701e-06;1.22099e-32;-2.1125e-32;-1.95087e-32;2.4571e-66;3.88119e-66;2.68778e-67
5.4697e-06;2.97578e-32;1.66664e-32;2.88588e-32;-1.26184e-65;-2.10045e-65;-4.41727e-67
5.5693e-06;-1.03737e-31;7.90955e-32;1.92491e-33;5.78567e-65;9.94634e-65;-4.88712e-66
5.6689e-06;8.59463e-32;-2.57889e-31;-6.36496e-32;-2.30313e-64;-3.97438e-64;5.93114e-65
5.7685e-06;1.97407e-31;2.31989e-31;8.82941e-32;7.49712e-64;1.22491e-63;-3.88582e-64
5.8681e-06;-5.66593e-31;3.53965e-31;-1.4854e-31;-1.65782e-63;-1.96664e-63;1.73462e-63
5.9677e-06;2.35474e-31;-9.76732e-31;5.68726e-31;-2.31785e-64;-7.24971e-63;-4.42942e-63
6.0673e-06;1.11406e-30;6.62314e-32;-9.97042e-31;2.62648e-62;8.38844e-62;-7.29616e-63
6.1669e-06;-1.57502e-30;1.96477e-30;-9.33987e-31;-1.62431e-61;-4.4818e-61;1.6949e-61
6.2665e-06;-6.61416e-31;-1.25868e-32;7.06585e-30;6.15052e-61;1.60886e-60;-1.21686e-60
6.3661e-06;-8.13347e-31;-7.18696e-30;-1.16495e-29;-1.33863e-60;-3.36764e-60;6.06995e-60
6.4657e-06;1.93204e-29;2.22697e-30;4.81659e-30;-9.85854e-61;-3.10669e-60;-2.29982e-59
6.5653e-06;-4.63952e-29;3.20356e-29;2.72344e-30;2.48284e-59;6.79169e-59;6.32177e-59
6.6649e-06;3.20124e-29;-5.2072e-29;2.01456e-29;-1.26493e-58;-3.61056e-58;-8.61341e-59
6.7645e-06;4.34982e-29;-2.40617e-29;-4.27011e-29;3.51286e-58;1.17887e-57;-2.78636e-58
6.8641e-06;-6.42084e-29;1.24013e-28;-6.3298e-29;-1.1387e-58;-1.96643e-57;2.59931e-57
6.9637e-06;-7.42715e-29;4.33988e-30;2.71704e-28;-4.64709e-57;-3.98491e-57;-1.11042e-56
7.0633e-06;8.10599e-29;-2.44564e-28;-1.75119e-28;2.90116e-56;4.53246e-56;3.10104e-56
7.1629e-06;5.00974e-28;-1.74339e-28;-3.54196e-28;-1.04042e-55;-1.90329e-55;-4.70542e-56
7.2625e-06;-1.0802e-27;1.22027e-27;2.66298e-28;2.15137e-55;4.5212e-55;-5.00143e-56
7.3621e-06;5.30866e-29;-7.32501e-28;1.052e-27;4.67836e-56;-1.24271e-55;5.30761e-55
7.4617e-06;1.89848e-27;-2.06735e-27;-7.74316e-28;-2.42503e-54;-4.33546e-54;-1.15575e-54
7.5613e-06;-5.42806e-28;2.01214e-27;-3.62821e-27;1.04409e-53;2.18254e-53;-3.34748e-54
7.6609e-06;-3.82796e-27;4.10292e-27;5.1375e-27;-2.08492e-53;-5.42362e-53;3.89196e-53
7.7605e-06;5.17774e-28;-4.04016e-27;5.04869e-27;-2.17145e-53;6.6351e-54;-1.79844e-52
7.8601e-06;1.27526e-26;-1.26434e-26;-1.16639e-26;3.4734e-52;6.16943e-52;5.13248e-52
7.9597e-06;-9.59329e-27;1.77324e-26;-9.65854e-27;-1.47412e-51;-3.2472e-51;-6.66491e-52
8.0593e-06;-2.39492e-26;1.98486e-26;2.52056e-26;3.57931e-51;9.81559e-51;-2.12547e-51
8.1589e-06;3.00449e-26;-4.0197e-26;2.87633e-26;-2.8309e-51;-1.60887e-50;1.76513e-50
8.2585e-06;3.62053e-26;-3.56959e-26;-7.91631e-26;-1.86838e-50;-1.32333e-50;-6.68546e-50
8.3581e-06;-5.18708e-26;8.19206e-26;-3.38041e-26;1.05348e-49;1.95268e-49;1.62756e-49
8.4577e-06;-1.02642e-25;8.73936e-26;1.61718e-25;-3.04652e-49;-7.49502e-49;-2.02232e-49
8.5573e-06;1.64721e-25;-2.06871e-25;6.20506e-26;5.01256e-49;1.73484e-48;-3.25725e-49
8.6569e-06;1.70649e-25;-1.45037e-25;-3.29311e-25;1.95692e-50;-1.97117e-48;2.74146e-48
8.7565e-06;-3.72315e-25;4.28496e-25;-1.60428e-25;-3.09101e-48;-3.16602e-48;-8.89232e-48
8.8561e-06;-2.59564e-25;2.46515e-25;7.51615e-25;1.10467e-47;2.32699e-47;1.80242e-47
8.9557e-06;6.61756e-25;-7.84617e-25;2.42634e-25;-2.24252e-47;-6.69658e-47;-1.80656e-47
9.0553e-06;6.50182e-25;-5.83919e-25;-1.44242e-24;2.25508e-47;1.17715e-46;-2.7123e-47
9.1549e-06;-1.50406e-24;1.61674e-24;-5.04782e-25;2.50106e-47;-8.9548e-47;1.80137e-46
9.2545e-06;-1.1524e-24;1.06634e-24;2.63659e-24;-1.69879e-46;-2.08746e-46;-4.92953e-46
9.3541e-06;2.95826e-24;-2.97042e-24;1.37295e-24;4.40694e-46;1.04969e-45;9.04543e-46
9.4537e-06;1.99175e-24;-1.95476e-24;-5.09349e-24;-8.11472e-46;-2.69178e-45;-1.06002e-45
9.5533e-06;-4.98095e-24;4.81456e-24;-2.86439e-24;1.1472e-45;5.17291e-45;-4.3054e-47
9.6529e-06;-4.65704e-24;4.43821e-24;8.83888e-24;-7.30968e-46;-7.24187e-45;4.88018e-45
9.7525e-06;9.34112e-24;-8.38671e-24;6.27743e-24;-3.50315e-45;1.93797e-45;-1.84677e-44
9.8521e-06;9.22857e-24;-8.44633e-24;-1.40487e-23;1.93285e-44;3.29242e-44;4.56936e-44
9.9517e-06;-1.62247e-23;1.3077e-23;-1.48569e-23;-5.40583e-44;-1.36782e-43;-7.30553e-44
1.00513e-05;-1.728e-23;1.55499e-23;2.28181e-23;8.3775e-44;3.13185e-43;2.34583e-44
1.01509e-05;2.37984e-23;-1.71841e-23;3.01435e-23;5.94877e-45;-3.59657e-43;2.82338e-43
1.02505e-05;3.70298e-23;-3.08215e-23;-3.24675e-23;-4.24429e-43;-3.42484e-43;-1.01095e-42
1.03501e-05;-3.64639e-23;2.22756e-23;-5.89749e-23;1.21337e-42;2.60817e-42;1.83235e-42
1.04497e-05;-6.80324e-23;5.38447e-23;3.80275e-23;-1.59693e-42;-6.03083e-42;-1.17006e-42
1.05493e-05;5.36144e-23;-2.37782e-23;1.14691e-22;-4.61373e-43;6.51013e-42;-3.74376e-42
1.06489e-05;1.31635e-22;-9.22301e-23;-3.56598e-23;6.82658e-42;4.21312e-42;1.41118e-41
1.07485e-05;-1.47716e-23;-6.94037e-24;-1.98182e-22;-1.47687e-41;-3.15552e-41;-2.38997e-41
1.08481e-05;-1.11166e-22;1.09475e-22;2.41417e-23;1.30721e-41;6.32364e-41;1.66358e-41
1.09477e-05;3.01023e-22;-5.84658e-23;3.84638e-22;1.18655e-41;-6.15339e-41;2.56276e-41
1.10473e-05;8.81741e-22;-4.36797e-22;2.43634e-22;-5.55854e-41;-1.40871e-41;-1.00377e-40
1.11469e-05;8.08118e-22;-5.84655e-22;-1.05673e-22;8.11163e-41;1.60664e-40;1.71489e-40
1.12465e-05;1.92039e-23;-6.20639e-22;8.51258e-22;-4.8375e-41;-3.2402e-40;-1.89593e-40
1.13461e-05;-3.08665e-21;-1.11074e-21;3.84878e-21;-2.36289e-41;4.67601e-40;1.16098e-40
1.14457e-05;-2.05838e-20;-1.00428e-21;8.8665e-21;7.50556e-41;-5.79592e-40;1.30731e-40
1.15453e-05;-9.79268e-20;6.58295e-21;2.03002e-20;-1.77823e-40;4.00954e-40;-7.6239e-40
1.16449e-05;-3.77269e-19;4.29996e-20;5.16872e-20;5.90313e-40;8.54098e-40;1.90389e-39
1.17445e-05;-1.27156e-18;1.695e-19;1.27222e-19;-1.20392e-39;-3.76882e-39;-2.86227e-39
1.18441e-05;-3.88671e-18;5.55447e-19;2.88026e-19;7.53448e-40;6.74309e-39;1.74972e-39
1.19437e-05;-1.09345e-17;1.62575e-18;6.14841e-19;2.28732e-39;-5.58688e-39;2.8585e-39
1.20433e-05;-2.85794e-17;4.3547e-18;1.2607e-18;-6.26548e-39;-1.73486e-39;-8.88624e-39
1.21429e-05;-6.99496e-17;1.08257e-17;2.47729e-18;5.14286e-39;9.70744e-39;1.15692e-38
1.22425e-05;-1.614e-16;2.52421e-17;4.64732e-18;3.48075e-39;-1.27674e-38;-1.09689e-38
1.23421e-05;-3.52996e-16;5.5635e-17;8.34278e-18;-8.22493e-39;2.36314e-38;1.43558e-38
1.24417e-05;-7.3503e-16;1.16555e-16;1.43989e-17;-2.98021e-39;-6.22359e-38;-1.6667e-38
1.25413e-05;-1.46256e-15;2.33085e-16;2.39636e-17;6.17451e-39;9.05938e-38;-1.98373e-38
1.26409e-05;-2.78967e-15;4.46491e-16;3.851e-17;4.82188e-38;8.65884e-39;1.21582e-37
1.27405e-05;-5.11426e-15;8.21657e-16;5.98631e-17;-1.22463e-37;-2.60913e-37;-2.02953e-37
1.28401e-05;-9.03228e-15;1.45616e-15;9.02429e-17;3.20048e-38;3.90789e-37;9.57595e-38
1.29397e-05;-1.53975e-14;2.49035e-15;1.32267e-16;2.89106e-37;-9.96368e-38;1.67052e-37
1.30393e-05;-2.53799e-14;4.11727e-15;1.88885e-16;-4.21731e-37;-2.10395e-37;-2.15752e-37
1.31389e-05;-4.05106e-14;6.59059e-15;2.63324e-16;-1.18276e-37;-3.20966e-37;-4.60671e-38
1.32385e-05;-6.26996e-14;1.0228e-14;3.59108e-16;6.58512e-37;9.95295e-37;-2.52721e-37
1.33381e-05;-9.42088e-14;1.54072e-14;4.80061e-16;3.33974e-37;1.00264e-36;1.75682e-36
1.34377e-05;-1.37566e-13;2.25519e-14;6.30148e-16;-1.94224e-36;-5.57236e-36;-2.32535e-36
1.35373e-05;-1.95405e-13;3.21056e-14;8.13176e-16;-3.97303e-37;5.02622e-36;-1.43747e-36
1.36369e-05;-2.70238e-13;4.44926e-14;1.03242e-15;7.02744e-36;5.93183e-36;6.63518e-36
1.37365e-05;-3.6415e-13;6.00678e-14;1.29007e-15;-6.27207e-36;-1.24575e-35;-3.25894e-36
1.38361e-05;-4.78461e-13;7.90583e-14;1.58628e-15;-1.03019e-35;-5.95271e-36;-7.86129e-36
1.39357e-05;-6.1337e-13;1.01503e-13;1.91776e-15;1.97471e-35;2.4305e-35;3.42272e-36
1.40353e-05;-7.67619e-13;1.27196e-13;2.27648e-15;1.03558e-35;1.86317e-35;2.49546e-35
1.41349e-05;-9.38239e-13;1.55643e-13;2.6485e-15;-4.22604e-35;-9.05745e-35;-2.42567e-35
1.42345e-05;-1.12038e-12;1.86038e-13;3.013e-15;-1.87835e-35;2.40635e-35;-5.21021e-35
1.43341e-05;-1.30729e-12;2.17253e-13;3.34156e-15;1.26299e-34;1.90932e-34;1.00175e-34
1.44337e-05;-1.49035e-12;2.47858e-13;3.59824e-15;-2.97009e-35;-1.68029e-34;4.18911e-35
1.45333e-05;-1.65933e-12;2.76159e-13;3.74061e-15;-2.83696e-34;-2.9817e-34;-2.14465e-34
1.46329e-05;-1.80263e-12;3.00243e-13;3.7215e-15;2.38033e-34;4.22141e-34;-1.61336e-35
1.47325e-05;-1.90761e-12;3.18038e-13;3.49081e-15;4.5959e-34;5.82148e-34;4.69148e-34
1.48321e-05;-1.96102e-12;3.27379e-13;2.99737e-15;-6.40528e-34;-1.2407e-33;-1.00182e-34
1.49317e-05;-1.94935e-12;3.26067e-13;2.1916e-15;-8.21957e-34;-8.17519e-34;-1.08609e-33
1.50313e-05;-1.85935e-12;3.11946e-13;1.02846e-15;1.75008e-33;3.22296e-33;7.51303e-34
1.51309e-05;-1.6785e-12;2.82977e-13;-5.3042e-16;1.20961e-33;2.02548e-34;1.99434e-33
1.52305e-05;-1.39564e-12;2.37335e-13;-2.5141e-15;-4.51431e-33;-6.62143e-33;-2.40945e-33
1.53301e-05;-1.00162e-12;1.7351e-13;-4.93872e-15;-5.03119e-34;1.73841e-33;-3.08411e-33
1.54297e-05;-4.89995e-13;9.0428e-14;-7.804e-15;9.36301e-33;1.31801e-32;5.65079e-33
1.55293e-05;1.42234e-13;-1.24317e-14;-1.10892e-14;-2.09009e-33;-7.36797e-33;4.97816e-33
1.56289e-05;8.94008e-13;-1.34927e-13;-1.47499e-14;-1.83932e-32;-2.60568e-32;-1.33533e-32
1.57285e-05;1.75971e-12;-2.7617e-13;-1.87175e-14;9.32198e-33;2.46384e-32;-6.45866e-33
1.58281e-05;2.72887e-12;-4.34475e-13;-2.28973e-14;3.60901e-32;4.45467e-32;3.00035e-32
1.59277e-05;3.78614e-12;-6.07357e-13;-2.71678e-14;-3.13501e-32;-6.30566e-32;2.50664e-33
1.60273e-05;4.91144e-12;-7.91568e-13;-3.13847e-14;-6.23621e-32;-6.81603e-32;-5.79725e-32
1.61269e-05;6.08035e-12;-9.83166e-13;-3.53853e-14;8.09556e-32;1.37619e-31;9.33989e-33
1.62265e-05;7.26465e-12;-1.17761e-12;-3.89906e-14;9.66593e-32;1.02958e-31;1.08099e-31
1.63261e-05;8.43294e-12;-1.36985e-12;-4.20099e-14;-1.76652e-31;-2.94476e-31;-3.8282e-32
1.64257e-05;9.55129e-12;-1.55447e-12;-4.42467e-14;-1.47648e-31;-1.29262e-31;-2.04083e-31
1.65253e-05;1.0584e-11;-1.72575e-12;-4.55027e-14;3.74039e-31;5.96123e-31;1.2269e-31
1.66249e-05;1.14943e-11;-1.87781e-12;-4.55865e-14;1.97569e-31;9.56293e-32;3.51799e-31
1.67245e-05;1.22454e-11;-2.00472e-12;-4.43209e-14;-7.54206e-31;-1.10089e-30;-2.9884e-31
1.68241e-05;1.28012e-11;-2.10067e-12;-4.15481e-14;-1.88284e-31;2.10147e-32;-5.69026e-31
1.69237e-05;1.31274e-11;-2.1601e-12;-3.71374e-14;1.39407e-30;1.98646e-30;6.05436e-31
1.70233e-05;1.31926e-11;-2.1779e-12;-3.09963e-14;9.13046e-32;-3.40153e-31;9.48951e-31
1.71229e-05;1.29693e-11;-2.14959e-12;-2.30763e-14;-2.49442e-30;-3.53555e-30;-1.21649e-30
1.72225e-05;1.2435e-11;-2.07146e-12;-1.33725e-14;2.00451e-31;1.20274e-30;-1.51804e-30
1.73221e-05;1.15731e-11;-1.94081e-12;-1.92632e-15;4.40861e-30;5.90426e-30;2.34408e-30
1.74217e-05;1.0374e-11;-1.756e-12;1.1166e-14;-1.04803e-30;-2.80634e-30;2.25423e-30
1.75213e-05;8.83513e-12;-1.51659e-12;2.57509e-14;-7.37828e-30;-9.58178e-30;-4.08549e-30
1.76209e-05;6.96225e-12;-1.22342e-12;4.16256e-14;2.70594e-30;5.45341e-30;-3.49856e-30
1.77205e-05;4.76925e-12;-8.78637e-13;5.85352e-14;1.19191e-29;1.56824e-29;6.96898e-30
1.78201e-05;2.27851e-12;-4.85748e-13;7.61659e-14;-5.39391e-30;-1.03636e-29;5.5667e-30
1.79197e-05;-4.79139e-13;-4.95823e-14;9.41603e-14;-1.93625e-29;-2.47541e-29;-1.18962e-29
1.80193e-05;-3.46468e-12;4.23734e-13;1.12132e-13;1.0332e-29;1.8159e-29;-8.36545e-30
1.81189e-05;-6.63134e-12;9.26856e-13;1.29664e-13;3.05849e-29;3.79973e-29;1.90517e-29
1.82185e-05;-9.92518e-12;1.45133e-12;1.46313e-13;-1.84078e-29;-2.84724e-29;1.31407e-29
1.83181e-05;-1.3286e-11;1.98776e-12;1.61643e-13;-4.66639e-29;-5.97732e-29;-2.93613e-29
1.84177e-05;-1.66481e-11;2.52596e-12;1.7522e-13;2.88455e-29;4.36374e-29;-2.23988e-29
1.85173e-05;-1.9942e-11;3.05514e-12;1.86599e-13;7.24701e-29;9.34413e-29;4.59408e-29
1.86169e-05;-2.3095e-11;3.56418e-12;1.95357e-13;-4.36757e-29;-6.45417e-29;3.70641e-29
1.87165e-05;-2.60333e-11;4.04181e-12;2.01106e-13;-1.12537e-28;-1.42519e-28;-6.97322e-29
1.88161e-05;-2.86833e-11;4.47687e-12;2.03472e-13;6.51237e-29;8.47174e-29;-6.09536e-29
1.89157e-05;-3.09735e-11;4.85857e-12;2.02103e-13;1.69385e-28;2.22762e-28;9.9965e-29
1.90153e-05;-3.28359e-11;5.17671e-12;1.96735e-13;-8.53671e-29;-1.02933e-28;1.06313e-28
1.91149e-05;-3.42076e-11;5.42194e-12;1.87176e-13;-2.58048e-28;-3.52879e-28;-1.44965e-28
1.92145e-05;-3.50328e-11;5.58594e-12;1.73252e-13;1.03916e-28;1.19161e-28;-1.84725e-28
1.93141e-05;-3.52638e-11;5.66167e-12;1.54867e-13;4.08107e-28;5.44002e-28;2.0794e-28
1.94137e-05;-3.48628e-11;5.64344e-12;1.32068e-13;-1.07696e-28;-1.0866e-28;2.91797e-28
1.95133e-05;-3.38025e-11;5.52714e-12;1.04979e-13;-5.68141e-28;-8.46791e-28;-3.11951e-28
1.96129e-05;-3.20681e-11;5.31027e-12;7.37508e-14;2.54492e-28;1.51992e-29;-5.69587e-28
1.97125e-05;-2.96571e-11;4.99214e-12;3.8683e-14;1.34697e-27;1.24174e-27;1.60514e-28
1.98121e-05;-2.65811e-11;4.57382e-12;2.46744e-16;1.20376e-27;-1.16847e-28;2.17004e-28
1.99117e-05;-2.2865e-11;4.05824e-12;-4.10426e-14;2.1544e-27;-2.63254e-27;-2.17119e-27
2.00113e-05;-1.8548e-11;3.45015e-12;-8.46216e-14;9.89902e-27;-2.15173e-27;-5.69549e-27
2.01109e-05;-1.36826e-11;2.75609e-12;-1.29757e-13;2.9193e-26;-1.96496e-27;-1.07217e-26
2.02105e-05;-8.3344e-12;1.9843e-12;-1.75628e-13;7.15379e-26;-1.24795e-26;-2.67987e-26
2.03101e-05;-2.5812e-12;1.14459e-12;-2.21477e-13;1.78081e-25;-3.87412e-26;-7.0705e-26
2.04097e-05;3.48818e-12;2.48244e-13;-2.6649e-13;4.39541e-25;-8.45633e-26;-1.63647e-25
2.05093e-05;9.77521e-12;-6.92091e-13;-3.09688e-13;1.01411e-24;-1.79816e-25;-3.41018e-25
2.06089e-05;1.61731e-11;-1.66258e-12;-3.50124e-13;2.14926e-24;-3.7473e-25;-6.46664e-25
2.07085e-05;2.25687e-11;-2.64835e-12;-3.87e-13;4.08453e-24;-6.44544e-25;-1.00349e-24
2.08081e-05;2.88442e-11;-3.63368e-12;-4.19448e-13;6.29839e-24;-6.21383e-25;-7.16476e-25
2.09077e-05;3.48802e-11;-4.60224e-12;-4.46497e-13;4.48791e-24;1.3156e-24;3.11548e-24
2.10073e-05;4.0557e-11;-5.53741e-12;-4.67382e-13;-1.94227e-23;1.11298e-23;2.05027e-23
2.11069e-05;4.57577e-11;-6.4226e-12;-4.81584e-13;-1.27532e-22;4.8391e-23;8.27378e-23
2.12065e-05;5.03703e-11;-7.2415e-12;-4.88554e-13;-5.11202e-22;1.718e-22;2.80653e-22
2.13061e-05;5.42902e-11;-7.97845e-12;-4.87755e-13;-1.7163e-21;5.45915e-22;8.6222e-22
2.14057e-05;5.74224e-11;-8.61873e-12;-4.78977e-13;-5.20599e-21;1.60724e-21;2.46946e-21
2.15053e-05;5.96834e-11;-9.14877e-12;-4.62258e-13;-1.46985e-20;4.45748e-21;6.68669e-21
2.16049e-05;6.10034e-11;-9.55639e-12;-4.37564e-13;-3.92029e-20;1.17524e-20;1.72521e-20
2.17045e-05;6.13284e-11;-9.83108e-12;-4.04942e-13;-9.96132e-20;2.96262e-20;4.26199e-20
2.18041e-05;6.0621e-11;-9.96424e-12;-3.64812e-13;-2.4245e-19;7.16921e-20;1.01157e-19
2.19037e-05;5.88622e-11;-9.94932e-12;-3.17739e-13;-5.67396e-19;1.67039e-19;2.31259e-19
2.20033e-05;5.60521e-11;-9.78208e-12;-2.64133e-13;-1.28041e-18;3.75625e-19;5.103e-19
2.21029e-05;5.22102e-11;-9.4607e-12;-2.04502e-13;-2.79255e-18;8.16861e-19;1.08876e-18
2.22025e-05;4.73755e-11;-8.98583e-12;-1.39719e-13;-5.89734e-18;1.72083e-18;2.24942e-18
2.23021e-05;4.16059e-11;-8.36063e-12;-7.07388e-14;-1.20784e-17;3.517e-18;4.50625e-18
2.24017e-05;3.49783e-11;-7.59073e-12;1.65507e-15;-2.40252e-17;6.98266e-18;8.76353e-18
2.25013e-05;2.7587e-11;-6.6842e-12;7.65463e-14;-4.64679e-17;1.34832e-17;1.65621e-17
2.26009e-05;1.95423e-11;-5.65147e-12;1.52674e-13;-8.74863e-17;2.53479e-17;3.04463e-17
2.27005e-05;1.09693e-11;-4.50509e-12;2.2875e-13;-1.6049e-16;4.64388e-17;5.44874e-17
2.28001e-05;2.00564e-12;-3.25966e-12;3.03699e-13;-2.87111e-16;8.29814e-17;9.50004e-17
2.28997e-05;-7.20094e-12;-1.93152e-12;3.76437e-13;-5.01286e-16;1.44735e-16;1.61476e-16
2.29993e-05;-1.64953e-11;-5.38518e-13;4.45714e-13;-8.54793e-16;2.46586e-16;2.67731e-16
2.30989e-05;-2.57176e-11;9.00348e-13;5.10343e-13;-1.42446e-15;4.10615e-16;4.33231e-16
2.31985e-05;-3.47059e-11;2.36511e-12;5.69399e-13;-2.32115e-15;6.68693e-16;6.84483e-16
2.32981e-05;-4.32995e-11;3.83514e-12;6.22064e-13;-3.70037e-15;1.06554e-15;1.05631e-15
2.33977e-05;-5.1342e-11;5.28937e-12;6.67422e-13;-5.77404e-15;1.66217e-15;1.59274e-15
2.34973e-05;-5.8684e-11;6.70654e-12;7.04569e-13;-8.8225e-15;2.53937e-15;2.34709e-15
2.35969e-05;-6.5186e-11;8.06543e-12;7.32844e-13;-1.32053e-14;3.801e-15;3.38091e-15
2.36965e-05;-7.07212e-11;9.34514e-12;7.51801e-13;-1.93685e-14;5.57628e-15;4.76114e-15
2.37961e-05;-7.51783e-11;1.05255e-11;7.60975e-13;-2.78468e-14;8.02063e-15;6.55525e-15
2.38957e-05;-7.84636e-11;1.15872e-11;7.5989e-13;-3.92558e-14;1.13141e-14;8.82402e-15
2.39953e-05;-8.05026e-11;1.25125e-11;7.48364e-13;-5.42739e-14;1.56563e-14;1.1612e-14
2.40949e-05;-8.1242e-11;1.32852e-11;7.26603e-13;-7.36087e-14;2.12582e-14;1.49358e-14
2.41945e-05;-8.06509e-11;1.38907e-11;6.94859e-13;-9.79492e-14;2.83283e-14;1.8772e-14
2.42941e-05;-7.87218e-11;1.43166e-11;6.53306e-13;-1.27901e-13;3.7055e-14;2.30443e-14
2.43937e-05;-7.54706e-11;1.45527e-11;6.02421e-13;-1.63906e-13;4.75851e-14;2.76137e-14
2.44933e-05;-7.09371e-11;1.45912e-11;5.43115e-13;-2.06161e-13;5.99985e-14;3.22716e-14
2.45929e-05;-6.51847e-11;1.44267e-11;4.76267e-13;-2.54517e-13;7.42818e-14;3.6739e-14
2.46925e-05;-5.82992e-11;1.40566e-11;4.02511e-13;-3.08399e-13;9.03024e-14;4.06724e-14
2.47921e-05;-5.03876e-11;1.3481e-11;3.22703e-13;-3.66732e-13;1.07785e-13;4.3677e-14
2.48917e-05;-4.15757e-11;1.2703e-11;2.38152e-13;-4.27889e-13;1.26297e-13;4.5327e-14
2.49913e-05;-3.20069e-11;1.17285e-11;1.50092e-13;-4.89668e-13;1.45232e-13;4.51904e-14
2.50909e-05;-2.18392e-11;1.05663e-11;5.93953e-14;-5.49308e-13;1.63815e-13;4.28574e-14
2.51905e-05;-1.12424e-11;9.22805e-12;-3.29306e-14;-6.03535e-13;1.8111e-13;3.79677e-14
2.52901e-05;-3.94912e-13;7.72828e-12;-1.25468e-13;-6.48646e-13;1.96033e-13;3.02351e-14
2.53897e-05;1.05192e-11;6.08402e-12;-2.16881e-13;-6.80613e-13;2.07385e-13;1.94656e-14
2.54893e-05;2.13133e-11;4.31488e-12;-3.0626e-13;-6.95222e-13;2.13883e-13;5.56996e-15
2.55889e-05;3.18021e-11;2.4428e-12;-3.92705e-13;-6.88211e-13;2.142e-13;-1.14303e-14
2.56885e-05;4.1805e-11;4.91758e-13;-4.75013e-13;-6.55428e-13;2.07011e-13;-3.14018e-14
2.57881e-05;5.11495e-11;-1.51266e-12;-5.52088e-13;-5.92986e-13;1.91043e-13;-5.40988e-14
2.58877e-05;5.96737e-11;-3.54345e-12;-6.23267e-13;-4.97425e-13;1.65124e-13;-7.91636e-14
2.59873e-05;6.72301e-11;-5.57245e-12;-6.87979e-13;-3.6587e-13;1.28238e-13;-1.06124e-13
2.60869e-05;7.36883e-11;-7.57083e-12;-7.4548e-13;-1.96201e-13;7.9583e-14;-1.34388e-13
2.61865e-05;7.89369e-11;-9.50946e-12;-7.95148e-13;1.27839e-14;1.86266e-14;-1.63243e-13
2.62861e-05;8.2886e-11;-1.13592e-11;-8.36691e-13;2.61204e-13;-5.48389e-14;-1.91857e-13
2.63857e-05;8.54688e-11;-1.30915e-11;-8.69894e-13;5.47951e-13;-1.40645e-13;-2.19285e-13
2.64853e-05;8.66432e-11;-1.46785e-11;-8.94445e-13;8.70562e-13;-2.38205e-13;-2.44497e-13
2.65849e-05;8.63917e-11;-1.60938e-11;-9.10124e-13;1.22515e-12;-3.46485e-13;-2.66411e-13
2.66845e-05;8.47223e-11;-1.73131e-11;-9.16936e-13;1.60634e-12;-4.63986e-13;-2.83941e-13
2.67841e-05;8.16683e-11;-1.83138e-11;-9.14981e-13;2.00738e-12;-5.88751e-13;-2.96051e-13
2.68837e-05;7.72876e-11;-1.90762e-11;-9.04351e-13;2.42014e-12;-7.18384e-13;-3.01804e-13
2.69833e-05;7.1661e-11;-1.95837e-11;-8.85178e-13;2.83535e-12;-8.50091e-13;-3.00408e-13
2.70829e-05;6.48916e-11;-1.98229e-11;-8.57619e-13;3.24277e-12;-9.80726e-13;-2.91239e-13
2.71825e-05;5.7102e-11;-1.9784e-11;-8.2179e-13;3.6314e-12;-1.10686e-12;-2.73859e-13
2.72821e-05;4.84327e-11;-1.94613e-11;-7.77858e-13;3.98977e-12;-1.22482e-12;-2.48007e-13
2.73817e-05;3.90384e-11;-1.88532e-11;-7.26114e-13;4.30614e-12;-1.33083e-12;-2.13593e-13
2.74813e-05;2.90857e-11;-1.79625e-11;-6.66863e-13;4.56874e-12;-1.42099e-12;-1.7069e-13
2.75809e-05;1.87498e-11;-1.67966e-11;-6.00317e-13;4.76608e-12;-1.49144e-12;-1.19536e-13
2.76805e-05;8.21148e-12;-1.53671e-11;-5.2674e-13;4.8871e-12;-1.53843e-12;-6.05453e-14
2.77801e-05;-2.34673e-12;-1.36902e-11;-4.46616e-13;4.92155e-12;-1.55837e-12;5.66588e-15
2.78797e-05;-1.27438e-11;-1.17862e-11;-3.60518e-13;4.86019e-12;-1.548e-12;7.82516e-14
2.79793e-05;-2.28031e-11;-9.67941e-12;-2.68888e-13;4.6952e-12;-1.50449e-12;1.56115e-13
2.80789e-05;-3.23561e-11;-7.39773e-12;-1.72118e-13;4.42045e-12;-1.42551e-12;2.37904e-13
2.81785e-05;-4.1245e-11;-4.97238e-12;-7.08099e-14;4.03181e-12;-1.30939e-12;3.22025e-13
2.82781e-05;-4.93261e-11;-2.43743e-12;3.42021e-14;3.52749e-12;-1.15523e-12;4.0669e-13
2.83777e-05;-5.64714e-11;1.70822e-13;1.42127e-13;2.90816e-12;-9.62915e-13;4.89968e-13
2.84773e-05;-6.25718e-11;2.81434e-12;2.52322e-13;2.17719e-12;-7.33254e-13;5.69857e-13
2.85769e-05;-6.75382e-11;5.4539e-12;3.64017e-13;1.34065e-12;-4.67981e-13;6.44343e-13
2.86765e-05;-7.13029e-11;8.04978e-12;4.76134e-13;4.07335e-13;-1.6979e-13;7.11454e-13
2.87761e-05;-7.3821e-11;1.05625e-11;5.875e-13;-6.11296e-13;1.57677e-13;7.69291e-13
2.88757e-05;-7.50702e-11;1.29536e-11;6.9709e-13;-1.70126e-12;5.09844e-13;8.16062e-13
2.89753e-05;-7.50519e-11;1.5186e-11;8.03861e-13;-2.8462e-12;8.81254e-13;8.5009e-13
2.90749e-05;-7.379e-11;1.72247e-11;9.06451e-13;-4.02756e-12;1.26563e-12;8.69848e-13
2.91745e-05;-7.13304e-11;1.90379e-11;1.00327e-12;-5.22486e-12;1.65597e-12;8.73986e-13
2.92741e-05;-6.77396e-11;2.05968e-11;1.09295e-12;-6.41597e-12;2.04467e-12;8.61386e-13
2.93737e-05;-6.3103e-11;2.18765e-11;1.17441e-12;-7.5775e-12;2.42364e-12;8.31209e-13
2.94733e-05;-5.75236e-11;2.28564e-11;1.24634e-12;-8.68516e-12;2.78449e-12;7.82951e-13
2.95729e-05;-5.11192e-11;2.35205e-11;1.30703e-12;-9.71429e-12;3.11871e-12;7.16489e-13
2.96725e-05;-4.40201e-11;2.38575e-11;1.35484e-12;-1.06404e-11;3.41785e-12;6.32101e-13
2.97721e-05;-3.63664e-11;2.38611e-11;1.38869e-12;-1.14395e-11;3.67374e-12;5.30476e-13
2.98717e-05;-2.83052e-11;2.35298e-11;1.40777e-12;-1.2089e-11;3.87864e-12;4.12706e-13
2.99713e-05;-1.99879e-11;2.28671e-11;1.41094e-12;-1.2568e-11;4.02549e-12;2.80262e-13
3.00709e-05;-1.15672e-11;2.18816e-11;1.39693e-12;-1.28577e-11;4.10808e-12;1.34975e-13
3.01705e-05;-3.19415e-12;2.05861e-11;1.36489e-12;-1.29421e-11;4.12117e-12;-2.09866e-14
3.02701e-05;4.98481e-12;1.8998e-11;1.31461e-12;-1.28083e-11;4.06071e-12;-1.85147e-13
3.03697e-05;1.28301e-11;1.71388e-11;1.24606e-12;-1.2447e-11;3.92392e-12;-3.54744e-13
3.04693e-05;2.02117e-11;1.50337e-11;1.15909e-12;-1.18527e-11;3.70943e-12;-5.26772e-13
3.05689e-05;2.70115e-11;1.27113e-11;1.05387e-12;-1.1024e-11;3.41732e-12;-6.98028e-13
3.06685e-05;3.31248e-11;1.02028e-11;9.3123e-13;-9.96417e-12;3.04923e-12;-8.65174e-13
3.07681e-05;3.84626e-11;7.54192e-12;7.92407e-13;-8.68068e-12;2.60832e-12;-1.02481e-12
3.08677e-05;4.29523e-11;4.76448e-12;6.38487e-13;-7.18574e-12;2.09931e-12;-1.17354e-12
3.09673e-05;4.65389e-11;1.90758e-12;4.7053e-13;-5.49605e-12;1.52843e-12;-1.30807e-12
3.10669e-05;4.91861e-11;-9.90828e-13;2.9021e-13;-3.63269e-12;9.03351e-13;-1.42524e-12
3.11665e-05;5.08764e-11;-3.89224e-12;9.99717e-14;-1.62091e-12;2.33125e-13;-1.52212e-12
3.12661e-05;5.16112e-11;-6.75808e-12;-9.76085e-14;5.10246e-13;-4.71953e-13;-1.59609e-12
3.13657e-05;5.14091e-11;-9.55029e-12;-3.00353e-13;2.72829e-12;-1.20046e-12;-1.64485e-12
3.14653e-05;5.03065e-11;-1.22319e-11;-5.06048e-13;4.99783e-12;-1.94003e-12;-1.66649e-12
3.15649e-05;4.8356e-11;-1.47674e-11;-7.11754e-13;7.2811e-12;-2.67752e-12;-1.65958e-12
3.16645e-05;4.56253e-11;-1.71229e-11;-9.14038e-13;9.53861e-12;-3.39921e-12;-1.62317e-12
3.17641e-05;4.21952e-11;-1.92671e-11;-1.1098e-12;1.17298e-11;-4.09111e-12;-1.55685e-12
3.18637e-05;3.81572e-11;-2.11713e-11;-1.29639e-12;1.38138e-11;-4.73915e-12;-1.46076e-12
3.19633e-05;3.36125e-11;-2.28098e-11;-1.47094e-12;1.57501e-11;-5.3295e-12;-1.33561e-12
3.20629e-05;2.8669e-11;-2.41601e-11;-1.63004e-12;1.74995e-11;-5.84884e-12;-1.18267e-12
3.21625e-05;2.3439e-11;-2.52035e-11;-1.77049e-12;1.90246e-11;-6.28472e-12;-1.00378e-12
3.22621e-05;1.80367e-11;-2.59251e-11;-1.88994e-12;2.02908e-11;-6.62577e-12;-8.01327e-13
3.23617e-05;1.25755e-11;-2.63142e-11;-1.98645e-12;2.1267e-11;-6.86209e-12;-5.78197e-13
3.24613e-05;7.16667e-12;-2.6364e-11;-2.05769e-12;2.19262e-11;-6.98544e-12;-3.37753e-13
3.25609e-05;1.91638e-12;-2.60725e-11;-2.1013e-12;2.2246e-11;-6.98952e-12;-8.3765e-14
3.26605e-05;-3.07672e-12;-2.54417e-11;-2.11568e-12;2.22097e-11;-6.87017e-12;1.79649e-13
3.27601e-05;-7.72309e-12;-2.44781e-11;-2.10021e-12;2.18062e-11;-6.62551e-12;4.48101e-13
3.28597e-05;-1.19437e-11;-2.31928e-11;-2.05454e-12;2.10307e-11;-6.2561e-12;7.17005e-13
3.29593e-05;-1.56717e-11;-2.16011e-11;-1.97819e-12;1.98847e-11;-5.76497e-12;9.81649e-13
3.30589e-05;-1.88534e-11;-1.97223e-11;-1.87111e-12;1.83767e-11;-5.15769e-12;1.23726e-12
3.31585e-05;-2.14493e-11;-1.758e-11;-1.73426e-12;1.65215e-11;-4.44231e-12;1.4791e-12
3.32581e-05;-2.34342e-11;-1.52006e-11;-1.56957e-12;1.4341e-11;-3.62929e-12;1.7025e-12
3.33577e-05;-2.47971e-11;-1.26144e-11;-1.37926e-12;1.18633e-11;-2.73135e-12;1.90301e-12
3.34573e-05;-2.55413e-11;-9.85401e-12;-1.16554e-12;9.12275e-12;-1.76326e-12;2.07645e-12
3.35569e-05;-2.56836e-11;-6.95444e-12;-9.31154e-13;6.15936e-12;-7.41528e-13;2.21904e-12
3.36565e-05;-2.52537e-11;-3.9524e-12;-6.79781e-13;3.01828e-12;3.15869e-13;2.32748e-12
3.37561e-05;-2.42922e-11;-8.86065e-13;-4.15574e-13;-2.50975e-13;1.3899e-12;2.39902e-12
3.38557e-05;-2.28502e-11;2.20539e-12;-1.42443e-13;-3.59529e-12;2.46086e-12;2.43155e-12
3.39553e-05;-2.09869e-11;5.28246e-12;1.35852e-13;-6.95888e-12;3.50876e-12;2.42358e-12
3.40549e-05;-1.87689e-11;8.3059e-12;4.14977e-13;-1.02843e-11;4.51375e-12;2.37434e-12
3.41545e-05;-1.62677e-11;1.1237e-11;6.8994e-13;-1.35133e-11;5.45648e-12;2.28378e-12
3.42541e-05;-1.35582e-11;1.40381e-11;9.56023e-13;-1.65882e-11;6.31851e-12;2.15259e-12
3.43537e-05;-1.07163e-11;1.66732e-11;1.20944e-12;-1.94528e-11;7.08269e-12;1.98224e-12
3.44533e-05;-7.81792e-12;1.9109e-11;1.44673e-12;-2.20536e-11;7.73347e-12;1.77494e-12
3.45529e-05;-4.93711e-12;2.13147e-11;1.66392e-12;-2.43407e-11;8.25726e-12;1.53367e-12
3.46525e-05;-2.14479e-12;2.32626e-11;1.85681e-12;-2.62689e-11;8.64272e-12;1.26207e-12
3.47521e-05;4.93447e-13;2.49285e-11;2.02209e-12;-2.77987e-11;8.88097e-12;9.64415e-13
3.48517e-05;2.91873e-12;2.62921e-11;2.15763e-12;-2.88972e-11;8.96583e-12;6.45513e-13
3.49513e-05;5.07964e-12;2.73371e-11;2.26181e-12;-2.95385e-11;8.89396e-12;3.10629e-13
3.50509e-05;6.9328e-12;2.80512e-11;2.33289e-12;-2.97047e-11;8.66489e-12;-3.45972e-14
3.51505e-05;8.44384e-12;2.8426e-11;2.36947e-12;-2.93861e-11;8.28111e-12;-3.84234e-13
3.52501e-05;9.58815e-12;2.84576e-11;2.37119e-12;-2.85816e-11;7.748e-12;-7.32153e-13
3.53497e-05;1.03508e-11;2.81461e-11;2.3386e-12;-2.72988e-11;7.07376e-12;-1.07215e-12
3.54493e-05;1.07263e-11;2.74957e-11;2.27242e-12;-2.55541e-11;6.26927e-12;-1.39807e-12
3.55489e-05;1.07183e-11;2.65148e-11;2.17332e-12;-2.33724e-11;5.34786e-12;-1.70396e-12
3.56485e-05;1.034e-11;2.52154e-11;2.04269e-12;-2.07865e-11;4.32515e-12;-1.98422e-12
3.57481e-05;9.61327e-12;2.36134e-11;1.88304e-12;-1.7837e-11;3.21868e-12;-2.23368e-12
3.58477e-05;8.56788e-12;2.17284e-11;1.69741e-12;-1.45711e-11;2.04768e-12;-2.44772e-12
3.59473e-05;7.24016e-12;1.95829e-11;1.48868e-12;-1.1042e-11;8.327e-13;-2.62234e-12
3.60469e-05;5.67234e-12;1.72025e-11;1.25975e-12;-7.30809e-12;-4.04763e-13;-2.75418e-12
3.61465e-05;3.91167e-12;1.46153e-11;1.01416e-12;-3.4314e-12;-1.6426e-12;-2.84062e-12
3.62461e-05;2.00911e-12;1.18514e-11;7.5624e-13;5.22984e-13;-2.8585e-12;-2.87981e-12
3.63457e-05;1.78217e-14;8.9426e-12;4.90463e-13;4.48832e-12;-4.03036e-12;-2.87079e-12
3.64453e-05;-2.0082e-12;5.92253e-12;2.20872e-13;8.39738e-12;-5.13669e-12;-2.81344e-12
3.65449e-05;-4.01534e-12;2.82572e-12;-4.88187e-14;1.21837e-11;-6.15703e-12;-2.70861e-12
3.66445e-05;-5.95154e-12;-3.12563e-13;-3.14662e-13;1.57826e-11;-7.07232e-12;-2.55803e-12
3.67441e-05;-7.76738e-12;-3.45666e-12;-5.72332e-13;1.91329e-11;-7.86531e-12;-2.36426e-12
3.68437e-05;-9.41719e-12;-6.57072e-12;-8.17716e-13;2.21773e-11;-8.52084e-12;-2.13063e-12
3.69433e-05;-1.08601e-11;-9.61917e-12;-1.04744e-12;2.48641e-11;-9.02616e-12;-1.86119e-12
3.70429e-05;-1.2061e-11;-1.25671e-11;-1.2585e-12;2.71476e-11;-9.37121e-12;-1.5606e-12
3.71425e-05;-1.29907e-11;-1.53807e-11;-1.44777e-12;2.89892e-11;-9.54878e-12;-1.23409e-12
3.72421e-05;-1.36269e-11;-1.80274e-11;-1.61223e-12;3.03583e-11;-9.5547e-12;-8.87378e-13
3.73417e-05;-1.39548e-11;-2.04761e-11;-1.74977e-12;3.12321e-11;-9.38796e-12;-5.26578e-13
3.74413e-05;-1.39667e-11;-2.26981e-11;-1.85913e-12;3.15969e-11;-9.05076e-12;-1.58061e-13
3.75409e-05;-1.36622e-11;-2.4667e-11;-1.93929e-12;3.14475e-11;-8.5485e-12;2.11701e-13
3.76405e-05;-1.30479e-11;-2.6359e-11;-1.98925e-12;3.07878e-11;-7.88969e-12;5.76271e-13
3.77401e-05;-1.21373e-11;-2.77534e-11;-2.00864e-12;2.96305e-11;-7.08587e-12;9.2937e-13
3.78397e-05;-1.09503e-11;-2.88326e-11;-1.99823e-12;2.79968e-11;-6.15133e-12;1.265e-12
3.79393e-05;-9.51217e-12;-2.95826e-11;-1.95953e-12;2.59158e-11;-5.10294e-12;1.57752e-12
3.80389e-05;-7.85273e-12;-2.99932e-11;-1.89405e-12;2.34246e-11;-3.9598e-12;1.86173e-12
3.81385e-05;-6.00544e-12;-3.00575e-11;-1.80324e-12;2.05667e-11;-2.7429e-12;2.11293e-12
3.82381e-05;-4.00676e-12;-2.9773e-11;-1.68914e-12;1.73922e-11;-1.47472e-12;2.32705e-12
3.83377e-05;-1.89525e-12;-2.91409e-11;-1.55465e-12;1.39558e-11;-1.78774e-13;2.50074e-12
3.84373e-05;2.89416e-13;-2.81665e-11;-1.40296e-12;1.03169e-11;1.12085e-12;2.6314e-12
3.85369e-05;2.5073e-12;-2.68593e-11;-1.23709e-12;6.53753e-12;2.4e-12;2.71729e-12
3.86365e-05;4.71869e-12;-2.52325e-11;-1.05996e-12;2.68201e-12;3.63492e-12;2.75749e-12
3.87361e-05;6.88472e-12;-2.33038e-11;-8.74934e-13;-1.18465e-12;4.80272e-12;2.75192e-12
3.88357e-05;8.96821e-12;-2.1094e-11;-6.85657e-13;-4.99766e-12;5.88179e-12;2.70126e-12
3.89353e-05;1.09342e-11;-1.86279e-11;-4.95575e-13;-8.69356e-12;6.85218e-12;2.60696e-12
3.90349e-05;1.27501e-11;-1.59335e-11;-3.07622e-13;-1.22113e-11;7.69598e-12;2.47123e-12
3.91345e-05;1.43857e-11;-1.30415e-11;-1.24502e-13;-1.54932e-11;8.39759e-12;2.29698e-12
3.92341e-05;1.58137e-11;-9.98516e-12;5.09382e-14;-1.84859e-11;8.94405e-12;2.0878e-12
3.93337e-05;1.70104e-11;-6.79966e-12;2.15886e-13;-2.11415e-11;9.32524e-12;1.84785e-12
3.94333e-05;1.79559e-11;-3.52182e-12;3.68143e-13;-2.34181e-11;9.53406e-12;1.58179e-12
3.95329e-05;1.86345e-11;-1.89655e-13;5.06341e-13;-2.52804e-11;9.56659e-12;1.29461e-12
3.96325e-05;1.90344e-11;3.15818e-12;6.29448e-13;-2.67007e-11;9.42214e-12;9.91523e-13
3.97321e-05;1.91482e-11;6.48285e-12;7.36289e-13;-2.7659e-11;9.10321e-12;6.77878e-13
3.98317e-05;1.89736e-11;9.74576e-12;8.25863e-13;-2.81433e-11;8.61548e-12;3.59109e-13
3.99313e-05;1.85128e-11;1.2909e-11;8.98007e-13;-2.815e-11;7.96767e-12;4.06598e-14
4.00309e-05;1.77727e-11;1.59356e-11;9.53423e-13;-2.76836e-11;7.17135e-12;-2.72109e-13
4.01305e-05;1.67641e-11;1.87901e-11;9.93023e-13;-2.67568e-11;6.24073e-12;-5.74012e-13
4.02301e-05;1.55023e-11;2.14393e-11;1.01756e-12;-2.53902e-11;5.19239e-12;-8.60133e-13
4.03297e-05;1.40067e-11;2.38519e-11;1.02801e-12;-2.36118e-11;4.04492e-12;-1.12596e-12
4.04293e-05;1.23004e-11;2.59996e-11;1.02602e-12;-2.14563e-11;2.81865e-12;-1.3675e-12
4.05289e-05;1.04103e-11;2.78568e-11;1.01375e-12;-1.89649e-11;1.53522e-12;-1.58131e-12
4.06285e-05;8.36623e-12;2.94014e-11;9.93159e-13;-1.61838e-11;2.17242e-13;-1.76451e-12
4.07281e-05;6.20106e-12;3.06145e-11;9.65816e-13;-1.31643e-11;-1.11203e-12;-1.91476e-12
4.08277e-05;3.9503e-12;3.1481e-11;9.33413e-13;-9.9609e-12;-2.4291e-12;-2.03041e-12
4.09273e-05;1.65124e-12;3.19891e-11;8.98073e-13;-6.63127e-12;-3.71059e-12;-2.11037e-12
4.10269e-05;-6.58035e-13;3.2131e-11;8.6191e-13;-3.23452e-12;-4.93364e-12;-2.15424e-12
4.11265e-05;-2.93962e-12;3.19027e-11;8.264e-13;1.69542e-13;-6.07626e-12;-2.16224e-12
4.12261e-05;-5.15635e-12;3.13042e-11;7.92484e-13;3.52157e-12;-7.11778e-12;-2.13526e-12
4.13257e-05;-7.27255e-12;3.03394e-11;7.61205e-13;6.76381e-12;-8.03922e-12;-2.07481e-12
4.14253e-05;-9.25496e-12;2.90164e-11;7.33791e-13;9.84109e-12;-8.82362e-12;-1.98286e-12
4.15249e-05;-1.10737e-11;2.73471e-11;7.11008e-13;1.27018e-11;-9.45635e-12;-1.86184e-12
4.16245e-05;-1.27026e-11;2.53473e-11;6.92702e-13;1.52987e-11;-9.92538e-12;-1.71459e-12
4.17241e-05;-1.41197e-11;2.30369e-11;6.7813e-13;1.75899e-11;-1.02215e-11;-1.54434e-12
4.18237e-05;-1.53066e-11;2.0439e-11;6.66511e-13;1.95392e-11;-1.03383e-11;-1.35464e-12
4.19233e-05;-1.62496e-11;1.75803e-11;6.57111e-13;2.11167e-11;-1.02725e-11;-1.14927e-12
4.20229e-05;-1.69394e-11;1.44909e-11;6.48868e-13;2.22996e-11;-1.0024e-11;-9.32259e-13
4.21225e-05;-1.73712e-11;1.12038e-11;6.40082e-13;2.30719e-11;-9.59562e-12;-7.07726e-13
4.22221e-05;-1.75451e-11;7.75492e-12;6.28668e-13;2.34252e-11;-8.9934e-12;-4.79746e-13
4.23217e-05;-1.74653e-11;4.18258e-12;6.12701e-13;2.33582e-11;-8.22631e-12;-2.52246e-13
4.24213e-05;-1.71406e-11;5.27149e-13;5.90524e-13;2.28775e-11;-7.30628e-12;-2.90169e-14
4.25209e-05;-1.65837e-11;-3.16905e-12;5.60365e-13;2.19964e-11;-6.24799e-12;1.86334e-13
4.26205e-05;-1.58111e-11;-6.86225e-12;5.2017e-13;2.07355e-11;-5.06871e-12;3.90493e-13
4.27201e-05;-1.48427e-11;-1.05079e-11;4.68006e-13;1.91221e-11;-3.78801e-12;5.80481e-13
4.28197e-05;-1.37011e-11;-1.4061e-11;4.02442e-13;1.7189e-11;-2.42747e-12;7.53634e-13
4.29193e-05;-1.24112e-11;-1.74768e-11;3.22473e-13;1.49747e-11;-1.01027e-12;9.07667e-13
4.30189e-05;-1.09997e-11;-2.07112e-11;2.27277e-13;1.2522e-11;4.39195e-13;1.0408e-12
4.31185e-05;-9.49425e-12;-2.37209e-11;1.16246e-13;9.87744e-12;1.89584e-12;1.15177e-12
4.32181e-05;-7.923e-12;-2.64649e-11;-1.07184e-14;7.09029e-12;3.33432e-12;1.23972e-12
4.33177e-05;-6.31423e-12;-2.89046e-11;-1.52978e-13;4.21169e-12;4.72955e-12;1.30422e-12
4.34173e-05;-4.69565e-12;-3.10046e-11;-3.09248e-13;1.29379e-12;6.05709e-12;1.34528e-12
4.35169e-05;-3.09373e-12;-3.27328e-11;-4.7787e-13;-1.6112e-12;7.29364e-12;1.36338e-12
4.36165e-05;-1.5334e-12;-3.40617e-11;-6.56893e-13;-4.45193e-12;8.41742e-12;1.3594e-12
4.37161e-05;-3.76572e-14;-3.49683e-11;-8.43792e-13;-7.17875e-12;9.40863e-12;1.33455e-12
4.38157e-05;1.37293e-12;-3.54352e-11;-1.03525e-12;-9.74464e-12;1.02497e-11;1.29042e-12
4.39153e-05;2.68066e-12;-3.54504e-11;-1.22746e-12;-1.2106e-11;1.09259e-11;1.22893e-12
4.40149e-05;3.87098e-12;-3.5008e-11;-1.41656e-12;-1.42235e-11;1.14252e-11;1.15219e-12
4.41145e-05;4.93247e-12;-3.41082e-11;-1.59862e-12;-1.60624e-11;1.1739e-11;1.06234e-12
4.42141e-05;5.85708e-12;-3.2758e-11;-1.76925e-12;-1.75937e-11;1.18618e-11;9.61619e-13
4.43137e-05;6.64024e-12;-3.09708e-11;-1.92375e-12;-1.87938e-11;1.17916e-11;8.52345e-13
4.44133e-05;7.28083e-12;-2.87665e-11;-2.05751e-12;-1.96455e-11;1.15299e-11;7.36826e-13
4.45129e-05;7.78097e-12;-2.6171e-11;-2.16635e-12;-2.01376e-11;1.10813e-11;6.17273e-13
4.46125e-05;8.14573e-12;-2.32166e-11;-2.24636e-12;-2.02653e-11;1.04538e-11;4.95838e-13
4.47121e-05;8.38294e-12;-1.99411e-11;-2.29391e-12;-2.00302e-11;9.65818e-12;3.7461e-13
4.48117e-05;8.50302e-12;-1.63878e-11;-2.30577e-12;-1.94399e-11;8.70827e-12;2.55498e-13
4.49113e-05;8.51878e-12;-1.2604e-11;-2.27924e-12;-1.85084e-11;7.62021e-12;1.40153e-13
4.50109e-05;8.44478e-12;-8.64103e-12;-2.21244e-12;-1.7255e-11;6.41239e-12;3.00176e-14
4.51105e-05;8.29661e-12;-4.55365e-12;-2.10437e-12;-1.57048e-11;5.10501e-12;-7.3616e-14
4.52101e-05;8.09039e-12;-3.98897e-13;-1.95475e-12;-1.38874e-11;3.71975e-12;-1.69667e-13
4.53097e-05;7.84256e-12;3.7649e-12;-1.76397e-12;-1.18372e-11;2.27936e-12;-2.57341e-13
4.54093e-05;7.56926e-12;7.87904e-12;-1.53335e-12;-9.59192e-12;8.07215e-13;-3.361e-13
4.55089e-05;7.28568e-12;1.18851e-11;-1.26541e-12;-7.19253e-12;-6.73038e-13;-4.05583e-13
4.56085e-05;7.00559e-12;1.57259e-11;-9.63511e-13;-4.68229e-12;-2.13792e-12;-4.65615e-13
4.57081e-05;6.74107e-12;1.93464e-11;-6.31651e-13;-2.10602e-12;-3.56451e-12;-5.1625e-13
4.58077e-05;6.50213e-12;2.26949e-11;-2.74677e-13;4.9065e-13;-4.93077e-12;-5.57715e-13
4.59073e-05;6.29637e-12;2.57234e-11;1.01653e-13;3.06212e-12;-6.216e-12;-5.90292e-13
4.60069e-05;6.12863e-12;2.83888e-11;4.91006e-13;5.56353e-12;-7.40111e-12;-6.14312e-13
4.61065e-05;6.00068e-12;3.06534e-11;8.86676e-13;7.95155e-12;-8.46889e-12;-6.30237e-13
4.62061e-05;5.91114e-12;3.24856e-11;1.28157e-12;1.01851e-11;-9.40433e-12;-6.38678e-13
4.63057e-05;5.85572e-12;3.38607e-11;1.66832e-12;1.22263e-11;-1.01948e-11;-6.40307e-13
4.64053e-05;5.82745e-12;3.47612e-11;2.03957e-12;1.40409e-11;-1.08301e-11;-6.35802e-13
4.65049e-05;5.81661e-12;3.51768e-11;2.38799e-12;1.55986e-11;-1.13028e-11;-6.25878e-13
4.66045e-05;5.81075e-12;3.51047e-11;2.70637e-12;1.68744e-11;-1.16081e-11;-6.1127e-13
4.67041e-05;5.79527e-12;3.45494e-11;2.98786e-12;1.78481e-11;-1.1744e-11;-5.92648e-13
4.68037e-05;5.75414e-12;3.35229e-11;3.2263e-12;1.85052e-11;-1.17111e-11;-5.70578e-13
4.69033e-05;5.6702e-12;3.20443e-11;3.41594e-12;1.88369e-11;-1.15127e-11;-5.45562e-13
4.70029e-05;5.52575e-12;3.01389e-11;3.55162e-12;1.884e-11;-1.11547e-11;-5.18066e-13
4.71025e-05;5.30361e-12;2.7838e-11;3.62934e-12;1.85174e-11;-1.06454e-11;-4.88467e-13
4.72021e-05;4.98811e-12;2.51789e-11;3.64645e-12;1.78776e-11;-9.99503e-12;-4.57006e-13
4.73017e-05;4.56543e-12;2.22036e-11;3.60118e-12;1.69346e-11;-9.21595e-12;-4.2382e-13
4.74013e-05;4.02399e-12;1.89581e-11;3.49244e-12;1.57075e-11;-8.32213e-12;-3.88994e-13
4.75009e-05;3.35528e-12;1.54918e-11;3.32053e-12;1.42202e-11;-7.32893e-12;-3.5256e-13
4.76005e-05;2.55485e-12;1.1856e-11;3.08763e-12;1.25009e-11;-6.25289e-12;-3.14493e-13
4.77001e-05;1.62238e-12;8.10436e-12;2.79721e-12;1.05815e-11;-5.11134e-12;-2.7473e-13
4.77997e-05;5.61563e-13;4.291e-12;2.45343e-12;8.49681e-12;-3.92219e-12;-2.33193e-13
4.78993e-05;-6.19712e-13;4.70037e-13;2.06129e-12;6.28424e-12;-2.70353e-12;-1.89787e-13
4.79989e-05;-1.90887e-12;-3.30552e-12;1.62721e-12;3.98284e-12;-1.47342e-12;-1.44388e-13
4.80985e-05;-3.28866e-12;-6.98416e-12;1.1588e-12;1.63263e-12;-2.49503e-13;-9.68693e-14
4.81981e-05;-4.73772e-12;-1.05165e-11;6.64282e-13;-7.26113e-13;9.51248e-13;-4.71561e-14
4.82977e-05;-6.23125e-12;-1.38563e-11;1.51985e-13;-3.05358e-12;2.11276e-12;4.7436e-15
4.83973e-05;-7.74136e-12;-1.69606e-11;-3.69303e-13;-5.31099e-12;3.22007e-12;5.87235e-14
4.84969e-05;-9.23738e-12;-1.97909e-11;-8.90102e-13;-7.46127e-12;4.25949e-12;1.14557e-13
4.85965e-05;-1.06864e-11;-2.23124e-11;-1.4006e-12;-9.46963e-12;5.21883e-12;1.71877e-13
4.86961e-05;-1.20543e-11;-2.44949e-11;-1.89125e-12;-1.13042e-11;6.08746e-12;2.30192e-13
4.87957e-05;-1.33069e-11;-2.63131e-11;-2.35296e-12;-1.29363e-11;6.85644e-12;2.889e-13
4.88953e-05;-1.44111e-11;-2.77469e-11;-2.77709e-12;-1.43412e-11;7.51862e-12;3.47282e-13
4.89949e-05;-1.53353e-11;-2.87817e-11;-3.1555e-12;-1.54983e-11;8.06863e-12;4.04489e-13
4.90945e-05;-1.60507e-11;-2.94085e-11;-3.48086e-12;-1.63913e-11;8.50298e-12;4.59578e-13
4.91941e-05;-1.65315e-11;-2.96232e-11;-3.74691e-12;-1.70085e-11;8.82004e-12;5.11575e-13
4.92937e-05;-1.67562e-11;-2.94276e-11;-3.94858e-12;-1.73433e-11;9.01999e-12;5.59512e-13
4.93933e-05;-1.6708e-11;-2.88292e-11;-4.08219e-12;-1.73935e-11;9.10482e-12;6.02448e-13
4.94929e-05;-1.6375e-11;-2.78405e-11;-4.14529e-12;-1.71618e-11;9.07823e-12;6.3949e-13
4.95925e-05;-1.57502e-11;-2.64789e-11;-4.13638e-12;-1.66559e-11;8.9455e-12;6.69805e-13
4.96921e-05;-1.48326e-11;-2.47667e-11;-4.05522e-12;-1.58881e-11;8.71336e-12;6.92613e-13
4.97917e-05;-1.36278e-11;-2.27308e-11;-3.90339e-12;-1.48749e-11;8.38975e-12;7.07188e-13
4.98913e-05;-1.21478e-11;-2.04027e-11;-3.68416e-12;-1.36372e-11;7.98363e-12;7.12917e-13
4.99909e-05;-1.04104e-11;-1.78175e-11;-3.40157e-12;-1.21994e-11;7.50472e-12;7.09348e-13
5.00905e-05;-8.43892e-12;-1.50137e-11;-3.06027e-12;-1.05893e-11;6.96326e-12;6.96175e-13
5.01901e-05;-6.2629e-12;-1.20324e-11;-2.6664e-12;-8.83738e-12;6.36984e-12;6.73218e-13
5.02897e-05;-3.91748e-12;-8.91739e-12;-2.22783e-12;-6.97613e-12;5.73514e-12;6.40424e-13
5.03893e-05;-1.4422e-12;-5.71411e-12;-1.7531e-12;-5.0396e-12;5.06977e-12;5.97898e-13
5.04889e-05;1.11988e-12;-2.46914e-12;-1.25072e-12;-3.06267e-12;4.3841e-12;5.4589e-13
5.05885e-05;3.72238e-12;7.70611e-13;-7.29524e-13;-1.08041e-12;3.68807e-12;4.84765e-13
5.06881e-05;6.31606e-12;3.95837e-12;-1.99339e-13;8.72561e-13;2.99105e-12;4.15001e-13
5.07877e-05;8.85031e-12;7.04808e-12;3.29574e-13;2.76284e-12;2.30159e-12;3.37239e-13
5.08873e-05;1.12747e-11;9.99511e-12;8.47466e-13;4.55879e-12;1.62731e-12;2.523e-13
5.09869e-05;1.35401e-11;1.2757e-11;1.34532e-12;6.23112e-12;9.74847e-13;1.61139e-13
5.10865e-05;1.55988e-11;1.52942e-11;1.81447e-12;7.7534e-12;3.49697e-13;6.47938e-14
5.11861e-05;1.74057e-11;1.75705e-11;2.24649e-12;9.10264e-12;-2.43784e-13;-3.56156e-14
5.12857e-05;1.89194e-11;1.95534e-11;2.63355e-12;1.02596e-11;-8.02414e-13;-1.38851e-13
5.13853e-05;2.01039e-11;2.12146e-11;2.96892e-12;1.12091e-11;-1.32413e-12;-2.43569e-13
5.14849e-05;2.09289e-11;2.2531e-11;3.24713e-12;1.19404e-11;-1.80792e-12;-3.4839e-13
5.15845e-05;2.13712e-11;2.34846e-11;3.46393e-12;1.24472e-11;-2.2537e-12;-4.5191e-13
5.16841e-05;2.14148e-11;2.4063e-11;3.61614e-12;1.27277e-11;-2.66229e-12;-5.52656e-13
5.17837e-05;2.10518e-11;2.42593e-11;3.70159e-12;1.27849e-11;-3.03519e-12;-6.49059e-13
5.18833e-05;2.02825e-11;2.40729e-11;3.7195e-12;1.26259e-11;-3.37447e-12;-7.39526e-13
5.19829e-05;1.91163e-11;2.35089e-11;3.67061e-12;1.2262e-11;-3.68261e-12;-8.22509e-13
5.20825e-05;1.75706e-11;2.25788e-11;3.55709e-12;1.17079e-11;-3.96229e-12;-8.96468e-13
5.21821e-05;1.56714e-11;2.12994e-11;3.3821e-12;1.0982e-11;-4.21634e-12;-9.59817e-13
5.22817e-05;1.34523e-11;1.96928e-11;3.14965e-12;1.01051e-11;-4.44753e-12;-1.011e-12
5.23813e-05;1.09552e-11;1.77867e-11;2.86492e-12;9.10025e-12;-4.65852e-12;-1.04867e-12
5.24809e-05;8.22916e-12;1.5614e-11;2.53427e-12;7.99232e-12;-4.85172e-12;-1.07174e-12
5.25805e-05;5.32868e-12;1.32114e-11;2.16499e-12;6.80736e-12;-5.02927e-12;-1.07936e-12
5.26801e-05;2.31312e-12;1.06196e-11;1.76494e-12;5.57203e-12;-5.19289e-12;-1.07088e-12
5.27797e-05;-7.54498e-13;7.88221e-12;1.34242e-12;4.31306e-12;-5.34385e-12;-1.04586e-12
5.28793e-05;-3.80898e-12;5.04564e-12;9.06047e-13;3.05674e-12;-5.48286e-12;-1.00424e-12
5.29789e-05;-6.78473e-12;2.15779e-12;4.64468e-13;1.82843e-12;-5.61008e-12;-9.46206e-13
5.30785e-05;-9.61703e-12;-7.32694e-13;2.63097e-14;6.51936e-13;-5.72499e-12;-8.72155e-13
5.31781e-05;-1.22433e-11;-3.57716e-12;-3.99931e-13;-4.51053e-13;-5.82637e-12;-7.82682e-13
5.32777e-05;-1.46043e-11;-6.32766e-12;-8.06163e-13;-1.46141e-12;-5.91227e-12;-6.78651e-13
5.33773e-05;-1.66464e-11;-8.93788e-12;-1.18505e-12;-2.3628e-12;-5.9801e-12;-5.61208e-13
5.34769e-05;-1.83224e-11;-1.1364e-11;-1.53008e-12;-3.14192e-12;-6.0266e-12;-4.31736e-13
5.35765e-05;-1.95929e-11;-1.35653e-11;-1.83547e-12;-3.78884e-12;-6.04797e-12;-2.91888e-13
5.36761e-05;-2.04269e-11;-1.5505e-11;-2.09622e-12;-4.29713e-12;-6.03991e-12;-1.43651e-13
5.37757e-05;-2.08033e-11;-1.71507e-11;-2.30853e-12;-4.66383e-12;-5.99775e-12;1.06826e-14
5.38753e-05;-2.0711e-11;-1.84751e-11;-2.46996e-12;-4.88927e-12;-5.91653e-12;1.68684e-13
5.39749e-05;-2.01492e-11;-1.94565e-11;-2.57921e-12;-4.97702e-12;-5.79113e-12;3.27899e-13
5.40745e-05;-1.91282e-11;-2.00793e-11;-2.63581e-12;-4.9338e-12;-5.61638e-12;4.8583e-13
5.41741e-05;-1.76689e-11;-2.03343e-11;-2.64019e-12;-4.76932e-12;-5.38726e-12;6.39893e-13
5.42737e-05;-1.58026e-11;-2.02186e-11;-2.59405e-12;-4.49584e-12;-5.09902e-12;7.8749e-13
5.43733e-05;-1.35707e-11;-1.97355e-11;-2.50059e-12;-4.12787e-12;-4.74733e-12;9.26124e-13
5.44729e-05;-1.10236e-11;-1.8895e-11;-2.36392e-12;-3.68184e-12;-4.32849e-12;1.05345e-12
5.45725e-05;-8.21968e-12;-1.77136e-11;-2.18837e-12;-3.17577e-12;-3.83964e-12;1.16722e-12
5.46721e-05;-5.22349e-12;-1.62136e-11;-1.97869e-12;-2.62873e-12;-3.27896e-12;1.26528e-12
5.47717e-05;-2.10475e-12;-1.44226e-11;-1.74065e-12;-2.06032e-12;-2.64589e-12;1.34567e-12
5.48713e-05;1.06307e-12;-1.23733e-11;-1.4809e-12;-1.49014e-12;-1.94132e-12;1.4067e-12
5.49709e-05;4.20432e-12;-1.01031e-11;-1.20597e-12;-9.374e-13;-1.1677e-12;1.447e-12
5.50705e-05;7.24309e-12;-7.65363e-12;-9.21857e-13;-4.20546e-13;-3.29108e-13;1.46548e-12
5.51701e-05;1.01051e-11;-5.06916e-12;-6.34597e-13;4.3229e-14;5.68724e-13;1.46136e-12
5.52697e-05;1.27195e-11;-2.39618e-12;-3.50585e-13;4.3843e-13;1.51836e-12;1.4343e-12
5.53693e-05;1.50202e-11;3.17241e-13;-7.59859e-14;7.51572e-13;2.5107e-12;1.38443e-12
5.54689e-05;1.69481e-11;3.02215e-12;1.83861e-13;9.71426e-13;3.53506e-12;1.31225e-12
5.55685e-05;1.84523e-11;5.66986e-12;4.24322e-13;1.08932e-12;4.57926e-12;1.21849e-12
5.56681e-05;1.94913e-11;8.21302e-12;6.4113e-13;1.09946e-12;5.62972e-12;1.1042e-12
5.57677e-05;2.00346e-11;1.06063e-11;8.30562e-13;9.99135e-13;6.67172e-12;9.70816e-13
5.58673e-05;2.00627e-11;1.28069e-11;9.89906e-13;7.88686e-13;7.68959e-12;8.20213e-13
5.59669e-05;1.95685e-11;1.47754e-11;1.11761e-12;4.71437e-13;8.66698e-12;6.54562e-13
5.60665e-05;1.85571e-11;1.64769e-11;1.21286e-12;5.36786e-14;9.58713e-12;4.76262e-13
5.61661e-05;1.70466e-11;1.78808e-11;1.27531e-12;-4.5538e-13;1.04332e-11;2.87981e-13
5.62657e-05;1.5067e-11;1.89618e-11;1.30544e-12;-1.04383e-12;1.11884e-11;9.26515e-14
5.63653e-05;1.26602e-11;1.96999e-11;1.3049e-12;-1.69737e-12;1.18366e-11;-1.06684e-13
5.64649e-05;9.87942e-12;2.0081e-11;1.27614e-12;-2.39961e-12;1.23623e-11;-3.07006e-13
5.65645e-05;6.78728e-12;2.00966e-11;1.22186e-12;-3.13231e-12;1.27511e-11;-5.05272e-13
5.66641e-05;3.455e-12;1.9745e-11;1.14519e-12;-3.87573e-12;1.29901e-11;-6.98306e-13
5.67637e-05;-3.93005e-14;1.90302e-11;1.05006e-12;-4.60915e-12;1.30681e-11;-8.82878e-13
5.68633e-05;-3.61257e-12;1.79626e-11;9.40682e-13;-5.31142e-12;1.29756e-11;-1.05594e-12
5.69629e-05;-7.17887e-12;1.65584e-11;8.20921e-13;-5.96136e-12;1.27059e-11;-1.21475e-12
5.70625e-05;-1.06509e-11;1.48394e-11;6.94416e-13;-6.53812e-12;1.22543e-11;-1.35682e-12
5.71621e-05;-1.39417e-11;1.2833e-11;5.65324e-13;-7.02173e-12;1.16194e-11;-1.47978e-12
5.72617e-05;-1.69669e-11;1.05714e-11;4.38244e-13;-7.39361e-12;1.08026e-11;-1.58146e-12
5.73613e-05;-1.96473e-11;8.09126e-12;3.17125e-13;-7.63702e-12;9.80834e-12;-1.66003e-12
5.74609e-05;-2.19111e-11;5.43323e-12;2.04619e-13;-7.73739e-12;8.64444e-12;-1.71405e-12
5.75605e-05;-2.36945e-11;2.64129e-12;1.02752e-13;-7.68264e-12;7.32183e-12;-1.74251e-12
5.76601e-05;-2.49429e-11;-2.37857e-13;1.38928e-14;-7.46363e-12;5.85463e-12;-1.74476e-12
5.77597e-05;-2.5613e-11;-3.15558e-12;-5.94975e-14;-7.07455e-12;4.26003e-12;-1.72058e-12
5.78593e-05;-2.56748e-11;-6.06188e-12;-1.16075e-13;-6.51308e-12;2.55805e-12;-1.6702e-12
5.79589e-05;-2.51115e-11;-8.90603e-12;-1.56091e-13;-5.78045e-12;7.71304e-13;-1.59425e-12
5.80585e-05;-2.39201e-11;-1.16375e-11;-1.80467e-13;-4.88151e-12;-1.07525e-12;-1.4937e-12
5.81581e-05;-2.21115e-11;-1.42068e-11;-1.89719e-13;-3.82496e-12;-2.95469e-12;-1.36983e-12
5.82577e-05;-1.97112e-11;-1.65665e-11;-1.84223e-13;-2.62336e-12;-4.83856e-12;-1.22436e-12
5.83573e-05;-1.67592e-11;-1.86716e-11;-1.65336e-13;-1.29294e-12;-6.69734e-12;-1.05937e-12
5.84569e-05;-1.33088e-11;-2.04806e-11;-1.35659e-13;1.4672e-13;-8.501e-12;-8.7719e-13
5.85565e-05;-9.42524e-12;-2.19567e-11;-9.80116e-14;1.6729e-12;-1.02196e-11;-6.80299e-13
5.86561e-05;-5.1851e-12;-2.30685e-11;-5.45569e-14;3.25996e-12;-1.1824e-11;-4.71345e-13
5.87557e-05;-6.75358e-13;-2.37902e-11;-7.2703e-15;4.87986e-12;-1.32864e-11;-2.53297e-13
5.88553e-05;4.00852e-12;-2.41021e-11;4.09659e-14;6.50275e-12;-1.45811e-11;-2.93974e-14
5.89549e-05;8.76485e-12;-2.39916e-11;8.64286e-14;8.09761e-12;-1.56848e-11;1.97027e-13
5.90545e-05;1.34881e-11;-2.34534e-11;1.26009e-13;9.63273e-12;-1.65773e-11;4.22704e-13
5.91541e-05;1.8071e-11;-2.249e-11;1.58031e-13;1.10762e-11;-1.72417e-11;6.44375e-13
5.92537e-05;2.24065e-11;-2.1111e-11;1.81111e-13;1.23966e-11;-1.76648e-11;8.58739e-13
5.93533e-05;2.63896e-11;-1.93335e-11;1.92784e-13;1.3564e-11;-1.78374e-11;1.06252e-12
5.94529e-05;2.99208e-11;-1.71826e-11;1.90203e-13;1.45504e-11;-1.77544e-11;1.25258e-12
5.95525e-05;3.29086e-11;-1.46907e-11;1.71986e-13;1.53302e-11;-1.74149e-11;1.42594e-12
5.96521e-05;3.52718e-11;-1.18969e-11;1.38551e-13;1.58811e-11;-1.68223e-11;1.57976e-12
5.97517e-05;3.69411e-11;-8.84629e-12;9.06188e-14;1.61846e-11;-1.59844e-11;1.71133e-12
5.98513e-05;3.78601e-11;-5.58952e-12;2.81902e-14;1.62265e-11;-1.49128e-11;1.81832e-12
5.99509e-05;3.79879e-11;-2.18202e-12;-4.86455e-14;1.59972e-11;-1.36235e-11;1.89887e-12
6.00505e-05;3.73005e-11;1.31699e-12;-1.38489e-13;1.54921e-11;-1.21357e-11;1.9515e-12
6.01501e-05;3.57918e-11;4.84591e-12;-2.38737e-13;1.47116e-11;-1.04721e-11;1.97498e-12
6.02497e-05;3.34732e-11;8.34194e-12;-3.46607e-13;1.36615e-11;-8.6583e-12;1.96839e-12
6.03493e-05;3.03743e-11;1.17421e-11;-4.59502e-13;1.23532e-11;-6.7221e-12;1.93127e-12
6.04489e-05;2.65431e-11;1.49842e-11;-5.74407e-13;1.08031e-11;-4.69328e-12;1.86378e-12
6.05485e-05;2.20449e-11;1.80082e-11;-6.87465e-13;9.03299e-12;-2.60292e-12;1.76656e-12
6.06481e-05;1.69608e-11;2.07576e-11;-7.94481e-13;7.06926e-12;-4.82936e-13;1.64069e-12
6.07477e-05;1.13861e-11;2.318e-11;-8.91605e-13;4.94279e-12;1.6345e-12;1.48775e-12
6.08473e-05;5.42866e-12;2.52285e-11;-9.75353e-13;2.6883e-12;3.71748e-12;1.30988e-12
6.09469e-05;-7.92804e-13;2.68622e-11;-1.04219e-12;3.43654e-13;5.73483e-12;1.10972e-12
6.10465e-05;-7.15167e-12;2.80474e-11;-1.08851e-12;-2.05091e-12;7.65663e-12;8.90196e-13
6.11461e-05;-1.35164e-11;2.87582e-11;-1.11108e-12;-4.45349e-12;9.45468e-12;6.54518e-13
6.12457e-05;-1.97533e-11;2.89772e-11;-1.10751e-12;-6.82118e-12;1.1103e-11;4.06246e-13
6.13453e-05;-2.57286e-11;2.86956e-11;-1.07624e-12;-9.11096e-12;1.25782e-11;1.49337e-13
6.14449e-05;-3.13122e-11;2.79137e-11;-1.01626e-12;-1.12806e-11;1.38598e-11;-1.11994e-13
6.15445e-05;-3.63797e-11;2.66403e-11;-9.26905e-13;-1.32894e-11;1.49309e-11;-3.73477e-13
6.16441e-05;-4.08159e-11;2.48934e-11;-8.08224e-13;-1.50993e-11;1.57778e-11;-6.30834e-13
6.17437e-05;-4.45174e-11;2.26998e-11;-6.61475e-13;-1.6675e-11;1.63912e-11;-8.79707e-13
6.18433e-05;-4.73947e-11;2.0094e-11;-4.89018e-13;-1.79854e-11;1.67654e-11;-1.11571e-12
6.19429e-05;-4.93743e-11;1.71183e-11;-2.93777e-13;-1.90038e-11;1.68987e-11;-1.33465e-12
6.20425e-05;-5.04007e-11;1.38216e-11;-7.92292e-14;-1.97087e-11;1.67937e-11;-1.53274e-12
6.21421e-05;-5.04376e-11;1.02592e-11;1.50269e-13;-2.00842e-11;1.64566e-11;-1.7066e-12
6.22417e-05;-4.94686e-11;6.49094e-12;3.89656e-13;-2.01204e-11;1.58976e-11;-1.85311e-12
6.23413e-05;-4.74978e-11;2.58065e-12;6.337e-13;-1.98136e-11;1.51303e-11;-1.96944e-12
6.24409e-05;-4.45502e-11;-1.40505e-12;8.76949e-13;-1.91669e-11;1.41712e-11;-2.05329e-12
6.25405e-05;-4.06715e-11;-5.39778e-12;1.11325e-12;-1.81897e-11;1.30401e-11;-2.10304e-12
6.26401e-05;-3.59275e-11;-9.32878e-12;1.33601e-12;-1.68979e-11;1.17588e-11;-2.11769e-12
6.27397e-05;-3.0402e-11;-1.31302e-11;1.53914e-12;-1.53131e-11;1.03512e-11;-2.09678e-12
6.28393e-05;-2.41957e-11;-1.6736e-11;1.71762e-12;-1.34631e-11;8.84256e-12;-2.0405e-12
6.29389e-05;-1.74244e-11;-2.00834e-11;1.86675e-12;-1.13805e-11;7.25924e-12;-1.94977e-12
6.30385e-05;-1.02173e-11;-2.31135e-11;1.98153e-12;-9.10247e-12;5.62793e-12;-1.82622e-12
6.31381e-05;-2.71429e-12;-2.57733e-11;2.05714e-12;-6.6698e-12;3.97526e-12;-1.67198e-12
6.32377e-05;4.93777e-12;-2.8016e-11;2.0901e-12;-4.12637e-12;2.32721e-12;-1.48961e-12
6.33373e-05;1.25879e-11;-2.98016e-11;2.07862e-12;-1.51829e-12;7.08587e-13;-1.2822e-12
6.34369e-05;2.00836e-11;-3.10981e-11;2.02175e-12;1.1069e-12;-8.5738e-13;-1.05347e-12
6.35365e-05;2.72737e-11;-3.18818e-11;1.9188e-12;3.70126e-12;-2.34952e-12;-8.07596e-13
6.36361e-05;3.40122e-11;-3.21378e-11;1.76989e-12;6.21732e-12;-3.74913e-12;-5.49036e-13
6.37357e-05;4.01616e-11;-3.18605e-11;1.57671e-12;8.60894e-12;-5.0402e-12;-2.82363e-13
6.38353e-05;4.55953e-11;-3.10533e-11;1.34248e-12;1.08322e-11;-6.20961e-12;-1.23224e-14
6.39349e-05;5.01999e-11;-2.97287e-11;1.07125e-12;1.28465e-11;-7.24709e-12;2.56197e-13
6.40345e-05;5.38778e-11;-2.79081e-11;7.67387e-13;1.46151e-11;-8.14536e-12;5.18335e-13
6.41341e-05;5.65501e-11;-2.56218e-11;4.35979e-13;1.6106e-11;-8.90004e-12;7.69448e-13
6.42337e-05;5.81581e-11;-2.29077e-11;8.34307e-14;1.72924e-11;-9.50958e-12;1.00515e-12
6.43333e-05;5.8664e-11;-1.98117e-11;-2.82645e-13;1.81535e-11;-9.97505e-12;1.22125e-12
6.44329e-05;5.80519e-11;-1.63858e-11;-6.54461e-13;1.86743e-11;-1.03e-11;1.41389e-12
6.45325e-05;5.63277e-11;-1.26876e-11;-1.02478e-12;1.88467e-11;-1.04903e-11;1.57974e-12
6.46321e-05;5.35202e-11;-8.77956e-12;-1.38631e-12;1.86691e-11;-1.05536e-11;1.71615e-12
6.47317e-05;4.96803e-11;-4.72771e-12;-1.73076e-12;1.81465e-11;-1.04996e-11;1.82113e-12
6.48313e-05;4.4879e-11;-6.00456e-13;-2.04938e-12;1.72903e-11;-1.03389e-11;1.89314e-12
6.49309e-05;3.92063e-11;3.53281e-12;-2.33441e-12;1.61183e-11;-1.0083e-11;1.93121e-12
6.50305e-05;3.2769e-11;7.60286e-12;-2.57957e-12;1.46542e-11;-9.74401e-12;1.93505e-12
6.51301e-05;2.56896e-11;1.15417e-11;-2.77917e-12;1.29272e-11;-9.33429e-12;1.90505e-12
6.52297e-05;1.81034e-11;1.52839e-11;-2.92748e-12;1.09712e-11;-8.86581e-12;1.84219e-12
6.53293e-05;1.01554e-11;1.87677e-11;-3.01935e-12;8.82458e-12;-8.35002e-12;1.74798e-12
6.54289e-05;1.99731e-12;2.19362e-11;-3.05138e-12;6.52893e-12;-7.79752e-12;1.62455e-12
6.55285e-05;-6.21526e-12;2.47385e-11;-3.02194e-12;4.12862e-12;-7.218e-12;1.47472e-12
6.56281e-05;-1.43255e-11;2.71301e-11;-2.93049e-12;1.66975e-12;-6.62009e-12;1.30183e-12
6.57277e-05;-2.2179e-11;2.90738e-11;-2.77712e-12;-8.00784e-13;-6.01121e-12;1.10952e-12
6.58273e-05;-2.96268e-11;3.05402e-11;-2.56311e-12;-3.23613e-12;-5.39745e-12;9.01566e-13
6.59269e-05;-3.65287e-11;3.1509e-11;-2.29151e-12;-5.59038e-12;-4.78365e-12;6.82009e-13
6.60265e-05;-4.27557e-11;3.19682e-11;-1.96701e-12;-7.81942e-12;-4.17345e-12;4.55121e-13
6.61261e-05;-4.81917e-11;3.1915e-11;-1.59519e-12;-9.88179e-12;-3.56935e-12;2.2529e-13
6.62257e-05;-5.27368e-11;3.13552e-11;-1.18224e-12;-1.17395e-11;-2.97263e-12;-3.16289e-15
6.63253e-05;-5.63089e-11;3.03032e-11;-7.35427e-13;-1.33586e-11;-2.38358e-12;-2.26096e-13
6.64249e-05;-5.88454e-11;2.87818e-11;-2.63433e-13;-1.47102e-11;-1.80171e-12;-4.39561e-13
6.65245e-05;-6.03045e-11;2.68215e-11;2.24178e-13;-1.57705e-11;-1.2259e-12;-6.3985e-13
6.66241e-05;-6.06646e-11;2.44598e-11;7.17758e-13;-1.65215e-11;-6.54566e-13;-8.23618e-13
6.67237e-05;-5.9926e-11;2.174e-11;1.20779e-12;-1.69511e-11;-8.58158e-14;-9.87998e-13
6.68233e-05;-5.81103e-11;1.87111e-11;1.68457e-12;-1.70536e-11;4.8223e-13;-1.13057e-12
6.69229e-05;-5.52602e-11;1.54269e-11;2.13805e-12;-1.68291e-11;1.05115e-12;-1.24929e-12
6.70225e-05;-5.14383e-11;1.19443e-11;2.55831e-12;-1.62838e-11;1.62205e-12;-1.34248e-12
6.71221e-05;-4.67252e-11;8.32217e-12;2.93629e-12;-1.54297e-11;2.19543e-12;-1.40904e-12
6.72217e-05;-4.1218e-11;4.6207e-12;3.26408e-12;-1.42841e-11;2.77106e-12;-1.44856e-12
6.73213e-05;-3.50281e-11;9.0019e-13;3.53452e-12;-1.28699e-11;3.34788e-12;-1.46119e-12
6.74209e-05;-2.8279e-11;-2.78001e-12;3.7411e-12;-1.12145e-11;3.92389e-12;-1.4475e-12
6.75205e-05;-2.11035e-11;-6.3628e-12;3.87834e-12;-9.34972e-12;4.49618e-12;-1.40845e-12
6.76201e-05;-1.36409e-11;-9.79427e-12;3.94233e-12;-7.31118e-12;5.06106e-12;-1.34554e-12
6.77197e-05;-6.03379e-12;-1.30244e-11;3.93072e-12;-5.13745e-12;5.61406e-12;-1.26075e-12
6.78193e-05;1.57506e-12;-1.60077e-11;3.84259e-12;-2.86942e-12;6.14991e-12;-1.15638e-12
6.79189e-05;9.04521e-12;-1.87041e-11;3.67854e-12;-5.49417e-13;6.66259e-12;-1.03496e-12
6.80185e-05;1.62414e-11;-2.10797e-11;3.44077e-12;1.77951e-12;7.14546e-12;-8.99283e-13
6.81181e-05;2.30358e-11;-2.3107e-11;3.13296e-12;4.0744e-12;7.59143e-12;-7.525e-13
6.82177e-05;2.93113e-11;-2.47648e-11;2.76009e-12;6.29314e-12;7.99296e-12;-5.97895e-13
6.83173e-05;3.49627e-11;-2.60386e-11;2.32851e-12;8.39514e-12;8.34222e-12;-4.38694e-13
6.84169e-05;3.98995e-11;-2.69204e-11;1.84606e-12;1.0342e-11;8.63129e-12;-2.78034e-13
6.85165e-05;4.40469e-11;-2.74085e-11;1.32175e-12;1.20981e-11;8.8525e-12;-1.19003e-13
6.86161e-05;4.73466e-11;-2.75078e-11;7.65409e-13;1.36313e-11;8.99849e-12;3.53896e-14
6.87157e-05;4.97583e-11;-2.72286e-11;1.87475e-13;1.49136e-11;9.06235e-12;1.82303e-13
6.88153e-05;5.12596e-11;-2.65865e-11;-4.01201e-13;1.59214e-11;9.03772e-12;3.19113e-13
6.89149e-05;5.18459e-11;-2.56019e-11;-9.89439e-13;1.66361e-11;8.9191e-12;4.43462e-13
6.90145e-05;5.15304e-11;-2.42997e-11;-1.56583e-12;1.70449e-11;8.70199e-12;5.53331e-13
6.91141e-05;5.03434e-11;-2.2708e-11;-2.11903e-12;1.71402e-11;8.38302e-12;6.47091e-13
6.92137e-05;4.83314e-11;-2.08579e-11;-2.63813e-12;1.69204e-11;7.95995e-12;7.23527e-13
6.93133e-05;4.55555e-11;-1.87821e-11;-3.11292e-12;1.63895e-11;7.43189e-12;7.81888e-13
6.94129e-05;4.20892e-11;-1.65149e-11;-3.53406e-12;1.55575e-11;6.79946e-12;8.21908e-13
6.95125e-05;3.80171e-11;-1.40914e-11;-3.8932e-12;1.44393e-11;6.0649e-12;8.43696e-13
6.96121e-05;3.34331e-11;-1.15469e-11;-4.18305e-12;1.30553e-11;5.23201e-12;8.47614e-13
6.97117e-05;2.84383e-11;-8.91594e-12;-4.39751e-12;1.14302e-11;4.30625e-12;8.34325e-13
6.98113e-05;2.31386e-11;-6.23208e-12;-4.53196e-12;9.59312e-12;3.29481e-12;8.04929e-13
6.99109e-05;1.76416e-11;-3.5278e-12;-4.58341e-12;7.57693e-12;2.20672e-12;7.60952e-13
7.00105e-05;1.20556e-11;-8.3403e-13;-4.5506e-12;5.41758e-12;1.05271e-12;7.04144e-13
7.01101e-05;6.48662e-12;1.82042e-12;-4.4339e-12;3.15367e-12;-1.54982e-13;6.36352e-13
7.02097e-05;1.03723e-12;4.40912e-12;-4.23521e-12;8.25849e-13;-1.40271e-12;5.59582e-13
7.03093e-05;-4.19636e-12;6.90783e-12;-3.95789e-12;-1.52387e-12;-2.67549e-12;4.76055e-13
7.04089e-05;-9.12599e-12;9.29445e-12;-3.60679e-12;-3.85302e-12;-3.95714e-12;3.88098e-13
7.05085e-05;-1.36731e-11;1.15492e-11;-3.18822e-12;-6.11949e-12;-5.23047e-12;2.98005e-13
7.06081e-05;-1.77697e-11;1.36546e-11;-2.70974e-12;-8.28208e-12;-6.47759e-12;2.08031e-13
7.07077e-05;-2.13599e-11;1.55956e-11;-2.18004e-12;-1.03013e-11;-7.68013e-12;1.20449e-13
7.08073e-05;-2.44008e-11;1.73589e-11;-1.60877e-12;-1.21397e-11;-8.81948e-12;3.74635e-14
7.09069e-05;-2.68625e-11;1.8933e-11;-1.00633e-12;-1.37632e-11;-9.87709e-12;-3.90087e-14
7.10065e-05;-2.87288e-11;2.03077e-11;-3.83755e-13;-1.51409e-11;-1.08349e-11;-1.0742e-13
7.11061e-05;-2.99966e-11;2.14746e-11;2.47546e-13;-1.6246e-11;-1.16757e-11;-1.66476e-13
7.12057e-05;-3.06754e-11;2.24263e-11;8.76086e-13;-1.70564e-11;-1.23835e-11;-2.15027e-13
7.13053e-05;-3.0787e-11;2.31563e-11;1.49049e-12;-1.75546e-11;-1.29435e-11;-2.52144e-13
7.14049e-05;-3.03641e-11;2.3659e-11;2.07959e-12;-1.77289e-11;-1.33428e-11;-2.77265e-13
7.15045e-05;-2.94491e-11;2.39294e-11;2.63258e-12;-1.75732e-11;-1.35705e-11;-2.90232e-13
7.16041e-05;-2.80927e-11;2.39637e-11;3.13941e-12;-1.70873e-11;-1.36184e-11;-2.91217e-13
7.17037e-05;-2.63525e-11;2.3759e-11;3.5912e-12;-1.62772e-11;-1.34804e-11;-2.80688e-13
7.18033e-05;-2.42914e-11;2.33135e-11;3.98023e-12;-1.51546e-11;-1.31536e-11;-2.59427e-13
7.19029e-05;-2.19761e-11;2.26265e-11;4.29981e-12;-1.37374e-11;-1.26375e-11;-2.28548e-13
7.20025e-05;-1.94753e-11;2.16989e-11;4.5443e-12;-1.20493e-11;-1.19351e-11;-1.89456e-13
7.21021e-05;-1.68582e-11;2.05337e-11;4.70933e-12;-1.01194e-11;-1.10522e-11;-1.43777e-13
7.22017e-05;-1.41932e-11;1.91354e-11;4.79215e-12;-7.98167e-12;-9.99792e-12;-9.33129e-14
7.23013e-05;-1.15458e-11;1.75106e-11;4.79172e-12;-5.67461e-12;-8.78419e-12;-3.99996e-14
7.24009e-05;-8.97658e-12;1.5668e-11;4.70856e-12;-3.2405e-12;-7.42591e-12;1.413e-14
7.25005e-05;-6.54066e-12;1.36194e-11;4.54446e-12;-7.24749e-13;-5.94071e-12;6.70285e-14
7.26001e-05;-4.28669e-12;1.13794e-11;4.3025e-12;1.82503e-12;-4.34859e-12;1.16741e-13
7.26997e-05;-2.25585e-12;8.96538e-12;3.98717e-12;4.35995e-12;-2.6716e-12;1.6148e-13
7.27993e-05;-4.80552e-13;6.3974e-12;3.60444e-12;6.83071e-12;-9.33509e-13;1.99626e-13
7.28989e-05;1.01624e-12;3.69869e-12;3.16152e-12;9.18849e-12;8.4051e-13;2.29693e-13
7.29985e-05;2.22076e-12;8.95507e-13;2.66642e-12;1.1386e-11;2.62434e-12;2.50383e-13
7.30981e-05;3.12803e-12;-1.98326e-12;2.12777e-12;1.33784e-11;4.39136e-12;2.60713e-13
7.31977e-05;3.74198e-12;-4.90645e-12;1.55501e-12;1.51246e-11;6.11484e-12;2.60109e-13
7.32973e-05;4.07569e-12;-7.84064e-12;9.58527e-13;1.65876e-11;7.76837e-12;2.48344e-13
7.33969e-05;4.15078e-12;-1.07503e-11;3.49154e-13;1.77358e-11;9.32637e-12;2.25422e-13
7.34965e-05;3.9958e-12;-1.35984e-11;-2.62573e-13;1.8543e-11;1.07645e-11;1.9157e-13
7.35961e-05;3.64495e-12;-1.63473e-11;-8.66542e-13;1.89897e-11;1.20601e-11;1.47355e-13
7.36957e-05;3.1376e-12;-1.89592e-11;-1.45266e-12;1.90632e-11;1.31926e-11;9.37562e-14
7.37953e-05;2.51774e-12;-2.13966e-11;-2.01069e-12;1.87578e-11;1.41439e-11;3.20639e-14
7.38949e-05;1.8324e-12;-2.36228e-11;-2.53089e-12;1.80753e-11;1.48986e-11;-3.62547e-14
7.39945e-05;1.12963e-12;-2.5602e-11;-3.00481e-12;1.70249e-11;1.54441e-11;-1.09579e-13
7.40941e-05;4.56921e-13;-2.73008e-11;-3.4254e-12;1.56234e-11;1.57711e-11;-1.86079e-13
7.41937e-05;-1.39682e-13;-2.86887e-11;-3.78628e-12;1.38945e-11;1.58737e-11;-2.63731e-13
7.42933e-05;-6.16624e-13;-2.97381e-11;-4.08153e-12;1.18688e-11;1.57489e-11;-3.40453e-13
7.43929e-05;-9.3454e-13;-3.04253e-11;-4.30633e-12;9.58301e-12;1.53977e-11;-4.14226e-13
7.44925e-05;-1.06013e-12;-3.07305e-11;-4.45779e-12;7.07953e-12;1.48241e-11;-4.8311e-13
7.45921e-05;-9.6717e-13;-3.06391e-11;-4.53478e-12;4.40561e-12;1.40354e-11;-5.45198e-13
7.46917e-05;-6.36683e-13;-3.01418e-11;-4.53727e-12;1.61253e-12;1.30425e-11;-5.98645e-13
7.47913e-05;-5.71822e-14;-2.92346e-11;-4.46596e-12;-1.24535e-12;1.18592e-11;-6.4179e-13
7.48909e-05;7.74656e-13;-2.7919e-11;-4.32268e-12;-4.11165e-12;1.05024e-11;-6.73246e-13
7.49905e-05;1.85321e-12;-2.62025e-11;-4.11106e-12;-6.92899e-12;8.99171e-12;-6.91887e-13
7.50901e-05;3.16391e-12;-2.40986e-11;-3.83648e-12;-9.64007e-12;7.34942e-12;-6.96771e-13
7.51897e-05;4.68409e-12;-2.16274e-11;-3.50506e-12;-1.21888e-11;5.59995e-12;-6.87206e-13
7.52893e-05;6.38385e-12;-1.88146e-11;-3.12313e-12;-1.45217e-11;3.76952e-12;-6.62889e-13
7.53889e-05;8.22633e-12;-1.56917e-11;-2.69757e-12;-1.65885e-11;1.88569e-12;-6.23969e-13
7.54885e-05;1.01682e-11;-1.22954e-11;-2.23645e-12;-1.83436e-11;-2.3112e-14;-5.70904e-13
7.55881e-05;1.21607e-11;-8.66801e-12;-1.74875e-12;-1.9747e-11;-1.928e-12;-5.04311e-13
7.56877e-05;1.41518e-11;-4.85631e-12;-1.24331e-12;-2.07648e-11;-3.80003e-12;-4.25012e-13
7.57873e-05;1.60871e-11;-9.11099e-13;-7.28279e-13;-2.13708e-11;-5.61064e-12;-3.34225e-13
7.58869e-05;1.79108e-11;3.11372e-12;-2.11736e-13;-2.15465e-11;-7.33216e-12;-2.33598e-13
7.59865e-05;1.95669e-11;7.16159e-12;2.9757e-13;-2.12818e-11;-8.93822e-12;-1.24998e-13
7.60861e-05;2.10009e-11;1.11739e-11;7.90805e-13;-2.05756e-11;-1.04042e-11;-1.03067e-14
7.61857e-05;2.21622e-11;1.50909e-11;1.26028e-12;-1.9436e-11;-1.17075e-11;1.08543e-13
7.62853e-05;2.3005e-11;1.8853e-11;1.69985e-12;-1.78802e-11;-1.28283e-11;2.29396e-13
7.63849e-05;2.34891e-11;2.24015e-11;2.10411e-12;-1.59344e-11;-1.37494e-11;3.49919e-13
7.64845e-05;2.35807e-11;2.568e-11;2.46761e-12;-1.36329e-11;-1.4457e-11;4.67845e-13
7.65841e-05;2.32538e-11;2.86346e-11;2.78536e-12;-1.10183e-11;-1.49407e-11;5.81084e-13
7.66837e-05;2.24911e-11;3.12149e-11;3.05374e-12;-8.14042e-12;-1.5194e-11;6.87558e-13
7.67833e-05;2.12848e-11;3.33753e-11;3.27072e-12;-5.05539e-12;-1.52141e-11;7.85085e-13
7.68829e-05;1.96369e-11;3.50757e-11;3.43524e-12;-1.8245e-12;-1.50022e-11;8.7157e-13
7.69825e-05;1.75588e-11;3.62825e-11;3.54665e-12;1.48686e-12;-1.45633e-11;9.45269e-13
7.70821e-05;1.50723e-11;3.69687e-11;3.60478e-12;4.81048e-12;-1.39065e-11;1.00475e-12
7.71817e-05;1.22084e-11;3.71154e-11;3.61049e-12;8.07682e-12;-1.30442e-11;1.04864e-12
7.72813e-05;9.00749e-12;3.67118e-11;3.56596e-12;1.12166e-11;-1.19928e-11;1.07555e-12
7.73809e-05;5.51785e-12;3.57557e-11;3.47423e-12;1.41622e-11;-1.07713e-11;1.0844e-12
7.74805e-05;1.79509e-12;3.42535e-11;3.3386e-12;1.68493e-11;-9.40171e-12;1.07462e-12
7.75801e-05;-2.09914e-12;3.22206e-11;3.16246e-12;1.92182e-11;-7.90844e-12;1.04599e-12
7.76797e-05;-6.09824e-12;2.96813e-11;2.94971e-12;2.12151e-11;-6.3177e-12;9.98504e-13
7.77793e-05;-1.01317e-11;2.66685e-11;2.70497e-12;2.27937e-11;-4.6572e-12;9.32348e-13
7.78789e-05;-1.41264e-11;2.32238e-11;2.43329e-12;2.39161e-11;-2.95563e-12;8.48186e-13
7.79785e-05;-1.80083e-11;1.93964e-11;2.13963e-12;2.45536e-11;-1.24202e-12;7.47205e-13
7.80781e-05;-2.17045e-11;1.52429e-11;1.82863e-12;2.46873e-11;4.54722e-13;6.30907e-13
7.81777e-05;-2.51439e-11;1.08262e-11;1.50491e-12;2.43091e-11;2.10637e-12;5.00959e-13
7.82773e-05;-2.82593e-11;6.21469e-12;1.1733e-12;2.34212e-11;3.68576e-12;3.59298e-13
7.83769e-05;-3.09881e-11;1.48092e-12;8.38735e-13;2.20367e-11;5.16733e-12;2.08245e-13
7.84765e-05;-3.3274e-11;-3.29918e-12;5.05773e-13;2.0179e-11;6.52765e-12;5.04041e-14
7.85761e-05;-3.50684e-11;-8.04776e-12;1.78345e-13;1.78815e-11;7.7458e-12;-1.11538e-13
7.86757e-05;-3.6331e-11;-1.26865e-11;-1.40076e-13;1.51874e-11;8.80372e-12;-2.7482e-13
7.87753e-05;-3.7031e-11;-1.71382e-11;-4.46213e-13;1.21481e-11;9.68653e-12;-4.36478e-13
7.88749e-05;-3.71476e-11;-2.1328e-11;-7.36949e-13;8.82279e-12;1.03828e-11;-5.93345e-13
7.89745e-05;-3.66702e-11;-2.51847e-11;-1.00946e-12;5.27693e-12;1.08846e-11;-7.42295e-13
7.90741e-05;-3.55988e-11;-2.86421e-11;-1.26152e-12;1.58102e-12;1.11878e-11;-8.80478e-13
7.91737e-05;-3.39444e-11;-3.16401e-11;-1.49177e-12;-2.19076e-12;1.12922e-11;-1.00532e-12
7.92733e-05;-3.17285e-11;-3.41268e-11;-1.69944e-12;-5.96212e-12;1.12008e-11;-1.11439e-12
7.93729e-05;-2.89827e-11;-3.60585e-11;-1.8836e-12;-9.65632e-12;1.09206e-11;-1.20539e-12
7.94725e-05;-2.57479e-11;-3.7401e-11;-2.04304e-12;-1.31977e-11;1.04619e-11;-1.27635e-12
7.95721e-05;-2.20743e-11;-3.813e-11;-2.17708e-12;-1.65129e-11;9.83812e-12;-1.32581e-12
7.96717e-05;-1.80207e-11;-3.82321e-11;-2.28606e-12;-1.95328e-11;9.06561e-12;-1.35273e-12
7.97713e-05;-1.36536e-11;-3.77049e-11;-2.37074e-12;-2.21935e-11;8.16339e-12;-1.35644e-12
7.98709e-05;-9.04511e-12;-3.65575e-11;-2.43143e-12;-2.4438e-11;7.15279e-12;-1.33658e-12
7.99705e-05;-4.27149e-12;-3.48099e-11;-2.46816e-12;-2.6217e-11;6.05697e-12;-1.29325e-12
8.00701e-05;5.87537e-13;-3.24922e-11;-2.48143e-12;-2.74902e-11;4.9004e-12;-1.22701e-12
8.01697e-05;5.45027e-12;-2.9645e-11;-2.47253e-12;-2.82271e-11;3.70839e-12;-1.13888e-12
8.02693e-05;1.02346e-11;-2.63187e-11;-2.44284e-12;-2.84074e-11;2.50656e-12;-1.03029e-12
8.03689e-05;1.48599e-11;-2.25722e-11;-2.39323e-12;-2.8022e-11;1.32026e-12;-9.03114e-13
8.04685e-05;1.92479e-11;-1.84714e-11;-2.32422e-12;-2.70726e-11;1.74121e-13;-7.59637e-13
8.05681e-05;2.33245e-11;-1.40883e-11;-2.23663e-12;-2.55723e-11;-9.08466e-13;-6.02477e-13
8.06677e-05;2.70209e-11;-9.50016e-12;-2.13174e-12;-2.35454e-11;-1.9058e-12;-4.34458e-13
8.07673e-05;3.02757e-11;-4.78806e-12;-2.0108e-12;-2.10267e-11;-2.7984e-12;-2.58546e-13
8.08669e-05;3.30356e-11;-3.51147e-14;-1.87444e-12;-1.80614e-11;-3.56934e-12;-7.78492e-14
8.09665e-05;3.52565e-11;4.67516e-12;-1.72306e-12;-1.47035e-11;-4.20463e-12;1.04383e-13
8.10661e-05;3.69039e-11;9.26015e-12;-1.55751e-12;-1.10155e-11;-4.6935e-12;2.84818e-13
8.11657e-05;3.79537e-11;1.36395e-11;-1.37907e-12;-7.06689e-12;-5.02869e-12;4.60156e-13
8.12653e-05;3.83925e-11;1.77365e-11;-1.18892e-12;-2.93271e-12;-5.20653e-12;6.27253e-13
8.13649e-05;3.82183e-11;2.14801e-11;-9.87945e-13;1.30756e-12;-5.22694e-12;7.83189e-13
8.14645e-05;3.74398e-11;2.48063e-11;-7.76871e-13;5.57182e-12;-5.09347e-12;9.25261e-13
8.15641e-05;3.60763e-11;2.76589e-11;-5.56788e-13;9.77684e-12;-4.81321e-12;1.05094e-12
8.16637e-05;3.41576e-11;2.99909e-11;-3.29419e-13;1.38399e-11;-4.39673e-12;1.1579e-12
8.17633e-05;3.17229e-11;3.17649e-11;-9.66425e-14;1.76805e-11;-3.85769e-12;1.24415e-12
8.18629e-05;2.88209e-11;3.29542e-11;1.40229e-13;2.1222e-11;-3.21257e-12;1.30821e-12
8.19625e-05;2.55077e-11;3.35433e-11;3.8024e-13;2.4393e-11;-2.48032e-12;1.34916e-12
8.20621e-05;2.18462e-11;3.35279e-11;6.21819e-13;2.7129e-11;-1.68202e-12;1.36656e-12
8.21617e-05;1.7904e-11;3.2915e-11;8.62426e-13;2.93737e-11;-8.40476e-13;1.3604e-12
8.22613e-05;1.3753e-11;3.17227e-11;1.09928e-12;3.10798e-11;2.0304e-14;1.33107e-12
8.23609e-05;9.46785e-12;2.99796e-11;1.33015e-12;3.22105e-11;8.75689e-13;1.27934e-12
8.24605e-05;5.12449e-12;2.77246e-11;1.55321e-12;3.27398e-11;1.70091e-12;1.20635e-12
8.25601e-05;7.98367e-13;2.50054e-11;1.76632e-12;3.26532e-11;2.47155e-12;1.11365e-12
8.26597e-05;-3.43742e-12;2.18785e-11;1.96663e-12;3.19481e-11;3.16421e-12;1.00315e-12
8.27593e-05;-7.51323e-12;1.84072e-11;2.15097e-12;3.06336e-11;3.75702e-12;8.77142e-13
8.28589e-05;-1.13636e-11;1.46605e-11;2.31655e-12;2.8731e-11;4.23023e-12;7.38136e-13
8.29585e-05;-1.49284e-11;1.07117e-11;2.4612e-12;2.62726e-11;4.56658e-12;5.88781e-13
8.30581e-05;-1.81541e-11;6.63669e-12;2.58292e-12;2.33018e-11;4.75182e-12;4.31798e-13
8.31577e-05;-2.0995e-11;2.51279e-12;2.67939e-12;1.98719e-11;4.77506e-12;2.70023e-13
8.32573e-05;-2.34138e-11;-1.58311e-12;2.74807e-12;1.60456e-11;4.62916e-12;1.06466e-13
8.33569e-05;-2.5382e-11;-5.57624e-12;2.78676e-12;1.18934e-11;4.31085e-12;-5.57803e-14
8.34565e-05;-2.68801e-11;-9.39523e-12;2.79396e-12;7.49231e-12;3.82096e-12;-2.13787e-13
8.35561e-05;-2.78981e-11;-1.2973e-11;2.76867e-12;2.92453e-12;3.16452e-12;-3.64974e-13
8.36557e-05;-2.84357e-11;-1.62477e-11;2.70975e-12;-1.72416e-12;2.35082e-12;-5.07014e-13
8.37553e-05;-2.85019e-11;-1.91643e-11;2.61607e-12;-6.36603e-12;1.3934e-12;-6.37668e-13
8.38549e-05;-2.81138e-11;-2.16758e-11;2.48722e-12;-1.09133e-11;3.09838e-13;-7.54845e-13
8.39545e-05;-2.72958e-11;-2.37435e-11;2.32391e-12;-1.52797e-11;-8.78617e-13;-8.56809e-13
8.40541e-05;-2.60796e-11;-2.53371e-11;2.12753e-12;-1.93823e-11;-2.14739e-12;-9.42243e-13
8.41537e-05;-2.45037e-11;-2.64354e-11;1.89924e-12;-2.31427e-11;-3.46903e-12;-1.01011e-12
8.42533e-05;-2.26119e-11;-2.70269e-11;1.64023e-12;-2.64888e-11;-4.81381e-12;-1.05961e-12
8.43529e-05;-2.0452e-11;-2.71102e-11;1.35281e-12;-2.93562e-11;-6.15041e-12;-1.09034e-12
8.44525e-05;-1.80742e-11;-2.66929e-11;1.04063e-12;-3.16894e-11;-7.44667e-12;-1.10234e-12
8.45521e-05;-1.55308e-11;-2.57911e-11;7.07632e-13;-3.34431e-11;-8.67025e-12;-1.096e-12
8.46517e-05;-1.28753e-11;-2.44297e-11;3.57387e-13;-3.45827e-11;-9.78934e-12;-1.07178e-12
8.47513e-05;-1.0161e-11;-2.26413e-11;-6.32583e-15;-3.50853e-11;-1.07734e-11;-1.03031e-12
8.48509e-05;-7.43942e-12;-2.04662e-11;-3.78724e-13;-3.49403e-11;-1.15939e-11;-9.72659e-13
8.49505e-05;-4.75948e-12;-1.79505e-11;-7.54214e-13;-3.41496e-11;-1.22249e-11;-9.00346e-13
8.50501e-05;-2.16713e-12;-1.51452e-11;-1.12719e-12;-3.27275e-11;-1.2644e-11;-8.15047e-13
8.51497e-05;2.95326e-13;-1.21056e-11;-1.49235e-12;-3.07002e-11;-1.28323e-11;-7.18318e-13
8.52493e-05;2.59039e-12;-8.89033e-12;-1.84429e-12;-2.81056e-11;-1.27755e-11;-6.11743e-13
8.53489e-05;4.68608e-12;-5.56031e-12;-2.1773e-12;-2.49927e-11;-1.24644e-11;-4.97248e-13
8.54485e-05;6.55595e-12;-2.1774e-12;-2.48569e-12;-2.14204e-11;-1.18947e-11;-3.77071e-13
8.55481e-05;8.17915e-12;1.19685e-12;-2.76416e-12;-1.74566e-11;-1.10675e-11;-2.5342e-13
8.56477e-05;9.54083e-12;4.50194e-12;-3.00799e-12;-1.31769e-11;-9.98961e-12;-1.28305e-13
8.57473e-05;1.06325e-11;7.6794e-12;-3.2128e-12;-8.66322e-12;-8.673e-12;-3.71992e-15
8.58469e-05;1.14517e-11;1.0674e-11;-3.37444e-12;-4.00207e-12;-7.13515e-12;1.18196e-13
8.59465e-05;1.20019e-11;1.34348e-11;-3.48928e-12;7.17075e-13;-5.39855e-12;2.35325e-13
8.60461e-05;1.22918e-11;1.5916e-11;-3.55454e-12;5.40363e-12;-3.49033e-12;3.45847e-13
8.61457e-05;1.23355e-11;1.80775e-11;-3.56847e-12;9.96765e-12;-1.44182e-12;4.48227e-13
8.62453e-05;1.21516e-11;1.98849e-11;-3.53002e-12;1.43215e-11;7.1207e-13;5.40928e-13
8.63449e-05;1.17632e-11;2.13111e-11;-3.43858e-12;1.83818e-11;2.93344e-12;6.22287e-13
8.64445e-05;1.11965e-11;2.23359e-11;-3.29419e-12;2.20707e-11;5.18211e-12;6.90808e-13
8.65441e-05;1.048e-11;2.29465e-11;-3.09795e-12;2.53179e-11;7.41639e-12;7.45518e-13
8.66437e-05;9.64418e-12;2.31374e-11;-2.85215e-12;2.8062e-11;9.5939e-12;7.85909e-13
8.67433e-05;8.72093e-12;2.29105e-11;-2.5599e-12;3.02513e-11;1.16723e-11;8.11526e-13
8.68429e-05;7.7424e-12;2.22746e-11;-2.22482e-12;3.18453e-11;1.36104e-11;8.21818e-13
8.69425e-05;6.74027e-12;2.12458e-11;-1.85116e-12;3.28152e-11;1.53684e-11;8.16488e-13
8.70421e-05;5.74486e-12;1.98463e-11;-1.44405e-12;3.31448e-11;1.69095e-11;7.95857e-13
8.71417e-05;4.78453e-12;1.81041e-11;-1.0095e-12;3.28304e-11;1.82002e-11;7.60702e-13
8.72413e-05;3.88496e-12;1.6053e-11;-5.54125e-13;3.18814e-11;1.92109e-11;7.11815e-13
8.73409e-05;3.06842e-12;1.37316e-11;-8.49361e-14;3.03198e-11;1.99171e-11;6.49931e-13
8.74405e-05;2.35345e-12;1.11826e-11;3.9072e-13;2.818e-11;2.02994e-11;5.76068e-13
8.75401e-05;1.75473e-12;8.45185e-12;8.65391e-13;2.55082e-11;2.03446e-11;4.91714e-13
8.76397e-05;1.28293e-12;5.58762e-12;1.33153e-12;2.2361e-11;2.00455e-11;3.98559e-13
8.77393e-05;9.44276e-13;2.64025e-12;1.78141e-12;1.88046e-11;1.94012e-11;2.982e-13
8.78389e-05;7.40338e-13;-3.39224e-13;2.20718e-12;1.49135e-11;1.84176e-11;1.92289e-13
8.79385e-05;6.68444e-13;-3.30009e-12;2.6013e-12;1.07683e-11;1.71068e-11;8.28602e-14
8.80381e-05;7.22291e-13;-6.19268e-12;2.95702e-12;6.45462e-12;1.54875e-11;-2.77306e-14
8.81377e-05;8.92091e-13;-8.96897e-12;3.26825e-12;2.06073e-12;1.35843e-11;-1.37254e-13
8.82373e-05;1.16438e-12;-1.15833e-11;3.52921e-12;-2.32401e-12;1.14275e-11;-2.43841e-13
8.83369e-05;1.52242e-12;-1.39934e-11;3.73455e-12;-6.61088e-12;9.05238e-12;-3.45701e-13
8.84365e-05;1.94729e-12;-1.61609e-11;3.87998e-12;-1.07137e-11;6.49871e-12;-4.40791e-13
8.85361e-05;2.41875e-12;-1.8052e-11;3.96248e-12;-1.45506e-11;3.80996e-12;-5.26953e-13
8.86357e-05;2.91536e-12;-1.96373e-11;3.98007e-12;-1.80459e-11;1.0326e-12;-6.02337e-13
8.87353e-05;3.4146e-12;-2.08926e-11;3.93158e-12;-2.11314e-11;-1.78485e-12;-6.65518e-13
8.88349e-05;3.89371e-12;-2.17991e-11;3.81689e-12;-2.3748e-11;-4.59295e-12;-7.15235e-13
8.89345e-05;4.33074e-12;-2.23437e-11;3.63722e-12;-2.58467e-11;-7.3422e-12;-7.50225e-13
8.90341e-05;4.70516e-12;-2.25194e-11;3.39521e-12;-2.739e-11;-9.9839e-12;-7.6939e-13
8.91337e-05;4.99784e-12;-2.23244e-11;3.09454e-12;-2.83524e-11;-1.24711e-11;-7.72051e-13
8.92333e-05;5.1911e-12;-2.17631e-11;2.7397e-12;-2.87205e-11;-1.47597e-11;-7.57936e-13
8.93329e-05;5.26932e-12;-2.08455e-11;2.33602e-12;-2.84937e-11;-1.68094e-11;-7.27015e-13
8.94325e-05;5.21977e-12;-1.95873e-11;1.88994e-12;-2.76836e-11;-1.85842e-11;-6.79499e-13
8.95321e-05;5.03295e-12;-1.80095e-11;1.40916e-12;-2.63141e-11;-2.00534e-11;-6.16007e-13
8.96317e-05;4.70222e-12;-1.61379e-11;9.02007e-13;-2.44204e-11;-2.11914e-11;-5.37638e-13
8.97313e-05;4.22367e-12;-1.40026e-11;3.76919e-13;-2.20483e-11;-2.19793e-11;-4.45779e-13
8.98309e-05;3.59673e-12;-1.16377e-11;-1.57517e-13;-1.9253e-11;-2.24046e-11;-3.41899e-13
8.99305e-05;2.82481e-12;-9.08065e-12;-6.92066e-13;-1.60979e-11;-2.24613e-11;-2.27593e-13
9.00301e-05;1.91529e-12;-6.37184e-12;-1.21691e-12;-1.2653e-11;-2.21503e-11;-1.04826e-13
9.01297e-05;8.78718e-13;-3.5535e-12;-1.7224e-12;-8.9941e-12;-2.14791e-11;2.39922e-14
9.02293e-05;-2.71588e-13;-6.69532e-13;-2.19962e-12;-5.20011e-12;-2.04622e-11;1.5624e-13
9.03289e-05;-1.51925e-12;2.23502e-12;-2.64017e-12;-1.35196e-12;-1.912e-11;2.89335e-13
9.04285e-05;-2.84472e-12;5.11464e-12;-3.03583e-12;2.46931e-12;-1.74785e-11;4.20692e-13
9.05281e-05;-4.22581e-12;7.92419e-12;-3.37873e-12;6.1842e-12;-1.5569e-11;5.47555e-13
9.06277e-05;-5.6386e-12;1.06195e-11;-3.66205e-12;9.71656e-12;-1.3427e-11;6.67048e-13
9.07273e-05;-7.05795e-12;1.31581e-11;-3.8804e-12;1.29952e-11;-1.10919e-11;7.76461e-13
9.08269e-05;-8.45755e-12;1.54997e-11;-4.02964e-12;1.59556e-11;-8.60592e-12;8.73395e-13
9.09265e-05;-9.81004e-12;1.76073e-11;-4.10658e-12;1.85407e-11;-6.01343e-12;9.55636e-13
9.10261e-05;-1.10877e-11;1.94474e-11;-4.10902e-12;2.07022e-11;-3.35993e-12;1.02102e-12
9.11257e-05;-1.22633e-11;2.09909e-11;-4.03614e-12;2.24018e-11;-6.91383e-13;1.06761e-12
9.12253e-05;-1.33112e-11;2.22131e-11;-3.88896e-12;2.36113e-11;1.94662e-12;1.09391e-12
9.13249e-05;-1.4207e-11;2.30945e-11;-3.67017e-12;2.43132e-11;4.50993e-12;1.09891e-12
9.14245e-05;-1.49275e-11;2.36213e-11;-3.38345e-12;2.45012e-11;6.95668e-12;1.08191e-12
9.15241e-05;-1.54516e-11;2.37852e-11;-3.03326e-12;2.41798e-11;9.24791e-12;1.04245e-12
9.16237e-05;-1.57612e-11;2.35839e-11;-2.62538e-12;2.33644e-11;1.13481e-11;9.80549e-13
9.17233e-05;-1.58422e-11;2.30208e-11;-2.16727e-12;2.20806e-11;1.32258e-11;8.96831e-13
9.18229e-05;-1.56836e-11;2.21056e-11;-1.66768e-12;2.03633e-11;1.48544e-11;7.92462e-13
9.19225e-05;-1.52783e-11;2.08529e-11;-1.13599e-12;1.82561e-11;1.62126e-11;6.68928e-13
9.20221e-05;-1.46233e-11;1.92834e-11;-5.81777e-13;1.58099e-11;1.72844e-11;5.28008e-13
9.21217e-05;-1.37201e-11;1.74227e-11;-1.50649e-14;1.30819e-11;1.8059e-11;3.71906e-13
9.22213e-05;-1.2575e-11;1.53008e-11;5.53364e-13;1.01337e-11;1.85315e-11;2.0332e-13
9.23209e-05;-1.11993e-11;1.29523e-11;1.11229e-12;7.0307e-12;1.87023e-11;2.52818e-14
9.24205e-05;-9.60838e-12;1.0415e-11;1.65084e-12;3.84015e-12;1.85775e-11;-1.59062e-13
9.25201e-05;-7.82204e-12;7.7297e-12;2.15893e-12;6.29912e-13;1.81677e-11;-3.46524e-13
9.26197e-05;-5.86443e-12;4.93959e-12;2.62707e-12;-2.53321e-12;1.74886e-11;-5.33787e-13
9.27193e-05;-3.76359e-12;2.08904e-12;3.04615e-12;-5.58478e-12;1.65599e-11;-7.17316e-13
9.28189e-05;-1.55101e-12;-7.77083e-13;3.40765e-12;-8.46406e-12;1.54055e-11;-8.93481e-13
9.29185e-05;7.38921e-13;-3.61404e-12;3.70427e-12;-1.11152e-11;1.40521e-11;-1.0588e-12
9.30181e-05;3.06959e-12;-6.37783e-12;3.93022e-12;-1.34881e-11;1.25292e-11;-1.21005e-12
9.31177e-05;5.40293e-12;-9.026e-12;4.08117e-12;-1.55399e-11;1.08678e-11;-1.34415e-12
9.32173e-05;7.7002e-12;-1.15185e-11;4.15406e-12;-1.7235e-11;9.10014e-12;-1.45811e-12
9.33169e-05;9.92249e-12;-1.38184e-11;4.14703e-12;-1.85463e-11;7.25907e-12;-1.54922e-12
9.34165e-05;1.20314e-11;-1.58923e-11;4.05956e-12;-1.94549e-11;5.37711e-12;-1.61538e-12
9.35161e-05;1.399e-11;-1.7711e-11;3.893e-12;-1.99509e-11;3.48579e-12;-1.6551e-12
9.36157e-05;1.57642e-11;-1.925e-11;3.65064e-12;-2.0033e-11;1.61526e-12;-1.66717e-12
9.37153e-05;1.73229e-11;-2.04894e-11;3.33703e-12;-1.97088e-11;-2.05972e-13;-1.65058e-12
9.38149e-05;1.86382e-11;-2.14148e-11;2.95768e-12;-1.89941e-11;-1.95155e-12;-1.60479e-12
9.39145e-05;1.96868e-11;-2.2017e-11;2.51938e-12;-1.79124e-11;-3.59788e-12;-1.53001e-12
9.40141e-05;2.04499e-11;-2.22921e-11;2.03052e-12;-1.64946e-11;-5.12447e-12;-1.42712e-12
9.41137e-05;2.09141e-11;-2.22414e-11;1.50073e-12;-1.47779e-11;-6.51384e-12;-1.29734e-12
9.42133e-05;2.10712e-11;-2.18716e-11;9.40105e-13;-1.28052e-11;-7.75157e-12;-1.14222e-12
9.43129e-05;2.09183e-11;-2.11948e-11;3.59033e-13;-1.06238e-11;-8.82649e-12;-9.63794e-13
9.44125e-05;2.04577e-11;-2.02279e-11;-2.31488e-13;-8.28452e-12;-9.73088e-12;-7.64796e-13
9.45121e-05;1.96973e-11;-1.89921e-11;-8.19705e-13;-5.8402e-12;-1.04603e-11;-5.48397e-13
9.46117e-05;1.86506e-11;-1.75124e-11;-1.39371e-12;-3.34471e-12;-1.10132e-11;-3.17902e-13
9.47113e-05;1.73355e-11;-1.58175e-11;-1.94217e-12;-8.51647e-13;-1.13907e-11;-7.67426e-14
9.48109e-05;1.5774e-11;-1.39391e-11;-2.45461e-12;1.58682e-12;-1.15966e-11;1.71282e-13
9.49105e-05;1.3991e-11;-1.1911e-11;-2.92111e-12;3.92114e-12;-1.16373e-11;4.21968e-13
9.50101e-05;1.20151e-11;-9.76821e-12;-3.33218e-12;6.10541e-12;-1.15212e-11;6.71e-13
9.51097e-05;9.87749e-12;-7.54695e-12;-3.6792e-12;8.09822e-12;-1.12584e-11;9.14246e-13
9.52093e-05;7.61173e-12;-5.28376e-12;-3.95495e-12;9.8633e-12;-1.08602e-11;1.14773e-12
9.53089e-05;5.25228e-12;-3.01485e-12;-4.15387e-12;1.13702e-11;-1.03395e-11;1.36745e-12
9.54085e-05;2.83415e-12;-7.75237e-13;-4.27193e-12;1.25949e-11;-9.70994e-12;1.56939e-12
9.55081e-05;3.92783e-13;1.40184e-12;-4.30652e-12;1.35206e-11;-8.98625e-12;1.74977e-12
9.56077e-05;-2.03614e-12;3.48534e-12;-4.25657e-12;1.41371e-11;-8.18332e-12;1.90531e-12
9.57073e-05;-4.41747e-12;5.44686e-12;-4.12268e-12;1.44415e-11;-7.3162e-12;2.03311e-12
9.58069e-05;-6.71762e-12;7.26114e-12;-3.90728e-12;1.44375e-11;-6.39998e-12;2.13055e-12
9.59065e-05;-8.9051e-12;8.9066e-12;-3.61455e-12;1.41353e-11;-5.44957e-12;2.19526e-12
9.60061e-05;-1.09504e-11;1.03657e-11;-3.24991e-12;1.35513e-11;-4.47931e-12;2.22551e-12
9.61057e-05;-1.28258e-11;1.1625e-11;-2.81994e-12;1.27075e-11;-3.50268e-12;2.22032e-12
9.62053e-05;-1.45065e-11;1.26752e-11;-2.3327e-12;1.16303e-11;-2.5323e-12;2.17935e-12
9.63049e-05;-1.59718e-11;1.35115e-11;-1.79768e-12;1.03503e-11;-1.57991e-12;2.10265e-12
9.64045e-05;-1.72047e-11;1.41332e-11;-1.22533e-12;8.90135e-12;-6.56284e-13;1.99082e-12
9.65041e-05;-1.81916e-11;1.45439e-11;-6.266e-13;7.31983e-12;2.2911e-13;1.8452e-12
9.66037e-05;-1.89224e-11;1.47507e-11;-1.29303e-14;5.64366e-12;1.06811e-12;1.66783e-12
9.67033e-05;-1.93909e-11;1.47641e-11;6.03721e-13;3.91126e-12;1.85369e-12;1.46129e-12
9.68029e-05;-1.95949e-11;1.45977e-11;1.2112e-12;2.16083e-12;2.57986e-12;1.22853e-12
9.69025e-05;-1.95363e-11;1.42677e-11;1.79758e-12;4.2969e-13;3.2418e-12;9.73061e-13
9.70021e-05;-1.92204e-11;1.3792e-11;2.35152e-12;-1.24641e-12;3.83597e-12;6.98968e-13
9.71017e-05;-1.86558e-11;1.31903e-11;2.86232e-12;-2.83415e-12;4.36004e-12;4.10791e-13
9.72013e-05;-1.78538e-11;1.24831e-11;3.31998e-12;-4.30339e-12;4.81263e-12;1.13271e-13
9.73009e-05;-1.68293e-11;1.16914e-11;3.71551e-12;-5.62764e-12;5.19325e-12;-1.88699e-13
9.74005e-05;-1.56001e-11;1.08364e-11;4.04128e-12;-6.78434e-12;5.50235e-12;-4.90043e-13
9.75001e-05;-1.41863e-11;9.93813e-12;4.29095e-12;-7.75518e-12;5.74124e-12;-7.85587e-13
9.75997e-05;-1.26101e-11;9.01547e-12;4.45942e-12;-8.52649e-12;5.91189e-12;-1.07026e-12
9.76993e-05;-1.0895e-11;8.0858e-12;4.54307e-12;-9.08944e-12;6.0167e-12;-1.33924e-12
9.77989e-05;-9.06605e-12;7.16459e-12;4.54012e-12;-9.44002e-12;6.05848e-12;-1.58793e-12
9.78985e-05;-7.14953e-12;6.26494e-12;4.45055e-12;-9.57878e-12;6.04038e-12;-1.81207e-12
9.79981e-05;-5.17225e-12;5.39732e-12;4.27583e-12;-9.51069e-12;5.96577e-12;-2.00778e-12
9.80977e-05;-3.16088e-12;4.56964e-12;4.019e-12;-9.24505e-12;5.83809e-12;-2.17188e-12
9.81973e-05;-1.1418e-12;3.78726e-12;3.68478e-12;-8.79521e-12;5.66075e-12;-2.30182e-12
9.82969e-05;8.58911e-13;3.05277e-12;3.27947e-12;-8.17817e-12;5.43714e-12;-2.39562e-12
9.83965e-05;2.81574e-12;2.366e-12;2.8107e-12;-7.41401e-12;5.17072e-12;-2.45186e-12
9.84961e-05;4.70432e-12;1.7243e-12;2.28725e-12;-6.52522e-12;4.86491e-12;-2.46965e-12
9.85957e-05;6.50186e-12;1.12305e-12;1.71891e-12;-5.53616e-12;4.523e-12;-2.44884e-12
9.86953e-05;8.18708e-12;5.56004e-13;1.11642e-12;-4.47241e-12;4.14815e-12;-2.39001e-12
9.87949e-05;9.74024e-12;1.54003e-14;4.91085e-13;-3.36016e-12;3.74354e-12;-2.2944e-12
9.88945e-05;1.11434e-11;-5.0785e-13;-1.45488e-13;-2.22545e-12;3.31243e-12;-2.16379e-12
9.89941e-05;1.23808e-11;-1.02372e-12;-7.81518e-13;-1.09352e-12;2.85814e-12;-2.00055e-12
9.90937e-05;1.34388e-11;-1.54236e-12;-1.40506e-12;1.16522e-14;2.38402e-12;-1.8076e-12
9.91933e-05;1.43062e-11;-2.07366e-12;-2.00432e-12;1.06779e-12;1.89359e-12;-1.58837e-12
9.92929e-05;1.49744e-11;-2.62693e-12;-2.56806e-12;2.05473e-12;1.39054e-12;-1.34667e-12
9.93925e-05;1.54369e-11;-3.21051e-12;-3.08598e-12;2.9549e-12;8.7879e-13;-1.08661e-12
9.94921e-05;1.56898e-11;-3.83125e-12;-3.54874e-12;3.7536e-12;3.62446e-13;-8.12577e-13
9.95917e-05;1.57317e-11;-4.49395e-12;-3.94787e-12;4.43921e-12;-1.54147e-13;-5.29157e-13
9.96913e-05;1.55644e-11;-5.201e-12;-4.27577e-12;5.00319e-12;-6.66282e-13;-2.40955e-13
9.97909e-05;1.51929e-11;-5.95242e-12;-4.52611e-12;5.44007e-12;-1.16884e-12;4.75197e-14
9.98905e-05;1.46244e-11;-6.74585e-12;-4.69438e-12;5.74752e-12;-1.65635e-12;3.31824e-13
9.99901e-05;1.38685e-11;-7.57637e-12;-4.77777e-12;5.92622e-12;-2.12316e-12;6.07562e-13


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/ex3/timehist/reduced_h8e-4_O2_sh334.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
9.02e-08;0;0;0;0;0;0
1.886e-07;0;0;0;0;0;0
2.87e-07;9.92284e-245;-2.88579e-246;3.02321e-245;0;0;0
3.854e-07;-8.72127e-218;3.24563e-219;-1.56667e-218;0;0;0
4.838e-07;7.8697e-203;-3.25844e-204;1.57657e-203;0;0;0
5.822e-07;-5.45529e-191;1.92458e-193;-4.1034e-192;0;0;0
6.806e-07;9.57454e-182;-1.96489e-182;-2.02491e-182;0;0;0
7.79e-07;-2.67409e-174;2.5465e-174;-1.8977e-174;0;0;0
8.774e-07;-4.5364e-167;-1.04755e-167;2.71303e-167;0;0;0
9.758e-07;8.77741e-161;-3.51748e-162;1.71006e-161;0;0;0
1.0742e-06;9.28152e-157;-1.85025e-156;-5.68055e-156;0;0;0
1.1726e-06;-5.82585e-151;-3.83708e-151;8.73702e-151;-4.69937e-317;-3.67906e-317;-2.71712e-317
1.271e-06;6.85574e-146;-8.64846e-147;8.55757e-146;-7.19724e-308;-1.89026e-308;1.63021e-307
1.3694e-06;2.81714e-141;5.44939e-143;1.43483e-141;4.73467e-299;7.99475e-300;-6.88498e-299
1.4678e-06;3.44583e-137;2.05968e-138;8.3775e-138;-2.03584e-291;5.59168e-292;2.57766e-291
1.5662e-06;2.06693e-133;1.69596e-134;1.67658e-134;8.02265e-285;-6.20216e-285;-5.17605e-285
1.6646e-06;7.09565e-130;6.89177e-131;-3.41176e-131;1.12776e-278;-4.23521e-279;-2.31188e-278
1.763e-06;1.45869e-126;1.56967e-127;-2.70984e-127;-9.70991e-273;6.62421e-273;2.90458e-273
1.8614e-06;1.79288e-123;2.07344e-124;-6.98986e-124;-3.57339e-267;2.41617e-267;4.61058e-267
1.9598e-06;1.22183e-120;1.55583e-121;-1.06543e-120;-1.52183e-262;1.94702e-262;6.66237e-262
2.0582e-06;2.56763e-118;5.55069e-119;-1.13116e-117;2.12632e-257;9.62181e-259;2.3524e-257
2.1566e-06;-2.99707e-115;-3.41413e-117;-9.14289e-115;1.69582e-252;-2.4723e-253;-5.28918e-253
2.255e-06;-3.26992e-112;-1.0759e-113;-5.82957e-112;4.25609e-248;-2.93652e-249;-4.53118e-248
2.3534e-06;-1.68204e-109;-2.78396e-111;-2.92592e-109;4.5293e-244;1.44756e-244;-9.8517e-244
2.4518e-06;-5.5211e-107;1.02056e-108;-1.14169e-106;1.67156e-240;4.41854e-240;-1.04122e-239
2.5502e-06;-1.23786e-104;9.95611e-106;-3.44201e-104;-7.63502e-237;5.57437e-236;-6.02673e-236
2.6486e-06;-1.89084e-102;3.81429e-103;-8.03651e-102;-1.11e-232;4.10628e-232;-1.80584e-232
2.747e-06;-1.76529e-100;9.36301e-101;-1.46425e-99;-5.72768e-229;1.97354e-228;-6.49824e-230
2.8454e-06;-3.3591e-99;1.65102e-98;-2.10213e-97;-1.75346e-225;6.52243e-225;1.89101e-225
2.9438e-06;1.95747e-96;2.19656e-96;-2.40112e-95;-3.31879e-222;1.52799e-221;9.76079e-222
3.0422e-06;3.88439e-94;2.26101e-94;-2.20084e-93;-2.66437e-219;2.61921e-218;2.99466e-218
3.1406e-06;4.4771e-92;1.82076e-92;-1.62926e-91;5.79413e-216;3.5546e-215;6.79779e-215
3.239e-06;3.76056e-90;1.14381e-90;-9.77361e-90;2.75943e-212;4.66747e-212;1.21868e-211
3.3374e-06;2.46907e-88;5.45463e-89;-4.74276e-88;6.18798e-209;7.29287e-209;1.76616e-208
3.4358e-06;1.31054e-86;1.78576e-87;-1.84117e-86;9.78919e-206;1.22219e-205;2.09263e-205
3.5342e-06;5.7392e-85;2.09983e-86;-5.53381e-85;1.19678e-202;1.79203e-202;2.04924e-202
3.6326e-06;2.10481e-83;-1.91888e-84;-1.16202e-83;1.16573e-199;2.12392e-199;1.679e-199
3.731e-06;6.55499e-82;-1.71195e-82;-9.17508e-83;9.09801e-197;2.01603e-196;1.16209e-196
3.8294e-06;1.76444e-80;-8.55934e-81;5.03195e-81;5.63358e-194;1.54391e-193;6.80037e-194
3.9278e-06;4.22385e-79;-3.1935e-79;2.99103e-79;2.69132e-191;9.61075e-191;3.32136e-191
4.0262e-06;9.42538e-78;-9.54549e-78;9.99444e-78;9.2161e-189;4.882e-188;1.31094e-188
4.1246e-06;2.08402e-76;-2.338e-76;2.56712e-76;1.66605e-186;2.02231e-185;3.89036e-186
4.223e-06;4.75827e-75;-4.67972e-75;5.66528e-75;-3.63569e-184;6.78169e-183;6.80331e-184
4.3214e-06;1.10615e-73;-7.38837e-74;1.17744e-73;-4.5469e-181;1.80429e-180;-6.29958e-182
4.4198e-06;2.48483e-72;-8.0544e-73;2.49327e-72;-2.21576e-178;3.60651e-178;-1.03871e-178
4.5182e-06;5.13747e-71;-1.72619e-72;5.49086e-71;-7.55656e-176;4.43692e-176;-4.70801e-176
4.6166e-06;9.48917e-70;1.83128e-70;1.20259e-69;-2.00907e-173;-1.3828e-174;-1.45289e-173
4.715e-06;1.54008e-68;5.73021e-69;2.47216e-68;-4.33349e-171;-2.52041e-171;-3.46216e-171
4.8134e-06;2.16901e-67;1.13949e-67;4.59897e-67;-7.71505e-169;-8.14379e-169;-6.63759e-169
4.9118e-06;2.6051e-66;1.76519e-66;7.61933e-66;-1.13903e-166;-1.78349e-166;-1.03711e-166
5.0102e-06;2.57224e-65;2.23973e-65;1.11826e-64;-1.38367e-164;-3.05945e-164;-1.31182e-164
5.1086e-06;1.88039e-64;2.33814e-64;1.45183e-63;-1.34171e-162;-4.31135e-162;-1.29336e-162
5.207e-06;5.54524e-64;1.93519e-63;1.66507e-62;-9.41911e-161;-5.08734e-160;-8.64691e-161
5.3054e-06;-1.12691e-62;1.08783e-62;1.68054e-61;-2.72792e-159;-5.04949e-158;-8.8655e-160
5.4038e-06;-2.72574e-61;2.74227e-63;1.47905e-60;4.4824e-157;-4.1759e-156;7.94649e-157
5.5022e-06;-3.82673e-60;-9.40678e-61;1.11177e-59;9.89403e-155;-2.77806e-154;1.48888e-154
5.6006e-06;-4.20628e-59;-1.57141e-59;6.78272e-59;1.22079e-152;-1.32296e-152;1.79688e-152
5.699e-06;-3.89694e-58;-1.77129e-58;2.83543e-58;1.15599e-150;-1.95494e-151;1.70304e-150
5.7974e-06;-3.12834e-57;-1.60445e-57;-1.21074e-59;9.08447e-149;4.43786e-149;1.34152e-148
5.8958e-06;-2.19791e-56;-1.22791e-56;-1.55314e-56;6.11332e-147;6.49528e-147;8.96027e-147
5.9942e-06;-1.34989e-55;-8.06274e-56;-2.00338e-55;3.57479e-145;5.86294e-145;5.08064e-145
6.0926e-06;-7.14691e-55;-4.52177e-55;-1.7798e-54;1.82782e-143;4.18815e-143;2.39921e-143
6.191e-06;-3.13656e-54;-2.10141e-54;-1.28624e-53;8.17439e-142;2.53567e-141;8.84111e-142
6.2894e-06;-1.0105e-53;-7.31977e-54;-7.94184e-53;3.17888e-140;1.33925e-139;1.92559e-140
6.3878e-06;-1.0085e-53;-1.06185e-53;-4.26001e-52;1.05931e-138;6.25931e-138;-4.28241e-139
6.4862e-06;1.6956e-52;9.9825e-53;-1.98527e-51;2.93206e-137;2.60649e-136;-8.0806e-137
6.5846e-06;1.77369e-51;1.20014e-51;-7.903e-51;6.27808e-136;9.68606e-135;-5.8927e-135
6.683e-06;1.16005e-50;8.40834e-51;-2.55264e-50;8.38526e-135;3.19977e-133;-3.22645e-133
6.7814e-06;6.02132e-50;4.65921e-50;-5.57726e-50;-3.02614e-135;9.28221e-132;-1.48582e-131
6.8798e-06;2.62504e-49;2.19916e-49;1.35081e-50;-1.04136e-132;2.2948e-130;-6.00121e-130
6.9782e-06;9.7014e-49;9.08557e-49;9.83006e-49;2.36026e-130;4.45222e-129;-2.16958e-128
7.0766e-06;2.96219e-48;3.31433e-48;6.70266e-48;2.36733e-128;4.64571e-128;-7.10041e-127
7.175e-06;6.73928e-48;1.06316e-47;3.19235e-47;1.35621e-126;-1.10657e-126;-2.11742e-125
7.2734e-06;5.92406e-48;2.93453e-47;1.23399e-46;5.94701e-125;-9.10931e-125;-5.77385e-124
7.3718e-06;-4.439e-47;6.53109e-47;4.02405e-46;2.18443e-123;-3.73118e-123;-1.44109e-122
7.4702e-06;-3.43333e-46;8.97663e-47;1.10799e-45;7.00231e-122;-1.19517e-121;-3.28688e-121
7.5686e-06;-1.59307e-45;-1.1371e-46;2.48902e-45;2.00299e-120;-3.28848e-120;-6.81534e-120
7.667e-06;-5.87571e-45;-1.49583e-45;4.02964e-45;5.18131e-119;-8.05561e-119;-1.27032e-118
7.7654e-06;-1.84149e-44;-7.44543e-45;1.84953e-45;1.2222e-117;-1.78737e-117;-2.07806e-117
7.8638e-06;-5.00597e-44;-2.86078e-44;-1.72106e-44;2.64253e-116;-3.62469e-116;-2.8147e-116
7.9622e-06;-1.18772e-43;-9.55196e-44;-8.40057e-44;5.25145e-115;-6.74912e-115;-2.57591e-115
8.0606e-06;-2.4579e-43;-2.89912e-43;-2.4725e-43;9.59856e-114;-1.15544e-113;6.59532e-115
8.159e-06;-4.30266e-43;-8.18585e-43;-5.31881e-43;1.6109e-112;-1.81593e-112;1.06109e-112
8.2574e-06;-5.64988e-43;-2.17625e-42;-8.10355e-43;2.47023e-111;-2.60635e-111;3.31326e-111
8.3558e-06;-3.95178e-43;-5.47985e-42;-7.01274e-43;3.4256e-110;-3.37804e-110;7.61463e-110
8.4542e-06;4.09306e-43;-1.31423e-41;-1.60133e-43;4.20531e-109;-3.86144e-109;1.48667e-108
8.5526e-06;3.80788e-42;-2.99896e-41;-2.01167e-42;4.34807e-108;-3.6792e-108;2.58681e-107
8.651e-06;-4.71561e-42;-6.49503e-41;-2.30265e-41;3.23092e-107;-2.41081e-107;4.10039e-106
8.7494e-06;-1.23525e-40;-1.47102e-40;-1.49155e-40;1.79618e-107;2.92327e-107;5.9912e-105
8.8478e-06;8.24447e-40;-3.22114e-40;-4.5813e-40;-5.34102e-105;4.56679e-105;8.12464e-104
8.9462e-06;6.20496e-39;3.23993e-40;5.65838e-40;-1.3499e-103;1.02198e-103;1.02674e-102
9.0446e-06;-6.6772e-38;1.05986e-39;-6.84009e-39;-2.39061e-102;1.66882e-102;1.21187e-101
9.143e-06;-1.29114e-37;-5.8992e-38;-1.0401e-37;-3.55551e-101;2.31082e-101;1.33697e-100
9.2414e-06;4.27026e-36;8.58531e-38;6.90965e-37;-4.69398e-100;2.84937e-100;1.37785e-99
9.3398e-06;-1.41121e-35;2.93994e-36;1.99319e-36;-5.63542e-99;3.19722e-99;1.32355e-98
9.4382e-06;-1.3063e-34;-1.9284e-35;-4.80404e-35;-6.22912e-98;3.30051e-98;1.17976e-97
9.5366e-06;1.40293e-33;-3.99102e-35;2.02264e-34;-6.38184e-97;3.15166e-97;9.67826e-97
9.635e-06;-3.46332e-33;1.10664e-33;7.82883e-34;-6.08038e-96;2.78911e-96;7.19606e-96
9.7334e-06;-2.92299e-32;-5.27289e-33;-1.33239e-32;-5.39218e-95;2.28477e-95;4.69819e-95
9.8318e-06;3.10608e-31;-6.74802e-33;6.42167e-32;-4.44446e-94;1.72407e-94;2.48447e-94
9.9302e-06;-1.2309e-30;2.19616e-31;-1.97993e-32;-3.3902e-93;1.18573e-93;7.53104e-94
1.00286e-05;7.91363e-32;-1.27207e-30;-1.72297e-30;-2.37236e-92;7.26939e-93;-4.19423e-93
1.0127e-05;2.86089e-29;2.74912e-30;1.25732e-29;-1.49699e-91;3.77138e-92;-1.06528e-91
1.02254e-05;-1.91376e-28;1.13146e-29;-4.70938e-29;-8.20852e-91;1.39912e-91;-1.2901e-90
1.03238e-05;7.10943e-28;-1.29649e-28;6.14078e-29;-3.53645e-90;3.2025e-93;-1.23059e-89
1.04222e-05;-1.35869e-27;6.16712e-28;4.47197e-28;-7.03134e-90;-6.59526e-90;-1.01816e-88
1.05206e-05;-1.89477e-27;-1.7358e-27;-3.82635e-27;7.26629e-89;-8.45704e-89;-7.55951e-88
1.0619e-05;2.79726e-26;1.75567e-27;1.71826e-26;1.22486e-87;-7.72643e-88;-5.10445e-87
1.07174e-05;-1.34961e-25;1.08529e-26;-5.37405e-26;1.19937e-86;-5.95382e-87;-3.14315e-86
1.08158e-05;4.43293e-25;-7.57324e-26;1.16111e-25;9.46731e-86;-4.06886e-86;-1.75397e-85
1.09142e-05;-1.18021e-24;2.98255e-25;-9.32155e-26;6.48886e-85;-2.51239e-85;-8.70054e-85
1.10126e-05;9.86036e-25;-6.35037e-25;-2.91715e-25;3.95446e-84;-1.40729e-84;-3.65278e-84
1.1111e-05;-1.93046e-23;4.30273e-24;5.10694e-24;2.14749e-83;-7.09404e-84;-1.10676e-83
1.12094e-05;-1.85969e-22;2.72111e-23;8.13884e-24;1.02145e-82;-3.13314e-83;-2.37138e-84
1.13078e-05;-1.41041e-21;2.35106e-22;1.64386e-22;4.0268e-82;-1.12215e-82;3.098e-82
1.14062e-05;-8.81468e-21;1.45407e-21;6.3136e-22;1.07203e-81;-2.30797e-82;3.211e-81
1.15046e-05;-4.30968e-20;7.15742e-21;3.22431e-21;-8.77574e-82;8.9561e-82;2.32217e-80
1.1603e-05;-1.81591e-19;3.02133e-20;1.07821e-20;-3.89309e-80;1.56929e-80;1.39304e-79
1.17014e-05;-6.56284e-19;1.08971e-19;3.52845e-20;-3.56969e-79;1.33681e-79;7.23282e-79
1.17998e-05;-2.12384e-18;3.52324e-19;9.65806e-20;-2.40939e-78;9.14083e-79;3.24921e-78
1.18982e-05;-6.21527e-18;1.02918e-18;2.50799e-19;-1.37176e-77;5.5475e-78;1.20844e-77
1.19966e-05;-1.68034e-17;2.77996e-18;5.93488e-19;-6.84746e-77;3.10716e-77;3.10089e-77
1.2095e-05;-4.2274e-17;6.98869e-18;1.32885e-18;-3.01536e-76;1.63756e-76;-1.25593e-77
1.21934e-05;-9.99798e-17;1.65198e-17;2.78458e-18;-1.14862e-75;8.2052e-76;-8.78509e-76
1.22918e-05;-2.23371e-16;3.69009e-17;5.55285e-18;-3.52247e-75;3.92762e-75;-7.80074e-75
1.23902e-05;-4.74466e-16;7.83809e-17;1.0542e-17;-6.28158e-75;1.797e-74;-5.07435e-74
1.24886e-05;-9.61666e-16;1.58921e-16;1.91893e-17;1.81867e-74;7.83146e-74;-2.81732e-73
1.2587e-05;-1.86711e-15;3.08667e-16;3.34047e-17;2.76306e-73;3.22538e-73;-1.40199e-72
1.26854e-05;-3.48102e-15;5.75831e-16;5.60581e-17;1.9409e-72;1.23758e-72;-6.38361e-72
1.27838e-05;-6.24999e-15;1.03459e-15;9.05772e-17;1.07616e-71;4.3093e-72;-2.68267e-71
1.28822e-05;-1.08277e-14;1.79391e-15;1.41782e-16;5.21671e-71;1.28585e-71;-1.04178e-70
1.29806e-05;-1.81341e-14;3.007e-15;2.13761e-16;2.29765e-70;2.74221e-71;-3.71558e-70
1.3079e-05;-2.94028e-14;4.88015e-15;3.13333e-16;9.36897e-70;-4.28536e-72;-1.19557e-69
1.31774e-05;-4.6226e-14;7.67981e-15;4.4483e-16;3.57364e-69;-4.95372e-70;-3.31768e-69
1.32758e-05;-7.05515e-14;1.17325e-14;6.14487e-16;1.28223e-68;-3.74993e-69;-6.87582e-69
1.33742e-05;-1.04642e-13;1.74176e-14;8.22412e-16;4.33552e-68;-2.05974e-68;-2.48097e-69
1.34726e-05;-1.5098e-13;2.51527e-14;1.07419e-15;1.37763e-67;-9.61825e-68;7.86357e-68
1.3571e-05;-2.12106e-13;3.53658e-14;1.36654e-15;4.07159e-67;-4.00554e-67;5.95766e-67
1.36694e-05;-2.90368e-13;4.84497e-14;1.69096e-15;1.09038e-66;-1.51483e-66;3.15695e-66
1.37678e-05;-3.8762e-13;6.47172e-14;2.04262e-15;2.46699e-66;-5.22745e-66;1.42733e-65
1.38662e-05;-5.04938e-13;8.43485e-14;2.40918e-15;3.56915e-66;-1.6377e-65;5.83313e-65
1.39646e-05;-6.42241e-13;1.07326e-13;2.77277e-15;-5.36022e-66;-4.5734e-65;2.2059e-64
1.4063e-05;-7.97985e-13;1.33386e-13;3.10871e-15;-7.75232e-65;-1.08536e-64;7.79767e-64
1.41614e-05;-9.68978e-13;1.6199e-13;3.40416e-15;-4.48719e-64;-1.87371e-64;2.58403e-63
1.42598e-05;-1.15022e-12;1.92294e-13;3.63036e-15;-2.04253e-63;-3.02831e-65;8.00663e-63
1.43582e-05;-1.33489e-12;2.23148e-13;3.7483e-15;-8.14858e-63;1.66192e-63;2.29905e-62
1.44566e-05;-1.51441e-12;2.53124e-13;3.74186e-15;-2.95324e-62;1.00083e-62;5.99974e-62
1.4555e-05;-1.67871e-12;2.80546e-13;3.56551e-15;-9.86051e-62;4.22883e-62;1.36163e-61
1.46534e-05;-1.81645e-12;3.03536e-13;3.17982e-15;-3.04617e-61;1.50228e-61;2.36144e-61
1.47518e-05;-1.91535e-12;3.2008e-13;2.55441e-15;-8.68973e-61;4.72008e-61;1.19379e-61
1.48502e-05;-1.96259e-12;3.28074e-13;1.62881e-15;-2.26982e-60;1.33162e-60;-1.43003e-60
1.49486e-05;-1.94514e-12;3.25397e-13;3.79506e-16;-5.32758e-60;3.35686e-60;-9.09455e-60
1.5047e-05;-1.85025e-12;3.09977e-13;-1.23386e-15;-1.07669e-59;7.33522e-60;-3.83581e-59
1.51454e-05;-1.66595e-12;2.79864e-13;-3.24675e-15;-1.65518e-59;1.25816e-59;-1.3482e-58
1.52438e-05;-1.38156e-12;2.33324e-13;-5.65032e-15;-8.2114e-60;9.62396e-60;-4.19197e-58
1.53422e-05;-9.8835e-13;1.68933e-13;-8.45692e-15;6.89688e-59;-4.51591e-59;-1.17654e-57
1.54406e-05;-4.80223e-13;8.56883e-14;-1.16374e-14;3.77209e-58;-3.05346e-58;-2.98898e-57
1.5539e-05;1.45658e-13;-1.68769e-14;-1.51337e-14;1.32505e-57;-1.23661e-57;-6.79015e-57
1.56374e-05;8.88207e-13;-1.38593e-13;-1.88911e-14;3.7938e-57;-4.09952e-57;-1.32741e-56
1.57358e-05;1.74201e-12;-2.78583e-13;-2.28264e-14;9.31343e-57;-1.19581e-56;-1.98338e-56
1.58342e-05;2.69708e-12;-4.35218e-13;-2.68287e-14;1.96921e-56;-3.13937e-56;-1.0274e-56
1.59326e-05;3.73868e-12;-6.06096e-13;-3.07787e-14;3.54979e-56;-7.44526e-56;7.40813e-56
1.6031e-05;4.8476e-12;-7.88092e-13;-3.45521e-14;5.16668e-56;-1.59839e-55;4.06873e-55
1.61294e-05;6.0005e-12;-9.77419e-13;-3.79902e-14;3.5218e-56;-3.06243e-55;1.42982e-54
1.62278e-05;7.17037e-12;-1.16971e-12;-4.09347e-14;-1.47899e-55;-4.06997e-55;4.10434e-54
1.63262e-05;8.32711e-12;-1.3601e-12;-4.32216e-14;-5.98014e-55;5.07067e-56;1.02747e-53
1.64246e-05;9.43819e-12;-1.54337e-12;-4.46443e-14;-2.78796e-56;-5.61759e-55;2.32098e-53
1.6523e-05;1.04693e-11;-1.714e-12;-4.50425e-14;-4.35634e-55;-2.46007e-54;4.87779e-53
1.66214e-05;1.13851e-11;-1.86633e-12;-4.42486e-14;-5.43274e-53;9.95456e-53;9.53623e-53
1.67198e-05;1.21502e-11;-1.99464e-12;-4.20761e-14;2.62861e-53;6.49811e-53;-6.60828e-54
1.68182e-05;1.27294e-11;-2.09328e-12;-3.84069e-14;2.64855e-51;-3.18899e-51;-1.45065e-52
1.69166e-05;1.30894e-11;-2.15688e-12;-3.31432e-14;-1.34844e-50;1.39463e-50;1.07275e-50
1.7015e-05;1.31995e-11;-2.18045e-12;-2.62111e-14;-7.87417e-50;7.04437e-50;-5.15669e-50
1.71134e-05;1.30323e-11;-2.15956e-12;-1.7583e-14;1.19241e-48;-9.2423e-49;-3.44738e-49
1.72118e-05;1.25654e-11;-2.09054e-12;-7.28726e-15;-3.31021e-48;2.28309e-48;5.11813e-48
1.73102e-05;1.17815e-11;-1.97059e-12;4.61225e-15;-3.4772e-47;2.2696e-47;-1.72622e-47
1.74086e-05;1.06698e-11;-1.79793e-12;1.80309e-14;3.77016e-46;-2.24154e-46;-1.21416e-46
1.7507e-05;9.22637e-12;-1.57189e-12;3.27782e-14;-1.17638e-45;6.07357e-46;1.611e-45
1.76054e-05;7.45494e-12;-1.29304e-12;4.86381e-14;-6.12897e-45;3.70185e-45;-6.71524e-45
1.77038e-05;5.36698e-12;-9.63163e-13;6.54022e-14;8.64561e-44;-4.45367e-44;-1.19908e-44
1.78022e-05;2.98196e-12;-5.85354e-13;8.27353e-14;-4.20761e-43;1.88238e-43;3.29402e-43
1.79006e-05;3.2746e-13;-1.6399e-13;1.00265e-13;2.96395e-43;1.43789e-44;-2.05492e-42
1.7999e-05;-2.56102e-12;2.95316e-13;1.17656e-13;1.06969e-41;-5.34705e-42;4.84446e-42
1.80974e-05;-5.6405e-12;7.85767e-13;1.34507e-13;-8.70201e-41;3.67213e-41;2.59544e-41
1.81958e-05;-8.86102e-12;1.29948e-12;1.5037e-13;3.40688e-40;-1.20896e-40;-3.30298e-40
1.82942e-05;-1.21663e-11;1.82762e-12;1.64835e-13;-2.14942e-40;-3.06865e-41;1.72276e-39
1.83926e-05;-1.54946e-11;2.36056e-12;1.77507e-13;-6.63112e-39;2.87154e-39;-4.1404e-39
1.8491e-05;-1.87801e-11;2.88804e-12;1.87954e-13;5.05045e-38;-1.86214e-38;-1.09074e-38
1.85894e-05;-2.19535e-11;3.3994e-12;1.95771e-13;-2.03691e-37;6.75727e-38;1.64868e-37
1.86878e-05;-2.49439e-11;3.88377e-12;2.00627e-13;3.78455e-37;-1.04167e-37;-8.93772e-37
1.87862e-05;-2.76802e-11;4.3303e-12;2.02188e-13;1.13862e-36;-4.61016e-37;2.83524e-36
1.88846e-05;-3.00923e-11;4.72843e-12;2.00123e-13;-1.31366e-35;4.45662e-36;-2.97808e-36
1.8983e-05;-3.21132e-11;5.06806e-12;1.94199e-13;6.25268e-35;-2.04252e-35;-2.56817e-35
1.90814e-05;-3.36799e-11;5.33983e-12;1.84256e-13;-1.89536e-34;6.21259e-35;1.98161e-34
1.91798e-05;-3.47356e-11;5.5353e-12;1.70138e-13;3.07587e-34;-1.09702e-34;-8.28664e-34
1.92782e-05;-3.52309e-11;5.64715e-12;1.51756e-13;4.40651e-34;-8.48665e-35;2.34861e-33
1.93766e-05;-3.51247e-11;5.66931e-12;1.29137e-13;-5.54986e-33;1.62928e-33;-3.87154e-33
1.9475e-05;-3.4386e-11;5.59715e-12;1.02411e-13;2.47894e-32;-7.98836e-33;-3.02562e-33
1.95734e-05;-3.29947e-11;5.42757e-12;7.1761e-14;-7.75191e-32;2.73231e-32;5.24106e-32
1.96718e-05;-3.09427e-11;5.15912e-12;3.74406e-14;1.84554e-31;-7.26717e-32;-2.4316e-31
1.97702e-05;-2.82344e-11;4.79202e-12;-1.12437e-16;-3.16167e-31;1.46771e-31;7.98215e-31
1.98686e-05;-2.48871e-11;4.3283e-12;-4.03627e-14;2.17849e-31;-1.70895e-31;-2.09367e-30
1.9967e-05;-2.09317e-11;3.7717e-12;-8.27992e-14;9.89311e-31;-2.20338e-31;4.49531e-30
2.00654e-05;-1.64118e-11;3.12768e-12;-1.26793e-13;-6.62931e-30;2.45055e-30;-7.05545e-30
2.01638e-05;-1.13841e-11;2.40339e-12;-1.71551e-13;1.42815e-29;-7.0102e-30;9.40018e-30
2.02622e-05;-5.91722e-12;1.60752e-12;-2.1632e-13;-1.44453e-28;5.21731e-29;5.59757e-29
2.03606e-05;-9.08561e-14;7.50231e-13;-2.60379e-13;-5.84714e-28;1.51558e-28;2.47537e-28
2.0459e-05;6.00522e-12;-1.56971e-13;-3.0285e-13;-6.15258e-27;1.8799e-27;3.18989e-27
2.05574e-05;1.22725e-11;-1.10133e-12;-3.42798e-13;-3.70858e-26;1.09903e-26;1.69333e-26
2.06558e-05;1.86053e-11;-2.06903e-12;-3.79396e-13;-2.17872e-25;6.49294e-26;1.06189e-25
2.07542e-05;2.48927e-11;-3.04532e-12;-4.11862e-13;-1.08475e-24;3.22748e-25;5.05155e-25
2.08526e-05;3.10202e-11;-4.01478e-12;-4.39343e-13;-4.89477e-24;1.45321e-24;2.29998e-24
2.0951e-05;3.68722e-11;-4.96151e-12;-4.61026e-13;-1.9918e-23;5.90799e-24;9.15504e-24
2.10494e-05;4.23341e-11;-5.86945e-12;-4.76329e-13;-7.43256e-23;2.20002e-23;3.39296e-23
2.11478e-05;4.72944e-11;-6.72266e-12;-4.84759e-13;-2.56573e-22;7.58354e-23;1.1524e-22
2.12462e-05;5.16473e-11;-7.50562e-12;-4.85813e-13;-8.26138e-22;2.43732e-22;3.66649e-22
2.13446e-05;5.52946e-11;-8.20347e-12;-4.79171e-13;-2.50079e-21;7.36607e-22;1.09329e-21
2.1443e-05;5.81477e-11;-8.80233e-12;-4.64753e-13;-7.15504e-21;2.10393e-21;3.08419e-21
2.15414e-05;6.01298e-11;-9.2895e-12;-4.42578e-13;-1.94573e-20;5.71222e-21;8.25949e-21
2.16398e-05;6.11777e-11;-9.65373e-12;-4.12731e-13;-5.04828e-20;1.47968e-20;2.11007e-20
2.17382e-05;6.12434e-11;-9.88543e-12;-3.75468e-13;-1.25459e-19;3.67163e-20;5.15987e-20
2.18366e-05;6.02952e-11;-9.9769e-12;-3.31244e-13;-2.99499e-19;8.7518e-20;1.21143e-19
2.1935e-05;5.83192e-11;-9.9225e-12;-2.80567e-13;-6.88735e-19;2.00967e-19;2.73816e-19
2.20334e-05;5.53196e-11;-9.71876e-12;-2.23972e-13;-1.529e-18;4.45522e-19;5.97078e-19
2.21318e-05;5.13195e-11;-9.36451e-12;-1.62112e-13;-3.28376e-18;9.55541e-19;1.25872e-18
2.22302e-05;4.636e-11;-8.86098e-12;-9.57819e-14;-6.83394e-18;1.98603e-18;2.56941e-18
2.23286e-05;4.05009e-11;-8.21175e-12;-2.58668e-14;-1.38038e-17;4.00661e-18;5.08673e-18
2.2427e-05;3.38191e-11;-7.42279e-12;4.66911e-14;-2.7097e-17;7.85576e-18;9.77831e-18
2.25254e-05;2.64085e-11;-6.50238e-12;1.2089e-13;-5.1758e-17;1.49887e-17;1.82743e-17
2.26238e-05;1.83776e-11;-5.46102e-12;1.95627e-13;-9.62986e-17;2.78582e-17;3.32338e-17
2.27222e-05;9.84914e-12;-4.31126e-12;2.69686e-13;-1.74692e-16;5.0488e-17;5.88689e-17
2.28206e-05;9.57043e-13;-3.06753e-12;3.41908e-13;-3.09242e-16;8.92956e-17;1.01643e-16
2.2919e-05;-8.15514e-12;-1.74583e-12;4.11271e-13;-5.3461e-16;1.54249e-16;1.71185e-16
2.30174e-05;-1.73371e-11;-3.63508e-13;4.76751e-13;-9.03196e-16;2.60413e-16;2.81385e-16
2.31158e-05;-2.64344e-11;1.06098e-12;5.37218e-13;-1.49213e-15;4.29961e-16;4.51656e-16
2.32142e-05;-3.52911e-11;2.50832e-12;5.91697e-13;-2.41186e-15;6.94643e-16;7.08248e-16
2.33126e-05;-4.37521e-11;3.95861e-12;6.3946e-13;-3.81626e-15;1.09873e-15;1.08539e-15
2.3411e-05;-5.16671e-11;5.39153e-12;6.79754e-13;-5.91373e-15;1.7022e-15;1.62616e-15
2.35094e-05;-5.88924e-11;6.78659e-12;7.11749e-13;-8.97844e-15;2.58413e-15;2.38236e-15
2.36078e-05;-6.52938e-11;8.12338e-12;7.34825e-13;-1.33603e-14;3.84559e-15;3.41364e-15
2.37062e-05;-7.07495e-11;9.38185e-12;7.48638e-13;-1.94919e-14;5.61188e-15;4.78446e-15
2.38046e-05;-7.51522e-11;1.05426e-11;7.52869e-13;-2.78898e-14;8.03324e-15;6.55995e-15
2.3903e-05;-7.84114e-11;1.15874e-11;7.47178e-13;-3.91475e-14;1.12832e-14;8.79828e-15
2.40014e-05;-8.04552e-11;1.24989e-11;7.31434e-13;-5.3918e-14;1.5554e-14;1.15427e-14
2.40998e-05;-8.12317e-11;1.32616e-11;7.05823e-13;-7.28829e-14;2.10487e-14;1.48096e-14
2.41982e-05;-8.07104e-11;1.38616e-11;6.70672e-13;-9.67073e-14;2.79685e-14;1.85778e-14
2.42966e-05;-7.88828e-11;1.42868e-11;6.26306e-13;-1.25978e-13;3.6496e-14;2.27759e-14
2.4395e-05;-7.57631e-11;1.45275e-11;5.73214e-13;-1.61134e-13;4.67753e-14;2.72736e-14
2.44934e-05;-7.1388e-11;1.4576e-11;5.12196e-13;-2.02381e-13;5.88885e-14;3.18746e-14
2.45918e-05;-6.58167e-11;1.44271e-11;4.44193e-13;-2.49605e-13;7.28307e-14;3.63147e-14
2.46902e-05;-5.91299e-11;1.40782e-11;3.70037e-13;-3.02292e-13;8.8485e-14;4.02687e-14
2.47886e-05;-5.14286e-11;1.35291e-11;2.90547e-13;-3.5946e-13;1.05602e-13;4.33598e-14
2.4887e-05;-4.28321e-11;1.27826e-11;2.06797e-13;-4.19603e-13;1.23782e-13;4.51811e-14
2.49854e-05;-3.34768e-11;1.1844e-11;1.20022e-13;-4.80668e-13;1.42462e-13;4.53133e-14
2.50838e-05;-2.35129e-11;1.07213e-11;3.13146e-14;-5.40067e-13;1.60918e-13;4.33589e-14
2.51822e-05;-1.31028e-11;9.42559e-12;-5.8366e-14;-5.94718e-13;1.7827e-13;3.89614e-14
2.52806e-05;-2.41716e-12;7.97026e-12;-1.47903e-13;-6.4111e-13;1.93496e-13;3.18296e-14
2.5379e-05;8.367e-12;6.37147e-12;-2.36018e-13;-6.75402e-13;2.05454e-13;2.17623e-14
2.54774e-05;1.907e-11;4.64774e-12;-3.21597e-13;-6.9356e-13;2.12922e-13;8.65277e-15
2.55758e-05;2.95125e-11;2.81976e-12;-4.03805e-13;-6.91474e-13;2.14627e-13;-7.49977e-15
2.56742e-05;3.95193e-11;9.10117e-13;-4.81805e-13;-6.65098e-13;2.09285e-13;-2.65906e-14
2.57726e-05;4.89218e-11;-1.05688e-12;-5.54608e-13;-6.10618e-13;1.95654e-13;-4.84044e-14
2.5871e-05;5.75613e-11;-3.0555e-12;-6.21331e-13;-5.2459e-13;1.72577e-13;-7.26234e-14
2.59694e-05;6.52918e-11;-5.05895e-12;-6.81399e-13;-4.04084e-13;1.39033e-13;-9.88206e-14
2.60678e-05;7.19829e-11;-7.03966e-12;-7.3443e-13;-2.46854e-13;9.41887e-14;-1.26452e-13
2.61662e-05;7.75218e-11;-8.96959e-12;-7.79956e-13;-5.14869e-14;3.74562e-14;-1.54866e-13
2.62646e-05;8.18159e-11;-1.08207e-11;-8.1751e-13;1.82444e-13;-3.14595e-14;-1.83291e-13
2.6363e-05;8.47938e-11;-1.25652e-11;-8.46875e-13;4.54232e-13;-1.12508e-13;-2.10844e-13
2.64614e-05;8.64074e-11;-1.41763e-11;-8.68056e-13;7.61919e-13;-2.05252e-13;-2.36559e-13
2.65598e-05;8.6632e-11;-1.56281e-11;-8.8103e-13;1.1022e-12;-3.08834e-13;-2.59402e-13
2.66582e-05;8.54672e-11;-1.68964e-11;-8.85659e-13;1.47037e-12;-4.21959e-13;-2.78321e-13
2.67566e-05;8.29368e-11;-1.79591e-11;-8.81964e-13;1.86036e-12;-5.42891e-13;-2.92299e-13
2.6855e-05;7.90879e-11;-1.87962e-11;-8.70213e-13;2.26481e-12;-6.69468e-13;-3.00386e-13
2.69534e-05;7.39907e-11;-1.93905e-11;-8.50683e-13;2.67516e-12;-7.9913e-13;-3.01771e-13
2.70518e-05;6.77363e-11;-1.97281e-11;-8.23569e-13;3.08185e-12;-9.28967e-13;-2.95784e-13
2.71502e-05;6.04359e-11;-1.97981e-11;-7.89039e-13;3.47456e-12;-1.05577e-12;-2.81931e-13
2.72486e-05;5.22182e-11;-1.95935e-11;-7.47302e-13;3.84237e-12;-1.17609e-12;-2.59894e-13
2.7347e-05;4.32269e-11;-1.91113e-11;-6.98617e-13;4.17404e-12;-1.28631e-12;-2.29517e-13
2.74454e-05;3.36182e-11;-1.83523e-11;-6.43261e-13;4.45821e-12;-1.38273e-12;-1.90805e-13
2.75438e-05;2.35578e-11;-1.73217e-11;-5.81487e-13;4.68366e-12;-1.46158e-12;-1.43917e-13
2.76422e-05;1.32179e-11;-1.60289e-11;-5.13511e-13;4.83948e-12;-1.5192e-12;-8.91716e-14
2.77406e-05;2.77405e-12;-1.44873e-11;-4.39671e-13;4.91542e-12;-1.55203e-12;-2.70732e-14
2.7839e-05;-7.59789e-12;-1.27147e-11;-3.60506e-13;4.90206e-12;-1.55678e-12;4.16729e-14
2.79374e-05;-1.77252e-11;-1.07327e-11;-2.76499e-13;4.79115e-12;-1.53049e-12;1.1613e-13
2.80358e-05;-2.74411e-11;-8.56639e-12;-1.87927e-13;4.57593e-12;-1.47067e-12;1.95115e-13
2.81342e-05;-3.65876e-11;-6.24438e-12;-9.5145e-14;4.25139e-12;-1.37537e-12;2.77209e-13
2.82326e-05;-4.50186e-11;-3.79805e-12;1.2114e-15;3.8146e-12;-1.24331e-12;3.60782e-13
2.8331e-05;-5.26023e-11;-1.26119e-12;1.00404e-13;3.2649e-12;-1.07397e-12;4.44036e-13
2.84294e-05;-5.92233e-11;1.33044e-12;2.01856e-13;2.60409e-12;-8.6764e-13;5.25071e-13
2.85278e-05;-6.47845e-11;3.93969e-12;3.05014e-13;1.83658e-12;-6.25488e-13;6.01947e-13
2.86262e-05;-6.92087e-11;6.5286e-12;4.09082e-13;9.69334e-13;-3.4958e-13;6.72729e-13
2.87246e-05;-7.24394e-11;9.05899e-12;5.13054e-13;1.19136e-14;-4.2894e-14;7.35544e-13
2.8823e-05;-7.4442e-11;1.14931e-11;6.1595e-13;-1.02364e-12;2.90694e-13;7.88602e-13
2.89214e-05;-7.5204e-11;1.37944e-11;7.16935e-13;-2.12293e-12;6.46435e-13;8.30213e-13
2.90198e-05;-7.47349e-11;1.5928e-11;8.15074e-13;-3.26935e-12;1.01876e-12;8.58812e-13
2.91182e-05;-7.30655e-11;1.78612e-11;9.09109e-13;-4.4443e-12;1.40136e-12;8.72991e-13
2.92166e-05;-7.02473e-11;1.95645e-11;9.97591e-13;-5.62744e-12;1.78724e-12;8.71515e-13
2.9315e-05;-6.63509e-11;2.10114e-11;1.07923e-12;-6.79696e-12;2.16892e-12;8.53393e-13
2.94134e-05;-6.14646e-11;2.21794e-11;1.15294e-12;-7.92999e-12;2.53846e-12;8.17924e-13
2.95118e-05;-5.56922e-11;2.30501e-11;1.21753e-12;-9.00293e-12;2.88774e-12;7.64725e-13
2.96102e-05;-4.91513e-11;2.36094e-11;1.27154e-12;-9.992e-12;3.20852e-12;6.93799e-13
2.97086e-05;-4.19705e-11;2.38479e-11;1.31354e-12;-1.08737e-11;3.49273e-12;6.05534e-13
2.9807e-05;-3.4287e-11;2.37607e-11;1.34246e-12;-1.16252e-11;3.73258e-12;5.00701e-13
2.99054e-05;-2.62442e-11;2.33479e-11;1.35742e-12;-1.22251e-11;3.92078e-12;3.80458e-13
3.00038e-05;-1.79888e-11;2.26141e-11;1.35738e-12;-1.26538e-11;4.05071e-12;2.46317e-13
3.01022e-05;-9.6678e-12;2.15686e-11;1.34119e-12;-1.28936e-11;4.11661e-12;1.00125e-13
3.02006e-05;-1.42602e-12;2.02249e-11;1.30808e-12;-1.293e-11;4.1137e-12;-5.59593e-14
3.0299e-05;6.59662e-12;1.86004e-11;1.25781e-12;-1.27512e-11;4.03831e-12;-2.19481e-13
3.03974e-05;1.42672e-11;1.67169e-11;1.19038e-12;-1.23489e-11;3.88805e-12;-3.87728e-13
3.04958e-05;2.14623e-11;1.45991e-11;1.10569e-12;-1.17187e-11;3.66186e-12;-5.57766e-13
3.05942e-05;2.80702e-11;1.2275e-11;1.00384e-12;-1.086e-11;3.3601e-12;-7.26472e-13
3.06926e-05;3.39927e-11;9.77508e-12;8.8544e-13;-9.77655e-12;2.98459e-12;-8.90609e-13
3.0791e-05;3.91462e-11;7.13222e-12;7.51645e-13;-8.47644e-12;2.53863e-12;-1.0469e-12
3.08894e-05;4.34631e-11;4.381e-12;6.03658e-13;-6.97203e-12;2.027e-12;-1.19208e-12
3.09878e-05;4.68931e-11;1.55725e-12;4.42542e-13;-5.28003e-12;1.45589e-12;-1.32296e-12
3.10862e-05;4.94033e-11;-1.3024e-12;2.697e-13;-3.42131e-12;8.32887e-13;-1.43656e-12
3.11846e-05;5.0979e-11;-4.16092e-12;8.72276e-14;-1.42061e-12;1.66857e-13;-1.53007e-12
3.1283e-05;5.16229e-11;-6.98125e-12;-1.02431e-13;6.93686e-13;-5.3215e-13;-1.60098e-12
3.13814e-05;5.13546e-11;-9.7269e-12;-2.97056e-13;2.88999e-12;-1.25303e-12;-1.64711e-12
3.14798e-05;5.02105e-11;-1.23624e-11;-4.94515e-13;5.13396e-12;-1.9838e-12;-1.66667e-12
3.15782e-05;4.82424e-11;-1.48536e-11;-6.92176e-13;7.38908e-12;-2.71174e-12;-1.65829e-12
3.16766e-05;4.55161e-11;-1.71683e-11;-8.86915e-13;9.61719e-12;-3.42363e-12;-1.62109e-12
3.1775e-05;4.21099e-11;-1.92763e-11;-1.07573e-12;1.17792e-11;-4.10596e-12;-1.55471e-12
3.18734e-05;3.81125e-11;-2.11498e-11;-1.25605e-12;1.38356e-11;-4.74519e-12;-1.45926e-12
3.19718e-05;3.36214e-11;-2.27644e-11;-1.42524e-12;1.57474e-11;-5.32799e-12;-1.33547e-12
3.20702e-05;2.87408e-11;-2.40985e-11;-1.58023e-12;1.74768e-11;-5.84153e-12;-1.18456e-12
3.21686e-05;2.3579e-11;-2.5134e-11;-1.71785e-12;1.89877e-11;-6.27379e-12;-1.00829e-12
3.2267e-05;1.8246e-11;-2.58566e-11;-1.83559e-12;2.02468e-11;-6.61379e-12;-8.08961e-13
3.23654e-05;1.28514e-11;-2.62556e-11;-1.93157e-12;2.12238e-11;-6.8519e-12;-5.89347e-13
3.24638e-05;7.50252e-12;-2.63247e-11;-2.00388e-12;2.18927e-11;-6.98011e-12;-3.52667e-13
3.25622e-05;2.30187e-12;-2.60613e-11;-2.05038e-12;2.22316e-11;-6.99222e-12;-1.02525e-13
3.26606e-05;-2.65472e-12;-2.54672e-11;-2.06922e-12;2.22239e-11;-6.88406e-12;1.57114e-13
3.2759e-05;-7.27999e-12;-2.45483e-11;-2.05947e-12;2.18586e-11;-6.65366e-12;4.22035e-13
3.28574e-05;-1.14968e-11;-2.33148e-11;-2.02082e-12;2.11303e-11;-6.30134e-12;6.87841e-13
3.29558e-05;-1.52394e-11;-2.1781e-11;-1.95298e-12;2.004e-11;-5.8298e-12;9.49992e-13
3.30542e-05;-1.84546e-11;-1.99651e-11;-1.85573e-12;1.8595e-11;-5.24414e-12;1.20389e-12
3.31526e-05;-2.11025e-11;-1.78889e-11;-1.72964e-12;1.68089e-11;-4.55182e-12;1.44494e-12
3.3251e-05;-2.31568e-11;-1.55778e-11;-1.57641e-12;1.47018e-11;-3.76261e-12;1.66866e-12
3.33494e-05;-2.46048e-11;-1.30602e-11;-1.39823e-12;1.22999e-11;-2.88843e-12;1.87071e-12
3.34478e-05;-2.54474e-11;-1.03671e-11;-1.19714e-12;9.63544e-12;-1.94319e-12;2.04701e-12
3.35462e-05;-2.56987e-11;-7.53173e-12;-9.7537e-13;6.74601e-12;-9.42537e-13;2.19384e-12
3.36446e-05;-2.53846e-11;-4.58923e-12;-7.36007e-13;3.67427e-12;9.64643e-14;2.30792e-12
3.3743e-05;-2.45426e-11;-1.57607e-12;-4.83039e-13;4.67203e-13;1.15563e-12;2.38649e-12
3.38414e-05;-2.32199e-11;1.47029e-12;-2.20538e-13;-2.82464e-12;2.21604e-12;2.42736e-12
3.39398e-05;-2.1472e-11;4.51193e-12;4.78302e-14;-6.14798e-12;3.25843e-12;2.42898e-12
3.40382e-05;-1.93618e-11;7.51096e-12;3.18354e-13;-9.44766e-12;4.26356e-12;2.39045e-12
3.41366e-05;-1.6957e-11;1.043e-11;5.86755e-13;-1.26677e-11;5.2126e-12;2.31152e-12
3.4235e-05;-1.43289e-11;1.32324e-11;8.48455e-13;-1.57522e-11;6.08752e-12;2.19271e-12
3.43334e-05;-1.15506e-11;1.58832e-11;1.09929e-12;-1.86465e-11;6.87141e-12;2.03521e-12
3.44318e-05;-8.6958e-12;1.83495e-11;1.33568e-12;-2.12981e-11;7.54884e-12;1.84095e-12
3.45302e-05;-5.83681e-12;2.06007e-11;1.55412e-12;-2.36577e-11;8.10611e-12;1.61258e-12
3.46286e-05;-3.04302e-12;2.26092e-11;1.75085e-12;-2.56804e-11;8.53162e-12;1.35341e-12
3.4727e-05;-3.79116e-13;2.43506e-11;1.92245e-12;-2.73261e-11;8.81601e-12;1.0674e-12
3.48254e-05;2.09596e-12;2.58039e-11;2.06639e-12;-2.85609e-11;8.95245e-12;7.59e-13
3.49238e-05;4.32982e-12;2.69521e-11;2.18095e-12;-2.93575e-11;8.93673e-12;4.33156e-13
3.50222e-05;6.27755e-12;2.77819e-11;2.26448e-12;-2.96957e-11;8.76741e-12;9.52066e-14
3.51206e-05;7.90272e-12;2.82839e-11;2.31541e-12;-2.95634e-11;8.44584e-12;-2.49227e-13
3.5219e-05;9.17808e-12;2.84526e-11;2.33287e-12;-2.89562e-11;7.97615e-12;-5.94314e-13
3.53174e-05;1.00857e-11;2.82863e-11;2.31703e-12;-2.78782e-11;7.36519e-12;-9.34079e-13
3.54158e-05;1.06164e-11;2.77874e-11;2.26867e-12;-2.63418e-11;6.62243e-12;-1.26255e-12
3.55142e-05;1.07702e-11;2.69624e-11;2.1885e-12;-2.43676e-11;5.75979e-12;-1.57391e-12
3.56126e-05;1.05558e-11;2.58213e-11;2.0774e-12;-2.19841e-11;4.79141e-12;-1.86259e-12
3.5711e-05;9.99075e-12;2.43777e-11;1.93708e-12;-1.92271e-11;3.73343e-12;-2.12338e-12
3.58094e-05;9.10054e-12;2.26487e-11;1.77014e-12;-1.61395e-11;2.60371e-12;-2.35158e-12
3.59078e-05;7.91725e-12;2.06548e-11;1.57953e-12;-1.277e-11;1.42151e-12;-2.54307e-12
3.60062e-05;6.47892e-12;1.84192e-11;1.36804e-12;-9.17252e-12;2.07179e-13;-2.69429e-12
3.61046e-05;4.82889e-12;1.59675e-11;1.13868e-12;-5.40536e-12;-1.01819e-12;-2.80237e-12
3.6203e-05;3.01476e-12;1.33278e-11;8.95127e-13;-1.52999e-12;-2.23315e-12;-2.86516e-12
3.63014e-05;1.08691e-12;1.05299e-11;6.41576e-13;2.38994e-12;-3.41625e-12;-2.88129e-12
3.63998e-05;-9.02928e-13;7.60548e-12;3.82063e-13;6.28969e-12;-4.5464e-12;-2.85021e-12
3.64982e-05;-2.90282e-12;4.58718e-12;1.20159e-13;1.01046e-11;-5.60331e-12;-2.77222e-12
3.65966e-05;-4.8616e-12;1.50865e-12;-1.40553e-13;1.37713e-11;-6.56781e-12;-2.64852e-12
3.6695e-05;-6.72992e-12;-1.59591e-12;-3.96035e-13;1.72286e-11;-7.42223e-12;-2.48115e-12
3.67934e-05;-8.4615e-12;-4.69209e-12;-6.42085e-13;2.04191e-11;-8.15074e-12;-2.27289e-12
3.68918e-05;-1.00141e-11;-7.74543e-12;-8.7502e-13;2.32897e-11;-8.73966e-12;-2.02727e-12
3.69902e-05;-1.13505e-11;-1.07219e-11;-1.09191e-12;2.57926e-11;-9.17772e-12;-1.74845e-12
3.70886e-05;-1.2439e-11;-1.35881e-11;-1.29008e-12;2.78866e-11;-9.45626e-12;-1.44116e-12
3.7187e-05;-1.32542e-11;-1.63118e-11;-1.46665e-12;2.95372e-11;-9.56946e-12;-1.11061e-12
3.72854e-05;-1.3777e-11;-1.88621e-11;-1.61885e-12;3.07175e-11;-9.51442e-12;-7.62461e-13
3.73838e-05;-1.39954e-11;-2.12099e-11;-1.74473e-12;3.14088e-11;-9.29127e-12;-4.02711e-13
3.74822e-05;-1.39044e-11;-2.33282e-11;-1.84313e-12;3.16005e-11;-8.9032e-12;-3.75416e-14
3.75806e-05;-1.35059e-11;-2.51921e-11;-1.9133e-12;3.12907e-11;-8.35639e-12;3.26808e-13
3.7679e-05;-1.28086e-11;-2.67797e-11;-1.95466e-12;3.04858e-11;-7.66001e-12;6.84139e-13
3.77774e-05;-1.18274e-11;-2.80717e-11;-1.96713e-12;2.92005e-11;-6.82602e-12;1.02845e-12
3.78758e-05;-1.05831e-11;-2.90521e-11;-1.95149e-12;2.74577e-11;-5.86896e-12;1.35406e-12
3.79742e-05;-9.10123e-12;-2.97083e-11;-1.90912e-12;2.52878e-11;-4.80577e-12;1.65566e-12
3.80726e-05;-7.41152e-12;-3.00311e-11;-1.84141e-12;2.27281e-11;-3.65539e-12;1.92835e-12
3.8171e-05;-5.54702e-12;-3.00152e-11;-1.74983e-12;1.98225e-11;-2.43849e-12;2.16777e-12
3.82694e-05;-3.5435e-12;-2.96588e-11;-1.63644e-12;1.66202e-11;-1.17702e-12;2.37016e-12
3.83678e-05;-1.43864e-12;-2.89639e-11;-1.5042e-12;1.31755e-11;1.06192e-13;2.53245e-12
3.84662e-05;7.29032e-13;-2.79364e-11;-1.35637e-12;9.54602e-12;1.38787e-12;2.65231e-12
3.85646e-05;2.921e-12;-2.65861e-11;-1.19582e-12;5.79233e-12;2.64476e-12;2.72819e-12
3.8663e-05;5.09939e-12;-2.49268e-11;-1.02503e-12;1.97659e-12;3.85407e-12;2.7594e-12
3.87614e-05;7.22732e-12;-2.29758e-11;-8.46854e-13;-1.83844e-12;4.9939e-12;2.74598e-12
3.88598e-05;9.2693e-12;-2.07539e-11;-6.64763e-13;-5.59043e-12;6.04362e-12;2.68875e-12
3.89582e-05;1.11916e-11;-1.82853e-11;-4.82348e-13;-9.21848e-12;6.98432e-12;2.58924e-12
3.90566e-05;1.29629e-11;-1.55974e-11;-3.02614e-13;-1.26642e-11;7.79902e-12;2.4497e-12
3.9155e-05;1.45543e-11;-1.27202e-11;-1.27961e-13;-1.58724e-11;8.47307e-12;2.27301e-12
3.92534e-05;1.59405e-11;-9.68593e-12;3.937e-14;-1.87924e-11;8.99432e-12;2.0627e-12
3.93518e-05;1.70993e-11;-6.52882e-12;1.97073e-13;-2.13785e-11;9.35335e-12;1.82281e-12
3.94502e-05;1.80119e-11;-3.28456e-12;3.43046e-13;-2.35909e-11;9.54365e-12;1.55787e-12
3.95486e-05;1.86631e-11;1.01369e-14;4.75719e-13;-2.53964e-11;9.56169e-12;1.27274e-12
3.9647e-05;1.90417e-11;3.31801e-12;5.93933e-13;-2.67688e-11;9.40702e-12;9.72468e-13
3.97454e-05;1.91411e-11;6.60163e-12;6.96691e-13;-2.76892e-11;9.08226e-12;6.6225e-13
3.98438e-05;1.89591e-11;9.82381e-12;7.83355e-13;-2.81467e-11;8.59304e-12;3.47321e-13
3.99422e-05;1.84984e-11;1.29479e-11;8.53919e-13;-2.81381e-11;7.94793e-12;3.29136e-14
4.00406e-05;1.77656e-11;1.59382e-11;9.09004e-13;-2.7668e-11;7.15818e-12;-2.75822e-13
4.0139e-05;1.67713e-11;1.87607e-11;9.49434e-13;-2.67488e-11;6.23756e-12;-5.73909e-13
4.02374e-05;1.55299e-11;2.13831e-11;9.75859e-13;-2.54004e-11;5.20207e-12;-8.56624e-13
4.03358e-05;1.40599e-11;2.37753e-11;9.89094e-13;-2.36497e-11;4.06967e-12;-1.1196e-12
4.04342e-05;1.23835e-11;2.59097e-11;9.9057e-13;-2.15303e-11;2.85991e-12;-1.35894e-12
4.05326e-05;1.05264e-11;2.77617e-11;9.82373e-13;-1.90815e-11;1.59363e-12;-1.57131e-12
4.0631e-05;8.51762e-12;2.93097e-11;9.66603e-13;-1.63479e-11;2.92652e-13;-1.75389e-12
4.07294e-05;6.38856e-12;3.05352e-11;9.4479e-13;-1.33785e-11;-1.02063e-12;-1.90445e-12
4.08278e-05;4.17289e-12;3.14233e-11;9.18167e-13;-1.0226e-11;-2.32354e-12;-2.02133e-12
4.09262e-05;1.90622e-12;3.19623e-11;8.88353e-13;-6.94563e-12;-3.59353e-12;-2.10349e-12
4.10246e-05;-3.74671e-13;3.21443e-11;8.57354e-13;-3.59426e-12;-4.80851e-12;-2.15046e-12
4.1123e-05;-2.63298e-12;3.19652e-11;8.26907e-13;-2.29588e-13;-5.94723e-12;-2.16237e-12
4.12214e-05;-4.83274e-12;3.14242e-11;7.9814e-13;3.09106e-12;-6.98959e-12;-2.14e-12
4.13198e-05;-6.93953e-12;3.05248e-11;7.71821e-13;6.31171e-12;-7.91706e-12;-2.08472e-12
4.14182e-05;-8.92115e-12;2.92739e-11;7.48711e-13;9.37878e-12;-8.713e-12;-1.9984e-12
4.15166e-05;-1.07482e-11;2.76824e-11;7.29519e-13;1.22419e-11;-9.36292e-12;-1.88332e-12
4.1615e-05;-1.23948e-11;2.57649e-11;7.14381e-13;1.48549e-11;-9.85476e-12;-1.74218e-12
4.17134e-05;-1.38388e-11;2.35399e-11;7.02675e-13;1.71763e-11;-1.01791e-11;-1.57803e-12
4.18118e-05;-1.50618e-11;2.1029e-11;6.93552e-13;1.91703e-11;-1.03294e-11;-1.39425e-12
4.19102e-05;-1.60497e-11;1.82574e-11;6.86271e-13;2.08068e-11;-1.0302e-11;-1.1944e-12
4.20086e-05;-1.67924e-11;1.52533e-11;6.79973e-13;2.20623e-11;-1.0096e-11;-9.82293e-13
4.2107e-05;-1.72844e-11;1.20481e-11;6.73156e-13;2.292e-11;-9.71356e-12;-7.6191e-13
4.22054e-05;-1.75247e-11;8.67581e-12;6.63727e-13;2.33699e-11;-9.15986e-12;-5.37223e-13
4.23038e-05;-1.75162e-11;5.17268e-12;6.49637e-13;2.34095e-11;-8.44285e-12;-3.12073e-13
4.24022e-05;-1.72662e-11;1.57726e-12;6.29281e-13;2.30428e-11;-7.57326e-12;-9.01575e-14
4.25006e-05;-1.67857e-11;-2.07009e-12;6.01303e-13;2.22812e-11;-6.56454e-12;1.24993e-13
4.2599e-05;-1.60895e-11;-5.72757e-12;5.63994e-13;2.11426e-11;-5.43266e-12;3.30112e-13
4.26974e-05;-1.51958e-11;-9.35241e-12;5.15289e-13;1.96513e-11;-4.19588e-12;5.22256e-13
4.27958e-05;-1.41255e-11;-1.29012e-11;4.53466e-13;1.78375e-11;-2.87442e-12;6.98779e-13
4.28942e-05;-1.29017e-11;-1.63305e-11;3.77447e-13;1.57366e-11;-1.4902e-12;8.57344e-13
4.29926e-05;-1.15497e-11;-1.95972e-11;2.86505e-13;1.33886e-11;-6.63804e-14;9.96039e-13
4.3091e-05;-1.00959e-11;-2.26593e-11;1.80135e-13;1.08375e-11;1.37302e-12;1.11347e-12
4.31894e-05;-8.56717e-12;-2.54763e-11;5.81552e-14;8.12979e-12;2.80359e-12;1.20867e-12
4.32878e-05;-6.9906e-12;-2.801e-11;-7.90617e-14;5.31433e-12;4.20098e-12;1.2811e-12
4.33862e-05;-5.39296e-12;-3.02249e-11;-2.30495e-13;2.44115e-12;5.54134e-12;1.33061e-12
4.34846e-05;-3.80035e-12;-3.20886e-11;-3.94672e-13;-4.39345e-13;6.80171e-12;1.35753e-12
4.3583e-05;-2.23767e-12;-3.35728e-11;-5.69897e-13;-3.27722e-12;7.96047e-12;1.36255e-12
4.36814e-05;-7.27945e-13;-3.46532e-11;-7.54016e-13;-6.02385e-12;8.99771e-12;1.34668e-12
4.37798e-05;7.08199e-13;-3.53106e-11;-9.43991e-13;-8.63273e-12;9.89557e-12;1.31127e-12
4.38782e-05;2.05262e-12;-3.55311e-11;-1.13614e-12;-1.10603e-11;1.06386e-11;1.25804e-12
4.39766e-05;3.28974e-12;-3.5306e-11;-1.32674e-12;-1.32666e-11;1.1214e-11;1.18897e-12
4.4075e-05;4.40683e-12;-3.4633e-11;-1.51216e-12;-1.52162e-11;1.16118e-11;1.10614e-12
4.41734e-05;5.39436e-12;-3.35154e-11;-1.68854e-12;-1.68784e-11;1.18254e-11;1.01168e-12
4.42718e-05;6.24617e-12;-3.19632e-11;-1.85157e-12;-1.82279e-11;1.18512e-11;9.07791e-13
4.43702e-05;6.95948e-12;-2.99923e-11;-1.9966e-12;-1.92451e-11;1.1689e-11;7.96707e-13
4.44686e-05;7.53469e-12;-2.7625e-11;-2.1191e-12;-1.99162e-11;1.13415e-11;6.8059e-13
4.4567e-05;7.9751e-12;-2.48893e-11;-2.21509e-12;-2.02333e-11;1.0815e-11;5.61514e-13
4.46654e-05;8.28664e-12;-2.18188e-11;-2.28113e-12;-2.01948e-11;1.01184e-11;4.41519e-13
4.47638e-05;8.47774e-12;-1.84525e-11;-2.31415e-12;-1.98048e-11;9.26344e-12;3.22574e-13
4.48622e-05;8.55921e-12;-1.48339e-11;-2.31131e-12;-1.90736e-11;8.26445e-12;2.06454e-13
4.49606e-05;8.54401e-12;-1.10106e-11;-2.27016e-12;-1.80168e-11;7.13798e-12;9.46717e-14
4.5059e-05;8.44665e-12;-7.03358e-12;-2.18904e-12;-1.66555e-11;5.90252e-12;-1.14733e-14
4.51574e-05;8.28244e-12;-2.95672e-12;-2.06725e-12;-1.50157e-11;4.57818e-12;-1.10847e-13
4.52558e-05;8.06697e-12;1.16433e-12;-1.9048e-12;-1.3128e-11;3.18634e-12;-2.0253e-13
4.53542e-05;7.8156e-12;5.27283e-12;-1.70249e-12;-1.10268e-11;1.74923e-12;-2.85856e-13
4.54526e-05;7.54325e-12;9.31194e-12;-1.46215e-12;-8.74968e-12;2.89508e-13;-3.60363e-13
4.5551e-05;7.26412e-12;1.32255e-11;-1.18655e-12;-6.33703e-12;-1.17004e-12;-4.2574e-13
4.56494e-05;6.99119e-12;1.6959e-11;-8.79012e-13;-3.83114e-12;-2.60692e-12;-4.81873e-13
4.57478e-05;6.73564e-12;2.04601e-11;-5.43428e-13;-1.27558e-12;-3.9993e-12;-5.28879e-13
4.58462e-05;6.50634e-12;2.36799e-11;-1.84689e-13;1.28561e-12;-5.32632e-12;-5.67028e-13
4.59446e-05;6.30968e-12;2.65734e-11;1.91312e-13;3.8086e-12;-6.56847e-12;-5.96641e-13
4.6043e-05;6.14941e-12;2.91003e-11;5.78171e-13;6.25052e-12;-7.70784e-12;-6.18088e-13
4.61414e-05;6.02649e-12;3.1226e-11;9.69283e-13;8.57013e-12;-8.72843e-12;-6.31846e-13
4.62398e-05;5.9391e-12;3.29217e-11;1.35791e-12;1.07286e-11;-9.61635e-12;-6.38487e-13
4.63382e-05;5.88269e-12;3.41652e-11;1.73721e-12;1.26903e-11;-1.036e-11;-6.38629e-13
4.64366e-05;5.84995e-12;3.49413e-11;2.10008e-12;1.44231e-11;-1.09504e-11;-6.32929e-13
4.6535e-05;5.83088e-12;3.52417e-11;2.43925e-12;1.58991e-11;-1.13807e-11;-6.22102e-13
4.66334e-05;5.81316e-12;3.50654e-11;2.74764e-12;1.70951e-11;-1.1647e-11;-6.06879e-13
4.67318e-05;5.78272e-12;3.44183e-11;3.0189e-12;1.7993e-11;-1.17479e-11;-5.87918e-13
4.68302e-05;5.7241e-12;3.33134e-11;3.24733e-12;1.85798e-11;-1.16845e-11;-5.65755e-13
4.69286e-05;5.6209e-12;3.17703e-11;3.42762e-12;1.8848e-11;-1.14606e-11;-5.40821e-13
4.7027e-05;5.4564e-12;2.98147e-11;3.55502e-12;1.87958e-11;-1.10822e-11;-5.13498e-13
4.71254e-05;5.2144e-12;2.74783e-11;3.62569e-12;1.84268e-11;-1.05576e-11;-4.84118e-13
4.72238e-05;4.87995e-12;2.47975e-11;3.63695e-12;1.77501e-11;-9.89706e-12;-4.52929e-13
4.73222e-05;4.44002e-12;2.18137e-11;3.5871e-12;1.678e-11;-9.11276e-12;-4.2008e-13
4.74206e-05;3.88417e-12;1.85718e-11;3.47552e-12;1.55354e-11;-8.2183e-12;-3.85657e-13
4.7519e-05;3.20513e-12;1.51197e-11;3.30283e-12;1.40401e-11;-7.22863e-12;-3.49686e-13
4.76174e-05;2.39911e-12;1.15076e-11;3.07108e-12;1.23216e-11;-6.15974e-12;-3.12122e-13
4.77158e-05;1.466e-12;7.7873e-12;2.7836e-12;1.04109e-11;-5.0284e-12;-2.72867e-13
4.78142e-05;4.09497e-13;4.01131e-12;2.44449e-12;8.34187e-12;-3.85188e-12;-2.31808e-13
4.79126e-05;-7.62512e-13;2.31956e-13;2.05855e-12;6.15067e-12;-2.64763e-12;-1.88856e-13
4.8011e-05;-2.03769e-12;-3.49952e-12;1.63164e-12;3.87504e-12;-1.43307e-12;-1.43935e-13
4.81094e-05;-3.39925e-12;-7.13346e-12;1.17109e-12;1.55364e-12;-2.2518e-13;-9.6977e-14
4.82078e-05;-4.82646e-12;-1.06224e-11;6.85095e-13;-7.74691e-13;9.59694e-13;-4.79118e-14
4.83062e-05;-6.29538e-12;-1.39217e-11;1.81901e-13;-3.07158e-12;2.10609e-12;3.29345e-15
4.84046e-05;-7.7792e-12;-1.69902e-11;-3.302e-13;-5.29969e-12;3.19961e-12;5.65755e-14
4.8503e-05;-9.24857e-12;-1.97902e-11;-8.42412e-13;-7.42328e-12;4.22709e-12;1.11734e-13
4.86014e-05;-1.06722e-11;-2.22884e-11;-1.34548e-12;-9.40883e-12;5.17677e-12;1.68419e-13
4.86998e-05;-1.20175e-11;-2.44554e-11;-1.83016e-12;-1.12256e-11;6.0384e-12;2.26142e-13
4.87982e-05;-1.32518e-11;-2.62668e-11;-2.28753e-12;-1.28458e-11;6.80333e-12;2.84282e-13
4.88966e-05;-1.43429e-11;-2.7703e-11;-2.70916e-12;-1.42456e-11;7.46458e-12;3.42107e-13
4.8995e-05;-1.52607e-11;-2.87497e-11;-3.08732e-12;-1.54045e-11;8.01687e-12;3.98806e-13
4.90934e-05;-1.59771e-11;-2.93978e-11;-3.41497e-12;-1.63069e-11;8.45669e-12;4.53524e-13
4.91918e-05;-1.64672e-11;-2.96433e-11;-3.68591e-12;-1.69411e-11;8.78231e-12;5.05376e-13
4.92902e-05;-1.67101e-11;-2.94875e-11;-3.89508e-12;-1.73001e-11;8.99371e-12;5.53435e-13
4.93886e-05;-1.6689e-11;-2.8937e-11;-4.03877e-12;-1.73816e-11;9.0926e-12;5.96746e-13
4.9487e-05;-1.63921e-11;-2.80032e-11;-4.11441e-12;-1.71877e-11;9.0823e-12;6.34391e-13
4.95854e-05;-1.58121e-11;-2.67027e-11;-4.12041e-12;-1.67251e-11;8.96768e-12;6.65545e-13
4.96838e-05;-1.49474e-11;-2.50565e-11;-4.05636e-12;-1.6005e-11;8.75505e-12;6.89458e-13
4.97822e-05;-1.38023e-11;-2.309e-11;-3.92342e-12;-1.50429e-11;8.4519e-12;7.05448e-13
4.98806e-05;-1.23872e-11;-2.08328e-11;-3.7243e-12;-1.38582e-11;8.06669e-12;7.12929e-13
4.9979e-05;-1.0718e-11;-1.83183e-11;-3.46273e-12;-1.24739e-11;7.60868e-12;7.1145e-13
5.00774e-05;-8.81643e-12;-1.55831e-11;-3.14309e-12;-1.09163e-11;7.08766e-12;7.00665e-13
5.01758e-05;-6.70958e-12;-1.26665e-11;-2.77075e-12;-9.21416e-12;6.51374e-12;6.80328e-13
5.02742e-05;-4.43011e-12;-9.61017e-12;-2.35266e-12;-7.39861e-12;5.89717e-12;6.5033e-13
5.03726e-05;-2.01516e-12;-6.45781e-12;-1.89701e-12;-5.50211e-12;5.24814e-12;6.10733e-13
5.0471e-05;4.94448e-13;-3.25414e-12;-1.41229e-12;-3.55807e-12;4.57665e-12;5.61777e-13
5.05694e-05;3.05486e-12;-4.45141e-14;-9.06831e-13;-1.60033e-12;3.8924e-12;5.03819e-13
5.06678e-05;5.61959e-12;3.12578e-12;-3.89312e-13;3.37589e-13;3.20454e-12;4.37306e-13
5.07662e-05;8.14047e-12;6.21206e-12;1.30764e-13;2.22307e-12;2.52157e-12;3.62794e-13
5.08646e-05;1.05688e-11;9.1709e-12;6.43617e-13;4.02507e-12;1.8511e-12;2.81e-13
5.0963e-05;1.28565e-11;1.19607e-11;1.1401e-12;5.7146e-12;1.19985e-12;1.928e-13
5.10614e-05;1.49569e-11;1.45424e-11;1.61189e-12;7.26535e-12;5.73476e-13;9.91631e-14
5.11598e-05;1.68259e-11;1.68799e-11;2.05096e-12;8.65409e-12;-2.35007e-14;1.1471e-15
5.12582e-05;1.84225e-11;1.89405e-11;2.44954e-12;9.86113e-12;-5.87671e-13;-1.00081e-13
5.13566e-05;1.97105e-11;2.06955e-11;2.80073e-12;1.08706e-11;-1.11668e-12;-2.03237e-13
5.1455e-05;2.06584e-11;2.21209e-11;3.09896e-12;1.16705e-11;-1.60922e-12;-3.06986e-13
5.15534e-05;2.12414e-11;2.31973e-11;3.33978e-12;1.22533e-11;-2.0649e-12;-4.10005e-13
5.16518e-05;2.14408e-11;2.39109e-11;3.51954e-12;1.26156e-11;-2.48418e-12;-5.10933e-13
5.17502e-05;2.12457e-11;2.42531e-11;3.63544e-12;1.27585e-11;-2.86822e-12;-6.08307e-13
5.18486e-05;2.06532e-11;2.42208e-11;3.68606e-12;1.26873e-11;-3.21877e-12;-7.00577e-13
5.1947e-05;1.96686e-11;2.38167e-11;3.67165e-12;1.24112e-11;-3.53805e-12;-7.86164e-13
5.20454e-05;1.83057e-11;2.30492e-11;3.59386e-12;1.19433e-11;-3.82859e-12;-8.63557e-13
5.21438e-05;1.65857e-11;2.19321e-11;3.45517e-12;1.12998e-11;-4.09306e-12;-9.31285e-13
5.22422e-05;1.45376e-11;2.04849e-11;3.25877e-12;1.04998e-11;-4.33415e-12;-9.87868e-13
5.23406e-05;1.2198e-11;1.8732e-11;3.00891e-12;9.56453e-12;-4.55447e-12;-1.0319e-12
5.2439e-05;9.61062e-12;1.67027e-11;2.71113e-12;8.51729e-12;-4.75645e-12;-1.06218e-12
5.25374e-05;6.82557e-12;1.44307e-11;2.372e-12;7.38269e-12;-4.94221e-12;-1.07778e-12
5.26358e-05;3.89778e-12;1.19537e-11;1.99867e-12;6.18624e-12;-5.11357e-12;-1.07798e-12
5.27342e-05;8.86044e-13;9.3123e-12;1.59869e-12;4.9537e-12;-5.27191e-12;-1.06219e-12
5.28326e-05;-2.14786e-12;6.55022e-12;1.18015e-12;3.71068e-12;-5.41819e-12;-1.03016e-12
5.2931e-05;-5.1406e-12;3.71281e-12;7.51355e-13;2.48216e-12;-5.5528e-12;-9.81972e-13
5.30294e-05;-8.02899e-12;8.46781e-13;3.2051e-13;1.29199e-12;-5.67557e-12;-9.17941e-13
5.31278e-05;-1.07514e-11;-2.00069e-12;-1.04302e-13;1.62219e-13;-5.78565e-12;-8.38501e-13
5.32262e-05;-1.32489e-11;-4.78271e-12;-5.15098e-13;-8.87333e-13;-5.88155e-12;-7.44282e-13
5.33246e-05;-1.54662e-11;-7.45354e-12;-9.04317e-13;-1.83933e-12;-5.9611e-12;-6.36202e-13
5.3423e-05;-1.73536e-11;-9.96933e-12;-1.2652e-12;-2.67917e-12;-6.02151e-12;-5.15501e-13
5.35214e-05;-1.88683e-11;-1.22888e-11;-1.59184e-12;-3.39534e-12;-6.05944e-12;-3.83669e-13
5.36198e-05;-1.99754e-11;-1.4374e-11;-1.87903e-12;-3.97964e-12;-6.07104e-12;-2.42408e-13
5.37182e-05;-2.06485e-11;-1.61908e-11;-2.12237e-12;-4.42718e-12;-6.052e-12;-9.36735e-14
5.38166e-05;-2.087e-11;-1.77096e-11;-2.3185e-12;-4.73631e-12;-5.99767e-12;6.02991e-14
5.3915e-05;-2.06322e-11;-1.89059e-11;-2.46527e-12;-4.90851e-12;-5.90318e-12;2.17107e-13
5.40134e-05;-1.99377e-11;-1.97608e-11;-2.56165e-12;-4.94835e-12;-5.7636e-12;3.74316e-13
5.41118e-05;-1.87995e-11;-2.02611e-11;-2.60747e-12;-4.86336e-12;-5.57399e-12;5.29512e-13
5.42102e-05;-1.72409e-11;-2.03996e-11;-2.60348e-12;-4.66376e-12;-5.32956e-12;6.80249e-13
5.43086e-05;-1.52946e-11;-2.01754e-11;-2.5516e-12;-4.36209e-12;-5.02588e-12;8.24029e-13
5.4407e-05;-1.30028e-11;-1.95937e-11;-2.45483e-12;-3.97294e-12;-4.65903e-12;9.58442e-13
5.45054e-05;-1.0416e-11;-1.86661e-11;-2.31701e-12;-3.51267e-12;-4.22571e-12;1.08126e-12
5.46038e-05;-7.59197e-12;-1.74099e-11;-2.14238e-12;-2.99908e-12;-3.72343e-12;1.19038e-12
5.47022e-05;-4.5945e-12;-1.58478e-11;-1.93576e-12;-2.45079e-12;-3.1507e-12;1.28373e-12
5.48006e-05;-1.49183e-12;-1.4008e-11;-1.70271e-12;-1.88675e-12;-2.50736e-12;1.35944e-12
5.4899e-05;1.64467e-12;-1.19233e-11;-1.44936e-12;-1.32581e-12;-1.7946e-12;1.41592e-12
5.49974e-05;4.7419e-12;-9.63093e-12;-1.18187e-12;-7.86398e-13;-1.01512e-12;1.45192e-12
5.50958e-05;7.72681e-12;-7.17135e-12;-9.06039e-13;-2.86076e-13;-1.73208e-13;1.4665e-12
5.51942e-05;1.05281e-11;-4.58799e-12;-6.2749e-13;1.58899e-13;7.2522e-13;1.459e-12
5.52926e-05;1.3078e-11;-1.92641e-12;-3.52062e-13;5.33934e-13;1.67266e-12;1.42911e-12
5.5391e-05;1.53137e-11;7.66541e-13;-8.55944e-14;8.26353e-13;2.66008e-12;1.37698e-12
5.54894e-05;1.71787e-11;3.44363e-12;1.66622e-13;1.02567e-12;3.67697e-12;1.30311e-12
5.55878e-05;1.86248e-11;6.05808e-12;4.00145e-13;1.12395e-12;4.71137e-12;1.20827e-12
5.56862e-05;1.9613e-11;8.56423e-12;6.11207e-13;1.11605e-12;5.75005e-12;1.0935e-12
5.57846e-05;2.01148e-11;1.09183e-11;7.96491e-13;9.99811e-13;6.7787e-12;9.60237e-13
5.5883e-05;2.01126e-11;1.30792e-11;9.53371e-13;7.75966e-13;7.78211e-12;8.10341e-13
5.59814e-05;1.95999e-11;1.50092e-11;1.0802e-12;4.4809e-13;8.74446e-12;6.45922e-13
5.60798e-05;1.85822e-11;1.66747e-11;1.1761e-12;2.25883e-14;9.64956e-12;4.69301e-13
5.61782e-05;1.70771e-11;1.80467e-11;1.24076e-12;-4.91374e-13;1.04811e-11;2.83021e-13
5.62766e-05;1.51141e-11;1.91007e-11;1.27464e-12;-1.08211e-12;1.12232e-11;8.98661e-14
5.6375e-05;1.2734e-11;1.98177e-11;1.27924e-12;-1.7357e-12;1.186e-11;-1.07192e-13
5.64734e-05;9.98781e-12;2.01844e-11;1.25684e-12;-2.43619e-12;1.23769e-11;-3.05143e-13
5.65718e-05;6.93591e-12;2.01932e-11;1.20988e-12;-3.16583e-12;1.276e-11;-5.01026e-13
5.66702e-05;3.64669e-12;1.9842e-11;1.14115e-12;-3.90543e-12;1.29968e-11;-6.91847e-13
5.67686e-05;1.95251e-13;1.91347e-11;1.05416e-12;-4.63496e-12;1.30765e-11;-8.74571e-13
5.6867e-05;-3.33838e-12;1.80813e-11;9.52968e-13;-5.33397e-12;1.29901e-11;-1.04627e-12
5.69654e-05;-6.87118e-12;1.66974e-11;8.41444e-13;-5.98195e-12;1.27309e-11;-1.20422e-12
5.70638e-05;-1.03188e-11;1.50042e-11;7.23004e-13;-6.55874e-12;1.22945e-11;-1.34596e-12
5.71622e-05;-1.35974e-11;1.30276e-11;6.01211e-13;-7.04496e-12;1.16793e-11;-1.46921e-12
5.72606e-05;-1.66254e-11;1.07987e-11;4.80099e-13;-7.42256e-12;1.08864e-11;-1.57185e-12
5.7359e-05;-1.93258e-11;8.35285e-12;3.63591e-13;-7.67522e-12;9.91982e-12;-1.65208e-12
5.74574e-05;-2.16281e-11;5.72925e-12;2.54651e-13;-7.78869e-12;8.7868e-12;-1.70853e-12
5.75558e-05;-2.34694e-11;2.97015e-12;1.5532e-13;-7.75108e-12;7.49755e-12;-1.74022e-12
5.76542e-05;-2.47956e-11;1.2032e-13;6.7519e-14;-7.55329e-12;6.06534e-12;-1.74642e-12
5.77526e-05;-2.55635e-11;-2.77333e-12;-6.59607e-15;-7.18938e-12;4.50641e-12;-1.72676e-12
5.7851e-05;-2.57415e-11;-5.66234e-12;-6.54267e-14;-6.65669e-12;2.83973e-12;-1.68138e-12
5.79494e-05;-2.5311e-11;-8.49759e-12;-1.0881e-13;-5.95591e-12;1.08678e-12;-1.61088e-12
5.80478e-05;-2.42662e-11;-1.12302e-11;-1.37578e-13;-5.09115e-12;-7.28774e-13;-1.51621e-12
5.81462e-05;-2.2615e-11;-1.38124e-11;-1.52407e-13;-4.07023e-12;-2.58133e-12;-1.39858e-12
5.82446e-05;-2.03789e-11;-1.61975e-11;-1.53505e-13;-2.90464e-12;-4.44373e-12;-1.2595e-12
5.8343e-05;-1.75932e-11;-1.83415e-11;-1.41597e-13;-1.60941e-12;-6.28773e-12;-1.10084e-12
5.84414e-05;-1.43059e-11;-2.02034e-11;-1.18835e-13;-2.02858e-13;-8.08448e-12;-9.24774e-13
5.85398e-05;-1.05774e-11;-2.17468e-11;-8.82076e-14;1.29361e-12;-9.80509e-12;-7.33679e-13
5.86382e-05;-6.47899e-12;-2.29401e-11;-5.22302e-14;2.85577e-12;-1.14212e-11;-5.30108e-13
5.87366e-05;-2.09202e-12;-2.37567e-11;-1.2565e-14;4.457e-12;-1.29056e-11;-3.16862e-13
5.8835e-05;2.49397e-12;-2.4176e-11;2.89289e-14;6.06884e-12;-1.42328e-11;-9.69969e-14
5.89334e-05;7.18297e-12;-2.41841e-11;6.93124e-14;7.66158e-12;-1.53798e-11;1.26309e-13
5.90318e-05;1.18742e-11;-2.37739e-11;1.05241e-13;9.2047e-12;-1.63262e-11;3.4989e-13
5.91302e-05;1.64642e-11;-2.29457e-11;1.34226e-13;1.06674e-11;-1.70545e-11;5.70609e-13
5.92286e-05;2.08488e-11;-2.17065e-11;1.54774e-13;1.2019e-11;-1.75511e-11;7.8531e-13
5.9327e-05;2.49258e-11;-2.00705e-11;1.65338e-13;1.323e-11;-1.78057e-11;9.90807e-13
5.94254e-05;2.85975e-11;-1.80597e-11;1.63797e-13;1.42726e-11;-1.78122e-11;1.18398e-12
5.95238e-05;3.17726e-11;-1.57029e-11;1.48387e-13;1.51213e-11;-1.75683e-11;1.36186e-12
5.96222e-05;3.43686e-11;-1.30357e-11;1.18658e-13;1.57534e-11;-1.70757e-11;1.52167e-12
5.97206e-05;3.63134e-11;-1.00996e-11;7.51023e-14;1.61496e-11;-1.63406e-11;1.66079e-12
5.9819e-05;3.7547e-11;-6.94174e-12;1.8103e-14;1.62944e-11;-1.53726e-11;1.77689e-12
5.99174e-05;3.80235e-11;-3.61418e-12;-5.22405e-14;1.61769e-11;-1.41855e-11;1.86793e-12
6.00158e-05;3.77127e-11;-1.72904e-13;-1.35175e-13;1.57906e-11;-1.27964e-11;1.93226e-12
6.01142e-05;3.66008e-11;3.32338e-12;-2.28678e-13;1.5134e-11;-1.1226e-11;1.96859e-12
6.02126e-05;3.46908e-11;6.81437e-12;-3.30019e-13;1.42103e-11;-9.49772e-12;1.97592e-12
6.0311e-05;3.2003e-11;1.0239e-11;-4.36543e-13;1.30281e-11;-7.63742e-12;1.95358e-12
6.04094e-05;2.85751e-11;1.35366e-11;-5.45689e-13;1.16014e-11;-5.67308e-12;1.90144e-12
6.05078e-05;2.44617e-11;1.66479e-11;-6.54436e-13;9.94873e-12;-3.63415e-12;1.81992e-12
6.06062e-05;1.97334e-11;1.95163e-11;-7.59077e-13;8.09367e-12;-1.55107e-12;1.70987e-12
6.07046e-05;1.44749e-11;2.20891e-11;-8.55676e-13;6.06396e-12;5.45168e-13;1.57252e-12
6.0803e-05;8.78387e-12;2.43181e-11;-9.40625e-13;3.89138e-12;2.62361e-12;1.40962e-12
6.09014e-05;2.76955e-12;2.61605e-11;-1.01063e-12;1.61106e-12;4.65383e-12;1.22347e-12
6.09998e-05;-3.44992e-12;2.758e-11;-1.06248e-12;-7.39227e-13;6.60634e-12;1.01678e-12
6.10982e-05;-9.75009e-12;2.85474e-11;-1.09307e-12;-3.11974e-12;8.45305e-12;7.92523e-13
6.11966e-05;-1.60029e-11;2.90413e-11;-1.0998e-12;-5.48945e-12;1.01677e-11;5.53942e-13
6.1295e-05;-2.20791e-11;2.90485e-11;-1.08075e-12;-7.80673e-12;1.17262e-11;3.04648e-13
6.13934e-05;-2.78507e-11;2.85639e-11;-1.03459e-12;-1.00302e-11;1.31074e-11;4.85399e-14
6.14918e-05;-3.3194e-11;2.75914e-11;-9.60368e-13;-1.21196e-11;1.42928e-11;-2.10316e-13
6.15902e-05;-3.79921e-11;2.61431e-11;-8.57826e-13;-1.40365e-11;1.52672e-11;-4.67782e-13
6.16886e-05;-4.21374e-11;2.42398e-11;-7.27821e-13;-1.5745e-11;1.60191e-11;-7.19685e-13
6.1787e-05;-4.55348e-11;2.19102e-11;-5.72193e-13;-1.72127e-11;1.65408e-11;-9.6182e-13
6.18854e-05;-4.81027e-11;1.91906e-11;-3.93286e-13;-1.84108e-11;1.68281e-11;-1.18999e-12
6.19838e-05;-4.97757e-11;1.61244e-11;-1.93817e-13;-1.93154e-11;1.68809e-11;-1.40024e-12
6.20822e-05;-5.05054e-11;1.27612e-11;2.27617e-14;-1.99075e-11;1.67028e-11;-1.58899e-12
6.21806e-05;-5.02624e-11;9.15595e-12;2.51915e-13;-2.01737e-11;1.63011e-11;-1.75313e-12
6.2279e-05;-4.90364e-11;5.36789e-12;4.88471e-13;-2.01062e-11;1.56867e-11;-1.88974e-12
6.23774e-05;-4.68371e-11;1.45985e-12;7.27221e-13;-1.97035e-11;1.48736e-11;-1.99622e-12
6.24758e-05;-4.3694e-11;-2.50296e-12;9.62848e-13;-1.89704e-11;1.38788e-11;-2.07048e-12
6.25742e-05;-3.96556e-11;-6.45416e-12;1.18964e-12;-1.79179e-11;1.27217e-11;-2.11109e-12
6.26726e-05;-3.47894e-11;-1.03273e-11;1.40158e-12;-1.65627e-11;1.14239e-11;-2.11725e-12
6.2771e-05;-2.91798e-11;-1.4057e-11;1.59303e-12;-1.49274e-11;1.00089e-11;-2.08868e-12
6.28694e-05;-2.29275e-11;-1.758e-11;1.75917e-12;-1.304e-11;8.50132e-12;-2.02573e-12
6.29678e-05;-1.6147e-11;-2.08363e-11;1.89549e-12;-1.0933e-11;6.92653e-12;-1.9294e-12
6.30662e-05;-8.96503e-12;-2.37703e-11;1.99729e-12;-8.64322e-12;5.31031e-12;-1.80133e-12
6.31646e-05;-1.51764e-12;-2.63315e-11;2.06017e-12;-6.21066e-12;3.67821e-12;-1.64369e-12
6.3263e-05;6.05265e-12;-2.84759e-11;2.08105e-12;-3.67819e-12;2.05508e-12;-1.45909e-12
6.33614e-05;1.35998e-11;-3.01662e-11;2.05863e-12;-1.0907e-12;4.64605e-13;-1.25061e-12
6.34598e-05;2.09767e-11;-3.13727e-11;1.99246e-12;1.50575e-12;-1.07116e-12;-1.02183e-12
6.35582e-05;2.80382e-11;-3.20738e-11;1.88217e-12;4.06486e-12;-2.53218e-12;-7.76847e-13
6.36566e-05;3.46442e-11;-3.22563e-11;1.72769e-12;6.54096e-12;-3.90078e-12;-5.20027e-13
6.3755e-05;4.06624e-11;-3.19161e-11;1.53036e-12;8.88976e-12;-5.16186e-12;-2.55837e-13
6.38534e-05;4.59716e-11;-3.10574e-11;1.29344e-12;1.10692e-11;-6.30305e-12;1.1189e-14
6.39518e-05;5.04638e-11;-2.96937e-11;1.02148e-12;1.30404e-11;-7.31484e-12;2.7638e-13
6.40502e-05;5.40467e-11;-2.78465e-11;7.19254e-13;1.47682e-11;-8.19049e-12;5.35027e-13
6.41486e-05;5.66452e-11;-2.55455e-11;3.91564e-13;1.62222e-11;-8.92602e-12;7.82604e-13
6.4247e-05;5.82029e-11;-2.28284e-11;4.40181e-14;1.7377e-11;-9.52015e-12;1.01485e-12
6.43454e-05;5.86833e-11;-1.97395e-11;-3.16477e-13;1.82128e-11;-9.97408e-12;1.22776e-12
6.44438e-05;5.80712e-11;-1.63295e-11;-6.82302e-13;1.87156e-11;-1.02913e-11;1.41768e-12
6.45422e-05;5.63735e-11;-1.26546e-11;-1.04594e-12;1.88776e-11;-1.04775e-11;1.58144e-12
6.46406e-05;5.36179e-11;-8.77545e-12;-1.4001e-12;1.86976e-11;-1.05402e-11;1.7165e-12
6.4739e-05;4.98527e-11;-4.75613e-12;-1.73721e-12;1.81804e-11;-1.04884e-11;1.82085e-12
6.48374e-05;4.51456e-11;-6.62874e-13;-2.04935e-12;1.73371e-11;-1.03325e-11;1.893e-12
6.49358e-05;3.95825e-11;3.43715e-12;-2.32909e-12;1.61848e-11;-1.00836e-11;1.93194e-12
6.50342e-05;3.32657e-11;7.47697e-12;-2.57011e-12;1.47462e-11;-9.75339e-12;1.93738e-12
6.51326e-05;2.63125e-11;1.13907e-11;-2.76692e-12;1.30493e-11;-9.35368e-12;1.90972e-12
6.5231e-05;1.88524e-11;1.51148e-11;-2.91425e-12;1.11268e-11;-8.89606e-12;1.84997e-12
6.53294e-05;1.10248e-11;1.85892e-11;-3.00719e-12;9.01535e-12;-8.39158e-12;1.75955e-12
6.54278e-05;2.97553e-12;2.17585e-11;-3.04209e-12;6.75502e-12;-7.85056e-12;1.64041e-12
6.55262e-05;-5.14526e-12;2.45728e-11;-3.01715e-12;4.38845e-12;-7.28237e-12;1.49511e-12
6.56246e-05;-1.31865e-11;2.69883e-11;-2.93207e-12;1.95999e-12;-6.6954e-12;1.32674e-12
6.5723e-05;-2.0999e-11;2.89682e-11;-2.78728e-12;-4.85127e-13;-6.09691e-12;1.1388e-12
6.58214e-05;-2.8438e-11;3.04832e-11;-2.58375e-12;-2.90169e-12;-5.49293e-12;9.35058e-13
6.59198e-05;-3.53662e-11;3.15126e-11;-2.32368e-12;-5.24521e-12;-4.88827e-12;7.19477e-13
6.60182e-05;-4.16567e-11;3.20436e-11;-2.01098e-12;-7.47275e-12;-4.28655e-12;4.96133e-13
6.61166e-05;-4.71951e-11;3.2072e-11;-1.65121e-12;-9.54378e-12;-3.6903e-12;2.6914e-13
6.6215e-05;-5.18822e-11;3.1602e-11;-1.25081e-12;-1.1421e-11;-3.10094e-12;4.26144e-14
6.63134e-05;-5.5635e-11;3.06463e-11;-8.16747e-13;-1.30709e-11;-2.51891e-12;-1.79387e-13
6.64118e-05;-5.83885e-11;2.92256e-11;-3.56604e-13;-1.44646e-11;-1.94386e-12;-3.9299e-13
6.65102e-05;-6.00969e-11;2.73681e-11;1.21086e-13;-1.55782e-11;-1.3748e-12;-5.94556e-13
6.66086e-05;-6.07349e-11;2.51086e-11;6.06977e-13;-1.63929e-11;-8.10275e-13;-7.80702e-13
6.6707e-05;-6.02976e-11;2.24881e-11;1.09148e-12;-1.68959e-11;-2.48507e-13;-9.48434e-13
6.68054e-05;-5.88002e-11;1.95531e-11;1.56513e-12;-1.70802e-11;3.12356e-13;-1.09532e-12
6.69038e-05;-5.62781e-11;1.63545e-11;2.01851e-12;-1.69444e-11;8.73972e-13;-1.21945e-12
6.70022e-05;-5.27857e-11;1.29465e-11;2.44226e-12;-1.64928e-11;1.43758e-12;-1.31924e-12
6.71006e-05;-4.83957e-11;9.38594e-12;2.82745e-12;-1.57356e-11;2.00382e-12;-1.39337e-12
6.7199e-05;-4.31971e-11;5.73082e-12;3.16605e-12;-1.4688e-11;2.57267e-12;-1.44108e-12
6.72974e-05;-3.72931e-11;2.03984e-12;3.45098e-12;-1.33706e-11;3.14331e-12;-1.46228e-12
6.73958e-05;-3.07991e-11;-1.62903e-12;3.67583e-12;-1.18085e-11;3.71412e-12;-1.45747e-12
6.74942e-05;-2.38406e-11;-5.21962e-12;3.83488e-12;-1.00311e-11;4.28259e-12;-1.42751e-12
6.75926e-05;-1.65501e-11;-8.67854e-12;3.92368e-12;-8.07152e-12;4.84543e-12;-1.37366e-12
6.7691e-05;-9.06438e-12;-1.19559e-11;3.93944e-12;-5.96612e-12;5.39855e-12;-1.29769e-12
6.77894e-05;-1.52124e-12;-1.5006e-11;3.88097e-12;-3.75357e-12;5.93711e-12;-1.20171e-12
6.78878e-05;5.94249e-12;-1.77882e-11;3.74833e-12;-1.4743e-12;6.45549e-12;-1.08807e-12
6.79862e-05;1.31936e-11;-2.02674e-11;3.54298e-12;8.30285e-13;6.94746e-12;-9.59305e-13
6.80846e-05;2.01053e-11;-2.24147e-11;3.26783e-12;3.11854e-12;7.4063e-12;-8.18277e-13
6.8183e-05;2.65596e-11;-2.42069e-11;2.92715e-12;5.34936e-12;7.82492e-12;-6.6815e-13
6.82814e-05;3.24496e-11;-2.56273e-11;2.52639e-12;7.48283e-12;8.19588e-12;-5.12153e-13
6.83798e-05;3.76811e-11;-2.66654e-11;2.07233e-12;9.48091e-12;8.51159e-12;-3.53414e-13
6.84782e-05;4.21744e-11;-2.73174e-11;1.5732e-12;1.1308e-11;8.7645e-12;-1.94907e-13
6.85766e-05;4.58653e-11;-2.75852e-11;1.03842e-12;1.29317e-11;8.94725e-12;-3.94896e-14
6.8675e-05;4.87061e-11;-2.74766e-11;4.77843e-13;1.43228e-11;9.05288e-12;1.10064e-13
6.87734e-05;5.0666e-11;-2.70043e-11;-9.86333e-14;1.54566e-11;9.07492e-12;2.5104e-13
6.88718e-05;5.17313e-11;-2.61863e-11;-6.80763e-13;1.63127e-11;9.00767e-12;3.80897e-13
6.89702e-05;5.19055e-11;-2.50447e-11;-1.25758e-12;1.68758e-11;8.84626e-12;4.9749e-13
6.90686e-05;5.12092e-11;-2.36054e-11;-1.81765e-12;1.71359e-11;8.58685e-12;5.99173e-13
6.9167e-05;4.96789e-11;-2.18972e-11;-2.34996e-12;1.70883e-11;8.22668e-12;6.8466e-13
6.92654e-05;4.73655e-11;-1.99512e-11;-2.84452e-12;1.67342e-11;7.76416e-12;7.52922e-13
6.93638e-05;4.4333e-11;-1.78e-11;-3.29221e-12;1.60801e-11;7.19902e-12;8.03285e-13
6.94622e-05;4.06569e-11;-1.54776e-11;-3.68449e-12;1.51376e-11;6.53246e-12;8.35565e-13
6.95606e-05;3.64225e-11;-1.3018e-11;-4.01342e-12;1.39234e-11;5.76726e-12;8.50033e-13
6.9659e-05;3.17237e-11;-1.04551e-11;-4.27226e-12;1.24586e-11;4.90777e-12;8.47266e-13
6.97574e-05;2.66599e-11;-7.82239e-12;-4.45576e-12;1.0769e-11;3.95994e-12;8.28118e-13
6.98558e-05;2.13342e-11;-5.15216e-12;-4.5602e-12;8.8841e-12;2.93139e-12;7.93785e-13
6.99542e-05;1.58512e-11;-2.47536e-12;-4.58322e-12;6.83692e-12;1.83138e-12;7.45774e-13
7.00526e-05;1.03146e-11;1.78967e-13;-4.52401e-12;4.66322e-12;6.70789e-13;6.85742e-13
7.0151e-05;4.82611e-12;2.78383e-12;-4.38341e-12;2.40097e-12;-5.38105e-13;6.15446e-13
7.02494e-05;-5.16962e-13;5.31431e-12;-4.16384e-12;8.9877e-14;-1.78172e-12;5.36906e-13
7.03478e-05;-5.62347e-12;7.74766e-12;-3.86905e-12;-2.22938e-12;-3.04524e-12;4.52455e-13
7.04462e-05;-1.04104e-11;1.00634e-11;-3.50389e-12;-4.51597e-12;-4.3127e-12;3.64485e-13
7.05446e-05;-1.48045e-11;1.22434e-11;-3.07447e-12;-6.72954e-12;-5.56727e-12;2.75162e-13
7.0643e-05;-1.87431e-11;1.42717e-11;-2.58844e-12;-8.83078e-12;-6.79152e-12;1.86474e-13
7.07414e-05;-2.21756e-11;1.61342e-11;-2.05481e-12;-1.0782e-11;-7.96762e-12;1.00469e-13
7.08398e-05;-2.50632e-11;1.78187e-11;-1.48327e-12;-1.2548e-11;-9.07757e-12;1.92832e-14
7.09382e-05;-2.738e-11;1.93149e-11;-8.83735e-13;-1.40964e-11;-1.01035e-11;-5.51275e-14
7.10366e-05;-2.91123e-11;2.06138e-11;-2.66478e-13;-1.53985e-11;-1.10283e-11;-1.2121e-13
7.1135e-05;-3.02596e-11;2.17076e-11;3.5764e-13;-1.64294e-11;-1.18353e-11;-1.77779e-13
7.12334e-05;-3.08334e-11;2.25897e-11;9.77277e-13;-1.71688e-11;-1.25096e-11;-2.23885e-13
7.13318e-05;-3.08567e-11;2.32541e-11;1.58111e-12;-1.76011e-11;-1.30371e-11;-2.58788e-13
7.14302e-05;-3.03628e-11;2.36959e-11;2.15836e-12;-1.7716e-11;-1.34057e-11;-2.82011e-13
7.15286e-05;-2.93938e-11;2.3911e-11;2.69906e-12;-1.75085e-11;-1.36053e-11;-2.93387e-13
7.1627e-05;-2.79996e-11;2.38961e-11;3.19403e-12;-1.69794e-11;-1.3628e-11;-2.93054e-13
7.17254e-05;-2.62364e-11;2.36488e-11;3.63477e-12;-1.61353e-11;-1.34687e-11;-2.8145e-13
7.18238e-05;-2.41654e-11;2.31675e-11;4.01362e-12;-1.49883e-11;-1.31244e-11;-2.59349e-13
7.19222e-05;-2.18514e-11;2.24522e-11;4.32397e-12;-1.35565e-11;-1.25955e-11;-2.27915e-13
7.20206e-05;-1.93611e-11;2.1504e-11;4.56054e-12;-1.18635e-11;-1.18848e-11;-1.88633e-13
7.2119e-05;-1.67612e-11;2.03259e-11;4.71949e-12;-9.93781e-12;-1.09983e-11;-1.43134e-13
7.22174e-05;-1.41175e-11;1.89225e-11;4.79847e-12;-7.81266e-12;-9.9451e-12;-9.30879e-14
7.23158e-05;-1.14927e-11;1.73003e-11;4.79651e-12;-5.52537e-12;-8.73675e-12;-4.02739e-14
7.24142e-05;-8.9457e-12;1.54683e-11;4.7139e-12;-3.11687e-12;-7.3878e-12;1.33602e-14
7.25126e-05;-6.53006e-12;1.34381e-11;4.55217e-12;-6.31057e-13;-5.91534e-12;6.57806e-14
7.2611e-05;-4.29287e-12;1.12236e-11;4.31431e-12;1.88613e-12;-4.33877e-12;1.1505e-13
7.27094e-05;-2.27358e-12;8.84144e-12;4.00476e-12;4.38757e-12;-2.67946e-12;1.59441e-13
7.28078e-05;-5.03405e-13;6.31094e-12;3.62922e-12;6.82578e-12;-9.60383e-13;1.97393e-13
7.29062e-05;9.95002e-13;3.65432e-12;3.19449e-12;9.15373e-12;7.94208e-13;2.2746e-13
7.30046e-05;2.20772e-12;8.96674e-13;2.70831e-12;1.13258e-11;2.55913e-12;2.48414e-13
7.3103e-05;3.12956e-12;-1.93435e-12;2.17919e-12;1.32988e-11;4.30867e-12;2.59383e-13
7.32014e-05;3.76399e-12;-4.80884e-12;1.61618e-12;1.50329e-11;6.01702e-12;2.59828e-13
7.32998e-05;4.12286e-12;-7.69483e-12;1.02886e-12;1.64926e-11;7.65871e-12;2.49422e-13
7.33982e-05;4.22591e-12;-1.05585e-11;4.27249e-13;1.76468e-11;9.20899e-12;2.28015e-13
7.34966e-05;4.09997e-12;-1.33646e-11;-1.78293e-13;1.847e-11;1.06442e-11;1.95766e-13
7.3595e-05;3.77795e-12;-1.60771e-11;-7.77378e-13;1.89427e-11;1.19422e-11;1.53277e-13
7.36934e-05;3.29761e-12;-1.86597e-11;-1.35998e-12;1.90523e-11;1.30829e-11;1.01567e-13
7.37918e-05;2.70055e-12;-2.10764e-11;-1.91667e-12;1.87925e-11;1.40484e-11;4.18744e-14
7.38902e-05;2.03116e-12;-2.32917e-11;-2.43863e-12;1.81646e-11;1.48235e-11;-2.44705e-14
7.39886e-05;1.3357e-12;-2.52715e-11;-2.9175e-12;1.71764e-11;1.53957e-11;-9.59919e-14
7.4087e-05;6.60731e-13;-2.69833e-11;-3.34563e-12;1.58431e-11;1.57555e-11;-1.70963e-13
7.41854e-05;5.15235e-14;-2.83972e-11;-3.71634e-12;1.41866e-11;1.58966e-11;-2.47435e-13
7.42838e-05;-4.49426e-13;-2.94864e-11;-4.02402e-12;1.22353e-11;1.58158e-11;-3.23385e-13
7.43822e-05;-8.03644e-13;-3.02275e-11;-4.26422e-12;1.00235e-11;1.55132e-11;-3.96848e-13
7.44806e-05;-9.77761e-13;-3.06009e-11;-4.43376e-12;7.59117e-12;1.4992e-11;-4.65952e-13
7.4579e-05;-9.4453e-13;-3.05914e-11;-4.5308e-12;4.98287e-12;1.42586e-11;-5.2888e-13
7.46774e-05;-6.8362e-13;-3.0189e-11;-4.55476e-12;2.24737e-12;1.33229e-11;-5.83848e-13
7.47758e-05;-1.82137e-13;-2.93885e-11;-4.50622e-12;-5.63485e-13;1.21974e-11;-6.29191e-13
7.48742e-05;5.64953e-13;-2.81903e-11;-4.3869e-12;-3.39569e-12;1.08977e-11;-6.6348e-13
7.49726e-05;1.55458e-12;-2.66e-11;-4.19981e-12;-6.19408e-12;9.44216e-12;-6.85536e-13
7.5071e-05;2.77551e-12;-2.46292e-11;-3.9493e-12;-8.90333e-12;7.85146e-12;-6.94381e-13
7.51694e-05;4.20852e-12;-2.22953e-11;-3.64085e-12;-1.1469e-11;6.14864e-12;-6.89305e-13
7.52678e-05;5.82677e-12;-1.96214e-11;-3.28066e-12;-1.38387e-11;4.3586e-12;-6.69963e-13
7.53662e-05;7.59662e-12;-1.66363e-11;-2.87542e-12;-1.59632e-11;2.50766e-12;-6.36368e-13
7.54646e-05;9.47845e-12;-1.33738e-11;-2.43235e-12;-1.7797e-11;6.23139e-13;-5.88784e-13
7.5563e-05;1.14274e-11;-9.87263e-12;-1.95946e-12;-1.92999e-11;-1.26707e-12;-5.27691e-13
7.56614e-05;1.33944e-11;-6.17636e-12;-1.46527e-12;-2.0437e-11;-3.13493e-12;-4.53868e-13
7.57598e-05;1.53271e-11;-2.33245e-12;-9.58327e-13;-2.11806e-11;-4.95276e-12;-3.68455e-13
7.58582e-05;1.71718e-11;1.60825e-12;-4.46742e-13;-2.151e-11;-6.69358e-12;-2.72907e-13
7.59566e-05;1.88749e-11;5.5922e-12;6.15261e-14;-2.14127e-11;-8.33147e-12;-1.68869e-13
7.6055e-05;2.03836e-11;9.5637e-12;5.58447e-13;-2.08842e-11;-9.84191e-12;-5.80701e-14
7.61534e-05;2.16476e-11;1.34658e-11;1.03623e-12;-1.99289e-11;-1.12021e-11;5.76445e-14
7.62518e-05;2.262e-11;1.72411e-11;1.48787e-12;-1.85597e-11;-1.23917e-11;1.76232e-13
7.63502e-05;2.32592e-11;2.08331e-11;1.90742e-12;-1.67984e-11;-1.33928e-11;2.95475e-13
7.64486e-05;2.35297e-11;2.41863e-11;2.28969e-12;-1.46748e-11;-1.41906e-11;4.13156e-13
7.6547e-05;2.34034e-11;2.72475e-11;2.62988e-12;-1.22266e-11;-1.47737e-11;5.27195e-13
7.66454e-05;2.28595e-11;2.99667e-11;2.92377e-12;-9.49869e-12;-1.51337e-11;6.3559e-13
7.67438e-05;2.1886e-11;3.22978e-11;3.1685e-12;-6.54257e-12;-1.52665e-11;7.36318e-13
7.68422e-05;2.04799e-11;3.41996e-11;3.36257e-12;-3.41503e-12;-1.51713e-11;8.27349e-13
7.69406e-05;1.86476e-11;3.56365e-11;3.50515e-12;-1.77279e-13;-1.4851e-11;9.06796e-13
7.7039e-05;1.64047e-11;3.65793e-11;3.59552e-12;3.10623e-12;-1.43124e-11;9.73036e-13
7.71374e-05;1.37762e-11;3.70057e-11;3.63374e-12;6.36893e-12;-1.35657e-11;1.02466e-12
7.72358e-05;1.07958e-11;3.69013e-11;3.62123e-12;9.54369e-12;-1.26248e-11;1.06042e-12
7.73342e-05;7.50639e-12;3.62592e-11;3.56066e-12;1.25643e-11;-1.15066e-11;1.07922e-12
7.74326e-05;3.95778e-12;3.5081e-11;3.45505e-12;1.5367e-11;-1.02309e-11;1.08022e-12
7.7531e-05;2.06131e-13;3.33765e-11;3.30734e-12;1.78916e-11;-8.82008e-12;1.06294e-12
7.76294e-05;-3.68721e-12;3.11641e-11;3.12081e-12;2.00826e-11;-7.29841e-12;1.02719e-12
7.77278e-05;-7.65633e-12;2.84708e-11;2.89956e-12;2.18913e-11;-5.69197e-12;9.72995e-13
7.78262e-05;-1.1632e-11;2.53315e-11;2.64842e-12;2.3276e-11;-4.02797e-12;9.00797e-13
7.79246e-05;-1.55432e-11;2.1789e-11;2.37216e-12;2.42037e-11;-2.33431e-12;8.11512e-13
7.8023e-05;-1.9319e-11;1.78934e-11;2.07523e-12;2.46504e-11;-6.39054e-13;7.06423e-13
7.81214e-05;-2.28896e-11;1.37013e-11;1.76208e-12;2.46014e-11;1.02996e-12;5.86974e-13
7.82198e-05;-2.61874e-11;9.27524e-12;1.43751e-12;2.40525e-11;2.64564e-12;4.54786e-13
7.83182e-05;-2.91487e-11;4.68244e-12;1.10639e-12;2.30096e-11;4.18214e-12;3.11803e-13
7.84166e-05;-3.1715e-11;-6.06432e-15;7.7316e-13;2.14884e-11;5.61545e-12;1.60342e-13
7.8515e-05;-3.38344e-11;-4.71656e-12;4.41776e-13;1.9515e-11;6.92365e-12;2.99369e-15
7.86134e-05;-3.54622e-11;-9.37386e-12;1.1606e-13;1.71243e-11;8.08729e-12;-1.57518e-13
7.87118e-05;-3.65617e-11;-1.39027e-11;-2.00169e-13;1.43603e-11;9.08965e-12;-3.18423e-13
7.88102e-05;-3.71055e-11;-1.82293e-11;-5.0347e-13;1.1275e-11;9.91714e-12;-4.76873e-13
7.89086e-05;-3.70762e-11;-2.22823e-11;-7.91166e-13;7.92711e-12;1.05595e-11;-6.29916e-13
7.9007e-05;-3.64662e-11;-2.59944e-11;-1.06109e-12;4.38113e-12;1.10102e-11;-7.74623e-13
7.91054e-05;-3.52783e-11;-2.9303e-11;-1.31128e-12;7.06047e-13;1.12659e-11;-9.0826e-13
7.92038e-05;-3.35249e-11;-3.21524e-11;-1.53991e-12;-3.02605e-12;1.13271e-11;-1.02833e-12
7.93022e-05;-3.12283e-11;-3.4494e-11;-1.74564e-12;-6.74136e-12;1.11976e-11;-1.13249e-12
7.94006e-05;-2.84209e-11;-3.62873e-11;-1.9277e-12;-1.03659e-11;1.08849e-11;-1.21861e-12
7.9499e-05;-2.51445e-11;-3.75012e-11;-2.08555e-12;-1.38272e-11;1.03996e-11;-1.28492e-12
7.95974e-05;-2.14492e-11;-3.81143e-11;-2.21874e-12;-1.7055e-11;9.7552e-12;-1.33006e-12
7.96958e-05;-1.73926e-11;-3.81153e-11;-2.3271e-12;-1.99836e-11;8.96786e-12;-1.3531e-12
7.97942e-05;-1.30393e-11;-3.7504e-11;-2.41094e-12;-2.25524e-11;8.05635e-12;-1.35344e-12
7.98926e-05;-8.45941e-12;-3.62903e-11;-2.4708e-12;-2.47074e-11;7.04153e-12;-1.33076e-12
7.9991e-05;-3.72746e-12;-3.44946e-11;-2.50702e-12;-2.64024e-11;5.94595e-12;-1.28517e-12
8.00894e-05;1.07935e-12;-3.21477e-11;-2.51997e-12;-2.75997e-11;4.79344e-12;-1.21731e-12
8.01878e-05;5.88219e-12;-2.92896e-11;-2.51051e-12;-2.82709e-11;3.60863e-12;-1.12827e-12
8.02862e-05;1.06018e-11;-2.59695e-11;-2.48004e-12;-2.83978e-11;2.41631e-12;-1.01948e-12
8.03846e-05;1.51603e-11;-2.22442e-11;-2.42969e-12;-2.79724e-11;1.24103e-12;-8.92687e-13
8.0483e-05;1.94826e-11;-1.8178e-11;-2.35998e-12;-2.69971e-11;1.06561e-13;-7.50077e-13
8.05814e-05;2.34976e-11;-1.3841e-11;-2.2714e-12;-2.54854e-11;-9.6454e-13;-5.94218e-13
8.06798e-05;2.71395e-11;-9.30785e-12;-2.16511e-12;-2.34612e-11;-1.9514e-12;-4.27924e-13
8.07782e-05;3.03488e-11;-4.65652e-12;-2.04257e-12;-2.09585e-11;-2.83525e-12;-2.54105e-13
8.08766e-05;3.30739e-11;3.31713e-14;-1.90479e-12;-1.80211e-11;-3.59978e-12;-7.57464e-14
8.0975e-05;3.52722e-11;4.68061e-12;-1.75219e-12;-1.47014e-11;-4.23139e-12;1.04084e-13
8.10734e-05;3.69105e-11;9.20591e-12;-1.58523e-12;-1.10597e-11;-4.7196e-12;2.82234e-13
8.11718e-05;3.79654e-11;1.35316e-11;-1.40495e-12;-7.16288e-12;-5.05729e-12;4.55539e-13
8.12702e-05;3.84236e-11;1.75839e-11;-1.21285e-12;-3.08327e-12;-5.2408e-12;6.20938e-13
8.13686e-05;3.82827e-11;2.12945e-11;-1.01016e-12;1.10279e-12;-5.26989e-12;7.75545e-13
8.1467e-05;3.75503e-11;2.46008e-11;-7.97724e-13;5.31627e-12;-5.14776e-12;9.16663e-13
8.15654e-05;3.62447e-11;2.74482e-11;-5.76392e-13;9.47689e-12;-4.88102e-12;1.04181e-12
8.16638e-05;3.43935e-11;2.97905e-11;-3.47661e-13;1.35048e-11;-4.47964e-12;1.14881e-12
8.17622e-05;3.2034e-11;3.15914e-11;-1.13424e-13;1.73221e-11;-3.9566e-12;1.23582e-12
8.18606e-05;2.9212e-11;3.28241e-11;1.24713e-13;2.08546e-11;-3.32756e-12;1.30142e-12
8.1959e-05;2.59811e-11;3.34725e-11;3.65544e-13;2.40329e-11;-2.6106e-12;1.34462e-12
8.20574e-05;2.24008e-11;3.35308e-11;6.07613e-13;2.67941e-11;-1.82591e-12;1.36479e-12
8.21558e-05;1.85361e-11;3.30045e-11;8.48696e-13;2.90827e-11;-9.9535e-13;1.3618e-12
8.22542e-05;1.4456e-11;3.19095e-11;1.08621e-12;3.08518e-11;-1.41936e-13;1.33604e-12
8.23526e-05;1.02324e-11;3.02721e-11;1.31792e-12;3.20644e-11;7.10628e-13;1.28831e-12
8.2451e-05;5.93867e-12;2.81279e-11;1.54191e-12;3.26936e-11;1.53836e-12;1.21975e-12
8.25494e-05;1.64748e-12;2.55216e-11;1.75597e-12;3.27235e-11;2.31752e-12;1.13171e-12
8.26478e-05;-2.57015e-12;2.25061e-11;1.95732e-12;3.21493e-11;3.02516e-12;1.02593e-12
8.27462e-05;-6.64579e-12;1.91415e-11;2.14311e-12;3.09777e-11;3.63975e-12;9.04493e-13
8.28446e-05;-1.05149e-11;1.54933e-11;2.31086e-12;2.92266e-11;4.14164e-12;7.69748e-13
8.2943e-05;-1.41181e-11;1.1631e-11;2.45844e-12;2.6925e-11;4.51352e-12;6.24216e-13
8.30414e-05;-1.74024e-11;7.6276e-12;2.58363e-12;2.41121e-11;4.74076e-12;4.70563e-13
8.31398e-05;-2.03217e-11;3.55757e-12;2.68403e-12;2.0837e-11;4.81189e-12;3.11639e-13
8.32382e-05;-2.28375e-11;-5.04601e-13;2.75735e-12;1.71578e-11;4.71894e-12;1.50392e-13
8.33366e-05;-2.49192e-11;-4.4861e-12;2.80171e-12;1.31405e-11;4.45771e-12;-1.03298e-14
8.3435e-05;-2.65456e-11;-8.31696e-12;2.81563e-12;8.85789e-12;4.02784e-12;-1.67839e-13
8.35334e-05;-2.77044e-11;-1.1931e-11;2.79785e-12;4.38778e-12;3.43289e-12;-3.1957e-13
8.36318e-05;-2.83923e-11;-1.52667e-11;2.7473e-12;-1.88065e-13;2.68044e-12;-4.63051e-13
8.37302e-05;-2.86143e-11;-1.82692e-11;2.66309e-12;-4.78554e-12;1.78219e-12;-5.95976e-13
8.38286e-05;-2.83842e-11;-2.08903e-11;2.54477e-12;-9.31986e-12;7.53778e-13;-7.16313e-13
8.3927e-05;-2.77235e-11;-2.30898e-11;2.39255e-12;-1.37072e-11;-3.8559e-13;-8.22365e-13
8.40254e-05;-2.66609e-11;-2.48352e-11;2.20728e-12;-1.78664e-11;-1.61343e-12;-9.1273e-13
8.41238e-05;-2.52312e-11;-2.6103e-11;1.99028e-12;-2.172e-11;-2.90423e-12;-9.86243e-13
8.42222e-05;-2.34745e-11;-2.68788e-11;1.7431e-12;-2.51959e-11;-4.22998e-12;-1.04204e-12
8.43206e-05;-2.14353e-11;-2.71573e-11;1.46777e-12;-2.82289e-11;-5.56092e-12;-1.07966e-12
8.4419e-05;-1.91614e-11;-2.69423e-11;1.16703e-12;-3.07619e-11;-6.86627e-12;-1.09899e-12
8.45174e-05;-1.6703e-11;-2.62461e-11;8.44327e-13;-3.27469e-11;-8.11482e-12;-1.10019e-12
8.46158e-05;-1.41113e-11;-2.50893e-11;5.03366e-13;-3.41462e-11;-9.27542e-12;-1.08361e-12
8.47142e-05;-1.14379e-11;-2.35005e-11;1.4798e-13;-3.49325e-11;-1.03178e-11;-1.04985e-12
8.48126e-05;-8.73369e-12;-2.15153e-11;-2.17634e-13;-3.50903e-11;-1.12133e-11;-9.99879e-13
8.4911e-05;-6.04755e-12;-1.91756e-11;-5.88635e-13;-3.46156e-11;-1.19358e-11;-9.34996e-13
8.50094e-05;-3.4256e-12;-1.65286e-11;-9.59643e-13;-3.35165e-11;-1.24619e-11;-8.56657e-13
8.51078e-05;-9.10511e-13;-1.36258e-11;-1.32513e-12;-3.18125e-11;-1.27715e-11;-7.66338e-13
8.52062e-05;1.45909e-12;-1.05228e-11;-1.67983e-12;-2.95346e-11;-1.28484e-11;-6.65595e-13
8.53046e-05;3.64911e-12;-7.27739e-12;-2.01873e-12;-2.67244e-11;-1.26809e-11;-5.56219e-13
8.5403e-05;5.63062e-12;-3.94896e-12;-2.3367e-12;-2.3434e-11;-1.22624e-11;-4.4025e-13
8.55014e-05;7.38035e-12;-5.97113e-13;-2.62833e-12;-1.97243e-11;-1.15911e-11;-3.19751e-13
8.55998e-05;8.881e-12;2.71896e-12;-2.88826e-12;-1.56643e-11;-1.067e-11;-1.96692e-13
8.56982e-05;1.01211e-11;5.94143e-12;-3.11189e-12;-1.13295e-11;-9.5079e-12;-7.3049e-14
8.57966e-05;1.10946e-11;9.01499e-12;-3.29542e-12;-6.80085e-12;-8.11853e-12;4.9112e-14
8.5895e-05;1.18012e-11;1.1888e-11;-3.43553e-12;-2.16319e-12;-6.52081e-12;1.67711e-13
8.59934e-05;1.22462e-11;1.45132e-11;-3.52905e-12;2.49655e-12;-4.73821e-12;2.80854e-13
8.60918e-05;1.24403e-11;1.68485e-11;-3.57333e-12;7.09106e-12;-2.79838e-12;3.86911e-13
8.61902e-05;1.23986e-11;1.88572e-11;-3.56673e-12;1.15342e-11;-7.32881e-13;4.84384e-13
8.62886e-05;1.21405e-11;2.05086e-11;-3.50864e-12;1.57428e-11;1.42335e-12;5.71756e-13
8.6387e-05;1.16892e-11;2.1779e-11;-3.39905e-12;1.96381e-11;3.63278e-12;6.47552e-13
8.64854e-05;1.10711e-11;2.26516e-11;-3.23848e-12;2.31475e-11;5.85612e-12;7.10552e-13
8.65838e-05;1.03147e-11;2.31165e-11;-3.02815e-12;2.62059e-11;8.05299e-12;7.59893e-13
8.66822e-05;9.45015e-12;2.31705e-11;-2.7702e-12;2.87569e-11;1.01824e-11;7.94964e-13
8.67806e-05;8.5082e-12;2.28174e-11;-2.4678e-12;3.07538e-11;1.22037e-11;8.15292e-13
8.6879e-05;7.51988e-12;2.20681e-11;-2.12498e-12;3.21607e-11;1.40773e-11;8.20576e-13
8.69774e-05;6.5158e-12;2.09396e-11;-1.74621e-12;3.29531e-11;1.57656e-11;8.10832e-13
8.70758e-05;5.52513e-12;1.94555e-11;-1.33646e-12;3.31187e-11;1.72338e-11;7.86442e-13
8.71742e-05;4.57476e-12;1.76445e-11;-9.01503e-13;3.2657e-11;1.84505e-11;7.4803e-13
8.72726e-05;3.68878e-12;1.55403e-11;-4.47899e-13;3.158e-11;1.93879e-11;6.9632e-13
8.7371e-05;2.88823e-12;1.31813e-11;1.73607e-14;2.99116e-11;2.00233e-11;6.32166e-13
8.74694e-05;2.19077e-12;1.06095e-11;4.87325e-13;2.76877e-11;2.03393e-11;5.56698e-13
8.75678e-05;1.61008e-12;7.87013e-12;9.54971e-13;2.4955e-11;2.03241e-11;4.71329e-13
8.76662e-05;1.15541e-12;5.01038e-12;1.41293e-12;2.17698e-11;1.99718e-11;3.77633e-13
8.77646e-05;8.31791e-13;2.07883e-12;1.85345e-12;1.81975e-11;1.92826e-11;2.77269e-13
8.7863e-05;6.4042e-13;-8.75265e-13;2.26897e-12;1.43108e-11;1.82633e-11;1.72013e-13
8.79614e-05;5.78838e-13;-3.80267e-12;2.65268e-12;1.01883e-11;1.69267e-11;6.3812e-14
8.80598e-05;6.40723e-13;-6.65528e-12;2.99845e-12;5.91317e-12;1.52915e-11;-4.52652e-14
8.81582e-05;8.15891e-13;-9.38694e-12;3.30035e-12;1.57054e-12;1.33821e-11;-1.53169e-13
8.82566e-05;1.09075e-12;-1.19541e-11;3.55254e-12;-2.75341e-12;1.12282e-11;-2.57927e-13
8.8355e-05;1.44922e-12;-1.43164e-11;3.7499e-12;-6.97333e-12;8.86447e-12;-3.5762e-13
8.84534e-05;1.87337e-12;-1.64371e-11;3.88857e-12;-1.10064e-11;6.32956e-12;-4.5036e-13
8.85518e-05;2.34346e-12;-1.82836e-11;3.96593e-12;-1.47743e-11;3.66568e-12;-5.34295e-13
8.86502e-05;2.83819e-12;-1.98281e-11;3.98014e-12;-1.82044e-11;9.17755e-13;-6.07681e-13
8.87486e-05;3.3356e-12;-2.10478e-11;3.93003e-12;-2.12316e-11;-1.86743e-12;-6.68999e-13
8.8847e-05;3.81411e-12;-2.19247e-11;3.81547e-12;-2.37993e-11;-4.64204e-12;-7.16983e-13
8.89454e-05;4.2528e-12;-2.24466e-11;3.63763e-12;-2.58605e-11;-7.35814e-12;-7.50544e-13
8.90438e-05;4.6314e-12;-2.26064e-11;3.39894e-12;-2.73791e-11;-9.96876e-12;-7.68764e-13
8.91422e-05;4.93081e-12;-2.2403e-11;3.10298e-12;-2.83308e-11;-1.24287e-11;-7.70953e-13
8.92406e-05;5.13392e-12;-2.18408e-11;2.75421e-12;-2.87028e-11;-1.46954e-11;-7.567e-13
8.9339e-05;5.22605e-12;-2.09298e-11;2.35785e-12;-2.84944e-11;-1.67298e-11;-7.25947e-13
8.94374e-05;5.19484e-12;-1.96849e-11;1.91996e-12;-2.77165e-11;-1.84969e-11;-6.79032e-13
8.95358e-05;5.03032e-12;-1.81264e-11;1.4476e-12;-2.63915e-11;-1.99668e-11;-6.16645e-13
8.96342e-05;4.72545e-12;-1.62792e-11;9.48714e-13;-2.4553e-11;-2.11149e-11;-5.39758e-13
8.97326e-05;4.2764e-12;-1.41722e-11;4.31729e-13;-2.22445e-11;-2.19222e-11;-4.49583e-13
8.9831e-05;3.68266e-12;-1.18383e-11;-9.48834e-14;-1.95184e-11;-2.23761e-11;-3.47553e-13
8.99294e-05;2.9469e-12;-9.31356e-12;-6.22551e-13;-1.64351e-11;-2.24704e-11;-2.35316e-13
9.00278e-05;2.07511e-12;-6.63694e-12;-1.14229e-12;-1.30617e-11;-2.22052e-11;-1.14786e-13
9.01262e-05;1.07665e-12;-3.84934e-12;-1.64479e-12;-9.47061e-12;-2.15873e-11;1.18178e-14
9.02246e-05;-3.57437e-14;-9.93151e-13;-2.12092e-12;-5.73784e-12;-2.06295e-11;1.42057e-13
9.0323e-05;-1.24631e-12;1.88821e-12;-2.56222e-12;-1.94126e-12;-1.93507e-11;2.73407e-13
9.04214e-05;-2.53685e-12;4.7507e-12;-2.96109e-12;1.84099e-12;-1.77753e-11;4.03303e-13
9.05198e-05;-3.88706e-12;7.55039e-12;-3.31044e-12;5.53202e-12;-1.59327e-11;5.29128e-13
9.06182e-05;-5.27452e-12;1.02443e-11;-3.60351e-12;9.05783e-12;-1.38567e-11;6.48253e-13
9.07166e-05;-6.67481e-12;1.27912e-11;-3.83416e-12;1.23489e-11;-1.15845e-11;7.58088e-13
9.0815e-05;-8.06224e-12;1.51516e-11;-3.99765e-12;1.53415e-11;-9.15645e-12;8.56153e-13
9.09134e-05;-9.41076e-12;1.7289e-11;-4.09107e-12;1.79792e-11;-6.61505e-12;9.40159e-13
9.10118e-05;-1.06943e-11;1.917e-11;-4.11281e-12;2.02135e-11;-4.00405e-12;1.00805e-12
9.11102e-05;-1.1887e-11;2.07656e-11;-4.06191e-12;2.20052e-11;-1.36769e-12;1.05801e-12
9.12086e-05;-1.29628e-11;2.20512e-11;-3.93827e-12;2.33245e-11;1.24997e-12;1.08854e-12
9.1307e-05;-1.38971e-11;2.30068e-11;-3.74339e-12;2.4152e-11;3.80587e-12;1.09848e-12
9.14054e-05;-1.46672e-11;2.36176e-11;-3.48073e-12;2.4479e-11;6.25879e-12;1.0871e-12
9.15038e-05;-1.52529e-11;2.38738e-11;-3.15512e-12;2.4307e-11;8.57023e-12;1.05399e-12
9.16022e-05;-1.56358e-11;2.37716e-11;-2.77191e-12;2.36476e-11;1.07049e-11;9.99046e-13
9.17006e-05;-1.58002e-11;2.33131e-11;-2.33714e-12;2.25226e-11;1.26315e-11;9.22589e-13
9.1799e-05;-1.57341e-11;2.25057e-11;-1.85826e-12;2.09629e-11;1.43229e-11;8.25494e-13
9.18974e-05;-1.54296e-11;2.13624e-11;-1.34431e-12;1.90079e-11;1.57566e-11;7.09183e-13
9.19958e-05;-1.48824e-11;1.99014e-11;-8.0502e-13;1.67043e-11;1.69156e-11;5.75451e-13
9.20942e-05;-1.4092e-11;1.81459e-11;-2.5002e-13;1.41052e-11;1.77877e-11;4.26327e-13
9.21926e-05;-1.30621e-11;1.61241e-11;3.10997e-13;1.12688e-11;1.83662e-11;2.64122e-13
9.2291e-05;-1.18016e-11;1.38681e-11;8.67686e-13;8.25688e-12;1.86497e-11;9.15204e-14
9.23894e-05;-1.0324e-11;1.14133e-11;1.40922e-12;5.13369e-12;1.86419e-11;-8.84737e-14
9.24878e-05;-8.64642e-12;8.79813e-12;1.92522e-12;1.96449e-12;1.83513e-11;-2.72702e-13
9.25862e-05;-6.78988e-12;6.06376e-12;2.40634e-12;-1.18582e-12;1.77912e-11;-4.57942e-13
9.26846e-05;-4.77949e-12;3.25299e-12;2.84394e-12;-4.25399e-12;1.69789e-11;-6.40858e-13
9.2783e-05;-2.64445e-12;4.09393e-13;3.22969e-12;-7.17967e-12;1.59359e-11;-8.18017e-13
9.28814e-05;-4.16938e-13;-2.42353e-12;3.55576e-12;-9.90673e-12;1.46868e-11;-9.86059e-13
9.29798e-05;1.86884e-12;-5.2028e-12;3.8155e-12;-1.23843e-11;1.3259e-11;-1.14181e-12
9.30782e-05;4.1771e-12;-7.88649e-12;4.00395e-12;-1.45677e-11;1.16818e-11;-1.28226e-12
9.31766e-05;6.47066e-12;-1.04345e-11;4.11773e-12;-1.64192e-11;9.98571e-12;-1.40444e-12
9.3275e-05;8.71163e-12;-1.28096e-11;4.1547e-12;-1.79084e-11;8.20224e-12;-1.50555e-12
9.33734e-05;1.08624e-11;-1.49776e-11;4.11368e-12;-1.90132e-11;6.36291e-12;-1.58323e-12
9.34718e-05;1.28866e-11;-1.69084e-11;3.99467e-12;-1.97195e-11;4.49875e-12;-1.63577e-12
9.35702e-05;1.47499e-11;-1.85759e-11;3.79944e-12;-2.00217e-11;2.63962e-12;-1.66196e-12
9.36686e-05;1.64204e-11;-1.99583e-11;3.53163e-12;-1.99224e-11;8.13889e-13;-1.66079e-12
9.3767e-05;1.78691e-11;-2.10392e-11;3.19637e-12;-1.94325e-11;-9.51938e-13;-1.63145e-12
9.38654e-05;1.90707e-11;-2.18068e-11;2.7998e-12;-1.85705e-11;-2.63365e-12;-1.57361e-12
9.39638e-05;2.00044e-11;-2.22547e-11;2.34888e-12;-1.73622e-11;-4.20974e-12;-1.48769e-12
9.40622e-05;2.06541e-11;-2.23815e-11;1.85167e-12;-1.58399e-11;-5.66168e-12;-1.37481e-12
9.41606e-05;2.10082e-11;-2.2191e-11;1.31746e-12;-1.40417e-11;-6.97389e-12;-1.23647e-12
9.4259e-05;2.10603e-11;-2.16919e-11;7.56442e-13;-1.20108e-11;-8.13376e-12;-1.07437e-12
9.43574e-05;2.08093e-11;-2.08978e-11;1.79215e-13;-9.79443e-12;-9.13183e-12;-8.90565e-13
9.44558e-05;2.02597e-11;-1.9827e-11;-4.03553e-13;-7.44233e-12;-9.96184e-12;-6.8768e-13
9.45542e-05;1.94206e-11;-1.85018e-11;-9.80972e-13;-5.00581e-12;-1.06206e-11;-4.6881e-13
9.46526e-05;1.8306e-11;-1.6948e-11;-1.54183e-12;-2.53664e-12;-1.11077e-11;-2.37346e-13
9.4751e-05;1.69339e-11;-1.51946e-11;-2.07501e-12;-8.61883e-14;-1.14253e-11;3.13625e-15
9.48494e-05;1.53268e-11;-1.3273e-11;-2.57019e-12;2.29575e-12;-1.15777e-11;2.48848e-13
9.49478e-05;1.35102e-11;-1.12164e-11;-3.018e-12;4.56219e-12;-1.15719e-11;4.95818e-13
9.50462e-05;1.15125e-11;-9.05986e-12;-3.40985e-12;6.67007e-12;-1.14164e-11;7.40032e-13
9.51446e-05;9.36422e-12;-6.83869e-12;-3.73785e-12;8.58085e-12;-1.11214e-11;9.77572e-13
9.5243e-05;7.0978e-12;-4.58823e-12;-3.99517e-12;1.0261e-11;-1.06983e-11;1.20458e-12
9.53414e-05;4.74683e-12;-2.34316e-12;-4.17647e-12;1.16827e-11;-1.01597e-11;1.41714e-12
9.54398e-05;2.34552e-12;-1.37005e-13;-4.27815e-12;1.28245e-11;-9.51907e-12;1.61134e-12
9.55382e-05;-7.17089e-14;1.9983e-12;-4.29818e-12;1.36717e-11;-8.79058e-12;1.78365e-12
9.56366e-05;-2.47059e-12;4.03321e-12;-4.23588e-12;1.4216e-11;-7.98862e-12;1.93105e-12
9.5735e-05;-4.81742e-12;5.94106e-12;-4.09195e-12;1.44559e-11;-7.12763e-12;2.05095e-12
9.58334e-05;-7.07982e-12;7.69838e-12;-3.86871e-12;1.4396e-11;-6.22204e-12;2.14091e-12
9.59318e-05;-9.22726e-12;9.28513e-12;-3.57028e-12;1.40474e-11;-5.28608e-12;2.19871e-12
9.60302e-05;-1.12314e-11;1.0685e-11;-3.20229e-12;1.3427e-11;-4.33342e-12;2.22272e-12
9.61286e-05;-1.30662e-11;1.18856e-11;-2.77164e-12;1.25567e-11;-3.37675e-12;2.21204e-12
9.6227e-05;-1.47083e-11;1.28793e-11;-2.28623e-12;1.14627e-11;-2.42786e-12;2.16647e-12
9.63254e-05;-1.61377e-11;1.36622e-11;-1.75491e-12;1.0175e-11;-1.49774e-12;2.08623e-12
9.64238e-05;-1.73377e-11;1.42347e-11;-1.18746e-12;8.72669e-12;-5.96496e-13;1.97196e-12
9.65222e-05;-1.82953e-11;1.46007e-11;-5.94545e-13;7.15296e-12;2.66897e-13;1.82494e-12
9.66206e-05;-1.90012e-11;1.47677e-11;1.23634e-14;5.49041e-12;1.08476e-12;1.64721e-12
9.6719e-05;-1.945e-11;1.47467e-11;6.21476e-13;3.7761e-12;1.85052e-12;1.44137e-12
9.68174e-05;-1.96398e-11;1.45514e-11;1.22118e-12;2.04684e-12;2.55867e-12;1.21036e-12
9.69158e-05;-1.95723e-11;1.41979e-11;1.80031e-12;3.38588e-13;3.2048e-12;9.57493e-13
9.70142e-05;-1.92526e-11;1.37039e-11;2.34807e-12;-1.31422e-12;3.78569e-12;6.86659e-13
9.71126e-05;-1.86891e-11;1.30887e-11;2.85387e-12;-2.87948e-12;4.29922e-12;4.02242e-13
9.7211e-05;-1.78931e-11;1.23725e-11;3.30783e-12;-4.32822e-12;4.74417e-12;1.08858e-13
9.73094e-05;-1.68791e-11;1.15761e-11;3.70123e-12;-5.63498e-12;5.12009e-12;-1.88766e-13
9.74078e-05;-1.56641e-11;1.07199e-11;4.02675e-12;-6.77807e-12;5.4274e-12;-4.85747e-13
9.75062e-05;-1.42677e-11;9.82343e-12;4.27827e-12;-7.73983e-12;5.66732e-12;-7.77098e-13
9.76046e-05;-1.27109e-11;8.90527e-12;4.45073e-12;-8.50696e-12;5.84175e-12;-1.05793e-12
9.7703e-05;-1.10168e-11;7.98248e-12;4.5404e-12;-9.07078e-12;5.95299e-12;-1.3236e-12
9.78014e-05;-9.20954e-12;7.07016e-12;4.5454e-12;-9.42723e-12;6.00362e-12;-1.56973e-12
9.78998e-05;-7.31451e-12;6.18105e-12;4.46575e-12;-9.57666e-12;5.99657e-12;-1.79225e-12
9.79982e-05;-5.35766e-12;5.32542e-12;4.30282e-12;-9.52365e-12;5.93502e-12;-1.98743e-12
9.80966e-05;-3.36511e-12;4.51099e-12;4.05917e-12;-9.27686e-12;5.82223e-12;-2.1521e-12
9.8195e-05;-1.36273e-12;3.74291e-12;3.7388e-12;-8.84888e-12;5.66135e-12;-2.28372e-12
9.82934e-05;6.24193e-13;3.02372e-12;3.34767e-12;-8.25579e-12;5.45542e-12;-2.38033e-12
9.83918e-05;2.57105e-12;2.35347e-12;2.89334e-12;-7.51658e-12;5.20754e-12;-2.44046e-12
9.84902e-05;4.45405e-12;1.72983e-12;2.38425e-12;-6.65264e-12;4.92093e-12;-2.46318e-12
9.85886e-05;6.25053e-12;1.14835e-12;1.8293e-12;-5.68718e-12;4.59868e-12;-2.44832e-12
9.8687e-05;7.93953e-12;6.02661e-13;1.23834e-12;-4.64476e-12;4.24371e-12;-2.39641e-12
9.87854e-05;9.50197e-12;8.4956e-14;6.22408e-13;-3.55069e-12;3.85886e-12;-2.3086e-12
9.88838e-05;1.09204e-11;-4.13702e-13;-6.79272e-15;-2.43034e-12;3.44707e-12;-2.18642e-12
9.89822e-05;1.21791e-11;-9.03025e-13;-6.377e-13;-1.30842e-12;3.01137e-12;-2.03191e-12
9.90806e-05;1.32642e-11;-1.39312e-12;-1.25908e-12;-2.08404e-13;2.55484e-12;-1.84774e-12
9.9179e-05;1.41643e-11;-1.89404e-12;-1.85983e-12;8.47936e-13;2.08054e-12;-1.63723e-12
9.92774e-05;1.48706e-11;-2.41534e-12;-2.42895e-12;1.84077e-12;1.59176e-12;-1.40412e-12
9.93758e-05;1.53766e-11;-2.96563e-12;-2.95583e-12;2.75256e-12;1.09218e-12;-1.15231e-12
9.94742e-05;1.56779e-11;-3.5521e-12;-3.4309e-12;3.56835e-12;5.85793e-13;-8.85811e-13
9.95726e-05;1.57727e-11;-4.18022e-12;-3.84587e-12;4.27615e-12;7.67984e-14;-6.08872e-13
9.9671e-05;1.5662e-11;-4.85336e-12;-4.19334e-12;4.86696e-12;-4.3048e-13;-3.25914e-13
9.97694e-05;1.53499e-11;-5.57257e-12;-4.46677e-12;5.3347e-12;-9.31391e-13;-4.13908e-14
9.98678e-05;1.48428e-11;-6.33646e-12;-4.66094e-12;5.67624e-12;-1.42083e-12;2.4036e-13
9.99662e-05;1.41492e-11;-7.14104e-12;-4.77244e-12;5.89132e-12;-1.8933e-12;5.15094e-13


==> Moment fitted cut spectral elements for explicit analysis of guided wave propagation/figures/time_integration/eigenval_error_p4.csv <==
cut_ratio; cutScaled_mean; cutScaled_max; cutScaled_min; cutHRZ_mean; cutHRZ_max; cutHRZ_min; cutOptimized_-1.000000_mean; cutOptimized_-1.000000_max; cutOptimized_-1.000000_min; cutOptimized_0.010000_mean; cutOptimized_0.010000_max; cutOptimized_0.010000_min; cutOptimized_0.100000_mean; cutOptimized_0.100000_max; cutOptimized_0.100000_min; cutOptimized_0.200000_mean; cutOptimized_0.200000_max; cutOptimized_0.200000_min
0.01; 0.996634; 1.0186; 0.85167; 0.953606; 1; 0.142051; 0.958; 1.40577; 0.287501; 0.980415; 1.19823; 0.477719; 1.01396; 1.54579; 0.982138; 0.992335; 1.58834; 0.284403
0.0431683; 154.604; 3629.85; 0.980033; 0.985388; 1.66456; 0.196032; 0.83273; 1; 0.00172344; 0.940356; 1; 0.166223; 0.95257; 1; 0.228367; 0.964139; 1.05599; 0.181573
0.0863366; 1.02279; 2.22168; 0.366228; 1.02758; 2.5932; 0.545654; 0.97247; 2.91899; 0.0934226; 0.999704; 2.81183; 0.33416; 1.01342; 2.72423; 0.359047; 1.02045; 2.86311; 0.537271
0.129505; 0.996946; 2.37681; 0.149351; 1.01966; 2.71248; 0.378506; 1.06874; 3.57615; 0.0175646; 0.898123; 1; 0.0444046; 0.920256; 1; 0.0514245; 0.92674; 1; 0.0735254
0.172673; 1.00297; 2.61496; 0.146301; 0.922504; 1; 0.146655; 1.48898; 7.82929; 0.202114; 0.842264; 1; 0.0100726; 0.892394; 1; 0.112037; 0.905305; 1; 0.0967304
0.254505; 2.55066; 79.7877; 0.82157; 1.13438; 11.6618; 0.0865692; 3.59349; 25.4986; 0.03565; 0.864309; 1.66106; 0.0254777; 0.808662; 0.999998; 0.0774117; 0.924152; 6.08219; 0.0360877
0.336337; 1.03225; 6.45377; 0.469119; 1.00863; 5.75404; 0.184318; 1.48556; 6.10972; 0.0514858; 0.886644; 4.79671; 0.120529; 0.84814; 1.38831; 0.146662; 0.892015; 3.39272; 0.0676062
0.418168; 0.945155; 3.02764; 0.653292; 0.921651; 2.35535; 0.00478127; 1.779; 8.61504; 0.10917; 0.777756; 2.72503; 0.0191212; 0.840564; 2.63322; 0.191127; 0.768804; 0.99993; 0.0194377
0.5; 0.828219; 0.999954; 0.0102704; 0.882706; 2.61874; 0.424185; 2.54782; 15.4717; 0.18409; 0.681003; 0.999082; 0.139269; 0.673152; 0.999541; 0.00573211; 0.699684; 0.999632; 0.0594978
0.581832; 0.851507; 2.60775; 0.369032; 0.70762; 1.5788; 0.236369; 4.41727; 33.9634; 0.00268959; 0.756837; 2.50118; 0.00650282; 0.637672; 1.0636; 0.0364697; 0.597238; 0.998273; 0.00189739
0.663663; 0.82524; 2.51808; 0.217627; 0.695577; 0.9929; 0.0190591; 0.842524; 3.38144; 0.0457636; 0.545172; 0.975053; 0.132824; 0.665432; 2.62866; 0.0945503; 0.725714; 2.7959; 0.0513391
0.745495; 0.807433; 4.10122; 0.0256465; 0.782567; 3.77636; 0.489614; 0.953577; 5.11958; 0.0117803; 0.577541; 4.17477; 0.00892789; 0.561806; 1.07222; 0.0650067; 0.568133; 1.29259; 0.0348523
0.827327; 0.615824; 0.962607; 0.0411827; 0.535575; 1.85792; 0.0685661; 1.50067; 8.5092; 0.0260377; 0.394425; 1.56112; 0.00341644; 0.452412; 1.31116; 0.0111136; 0.439347; 1.15314; 0.00209719
0.870495; 0.558365; 0.944764; 0.0566823; 0.475986; 2.16412; 0.0164696; 2.27011; 18.0893; 0.00295768; 0.734904; 5.41332; 0.0203011; 0.619274; 3.77242; 0.0127161; 0.437418; 3.3228; 0.0257944
0.913663; 0.743895; 4.50694; 0.00563598; 0.607033; 4.11188; 0.174556; 4.69803; 40.7505; 0.0246721; 0.545087; 3.20071; 0.00361016; 0.747335; 3.94833; 0.047956; 0.727757; 4.82065; 0.0478925
0.956832; 0.725472; 4.32465; 0.0774804; 1.27599; 31.0306; 0.10266; 0.868809; 13.5735; 1.43521e-08; 0.679469; 4.21912; 0.00145174; 1.14627; 22.4019; 0.0100571; 0.858712; 6.60332; 0.0129693
0.99; 0.47829; 2.73706; 0.00450882; 0.74134; 4.23561; 0.109145; 0.594469; 4.99944; 0.00174539; 0.609171; 3.45677; 0.00218558; 0.577413; 3.09782; 0.00216808; 0.568193; 2.71988; 0.00215335


==> figures/ex1/by_cut/conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 500,
        xmax = 5e5,
        ymin = 1e-6,
        ymax = 1.2,
        xtick = {10^3,5 * 10^3,10^4,5 *10^4, 10^5, 5*10^5},
        xticklabels = {$10^3$,$5 \cdot 10^3$,$10^4$,$5 \cdot 10^4$,$10^5$,$5\cdot 10^5$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs} \ [-]$},
        ylabel = {$\epsilon_{h,\Omega} \ [-]$},
        xticklabel style = {font =\fontsize{\bigFigureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\bigFigureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\bigFigureFontSize pt}{\bigFigureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\bigFigureFontSize pt}{\bigFigureFontSize pt}\selectfont},
        grid = both,
        width= 0.5 \textwidth,
        height= 0.4 \textwidth,
        legend style={at={(1.1,0.5)},anchor= west,nodes={font=\fontsize{\bigFigureFontSize pt}{\bigFigureFontSize pt}\selectfont}}
        ]
        \addplot [ color = \cutConsistentColor, style = solid, mark =triangle*] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon]
         {figures/ex1/by_cut/sp5_conv/planeBarUncut_sp_5_te-6Conv.csv};
        \addlegendentry{SEM}
        \addplot [color = blue, style = solid, mark = asterisk ] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f11_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.12$}
        \addplot [color = green, style = dashed, mark = star ] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f17_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.17$}
        \addplot [ color = red, style = densely dotted, mark = oplus] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f23_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.23$}
        \addplot [color = green, style = dashed, mark = otimes] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f29_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.29$}
        \addplot [color = blue, style = solid, mark = square] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f35_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.35$}
        \addplot [color = green, style = dashed, mark = triangle] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f42_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.42$}
         \addplot [color = red, mark = square*, style = densely dotted] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/spec_p5_f50_te-6_Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.50$}
        \addplot [color = green, style = dashed, mark = diamond] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f57_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.57$}
        \addplot [color = blue, style = solid, mark = pentagon] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f64_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.64$}
        \addplot [color = green, style = dashed, mark = +] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f70_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.70$}
        \addplot [color = green, style = dashed, color = red, style = densely dotted, mark = diamond*] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f76_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.76$}
        \addplot [color = green, style = dashed, mark = *] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f82_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.82$}
        \addplot [color = blue, style = solid, mark = x] table [x=numDofs, y=L2ErrorNorm, col sep=semicolon] {figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f88_te-5Conv.csv};
        \addlegendentry{SCM fitted $\Delta l_x / h = 0.88$}
    
    \end{axis}
\end{tikzpicture}


==> figures/ex1/by_cut/single.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 3e6,
        ymin = 5e-4,
        ymax = 1,
        xtick = {10^5, 2.5*10^5, 5*10^5, 10^6, 2.5*10^6},
        xticklabels = {$10^5$,$2.5 \cdot 10^5$, $5 \cdot 10^5$,$10^6$,$2.5 \cdot 10^6$},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {$\epsilon_{h,t} [-]$},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
    \addplot[color = \cutOptimizedColorb, mark =\explicitMarker*, line width=0.75pt] coordinates{
        %cut_min_w1e-1_kill1e-3/dt_is_dtcrit: sensor 1 error conv of L2 by ndof
        (115215,4.671273e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,1.076071e-01)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,1.013030e-01)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,9.297349e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,8.610332e-02)        %perforated_solidPlateWillbergStrSym201_sh334
        (2828355,6.938696e-02)        %perforated_solidPlateWillbergStrSym251_sh334
        (4079085,6.410019e-02)        %perforated_solidPlateWillbergStrSym301_sh334
	};
    \addlegendentry{SCM, $\Delta t \approx \Delta t_{crit}$}
    
    \addplot[color = \uncutColorb, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        %expl/dt_is_dtcrit: sensor 1 error conv of L2 by ndof
        (106710,3.386918e-01)        %morphed_solidPlateWillbergStrSymCyl51_O2_sh334
        (427290,1.775610e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (732390,6.851490e-02)        %morphed_solidPlateWillbergStrSymCyl132_O2_sh334
        (1727835,3.847980e-02)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,3.336194e-02)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        (3977520,2.199634e-02)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
        %(7103535,2.275379e-02)        %morphed_solidPlateWillbergStrSymCyl401_O2_sh334
	};
    \addlegendentry{SEM, $\Delta t \approx \Delta t_{crit}$}
    
    \addplot[color = \cutOptimizedColor, mark =\explicitMarker*, line width=0.75pt] coordinates{
        (115215,4.856207e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,5.714948e-02)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,3.655594e-02)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,3.298123e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,2.756921e-02)        %perforated_solidPlateWillbergStrSym201_sh334
        (2828355,2.636406e-02)        %perforated_solidPlateWillbergStrSym251_sh334
	};
    \addlegendentry{SCM, $\Delta t = 2.5 \cdot 10^{-9}$}
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        (427290,1.633026e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (732390,2.697889e-02)        %morphed_solidPlateWillbergStrSymCyl132_O2_sh334
        (1727835,7.101141e-03)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,5.036780e-03)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        (3977520,4.630423e-03)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
	};
    \addlegendentry{SEM, $\Delta t = 2.5 \cdot 10^{-9}$}
    
    \addplot[dashed, mark=none, black] coordinates {(459195,5e-4) (459195,1)};
    
    \end{axis}
\end{tikzpicture}


==> figures/ex1/by_cut/sp5_conv/PlaneBarUncut_sp_5_te-6Conv.csv <==
mesh; method; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
planeBeam11_s_p5; PlaneBarUncut_sp_5_te-6; explicitCFD; 30.5194; 1e-06; 0.00750007; 0.00750007; 0.00750007; 0.4; 612; 50544; 0.974708
planeBeam21_s_p5; PlaneBarUncut_sp_5_te-6; explicitCFD; 58.9112; 1e-06; 0.00466749; 0.00466749; 0.00466749; 0.4; 1212; 100944; 0.136337
planeBeam51_s_p5; PlaneBarUncut_sp_5_te-6; explicitCFD; 1145.51; 1e-06; 0.00165216; 0.00165216; 0.00165216; 0.4; 10542; 987564; 0.000302776
planeBeam101_s_p5; PlaneBarUncut_sp_5_te-6; explicitCFD; 5339.54; 1e-06; 0.000787906; 0.000787906; 0.000787906; 0.4; 46092; 4425264; 2.42903e-05
planeBeam201_s_p5; PlaneBarUncut_sp_5_te-6; explicitCFD; 15908; 1e-06; 0.000384436; 0.000384436; 0.000384436; 0.4; 192192; 18650664; 2.54081e-06
planeBeam401_s_p5; PlaneBarUncut_sp_5_te-6; explicitCFD; 40291.5; 1e-06; 0.000189853; 0.000189853; 0.000189853; 0.4; 784392; 76501464; 2.76677e-07


==> figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f11_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f11\planeBeam11_f11_s_p5; planeBeamCutOpt_sp5_f11_te-5; 0.01; explicitCFD; 5.9375; 1e-05; 0.00157999; 0.00801252; 0.0069946; 0.00676109; 0.4; 612; 50544; 0.951822
quadFict_f11\planeBeam21_f11_s_p5; planeBeamCutOpt_sp5_f11_te-5; 0.01; explicitCFD; 14.3281; 1e-05; 0.00078576; 0.00399749; 0.00362411; 0.00676109; 0.4; 2222; 199084; 0.2978
quadFict_f11\planeBeam51_f11_s_p5; planeBeamCutOpt_sp5_f11_te-5; 0.01; explicitCFD; 125.656; 1e-05; 0.000313295; 0.0015969; 0.00147991; 0.00676109; 0.4; 13052; 1232704; 0.0230983
quadFict_f11\planeBeam101_f11_s_p5; planeBeamCutOpt_sp5_f11_te-5; 0.01; explicitCFD; 685.469; 1e-05; 0.00015648; 0.000798099; 0.000744984; 0.00676109; 0.4; 51102; 4915404; 0.00240054
quadFict_f11\planeBeam201_f11_s_p5; planeBeamCutOpt_sp5_f11_te-5; 0.01; explicitCFD; 3558.06; 1e-05; 7.8198e-05; 0.000398962; 0.000373748; 0.00676109; 0.4; 202202; 19630804; 0.000273417


==> figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f17_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f17\planeBeam11_f17_s_p5; planeBeamCutOpt_sp5_f17_te-5; 0.01; explicitCFD; 6.29688; 1e-05; 0.00194534; 0.00803042; 0.00705099; 0.00461994; 0.4; 612; 50544; 1.02254
quadFict_f17\planeBeam21_f17_s_p5; planeBeamCutOpt_sp5_f17_te-5; 0.01; explicitCFD; 14.4688; 1e-05; 0.00097109; 0.00400197; 0.00363867; 0.00461994; 0.4; 2222; 199084; 0.377206
quadFict_f17\planeBeam51_f17_s_p5; planeBeamCutOpt_sp5_f17_te-5; 0.01; explicitCFD; 125.656; 1e-05; 0.000388049; 0.00159761; 0.00148228; 0.00461994; 0.4; 13052; 1232704; 0.0154278
quadFict_f17\planeBeam101_f17_s_p5; planeBeamCutOpt_sp5_f17_te-5; 0.01; explicitCFD; 682.5; 1e-05; 0.000193959; 0.000798277; 0.000745581; 0.00461994; 0.4; 51102; 4915404; 0.00167588
quadFict_f17\planeBeam201_f17_s_p5; planeBeamCutOpt_sp5_f17_te-5; 0.01; explicitCFD; 3552.95; 1e-05; 9.69634e-05; 0.000399007; 0.000373898; 0.00461994; 0.4; 202202; 19630804; 0.000192356

==> figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f23_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f23\planeBeam11_f23_s_p5; planeBeamCutOpt_sp5_f23_te-5; 0.01; explicitCFD; 5.89062; 1e-05; 0.00301071; 0.00804834; 0.00717741; 0.000173273; 0.4; 612; 50544; 0.999994
quadFict_f23\planeBeam21_f23_s_p5; planeBeamCutOpt_sp5_f23_te-5; 0.01; explicitCFD; 14.6094; 1e-05; 0.00149743; 0.00400644; 0.00367029; 0.000173273; 0.4; 2222; 199084; 0.355751
quadFict_f23\planeBeam51_f23_s_p5; planeBeamCutOpt_sp5_f23_te-5; 0.01; explicitCFD; 125.391; 1e-05; 0.00059701; 0.00159833; 0.00148734; 0.000173274; 0.4; 13052; 1232704; 0.000685719
quadFict_f23\planeBeam101_f23_s_p5; planeBeamCutOpt_sp5_f23_te-5; 0.01; explicitCFD; 678.547; 1e-05; 0.000298173; 0.000798456; 0.000746846; 0.000173273; 0.4; 51102; 4915404; 4.38817e-05
quadFict_f23\planeBeam201_f23_s_p5; planeBeamCutOpt_sp5_f23_te-5; 0.01; explicitCFD; 3552.53; 1e-05; 0.000149003; 0.000399051; 0.000374214; 0.000173273; 0.4; 202202; 19630804; 3.63932e-06

==> figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f29_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f29\planeBeam11_f29_s_p5; planeBeamCutOpt_sp5_f29_te-5; 0.01; explicitCFD; 5.90625; 1e-05; 0.000693362; 0.00806631; 0.00696559; 0.00526401; 0.4; 612; 50544; 1.08865
quadFict_f29\planeBeam21_f29_s_p5; planeBeamCutOpt_sp5_f29_te-5; 0.01; explicitCFD; 15.1562; 1e-05; 0.000341782; 0.00401092; 0.00361781; 0.00526401; 0.4; 2222; 199084; 0.835548
quadFict_f29\planeBeam51_f29_s_p5; planeBeamCutOpt_sp5_f29_te-5; 0.01; explicitCFD; 125.859; 1e-05; 0.000135561; 0.00159904; 0.00147899; 0.00526401; 0.4; 13052; 1232704; 0.0113658
quadFict_f29\planeBeam101_f29_s_p5; planeBeamCutOpt_sp5_f29_te-5; 0.01; explicitCFD; 680.891; 1e-05; 6.75908e-05; 0.000798635; 0.000744762; 0.00526401; 0.4; 51102; 4915404; 0.00088986
quadFict_f29\planeBeam201_f29_s_p5; planeBeamCutOpt_sp5_f29_te-5; 0.01; explicitCFD; 3557.31; 1e-05; 3.37481e-05; 0.000399096; 0.000373694; 0.00526401; 0.4; 202202; 19630804; 9.96281e-05

==> figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f35_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f35\planeBeam11_f35_s_p5; planeBeamCutOpt_sp5_f35_te-5; 0.01; explicitCFD; 5.98438; 1e-05; 0.000896031; 0.00808428; 0.00700579; 0.00862342; 0.4; 612; 50544; 0.981486
quadFict_f35\planeBeam21_f35_s_p5; planeBeamCutOpt_sp5_f35_te-5; 0.01; explicitCFD; 14.5312; 1e-05; 0.000441025; 0.00401539; 0.00362808; 0.00862342; 0.4; 2222; 199084; 0.861827
quadFict_f35\planeBeam51_f35_s_p5; planeBeamCutOpt_sp5_f35_te-5; 0.01; explicitCFD; 126.344; 1e-05; 0.000174763; 0.00159976; 0.00148065; 0.00862342; 0.4; 13052; 1232704; 0.014781
quadFict_f35\planeBeam101_f35_s_p5; planeBeamCutOpt_sp5_f35_te-5; 0.01; explicitCFD; 685.828; 1e-05; 8.71093e-05; 0.000798813; 0.00074518; 0.00862342; 0.4; 51102; 4915404; 0.00160694
quadFict_f35\planeBeam201_f35_s_p5; planeBeamCutOpt_sp5_f35_te-5; 0.01; explicitCFD; 3563.69; 1e-05; 4.34869e-05; 0.000399141; 0.000373798; 0.00862342; 0.4; 202202; 19630804; 0.000194463

==> figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f42_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f42\planeBeam11_f42_s_p5; planeBeamCutOpt_sp5_f42_te-5; 0.01; explicitCFD; 6.125; 1e-05; 0.000957053; 0.00810567; 0.00703562; 0.00692309; 0.4; 612; 50544; 1.00907
quadFict_f42\planeBeam21_f42_s_p5; planeBeamCutOpt_sp5_f42_te-5; 0.01; explicitCFD; 14.2031; 1e-05; 0.000476635; 0.00402073; 0.00363617; 0.00692309; 0.4; 2222; 199084; 0.894262
quadFict_f42\planeBeam51_f42_s_p5; planeBeamCutOpt_sp5_f42_te-5; 0.01; explicitCFD; 125.422; 1e-05; 0.000190182; 0.00160061; 0.00148201; 0.00692309; 0.4; 13052; 1232704; 0.228586
quadFict_f42\planeBeam101_f42_s_p5; planeBeamCutOpt_sp5_f42_te-5; 0.01; explicitCFD; 679.953; 1e-05; 9.50106e-05; 0.000799026; 0.000745523; 0.00692309; 0.4; 51102; 4915404; 0.0184177
quadFict_f42\planeBeam201_f42_s_p5; planeBeamCutOpt_sp5_f42_te-5; 0.01; explicitCFD; 3563.19; 1e-05; 4.7485e-05; 0.000399194; 0.000373885; 0.00692309; 0.4; 202202; 19630804; 0.00185331

==> figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f57_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f57\planeBeam11_f57_s_p5; planeBeamCutOpt_sp5_f57_te-5; 0.01; explicitCFD; 6.20312; 1e-05; 0.000478343; 0.00814854; 0.00703531; 0.00555471; 0.4; 612; 50544; 1.06871
quadFict_f57\planeBeam21_f57_s_p5; planeBeamCutOpt_sp5_f57_te-5; 0.01; explicitCFD; 13.875; 1e-05; 0.000232477; 0.00403139; 0.00363661; 0.00555471; 0.4; 2222; 199084; 0.471751
quadFict_f57\planeBeam51_f57_s_p5; planeBeamCutOpt_sp5_f57_te-5; 0.01; explicitCFD; 126.188; 1e-05; 9.14511e-05; 0.00160231; 0.00148213; 0.00555471; 0.4; 13052; 1232704; 0.00900719
quadFict_f57\planeBeam101_f57_s_p5; planeBeamCutOpt_sp5_f57_te-5; 0.01; explicitCFD; 685.703; 1e-05; 4.54744e-05; 0.000799451; 0.000745557; 0.00555471; 0.4; 51102; 4915404; 0.00129727
quadFict_f57\planeBeam201_f57_s_p5; planeBeamCutOpt_sp5_f57_te-5; 0.01; explicitCFD; 3559.06; 1e-05; 2.26749e-05; 0.0003993; 0.000373894; 0.00555471; 0.4; 202202; 19630804; 0.0002809

==> figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f64_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f64\planeBeam11_f64_s_p5; planeBeamCutOpt_sp5_f64_te-5; 0.01; explicitCFD; 5.8125; 1e-05; 0.000588434; 0.00817002; 0.00707015; 0.0123751; 0.4; 612; 50544; 1.04608
quadFict_f64\planeBeam21_f64_s_p5; planeBeamCutOpt_sp5_f64_te-5; 0.01; explicitCFD; 14.6094; 1e-05; 0.000285144; 0.00403673; 0.00364557; 0.0123751; 0.4; 2222; 199084; 0.592131
quadFict_f64\planeBeam51_f64_s_p5; planeBeamCutOpt_sp5_f64_te-5; 0.01; explicitCFD; 126.547; 1e-05; 0.000111976; 0.00160316; 0.00148359; 0.0123751; 0.4; 13052; 1232704; 0.00908444
quadFict_f64\planeBeam101_f64_s_p5; planeBeamCutOpt_sp5_f64_te-5; 0.01; explicitCFD; 682.938; 1e-05; 5.56488e-05; 0.000799664; 0.000745923; 0.0123751; 0.4; 51102; 4915404; 0.00201213
quadFict_f64\planeBeam201_f64_s_p5; planeBeamCutOpt_sp5_f64_te-5; 0.01; explicitCFD; 3558.33; 1e-05; 2.77403e-05; 0.000399353; 0.000373986; 0.0123751; 0.4; 202202; 19630804; 0.000512988

==> figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f70_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f70\planeBeam11_f70_s_p5; planeBeamCutOpt_sp5_f70_te-5; 0.01; explicitCFD; 5.92188; 1e-05; 0.00064087; 0.0081881; 0.00709545; 0.0114981; 0.4; 612; 50544; 1.53383
quadFict_f70\planeBeam21_f70_s_p5; planeBeamCutOpt_sp5_f70_te-5; 0.01; explicitCFD; 14.2188; 1e-05; 0.000310291; 0.00404123; 0.00365215; 0.0114981; 0.4; 2222; 199084; 0.554504
quadFict_f70\planeBeam51_f70_s_p5; planeBeamCutOpt_sp5_f70_te-5; 0.01; explicitCFD; 121.094; 1e-05; 0.000121768; 0.00160388; 0.00148466; 0.0114981; 0.4; 13052; 1232704; 0.0831685
quadFict_f70\planeBeam101_f70_s_p5; planeBeamCutOpt_sp5_f70_te-5; 0.01; explicitCFD; 684.297; 1e-05; 6.04998e-05; 0.000799843; 0.000746195; 0.0114981; 0.4; 51102; 4915404; 0.00784453
quadFict_f70\planeBeam201_f70_s_p5; planeBeamCutOpt_sp5_f70_te-5; 0.01; explicitCFD; 3553.05; 1e-05; 3.01547e-05; 0.000399398; 0.000374054; 0.0114981; 0.4; 202202; 19630804; 0.000903021

==> figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f76_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f76\planeBeam11_f76_s_p5; planeBeamCutOpt_sp5_f76_te-5; 0.01; explicitCFD; 5.76562; 1e-05; 0.000606356; 0.00820619; 0.00711207; 0.00568194; 0.4; 612; 50544; 1.24642
quadFict_f76\planeBeam21_f76_s_p5; planeBeamCutOpt_sp5_f76_te-5; 0.01; explicitCFD; 14.1406; 1e-05; 0.000291942; 0.00404572; 0.00365657; 0.00568194; 0.4; 2222; 199084; 0.190549
quadFict_f76\planeBeam51_f76_s_p5; planeBeamCutOpt_sp5_f76_te-5; 0.01; explicitCFD; 122.609; 1e-05; 0.000114224; 0.0016046; 0.00148539; 0.00568194; 0.4; 13052; 1232704; 0.0776061
quadFict_f76\planeBeam101_f76_s_p5; planeBeamCutOpt_sp5_f76_te-5; 0.01; explicitCFD; 670.406; 1e-05; 5.6698e-05; 0.000800022; 0.000746379; 0.00568194; 0.4; 51102; 4915404; 0.0801745
quadFict_f76\planeBeam201_f76_s_p5; planeBeamCutOpt_sp5_f76_te-5; 0.01; explicitCFD; 3533.56; 1e-05; 2.82465e-05; 0.000399443; 0.0003741; 0.00568194; 0.4; 202202; 19630804; 0.00241516


==> figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f82_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f82\planeBeam11_f82_s_p5; planeBeamCutOpt_sp5_f82_te-5; 0.01; explicitCFD; 5.625; 1e-05; 0.000266656; 0.00822431; 0.00709819; 0.00513587; 0.4; 612; 50544; 1.02332
quadFict_f82\planeBeam21_f82_s_p5; planeBeamCutOpt_sp5_f82_te-5; 0.01; explicitCFD; 14.2344; 1e-05; 0.00012771; 0.00405022; 0.00365369; 0.00513587; 0.4; 2222; 199084; 0.189117
quadFict_f82\planeBeam51_f82_s_p5; planeBeamCutOpt_sp5_f82_te-5; 0.01; explicitCFD; 121; 1e-05; 4.98236e-05; 0.00160531; 0.00148499; 0.00513587; 0.4; 13052; 1232704; 0.00263664
quadFict_f82\planeBeam101_f82_s_p5; planeBeamCutOpt_sp5_f82_te-5; 0.01; explicitCFD; 679.562; 1e-05; 2.47085e-05; 0.000800201; 0.000746282; 0.00513587; 0.4; 51102; 4915404; 0.000310277
quadFict_f82\planeBeam201_f82_s_p5; planeBeamCutOpt_sp5_f82_te-5; 0.01; explicitCFD; 3530.91; 1e-05; 1.2304e-05; 0.000399487; 0.000374076; 0.00513587; 0.4; 202202; 19630804; 4.98454e-05

==> figures/ex1/by_cut/sp5_conv/planeBeamCutOpt_sp5_f88_te-5Conv.csv <==
mesh; method; massRatio; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; fitRes; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
quadFict_f88\planeBeam11_f88_s_p5; planeBeamCutOpt_sp5_f88_te-5; 0.01; explicitCFD; 6.20312; 1e-05; 0.000309333; 0.00824244; 0.00712257; 0.032101; 0.4; 612; 50544; 1.41412
quadFict_f88\planeBeam21_f88_s_p5; planeBeamCutOpt_sp5_f88_te-5; 0.01; explicitCFD; 14.3594; 1e-05; 0.000147642; 0.00405472; 0.00366002; 0.032101; 0.4; 2222; 199084; 0.229915
quadFict_f88\planeBeam51_f88_s_p5; planeBeamCutOpt_sp5_f88_te-5; 0.01; explicitCFD; 120.219; 1e-05; 5.74893e-05; 0.00160603; 0.00148602; 0.032101; 0.4; 13052; 1232704; 0.0069561
quadFict_f88\planeBeam101_f88_s_p5; planeBeamCutOpt_sp5_f88_te-5; 0.01; explicitCFD; 670.312; 1e-05; 2.84924e-05; 0.00080038; 0.000746543; 0.032101; 0.4; 51102; 4915404; 0.00148002
quadFict_f88\planeBeam201_f88_s_p5; planeBeamCutOpt_sp5_f88_te-5; 0.01; explicitCFD; 3532.52; 1e-05; 1.4184e-05; 0.000399532; 0.000374142; 0.032101; 0.4; 202202; 19630804; 0.000355136


==> figures/ex1/by_cut/sp5_conv/spec_p5_f50_te-6_Conv.csv <==
mesh; method; solver; solutionTime; Dt; DtCr_min; DtCr_max; DtCr_avg; snapshotTime; numDofs; numNonZeros; L2ErrorNorm
planeBeam11_f50_s_p5; PlaneBarCutOpt_sp5_f50_te-6; explicitCFD; 25.2745; 1e-06; 0.00103488; 0.00775169; 0.00707371; 0.4; 612; 50544; 1.20687
planeBeam21_f50_s_p5; PlaneBarCutOpt_sp5_f50_te-6; explicitCFD; 93.6158; 1e-06; 0.00050651; 0.00382818; 0.00366054; 0.4; 2222; 199084; 0.648399
planeBeam51_f50_s_p5; PlaneBarCutOpt_sp5_f50_te-6; explicitCFD; 1122.28; 1e-06; 0.000200016; 0.00151988; 0.00149324; 0.4; 13052; 1232704; 0.0142133
planeBeam101_f50_s_p5; PlaneBarCutOpt_sp5_f50_te-6; explicitCFD; 4903.03; 1e-06; 9.95808e-05; 0.000758048; 0.0007514; 0.4; 51102; 4915404; 0.0127939
planeBeam201_f50_s_p5; PlaneBarCutOpt_sp5_f50_te-6; explicitCFD; 20203.6; 1e-06; 4.96839e-05; 0.000378551; 0.00037689; 0.4; 202202; 19630804; 0.0069774
planeBeam401_f50_s_p5; PlaneBarCutOpt_sp5_f50_te-6; explicitCFD; 80326; 1e-06; 2.48154e-05; 0.000189157; 0.000188742; 0.4; 804402; 78461604; 0.000508586


==> figures/ex1/f10/sp4_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,1)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(410,3.44358)
		(810,0.764351)
		(6834,0.00262622)
		(29674,6.34249e-05)
		(123354,7.00582e-06)
		(502714,7.75912e-07)
	};
    \addlegendentry{conformal}
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{
	
	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 0.9895735083757183)
        (1458, 0.9807499932569191)
        (8442, 0.1665040124627167)
        (32882, 0.06674838557077427)
        (32882, 0.06674838557077427)
	};
	\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 1.5717000466023252)
        (1458, 1.0194231452340226)
        (8442, 0.5274392764170655)
        (32882, 0.06230270163112698)
        (129762, 0.008575674360516752)
	};
	\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 0.9953682073805349)
        (1458, 1.3291363194738437)
        (8442, 0.025391101112788323)
        (32882, 0.0029326150993892928)
        (129762, 0.0004834379922420404)
	};
    \addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 0.9997966784223113)
        (1458, 1.3440162679114696)
        (8442, 0.027453841145676592)
        (32882, 0.003228786863090079)
        (129762, 0.0005354424787542093)
	};
    \addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 1.0497689846917708)
        (1458, 1.3608714014111987)
        (8442, 0.02967060054442917)
        (32882, 0.003553037081510127)
        (129762, 0.0005930568193976805)
	};
    \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
    \end{axis}
\end{tikzpicture}



==> figures/ex1/f10/sp5_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        %legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(612,0.974708)
		(1212,0.136337)
		(10542,0.000302776)
		(46092,2.42903e-05)
		(192192,2.54081e-06)
		(784392,2.76677e-07)
	};
   % \addlegendentry{conformal}
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{

	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
     (612, 0.9742685932387446)
    (2222, 0.6830054111373697)
    (13052, 0.1870667232745746)
    (51102, 0.0682673197971188)
    (202202, 0.01822266354856544)
	};
	%\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
    (612, 1.1384646261461022)
    (2222, 0.9942803202887605)
    (13052, 0.5736108259640823)
    (51102, 0.07329783165685962)
    (202202, 0.010478897883551967)
	};
	%\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (612, 0.9696470609028017)
        (2222, 0.3496539342879927)
        (13052, 0.021131448956926705)
        (51102, 0.0021135640438403516)
        (202202, 0.00023751774858002178)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (612, 0.9668479878337417)
        (2222, 0.35439931494431204)
        (13052, 0.02211396718539454)
        (51102, 0.0022367524791411094)
        (202202, 0.000252311002761573)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (612, 0.9644179407769169)
        (2222, 0.3596315924052031)
        (13052, 0.023221319969763326)
        (51102, 0.0023784371665250634)
        (202202, 0.0002694041593594221)
	};
   % \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
    \end{axis}
\end{tikzpicture}



==> figures/ex1/f10/sp6_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        %legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(854,1.26761)
		(1694,0.01352)
		(15050,0.000120933)
		(66110,1.04946e-05)
		(276230,1.14069e-06)
	};
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{
	
	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 1.182759392306907)
        (3146, 0.2707833729332958)
        (18662, 0.2568688240598492)
        (73322, 0.0720353644990401)
        (290642, 0.01845224790613604)
	};
	%\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 1.1430108214518502)
        (3146, 1.0620132919455925)
        (18662, 0.6303373850849512)
        (73322, 0.07038738875391325)
        (290642, 0.009010170276071695)
	};
	%\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 0.9614212555308023)
        (3146, 0.19515701287388773)
        (18662, 0.010450547889747792)
        (73322, 0.0007943433014102725)
        (290642, 8.456596921030827e-05)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 1.0673151942809431)
        (3146, 0.19769371955905177)
        (18662, 0.010980907838157276)
        (73322, 0.0008416383462676811)
        (290642, 8.983209441330888e-05)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 1.207742740229842)
        (3146, 0.19851174303371785)
        (18662, 0.0115841523384047)
        (73322, 0.0008952909128747859)
        (290642, 9.557944539019833e-05)
	};
   % \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
   
    \end{axis}
\end{tikzpicture}

==> figures/ex1/f10/sp7_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
       % legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(1136,1.01089)
		(2256,0.00295569)
		(20358,5.56129e-05)
		(89278,5.70878e-06)
	};
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{

	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
    (1136, 0.8319477945346517)
    (4230, 0.08916219790686436)
    (25272, 0.6903996225870436)
    (99542, 0.08407235825687527)
    (395082, 0.019062744754647244)
	};
	%\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 1.5947816031730646)
        (4230, 0.9321597137267533)
        (25272, 0.4822333613276126)
        (99542, 0.06503657561807329)
        (395082, 0.007256297602233458)
	};
	%\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 0.985359159665652)
        (4230, 0.1002485647507198)
        (25272, 0.001962011661177746)
        (99542, 0.00010250714148645859)
        (395082, 1.1345978452626981e-05)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 1.00735306167433)
        (4230, 0.10618796034600525)
        (25272, 0.002133973799732395)
        (99542, 0.00011934694703367969)
        (395082, 1.3651394512997637e-05)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
    \addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 1.0778861355525684)
        (4230, 0.13306220084043105)
        (25272, 0.0023586725635438258)
        (99542, 0.00014101883372565698)
        (395082, 1.6518056613587506e-05)
	};
   % \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
   
    \end{axis}
\end{tikzpicture}

==> figures/ex1/f20/sp4_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,1)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(410,3.44358)
		(810,0.764351)
		(6834,0.00262622)
		(29674,6.34249e-05)
		(123354,7.00582e-06)
		(502714,7.75912e-07)
	};
    \addlegendentry{conformal}
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{
	
	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
     (410, 0.9988157646646186)
    (1458, 0.9640176362748809)
    (8442, 0.6882071934289005)
    (129762, 0.03583948561299686)
	};
	\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
    (410, 1.3342397628841016)
    (1458, 1.0179995110638809)
    (8442, 0.5437379432022127)
    (129762, 0.010991367772101643)
	};
	\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 0.992212419998328)
        (1458, 1.0633220802207959)
        (8442, 0.03523381606178045)
        (129762, 0.0009072133194600629)
	};
    \addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 1.1030688696108972)
        (1458, 0.9989331203295218)
        (8442, 0.03562275789108847)
        (129762, 0.0009572128042916527)
	};
    \addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (410, 1.1871215821431993)
        (1458, 1.0893301530357056)
        (8442, 0.035821879148228625)
        (129762, 0.001013652103926677)
	};
    \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
    \end{axis}
\end{tikzpicture}



==> figures/ex1/f20/sp5_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        %legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(612,0.974708)
		(1212,0.136337)
		(10542,0.000302776)
		(46092,2.42903e-05)
		(192192,2.54081e-06)
		(784392,2.76677e-07)
	};
   % \addlegendentry{conformal}
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{

	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
    (612, 0.9892083208800894)
    (2222, 0.31637041025079976)
    (13052, 0.10835745956214471)
    (202202, 0.05035886560973295)
	};
	%\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (612, 1.9107207214163646)
        (2222, 0.8664562897167958)
        (13052, 0.4815958238322765)
        (202202, 0.006709434831360619)
	};
	%\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (612, 1.0298815014192422)
        (2222, 0.516901287662445)
        (13052, 0.009117267537973898)
        (202202, 0.00011136018187724156)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (612, 1.0258596295077076)
        (2222, 0.47929928808368477)
        (13052, 0.010230375357575719)
        (202202, 0.00012753133712857978)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (612, 1.0263244803107163)
        (2222, 0.35000283540220445)
        (13052, 0.019056208334283738)
        (202202, 0.00014792904536774367)
	};
   % \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
    \end{axis}
\end{tikzpicture}



==> figures/ex1/f20/sp6_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        %legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(854,1.26761)
		(1694,0.01352)
		(15050,0.000120933)
		(66110,1.04946e-05)
		(276230,1.14069e-06)
	};
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{
	
	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 0.8529606315856865)
        (3146, 0.43408540014139013)
        (18662, 0.09843564862260447)
        (290642, 0.43796734864567516)
	};
	%\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 1.0753456333123548)
        (3146, 0.7911566480880701)
        (18662, 0.36908869468921773)
        (290642, 0.007219894098677049)
	};
	%\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 1.0083379376771104)
        (3146, 0.2634351768615629)
        (18662, 0.002233891837273415)
        (290642, 2.8373803278330267e-05)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 0.9490025183992399)
        (3146, 0.35316357817118627)
        (18662, 0.005147492711383582)
        (290642, 3.829510931779378e-05)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (854, 0.9530821141113608)
        (3146, 0.3043513492195788)
        (18662, 0.0059655806581212605)
        (290642, 6.498564956359351e-05)
	};
   % \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
   
    \end{axis}
\end{tikzpicture}

==> figures/ex1/f20/sp7_conv.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 6e5,
        ymin = 1e-8,
        ymax = 20,
        xtick = {10^2,10^3,10^4,10^5, 10^6},
        xticklabels = {$10^2$,$10^3$,$10^4$,$10^5$,$10^6$},
        ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {error [-]},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
       % legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=0.75pt] coordinates{
		(1136,1.01089)
		(2256,0.00295569)
		(20358,5.56129e-05)
		(89278,5.70878e-06)
	};
    
    \addplot[color = \cutConsistentColor, mark =\implicitMarker*, line width=\plotLineWidth pt] coordinates{

	};
	%\addlegendentry{cut consistent}
	
	\addplot[color = \cutScaledColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 0.9549921011333694)
        (4230, 0.8708658282178973)
        (25272, 0.1328481336179733)
        (395082, 0.059811559180944676)
	};
	%\addlegendentry{cut scaled}
	
	\addplot[color = \cutHRZColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 1.0624207983946883)
        (4230, 0.9617873135733757)
        (25272, 0.4881031584729656)
        (395082, 0.012508562673431716)
	};
	%\addlegendentry{cut HRZ}
	
	\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 1.1875606711074773)
        (4230, 0.27379844670249487)
        (25272, 0.011543140938345626)
        (395082, 0.0001442780825790071)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-2} $}
    
\addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 1.8867755791025433)
        (4230, 0.2842339918342657)
        (25272, 0.028370899608659704)
        (395082, 0.00023364522597137314)
	};
    %\addlegendentry{cut optimized $\epsilon = 10^{-1} $}
   
    \addplot[color = \cutOptimizedColor, mark = \explicitMarker*, line width=\plotLineWidth pt] coordinates{
        (1136, 1.9199383485951187)
        (4230, 0.31552950798533447)
        (25272, 0.047870864758148196)
        (395082, 0.0004665586181160982)
	};
   % \addlegendentry{cut optimized $\epsilon = 2 \cdot 10^{-1} $}
   
    \end{axis}
\end{tikzpicture}

==> figures/ex2/by_dof/s1_L2_dt25e-10.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 3e6,
        ymin = 1e-3,
        ymax = 10,
        xtick = {10^5, 5*10^5, 10^6, 3*10^6},
        xticklabels = {$10^5$,$5 \cdot 10^5$,$10^6$,$3 \cdot 10^6$},
        %ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {$\epsilon_{h,t} [-]$},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
    \addplot[color = \cutOptimizedColor, mark =\explicitMarker*, line width=0.75pt] coordinates{
        (115215,4.920731e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,6.380406e-02)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,4.137083e-02)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,3.813543e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,3.379161e-02)        %perforated_solidPlateWillbergStrSym201_sh334
	};
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        (427290,1.651660e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (1727835,1.979695e-02)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,1.937938e-02)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        %(3977520,1.862696e-02)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
	};
	
    \addlegendentry{SCM}
    \addlegendentry{SEM}
    
     \addplot[color = \cutOptimizedColorb, mark =\explicitMarker*, line width=0.75pt] coordinates{
        (115215,4.856207e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,5.714948e-02)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,3.655594e-02)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,3.298123e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,2.756921e-02)        %perforated_solidPlateWillbergStrSym201_sh334
        (2828355,2.636406e-02)        %perforated_solidPlateWillbergStrSym251_sh334
	};
    
    \addplot[color = \uncutColorb, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        (427290,1.633026e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (732390,2.697889e-02)        %morphed_solidPlateWillbergStrSymCyl132_O2_sh334
        (1727835,7.101141e-03)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,5.036780e-03)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        (3977520,4.630423e-03)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
	};
	
    \addlegendentry{SCM new ref}
    \addlegendentry{SEM new ref}

    \end{axis}
\end{tikzpicture}


==> figures/ex2/by_dof/s2_L2_dt25e-10.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        xmin = 0,
        xmax = 3e6,
        ymin = 5e-4,
        ymax = 10,
        xtick = {10^5, 5*10^5, 10^6, 3*10^6},
        xticklabels = {$10^5$,$5 \cdot 10^5$,$10^6$,$3 \cdot 10^6$},
        %ytick = {1e-7, 1e-6, 1e-5, 1e-4, 1e-3, 1e-2, 1e-1, 1},
        xmode = log,
        ymode = log,
        xlabel = {$n_{dofs}$},
        ylabel = {$\epsilon_{h,t} [-]$},
        xticklabel style = {font =\fontsize{\figureFontSize pt}{10pt}\selectfont},
        yticklabel style = {font=\fontsize{\figureFontSize pt}{10pt}\selectfont},
        xlabel style = {font =\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        ylabel style = {font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont},
        grid = both,
        width=0.5\textwidth,
        height=0.35\textwidth,
        legend style={at={(0,0)},anchor=south west,nodes={font=\fontsize{\figureFontSize pt}{\figureFontSize pt}\selectfont}}
%        legend pos = south east
        ]
        
    \addplot[color = \cutOptimizedColor, mark =\explicitMarker*, line width=0.75pt] coordinates{
          (115215,6.833995e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,2.921009e-02)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,2.064918e-02)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,2.221895e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,2.435185e-02)        %perforated_solidPlateWillbergStrSym201_sh334
	};
    
    \addplot[color = \uncutColor, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
  
        (427290,1.494179e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (1727835,1.551364e-02)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,1.687928e-02)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        %(3977520,1.767880e-02)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
	};
	
    \addlegendentry{SCM}
    \addlegendentry{SEM}
\addplot[color = \cutOptimizedColorb, mark =\explicitMarker*, line width=0.75pt] coordinates{
        (115215,6.944212e-01)        %perforated_solidPlateWillbergStrSym51_sh334
        (459195,4.455072e-02)        %perforated_solidPlateWillbergStrSym101_sh334
        (771810,1.257766e-02)        %perforated_solidPlateWillbergStrSym132_sh334
        (1031055,1.000072e-02)        %perforated_solidPlateWillbergStrSym151_sh334
        (1806000,7.748154e-03)        %perforated_solidPlateWillbergStrSym201_sh334
        (2828355,6.587350e-03)        %perforated_solidPlateWillbergStrSym251_sh334
        %(4079085,6.871763e-03)        %perforated_solidPlateWillbergStrSym301_sh334
	};
    
    \addplot[color = \uncutColorb, mark =\conformMarker*, line width=\plotLineWidth pt] coordinates{
        (427290,1.634893e-01)        %morphed_solidPlateWillbergStrSymCyl101_O2_sh334
        (732390,2.929614e-02)        %morphed_solidPlateWillbergStrSymCyl132_O2_sh334
        (1727835,9.572475e-03)        %morphed_solidPlateWillbergStrSymCyl201_O2_sh334
        (2733225,7.148873e-03)        %morphed_solidPlateWillbergStrSymCyl251_O2_sh334
        %(3977520,5.986474e-03)        %morphed_solidPlateWillbergStrSymCyl301_O2_sh334
	};
	\addlegendentry{SCM new ref}
    \addlegendentry{SEM new ref}
    
    \end{axis}
\end{tikzpicture}


==> figures/ex2/cut_132.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
0;3.38332e-315;4.25403e-313;-6.49337e-313;8.47728e-314;4.74899e-317;-8.95499e-314
4e-08;2.3776e-313;2.51185e-314;4.63189e-313;1.28764e-313;4.74899e-317;3.37838e-314
8e-08;5.42614e-313;-2.23272e-313;1.47307e-312;9.47603e-314;4.74899e-317;2.91781e-313
1.2e-07;7.94724e-313;8.02896e-313;3.55335e-313;5.7518e-314;4.74899e-317;-2.10695e-315
1.6e-07;1.04807e-312;1.37519e-312;-1.17235e-313;8.90908e-314;4.74899e-317;-1.29018e-314
2e-07;1.32452e-312;7.05786e-313;1.13606e-312;1.68701e-313;4.74899e-317;3.86781e-313
2.4e-07;1.21139e-312;1.92827e-313;1.01065e-312;2.15119e-313;4.74899e-317;-3.36797e-314
2.8e-07;7.22279e-313;6.4815e-313;6.43867e-315;2.16198e-313;4.74899e-317;-1.1221e-313
3.2e-07;4.85137e-313;2.1553e-313;1.09904e-312;1.66814e-313;4.74899e-317;3.25254e-313
3.6e-07;7.56915e-313;-4.61189e-313;1.74324e-312;8.94108e-315;4.74899e-317;-1.27586e-313
4e-07;9.62473e-313;4.72085e-314;-8.27433e-314;-1.7322e-313;4.74899e-317;-2.03953e-313
4.4e-07;8.20742e-313;7.46541e-313;-3.41368e-313;-1.66471e-313;4.74899e-317;2.54026e-313
4.8e-07;6.74682e-313;5.76137e-313;1.40802e-312;8.39744e-314;4.74899e-317;-1.85354e-314
5.2e-07;7.74864e-313;6.82606e-313;4.29488e-313;3.91905e-313;4.74899e-317;4.67826e-314
5.6e-07;7.3276e-313;8.61801e-313;-1.3322e-312;4.7962e-313;4.74899e-317;5.1259e-313
6e-07;6.73075e-313;-8.65985e-314;7.6343e-313;2.6184e-313;4.74899e-317;2.95355e-313
6.4e-07;-3.9273e-40;-2.48647e-40;-2.5911e-39;-2.62968e-315;4.74899e-317;1.50177e-313
6.8e-07;-9.8155e-38;3.62647e-38;-1.47325e-37;-4.58047e-314;4.74899e-317;3.76343e-313
7.2e-07;-1.01578e-36;2.51518e-36;3.28663e-37;8.8596e-314;4.74899e-317;1.99053e-313
7.6e-07;-1.40061e-35;-7.37296e-36;2.43042e-35;2.14089e-313;4.74899e-317;-2.87006e-314
8e-07;1.20546e-34;-1.15858e-34;7.42464e-35;2.30013e-313;4.74899e-317;1.38638e-313
8.4e-07;2.1979e-33;8.00868e-35;-1.3062e-33;1.55261e-313;4.74899e-317;6.06652e-314
8.8e-07;-2.26792e-33;1.41438e-33;-7.82793e-33;6.91742e-314;4.74899e-317;-1.30654e-313
9.2e-07;-8.82155e-32;5.7704e-33;2.87037e-32;-6.38989e-315;4.74899e-317;9.76759e-314
9.6e-07;-2.12375e-32;-1.00189e-32;2.41068e-31;-7.60168e-314;4.74899e-317;5.69455e-314
1e-06;1.68659e-30;-2.0715e-31;-2.62567e-31;-4.79502e-314;4.74899e-317;-1.44901e-313
1.04e-06;1.39621e-30;1.23378e-31;-3.77388e-30;1.33404e-313;4.74899e-317;5.53623e-314
1.08e-06;-1.79867e-29;3.21286e-30;-8.24442e-31;3.25825e-313;4.74899e-317;7.72376e-314
1.12e-06;-2.557e-29;9.423e-31;3.51057e-29;3.45527e-313;4.74899e-317;1.18544e-313
1.16e-06;1.12155e-28;-2.71804e-29;4.88957e-29;2.03579e-313;4.74899e-317;3.00723e-313
1.2e-06;2.72564e-28;-4.68063e-29;-1.84447e-28;7.91707e-314;4.74899e-317;1.8847e-313
1.24e-06;-3.56577e-28;9.8605e-29;-5.75258e-28;7.56646e-314;4.74899e-317;2.80507e-313
1.28e-06;-1.91154e-27;4.88988e-28;2.12014e-28;1.11832e-313;4.74899e-317;2.71885e-313
1.32e-06;-4.84443e-28;3.35345e-28;3.43474e-27;8.83599e-314;4.74899e-317;8.00218e-314
1.36e-06;9.00666e-27;-2.07516e-27;4.34181e-27;4.35656e-314;4.74899e-317;2.74343e-313
1.4e-06;1.3581e-26;-5.23031e-27;-8.94127e-27;7.46076e-314;4.74899e-317;4.22667e-314
1.44e-06;-2.3822e-26;-1.25503e-28;-3.29904e-26;1.60976e-313;4.74899e-317;-1.2099e-313
1.48e-06;-9.01678e-26;2.05297e-26;-1.83126e-26;1.8608e-313;4.74899e-317;2.60622e-313
1.52e-06;-2.33738e-26;3.87181e-26;9.51788e-26;1.36429e-313;4.74899e-317;-5.43024e-314
1.56e-06;3.30473e-25;-1.84679e-27;2.28706e-25;9.72994e-314;4.74899e-317;-2.29793e-314
1.6e-06;5.72615e-25;-1.41694e-25;5.51825e-26;9.29814e-314;4.74899e-317;4.67126e-313
1.64e-06;-4.01246e-25;-2.62039e-25;-6.77656e-25;1.09441e-313;4.74899e-317;-9.17584e-314
1.68e-06;-2.69801e-24;-3.4161e-26;-1.32633e-24;1.4965e-313;4.74899e-317;-1.26279e-313
1.72e-06;-2.68481e-24;7.61903e-25;-1.54913e-25;1.70156e-313;4.74899e-317;2.73965e-313
1.76e-06;5.05287e-24;1.58987e-24;3.67678e-24;9.99846e-314;4.74899e-317;-3.31333e-313
1.8e-06;1.66169e-23;7.91092e-25;6.75205e-24;-4.81818e-314;4.74899e-317;-1.82876e-313
1.84e-06;9.77631e-24;-3.24132e-24;1.40115e-24;-1.51282e-313;4.74899e-317;3.33413e-313
1.88e-06;-3.58509e-23;-8.72252e-24;-1.5952e-23;-9.73165e-314;4.74899e-317;-1.08342e-313
1.92e-06;-8.5065e-23;-7.69843e-24;-3.18736e-23;6.62169e-314;4.74899e-317;1.24042e-313
1.96e-06;-2.92691e-23;1.00102e-23;-1.51556e-23;1.77395e-313;4.74899e-317;5.04856e-313
2e-06;1.92463e-22;4.14868e-23;5.55441e-23;1.78193e-313;4.74899e-317;-4.40405e-314
2.04e-06;3.79461e-22;5.22616e-23;1.4257e-22;1.57402e-313;4.74899e-317;2.29102e-314
2.08e-06;8.20655e-23;-1.39038e-23;1.22141e-22;1.31753e-313;4.74899e-317;3.92385e-313
2.12e-06;-8.47481e-22;-1.65675e-22;-1.46694e-22;1.51549e-314;4.74899e-317;-1.45593e-314
2.16e-06;-1.51684e-21;-2.69651e-22;-6.08588e-22;-1.55418e-313;4.74899e-317;-1.65393e-313
2.2e-06;-2.76004e-22;-7.07307e-23;-7.66084e-22;-2.40171e-313;4.74899e-317;3.11008e-314
2.24e-06;3.17395e-21;5.30081e-22;1.99611e-22;-2.12118e-313;4.74899e-317;-2.00962e-313
2.28e-06;5.49059e-21;1.07934e-21;2.45727e-21;-1.67332e-313;4.74899e-317;-2.19286e-313
2.32e-06;1.18969e-21;6.29822e-22;4.01785e-21;-1.87584e-313;4.74899e-317;2.12536e-313
2.36e-06;-1.02929e-20;-1.26127e-21;7.68996e-22;-2.2538e-313;4.74899e-317;2.16881e-313
2.4e-06;-1.80195e-20;-3.24265e-21;-9.22073e-21;-1.73578e-313;4.74899e-317;3.36668e-314
2.44e-06;-5.23629e-21;-2.53029e-21;-1.83583e-20;-5.94377e-314;4.74899e-317;2.68754e-313
2.48e-06;2.93131e-20;1.96545e-21;-8.5783e-21;7.27979e-316;4.74899e-317;3.02518e-313
2.52e-06;5.36244e-20;6.50379e-21;3.11999e-20;-1.76368e-314;4.74899e-317;1.18764e-313
2.56e-06;2.02889e-20;4.96492e-21;7.43606e-20;-6.10974e-314;4.74899e-317;3.97303e-313
2.6e-06;-7.471e-20;-2.41265e-21;5.04829e-20;-1.06717e-313;4.74899e-317;5.7545e-313
2.64e-06;-1.46304e-19;-4.64022e-21;-9.07615e-20;-1.69069e-313;4.74899e-317;2.31125e-313
2.68e-06;-6.883e-20;6.93141e-21;-2.66255e-19;-2.29801e-313;4.74899e-317;9.37898e-314
2.72e-06;1.74255e-19;1.56687e-20;-2.31457e-19;-2.72454e-313;4.74899e-317;1.7208e-313
2.76e-06;3.76331e-19;-1.6658e-20;2.0968e-19;-3.19965e-313;4.74899e-317;1.26146e-314
2.8e-06;2.20483e-19;-9.37475e-20;8.30489e-19;-3.39137e-313;4.74899e-317;7.09384e-314
2.84e-06;-3.68283e-19;-1.23492e-19;8.75199e-19;-2.85712e-313;4.74899e-317;4.15326e-313
2.88e-06;-9.39623e-19;3.58613e-20;-3.19941e-19;-2.13663e-313;4.74899e-317;2.82041e-313
2.92e-06;-7.25965e-19;3.79138e-19;-2.21772e-18;-2.07195e-313;4.74899e-317;6.26358e-315
2.96e-06;6.03544e-19;5.8291e-19;-2.73822e-18;-3.05437e-313;4.74899e-317;2.31908e-313
3e-06;2.23729e-18;1.73556e-19;6.50751e-20;-5.50971e-128;4.74899e-317;2.23391e-128
3.04e-06;2.429e-18;-8.99617e-19;5.0389e-18;-1.00235e-123;4.74899e-317;6.87903e-124
3.08e-06;-1.12909e-19;-1.79857e-18;7.02434e-18;-1.80148e-122;4.74899e-317;1.17291e-121
3.12e-06;-4.53241e-18;-1.22452e-18;1.09882e-18;2.97609e-120;4.74899e-317;3.96459e-120
3.16e-06;-7.39095e-18;1.17232e-18;-1.01576e-17;8.65775e-119;4.74899e-317;-7.59265e-119
3.2e-06;-4.5046e-18;3.67954e-18;-1.47736e-17;-5.57706e-118;4.74899e-317;-3.51861e-117
3.24e-06;5.47926e-18;3.47067e-18;-1.89506e-18;-3.24685e-116;4.74899e-317;-2.42843e-116
3.28e-06;1.78825e-17;-3.66979e-19;2.13875e-17;-7.68343e-115;4.74899e-317;1.22446e-114
3.32e-06;2.20672e-17;-4.66303e-18;2.72474e-17;9.57776e-114;4.74899e-317;2.52175e-113
3.36e-06;7.06048e-18;-4.43607e-18;-6.47033e-18;3.49856e-112;4.74899e-317;-3.8037e-112
3.4e-06;-2.78304e-17;9.68885e-19;-5.75484e-17;-3.07017e-111;4.74899e-317;-6.14486e-111
3.44e-06;-6.34836e-17;4.49513e-18;-5.71697e-17;-6.12408e-110;4.74899e-317;8.63388e-110
3.48e-06;-6.38077e-17;-2.35904e-18;4.30473e-17;6.25407e-109;4.74899e-317;6.45455e-109
3.52e-06;3.66493e-19;-1.64425e-17;1.78934e-16;5.24214e-108;4.74899e-317;-1.17482e-107
3.56e-06;1.1428e-16;-1.79713e-17;1.72486e-16;-7.22846e-107;4.74899e-317;-2.50139e-107
3.6e-06;2.00198e-16;1.28368e-17;-1.0395e-16;-2.0678e-106;4.74899e-317;9.57781e-106
3.64e-06;1.52461e-16;6.5748e-17;-5.02165e-16;5.07562e-105;4.74899e-317;-9.23126e-106
3.68e-06;-7.24446e-17;8.95965e-17;-5.79109e-16;-3.66773e-106;4.74899e-317;-4.91854e-104
3.72e-06;-3.72093e-16;2.78898e-17;3.63674e-17;-2.32688e-103;4.74899e-317;1.53115e-103
3.76e-06;-5.13464e-16;-1.15894e-16;1.10447e-15;4.53649e-103;4.74899e-317;1.64969e-102
3.8e-06;-2.85178e-16;-2.46319e-16;1.64682e-15;7.32877e-102;4.74899e-317;-8.46412e-102
3.84e-06;2.99716e-16;-2.30185e-16;6.60017e-16;-2.5194e-101;4.74899e-317;-3.61193e-101
3.88e-06;9.22565e-16;-1.13533e-17;-1.69739e-15;-1.63905e-100;4.74899e-317;2.85615e-100
3.92e-06;1.112e-15;3.15554e-16;-3.61235e-15;8.0377e-100;4.74899e-317;4.73854e-100
3.96e-06;5.58471e-16;5.54066e-16;-2.78622e-15;2.67356e-99;4.74899e-317;-6.67756e-99
4e-06;-6.28474e-16;5.39136e-16;1.25023e-15;-1.76216e-98;4.74899e-317;-2.08666e-99
4.04e-06;-1.89808e-15;2.23531e-16;5.7905e-15;-3.38633e-98;4.74899e-317;1.14258e-97
4.08e-06;-2.46664e-15;-3.4976e-16;6.53154e-15;2.81673e-97;4.74899e-317;-3.899e-98
4.12e-06;-1.64003e-15;-1.08393e-15;1.51004e-15;4.18229e-97;4.74899e-317;-1.48616e-96
4.16e-06;7.97333e-16;-1.72221e-15;-6.08781e-15;-3.3471e-96;4.74899e-317;3.76716e-97
4.2e-06;4.12361e-15;-1.68346e-15;-9.74988e-15;-7.18536e-96;4.74899e-317;1.56453e-95
4.24e-06;6.39415e-15;-2.28841e-16;-5.5674e-15;2.93398e-95;4.74899e-317;1.83973e-95
4.28e-06;4.98036e-15;2.76022e-15;3.1254e-15;1.52684e-94;4.74899e-317;-1.57159e-94
4.32e-06;-1.55537e-15;5.8336e-15;8.04538e-15;-1.82523e-94;4.74899e-317;-7.1973e-94
4.36e-06;-1.09711e-14;6.04398e-15;4.49484e-15;-2.93998e-93;4.74899e-317;1.93162e-93
4.4e-06;-1.66061e-14;9.38617e-16;-2.24921e-15;7.60328e-94;4.74899e-317;1.48092e-92
4.44e-06;-1.08205e-14;-8.365e-15;-1.30575e-15;4.6821e-92;4.74899e-317;-2.88173e-92
4.48e-06;7.94557e-15;-1.58168e-14;1.03573e-14;-2.88501e-93;4.74899e-317;-2.2232e-91
4.52e-06;2.96803e-14;-1.34809e-14;1.92647e-14;-6.20971e-91;4.74899e-317;4.16896e-91
4.56e-06;3.58402e-14;1.61883e-15;5.25034e-15;3.18093e-92;4.74899e-317;2.69884e-90
4.6e-06;1.28699e-14;2.19801e-14;-3.3982e-14;7.0206e-90;4.74899e-317;-5.19149e-90
4.64e-06;-3.19895e-14;3.18263e-14;-6.77024e-14;-3.22473e-91;4.74899e-317;-2.79411e-89
4.68e-06;-6.75954e-14;1.84685e-14;-5.03728e-14;-6.90893e-89;4.74899e-317;5.43381e-89
4.72e-06;-5.78065e-14;-1.45073e-14;3.20524e-14;-1.08332e-90;4.74899e-317;2.55263e-88
4.76e-06;6.42762e-15;-4.45142e-14;1.28821e-13;6.00706e-88;4.74899e-317;-4.79103e-88
4.8e-06;8.77453e-14;-4.44139e-14;1.48369e-13;9.37917e-89;4.74899e-317;-2.10571e-87
4.84e-06;1.19758e-13;-6.35625e-15;3.78378e-14;-4.65278e-87;4.74899e-317;3.56087e-87
4.88e-06;5.82496e-14;4.48468e-14;-1.45965e-13;-1.79075e-87;4.74899e-317;1.59014e-86
4.92e-06;-7.07081e-14;6.53209e-14;-2.53605e-13;3.21349e-86;4.74899e-317;-2.20014e-86
4.96e-06;-1.72559e-13;2.84107e-14;-1.62145e-13;2.28349e-86;4.74899e-317;-1.10442e-85
5e-06;-1.50499e-13;-4.42927e-14;9.29975e-14;-1.96342e-85;4.74899e-317;1.0736e-85
5.04e-06;6.2119e-15;-8.93054e-14;3.06265e-13;-2.26828e-85;4.74899e-317;7.02712e-85
5.08e-06;1.88484e-13;-5.12033e-14;2.60835e-13;1.03875e-84;4.74899e-317;-3.39006e-85
5.12e-06;2.36294e-13;5.84302e-14;-5.3046e-14;1.85417e-84;4.74899e-317;-4.04652e-84
5.16e-06;7.5267e-14;1.48592e-13;-3.68339e-13;-4.52491e-84;4.74899e-317;-2.8177e-85
5.2e-06;-1.8897e-13;1.1225e-13;-3.39016e-13;-1.27465e-83;4.74899e-317;2.06383e-83
5.24e-06;-3.21406e-13;-6.95647e-14;1.16382e-13;1.39682e-83;4.74899e-317;1.44569e-83
5.28e-06;-1.48612e-13;-2.71331e-13;6.37471e-13;7.38837e-83;4.74899e-317;-8.97096e-83
5.32e-06;2.50302e-13;-2.89009e-13;6.51351e-13;-7.28932e-84;4.74899e-317;-1.34711e-82
5.36e-06;5.37069e-13;-1.16437e-14;-9.28329e-14;-3.54899e-82;4.74899e-317;3.04844e-82
5.4e-06;3.58622e-13;4.27349e-13;-1.1333e-12;-2.87053e-82;4.74899e-317;8.62521e-82
5.44e-06;-3.08634e-13;6.73573e-13;-1.50143e-12;1.33532e-81;4.74899e-317;-5.78608e-82
5.48e-06;-1.00963e-12;3.95803e-13;-5.22839e-13;2.58261e-81;4.74899e-317;-4.26897e-81
5.52e-06;-1.06461e-12;-3.93731e-13;1.38807e-12;-3.20738e-81;4.74899e-317;-1.64987e-81
5.56e-06;-1.26292e-13;-1.21038e-12;2.73823e-12;-1.44148e-80;4.74899e-317;1.62098e-80
5.6e-06;1.37222e-12;-1.34534e-12;2.0364e-12;-1.93447e-81;4.74899e-317;2.34231e-80
5.64e-06;2.3246e-12;-4.00155e-13;-7.59795e-13;5.76397e-80;4.74899e-317;-4.09322e-80
5.68e-06;1.69717e-12;1.26524e-12;-3.72427e-12;7.26233e-80;4.74899e-317;-1.37633e-79
5.72e-06;-5.48426e-13;2.57996e-12;-4.17207e-12;-1.48438e-79;4.74899e-317;8.52202e-81
5.76e-06;-3.11063e-12;2.40666e-12;-9.68163e-13;-4.60937e-79;4.74899e-317;5.4239e-79
5.8e-06;-4.04311e-12;4.13719e-13;3.9523e-12;3.18713e-80;4.74899e-317;5.92145e-79
5.84e-06;-2.17648e-12;-2.46577e-12;6.53503e-12;1.81272e-78;4.74899e-317;-1.34806e-78
5.88e-06;1.74359e-12;-4.43403e-12;3.81539e-12;2.09894e-78;4.74899e-317;-3.80686e-78
5.92e-06;5.20856e-12;-3.94858e-12;-3.0485e-12;-4.18547e-78;4.74899e-317;3.37658e-79
5.96e-06;5.54496e-12;-8.53764e-13;-8.82403e-12;-1.30222e-77;4.74899e-317;1.42003e-77
6e-06;1.9638e-12;3.2941e-12;-8.04858e-12;-1.28714e-78;4.74899e-317;1.64538e-77
6.04e-06;-3.48701e-12;6.04412e-12;2.89661e-14;4.52824e-77;4.74899e-317;-2.94513e-77
6.08e-06;-7.02089e-12;5.57368e-12;9.76248e-12;6.3441e-77;4.74899e-317;-9.4977e-77
6.12e-06;-5.75917e-12;1.94412e-12;1.29327e-11;-7.59975e-77;4.74899e-317;-2.07506e-77
6.16e-06;-1.12854e-13;-2.79257e-12;5.65525e-12;-3.21259e-76;4.74899e-317;2.97047e-76
6.2e-06;6.02589e-12;-5.82066e-12;-7.40212e-12;-1.68496e-76;4.74899e-317;4.60831e-76
6.24e-06;7.8254e-12;-5.41609e-12;-1.58285e-11;8.64296e-76;4.74899e-317;-3.79398e-76
6.28e-06;3.26081e-12;-2.20812e-12;-1.18735e-11;1.74228e-75;4.74899e-317;-2.03104e-75
6.32e-06;-4.72552e-12;1.14023e-12;2.36929e-12;-4.83966e-76;4.74899e-317;-1.50794e-75
6.36e-06;-9.72813e-12;1.86555e-12;1.56548e-11;-6.40358e-75;4.74899e-317;4.517e-75
6.4e-06;-6.59122e-12;-5.0624e-13;1.6447e-11;-7.34816e-75;4.74899e-317;1.10556e-74
6.44e-06;3.85398e-12;-3.14075e-12;2.88141e-12;1.03476e-74;4.74899e-317;9.98947e-76
6.48e-06;1.39863e-11;-1.56653e-12;-1.48326e-11;3.81456e-74;4.74899e-317;-3.34227e-74
6.52e-06;1.42155e-11;6.40597e-12;-2.21114e-11;2.15839e-74;4.74899e-317;-5.02928e-74
6.56e-06;8.64806e-13;1.71112e-11;-1.16668e-11;-8.89345e-74;4.74899e-317;3.2012e-74
6.6e-06;-1.87374e-11;2.12844e-11;1.04201e-11;-1.96e-73;4.74899e-317;2.00558e-73
6.64e-06;-2.91467e-11;9.82148e-12;2.89284e-11;-1.01717e-74;4.74899e-317;1.91996e-73
6.68e-06;-1.76133e-11;-1.75214e-11;3.0194e-11;5.87875e-73;4.74899e-317;-3.28923e-73
6.72e-06;1.40179e-11;-4.7037e-11;1.09649e-11;8.99403e-73;4.74899e-317;-1.06108e-72
6.76e-06;4.61238e-11;-5.59794e-11;-1.99507e-11;-4.48717e-73;4.74899e-317;-5.80624e-73
6.8e-06;5.21153e-11;-2.77572e-11;-4.63201e-11;-3.38859e-72;4.74899e-317;2.30135e-72
6.84e-06;1.82388e-11;3.14557e-11;-5.14668e-11;-3.75067e-72;4.74899e-317;5.16691e-72
6.88e-06;-4.14958e-11;8.85615e-11;-2.56318e-11;4.46302e-72;4.74899e-317;9.7755e-73
6.92e-06;-8.87082e-11;1.00291e-10;2.63054e-11;1.79641e-71;4.74899e-317;-1.37304e-71
6.96e-06;-8.42456e-11;4.43197e-11;7.9872e-11;1.42154e-71;4.74899e-317;-2.37719e-71
7e-06;-1.80985e-11;-5.64422e-11;9.70942e-11;-3.12876e-71;4.74899e-317;3.77222e-72
7.04e-06;7.638e-11;-1.38745e-10;4.92416e-11;-9.01002e-71;4.74899e-317;7.50867e-71
7.08e-06;1.38314e-10;-1.37659e-10;-5.32961e-11;-4.74623e-71;4.74899e-317;1.04882e-70
7.12e-06;1.18995e-10;-3.66794e-11;-1.49878e-10;1.90072e-70;4.74899e-317;-5.52617e-71
7.16e-06;1.94715e-11;1.08439e-10;-1.59832e-10;4.33905e-70;4.74899e-317;-3.88927e-70
7.2e-06;-1.02883e-10;1.97527e-10;-4.55165e-11;1.23165e-70;4.74899e-317;-4.45849e-70
7.24e-06;-1.68547e-10;1.54524e-10;1.38174e-10;-1.06515e-69;4.74899e-317;4.22933e-70
7.28e-06;-1.30494e-10;-9.64618e-12;2.60412e-10;-2.01835e-69;4.74899e-317;1.93758e-69
7.32e-06;-1.06591e-11;-1.90758e-10;2.04986e-10;-8.77972e-71;4.74899e-317;1.81746e-69
7.36e-06;1.11005e-10;-2.56512e-10;-2.53182e-11;5.64794e-69;4.74899e-317;-2.6778e-69
7.4e-06;1.50982e-10;-1.43712e-10;-2.81385e-10;9.07043e-69;4.74899e-317;-9.33784e-69
7.44e-06;8.2868e-11;8.41017e-11;-3.61726e-10;-1.90246e-69;4.74899e-317;-7.00567e-69
7.48e-06;-4.07317e-11;2.69684e-10;-1.72379e-10;-2.86451e-68;4.74899e-317;1.53608e-68
7.52e-06;-1.24193e-10;2.7232e-10;1.74186e-10;-3.9253e-68;4.74899e-317;4.35581e-68
7.56e-06;-9.94397e-11;7.84092e-11;4.19501e-10;1.93008e-68;4.74899e-317;2.48779e-68
7.6e-06;2.02221e-11;-1.75065e-10;3.54547e-10;1.39545e-67;4.74899e-317;-8.2332e-68
7.64e-06;1.45312e-10;-2.93312e-10;2.65821e-12;1.62708e-67;4.74899e-317;-1.96308e-67
7.68e-06;1.74141e-10;-1.72508e-10;-3.70372e-10;-1.33814e-67;4.74899e-317;-7.72554e-68
7.72e-06;6.93526e-11;1.07452e-10;-4.51959e-10;-6.53739e-67;4.74899e-317;4.17451e-67
7.76e-06;-1.11634e-10;3.2596e-10;-1.42458e-10;-6.41528e-67;4.74899e-317;8.52646e-67
7.8e-06;-2.56576e-10;2.80994e-10;3.3601e-10;7.90254e-67;4.74899e-317;1.81191e-67
7.84e-06;-2.77426e-10;-4.76004e-11;5.90831e-10;2.94528e-66;4.74899e-317;-2.01336e-66
7.88e-06;-1.67008e-10;-4.55894e-10;3.68177e-10;2.38447e-66;4.74899e-317;-3.56096e-66
7.92e-06;5.75508e-12;-6.37964e-10;-2.24236e-10;-4.22284e-66;4.74899e-317;-8.46935e-68
7.96e-06;1.47682e-10;-3.97222e-10;-7.70766e-10;-1.27585e-65;4.74899e-317;9.26424e-66
8e-06;1.91716e-10;1.96491e-10;-8.51182e-10;-8.2478e-66;4.74899e-317;1.42747e-65
8.04e-06;1.12723e-10;8.17267e-10;-3.64008e-10;2.0938e-65;4.74899e-317;-2.53004e-66
8.08e-06;-8.14594e-11;1.06674e-09;3.81311e-10;5.31433e-65;4.74899e-317;-4.07587e-65
8.12e-06;-3.5346e-10;7.24037e-10;8.76536e-10;2.59709e-65;4.74899e-317;-5.48548e-65
8.16e-06;-6.28795e-10;-9.19547e-11;7.70889e-10;-9.76164e-65;4.74899e-317;2.17492e-65
8.2e-06;-8.0962e-10;-9.56494e-10;1.07048e-10;-2.12955e-64;4.74899e-317;1.71807e-64
8.24e-06;-8.39893e-10;-1.36566e-09;-7.27949e-10;-7.10089e-65;4.74899e-317;2.01856e-64
8.28e-06;-7.96424e-10;-1.03623e-09;-1.28516e-09;4.31527e-64;4.74899e-317;-1.29643e-64
8.32e-06;-9.21772e-10;-1.03041e-10;-1.35505e-09;8.21603e-64;4.74899e-317;-6.95307e-64
8.36e-06;-1.52507e-09;9.2037e-10;-1.08105e-09;1.46089e-64;4.74899e-317;-7.10445e-64
8.4e-06;-2.77506e-09;1.42554e-09;-8.34835e-10;-1.81967e-63;4.74899e-317;6.58301e-64
8.44e-06;-4.52762e-09;1.09241e-09;-9.71601e-10;-3.05464e-63;4.74899e-317;2.70724e-63
8.48e-06;-6.35696e-09;1.39032e-10;-1.6391e-09;-5.69797e-65;4.74899e-317;2.38762e-63
8.52e-06;-7.83637e-09;-7.51051e-10;-2.73657e-09;7.35226e-63;4.74899e-317;-3.02565e-63
8.56e-06;-8.91157e-09;-8.31541e-10;-4.00299e-09;1.09522e-62;4.74899e-317;-1.01607e-62
8.6e-06;-1.00882e-08;1.92885e-10;-5.15829e-09;-1.61404e-63;4.74899e-317;-7.64538e-63
8.64e-06;-1.22443e-08;1.88401e-09;-6.04107e-09;-2.85554e-62;4.74899e-317;1.2918e-62
8.68e-06;-1.61449e-08;3.26377e-09;-6.71505e-09;-3.78823e-62;4.74899e-317;3.68147e-62
8.72e-06;-2.19775e-08;3.43026e-09;-7.50389e-09;1.22597e-62;4.74899e-317;2.32697e-62
8.76e-06;-2.92515e-08;2.22198e-09;-8.89487e-09;1.06813e-61;4.74899e-317;-5.18652e-62
8.8e-06;-3.71613e-08;4.55201e-10;-1.12998e-08;1.2637e-61;4.74899e-317;-1.28864e-61
8.84e-06;-4.51858e-08;-5.01425e-10;-1.4782e-08;-6.48597e-62;4.74899e-317;-6.72081e-62
8.88e-06;-5.35244e-08;4.04966e-10;-1.89504e-08;-3.84946e-61;4.74899e-317;1.96731e-61
8.92e-06;-6.30742e-08;3.17634e-09;-2.31607e-08;-4.05981e-61;4.74899e-317;4.35365e-61
8.96e-06;-7.49578e-08;6.70534e-09;-2.69492e-08;2.92086e-61;4.74899e-317;1.84327e-61
9e-06;-8.99051e-08;9.49139e-09;-3.04026e-08;1.33473e-60;4.74899e-317;-7.04109e-61
9.04e-06;-1.07885e-07;1.06651e-08;-3.41405e-08;1.25115e-60;4.74899e-317;-1.41366e-60
9.08e-06;-1.28212e-07;1.05946e-08;-3.88491e-08;-1.18578e-60;4.74899e-317;-4.81996e-61
9.12e-06;-1.50061e-07;1.06184e-08;-4.46783e-08;-4.43451e-60;4.74899e-317;2.35977e-60
9.16e-06;-1.7306e-07;1.20782e-08;-5.10087e-08;-3.66159e-60;4.74899e-317;4.36364e-60
9.2e-06;-1.97626e-07;1.53525e-08;-5.6871e-08;4.4472e-60;4.74899e-317;1.20343e-60
9.24e-06;-2.24846e-07;1.95998e-08;-6.17623e-08;1.40037e-59;4.74899e-317;-7.2816e-60
9.28e-06;-2.55982e-07;2.3401e-08;-6.61941e-08;9.91863e-60;4.74899e-317;-1.24841e-59
9.32e-06;-2.91814e-07;2.58343e-08;-7.14272e-08;-1.56382e-59;4.74899e-317;-2.76726e-60
9.36e-06;-3.32143e-07;2.7214e-08;-7.84992e-08;-4.14011e-59;4.74899e-317;1.99709e-59
9.4e-06;-3.75736e-07;2.89879e-08;-8.72865e-08;-2.31538e-59;4.74899e-317;3.10933e-59
9.44e-06;-4.20853e-07;3.28834e-08;-9.63897e-08;5.23517e-59;4.74899e-317;4.53785e-60
9.48e-06;-4.66181e-07;3.9884e-08;-1.03977e-07;1.11265e-58;4.74899e-317;-4.46365e-59
9.52e-06;-5.11644e-07;4.9691e-08;-1.08932e-07;3.47329e-59;4.74899e-317;-5.42997e-59
9.56e-06;-5.58493e-07;6.09744e-08;-1.11397e-07;-1.70922e-58;4.74899e-317;8.04523e-60
9.6e-06;-6.08447e-07;7.22148e-08;-1.12355e-07;-2.54219e-58;4.74899e-317;5.67786e-59
9.64e-06;-6.62344e-07;8.2596e-08;-1.12634e-07;6.37635e-59;4.74899e-317;-3.4488e-59
9.68e-06;-7.1922e-07;9.24195e-08;-1.12189e-07;5.66475e-58;4.74899e-317;-1.55232e-58
9.72e-06;-7.76549e-07;1.02844e-07;-1.10184e-07;3.93788e-58;4.74899e-317;1.36763e-58
9.76e-06;-8.31595e-07;1.15188e-07;-1.05746e-07;-9.50368e-58;4.74899e-317;9.87565e-58
9.8e-06;-8.8302e-07;1.30286e-07;-9.87318e-08;-2.00577e-57;4.74899e-317;1.20349e-57
9.84e-06;-9.31654e-07;1.48289e-07;-8.98985e-08;2.57152e-58;4.74899e-317;-1.39383e-57
9.88e-06;-9.79802e-07;1.68999e-07;-8.03333e-08;6.05224e-57;4.74899e-317;-6.52865e-57
9.92e-06;-1.02945e-06;1.92446e-07;-7.05723e-08;7.83882e-57;4.74899e-317;-7.34551e-57
9.96e-06;-1.08048e-06;2.19342e-07;-6.00556e-08;-5.55303e-57;4.74899e-317;6.44868e-57
1e-05;-1.13015e-06;2.51115e-07;-4.72865e-08;-3.06656e-56;4.74899e-317;3.253e-56
1.004e-05;-1.1743e-06;2.89441e-07;-3.0541e-08;-3.32893e-56;4.74899e-317;3.89953e-56
1.008e-05;-1.20944e-06;3.35481e-07;-8.63042e-09;2.96126e-56;4.74899e-317;-2.05735e-56
1.012e-05;-1.23444e-06;3.89227e-07;1.8715e-08;1.36819e-55;4.74899e-317;-1.39264e-55
1.016e-05;-1.25056e-06;4.4944e-07;5.0939e-08;1.46238e-55;4.74899e-317;-1.86169e-55
1.02e-05;-1.25989e-06;5.14387e-07;8.70616e-08;-1.1221e-55;4.74899e-317;3.73575e-56
1.024e-05;-1.26346e-06;5.83076e-07;1.26177e-07;-5.55311e-55;4.74899e-317;5.32341e-55
1.028e-05;-1.26036e-06;6.56228e-07;1.67872e-07;-6.34213e-55;4.74899e-317;8.11691e-55
1.032e-05;-1.24824e-06;7.36261e-07;2.1237e-07;3.23496e-55;4.74899e-317;7.18853e-56
1.036e-05;-1.22467e-06;8.2627e-07;2.60239e-07;2.07515e-54;4.74899e-317;-1.83768e-54
1.04e-05;-1.18824e-06;9.28727e-07;3.11759e-07;2.63768e-54;4.74899e-317;-3.25869e-54
1.044e-05;-1.13871e-06;1.04489e-06;3.66443e-07;-5.9073e-55;4.74899e-317;-1.12648e-54
1.048e-05;-1.0763e-06;1.17523e-06;4.23277e-07;-7.16193e-54;4.74899e-317;5.71257e-54
1.052e-05;-1.00081e-06;1.32039e-06;4.8178e-07;-1.03679e-53;4.74899e-317;1.20998e-53
1.056e-05;-9.11035e-07;1.48156e-06;5.43187e-07;-5.05141e-55;4.74899e-317;7.03208e-54
1.06e-05;-8.04565e-07;1.65982e-06;6.10717e-07;2.2768e-53;4.74899e-317;-1.57083e-53
1.064e-05;-6.78088e-07;1.85506e-06;6.88429e-07;3.82601e-53;4.74899e-317;-4.16254e-53
1.068e-05;-5.27843e-07;2.06549e-06;7.79176e-07;1.14247e-53;4.74899e-317;-3.35845e-53
1.072e-05;-3.50311e-07;2.28856e-06;8.8298e-07;-6.60885e-53;4.74899e-317;3.64056e-53
1.076e-05;-1.42955e-07;2.52277e-06;9.96965e-07;-1.3213e-52;4.74899e-317;1.32586e-52
1.08e-05;9.5365e-08;2.7691e-06;1.11703e-06;-6.99662e-53;4.74899e-317;1.37371e-52
1.084e-05;3.64758e-07;3.03066e-06;1.24026e-06;1.71877e-52;4.74899e-317;-6.06468e-53
1.088e-05;6.65346e-07;3.31087e-06;1.3665e-06;4.26072e-52;4.74899e-317;-3.89683e-52
1.092e-05;9.98191e-07;3.61146e-06;1.4981e-06;3.19661e-52;4.74899e-317;-5.01352e-52
1.096e-05;1.3652e-06;3.9318e-06;1.63793e-06;-3.83799e-52;4.74899e-317;6.68587e-54
1.1e-05;1.76805e-06;4.27018e-06;1.78721e-06;-1.27948e-51;4.74899e-317;1.04893e-51
1.104e-05;2.20734e-06;4.6259e-06;1.94464e-06;-1.24399e-51;4.74899e-317;1.66381e-51
1.108e-05;2.68334e-06;5.00046e-06;2.10744e-06;6.50067e-52;4.74899e-317;5.14385e-52
1.112e-05;3.1979e-06;5.39676e-06;2.2735e-06;3.56318e-51;4.74899e-317;-2.5479e-51
1.116e-05;3.7558e-06;5.81677e-06;2.44299e-06;4.31437e-51;4.74899e-317;-5.06848e-51
1.12e-05;4.36358e-06;6.25932e-06;2.61811e-06;-3.51091e-52;4.74899e-317;-2.92709e-51
1.124e-05;5.02608e-06;6.7199e-06;2.80124e-06;-9.13734e-51;4.74899e-317;5.41395e-51
1.128e-05;5.74323e-06;7.19268e-06;2.99255e-06;-1.36079e-50;4.74899e-317;1.42332e-50
1.132e-05;6.50972e-06;7.67369e-06;3.18863e-06;-3.31956e-51;4.74899e-317;1.16992e-50
1.136e-05;7.31815e-06;8.16275e-06;3.38329e-06;2.13093e-50;4.74899e-317;-9.29443e-51
1.14e-05;8.16343e-06;8.66305e-06;3.56986e-06;3.94268e-50;4.74899e-317;-3.6866e-50
1.144e-05;9.04523e-06;9.17869e-06;3.74378e-06;2.00447e-50;4.74899e-317;-3.92821e-50
1.148e-05;9.96618e-06;9.71226e-06;3.9036e-06;-4.41323e-50;4.74899e-317;9.20333e-51
1.152e-05;1.09269e-05;1.02642e-05;4.04989e-06;-1.05437e-49;4.74899e-317;8.78185e-50
1.156e-05;1.19211e-05;1.08338e-05;4.18298e-06;-7.82581e-50;4.74899e-317;1.16995e-49
1.16e-05;1.2935e-05;1.14208e-05;4.30156e-06;7.69706e-50;4.74899e-317;1.56227e-50
1.164e-05;1.39526e-05;1.20255e-05;4.40304e-06;2.60663e-49;4.74899e-317;-1.90972e-49
1.168e-05;1.49635e-05;1.26473e-05;4.48508e-06;2.5166e-49;4.74899e-317;-3.16344e-49
1.172e-05;1.59688e-05;1.32836e-05;4.54676e-06;-9.58246e-50;4.74899e-317;-1.29643e-49
1.176e-05;1.69785e-05;1.39291e-05;4.58842e-06;-5.95449e-49;4.74899e-317;3.73512e-49
1.18e-05;1.80032e-05;1.45774e-05;4.61069e-06;-7.11134e-49;4.74899e-317;7.85395e-49
1.184e-05;1.90433e-05;1.52228e-05;4.6138e-06;6.03087e-51;4.74899e-317;5.01453e-49
1.188e-05;2.00851e-05;1.58624e-05;4.59759e-06;1.25534e-48;4.74899e-317;-6.37373e-49
1.192e-05;2.11062e-05;1.64959e-05;4.56156e-06;1.81227e-48;4.74899e-317;-1.80025e-48
1.196e-05;2.20854e-05;1.71255e-05;4.50462e-06;4.50372e-49;4.74899e-317;-1.51528e-48
1.2e-05;2.30119e-05;1.77541e-05;4.42474e-06;-2.44578e-48;4.74899e-317;8.84034e-49
1.204e-05;2.38863e-05;1.83838e-05;4.31927e-06;-4.21943e-48;4.74899e-317;3.81862e-48
1.208e-05;2.47143e-05;1.9015e-05;4.18616e-06;-1.81785e-48;4.74899e-317;3.93291e-48
1.212e-05;2.54971e-05;1.96451e-05;4.02512e-06;4.46433e-48;4.74899e-317;-7.88159e-49
1.216e-05;2.62264e-05;2.02691e-05;3.83807e-06;9.06279e-48;4.74899e-317;-7.51109e-48
1.22e-05;2.68856e-05;2.08797e-05;3.62878e-06;4.93424e-48;4.74899e-317;-9.01754e-48
1.224e-05;2.74587e-05;2.1468e-05;3.40183e-06;-8.03705e-48;4.74899e-317;-2.26754e-49
1.228e-05;2.79379e-05;2.2026e-05;3.16152e-06;-1.82438e-47;4.74899e-317;1.38304e-47
1.232e-05;2.83268e-05;2.25479e-05;2.91039e-06;-1.03288e-47;4.74899e-317;1.82972e-47
1.236e-05;2.86371e-05;2.30311e-05;2.64782e-06;1.61136e-47;4.74899e-317;2.11503e-48
1.24e-05;2.88801e-05;2.34754e-05;2.36976e-06;3.57711e-47;4.74899e-317;-2.48074e-47
1.244e-05;2.90605e-05;2.38799e-05;2.0701e-06;1.59478e-47;4.74899e-317;-3.23091e-47
1.248e-05;2.91733e-05;2.42414e-05;1.74341e-06;-4.08711e-47;4.74899e-317;3.61519e-49
1.252e-05;2.92057e-05;2.45544e-05;1.38732e-06;-7.42243e-47;4.74899e-317;4.85585e-47
1.256e-05;2.91412e-05;2.48138e-05;1.00307e-06;-1.22399e-47;4.74899e-317;4.8245e-47
1.26e-05;2.89648e-05;2.50169e-05;5.94136e-07;1.26035e-46;4.74899e-317;-3.36359e-47
1.264e-05;2.86663e-05;2.51639e-05;1.64297e-07;1.81282e-46;4.74899e-317;-1.21775e-46
1.268e-05;2.82417e-05;2.52559e-05;-2.83654e-07;-2.08661e-47;4.74899e-317;-6.31229e-47
1.272e-05;2.76915e-05;2.52921e-05;-7.48203e-07;-4.06767e-46;4.74899e-317;1.88962e-46
1.276e-05;2.70169e-05;2.52681e-05;-1.22929e-06;-5.32199e-46;4.74899e-317;3.91083e-46
1.28e-05;2.62174e-05;2.51764e-05;-1.72893e-06;8.25381e-47;4.74899e-317;1.20459e-46
1.284e-05;2.52893e-05;2.50082e-05;-2.25197e-06;1.24207e-45;4.74899e-317;-7.11865e-46
1.288e-05;2.4228e-05;2.47552e-05;-2.80562e-06;1.7085e-45;4.74899e-317;-1.35965e-45
1.292e-05;2.30314e-05;2.44106e-05;-3.39697e-06;4.69824e-47;4.74899e-317;-5.45599e-46
1.296e-05;2.17021e-05;2.39704e-05;-4.02917e-06;-3.42864e-45;4.74899e-317;2.09795e-45
1.3e-05;2.02462e-05;2.34336e-05;-4.69839e-06;-5.42508e-45;4.74899e-317;4.51198e-45
1.304e-05;1.86705e-05;2.28022e-05;-5.39393e-06;-1.587e-45;4.74899e-317;2.80578e-45
1.308e-05;1.69771e-05;2.20793e-05;-6.10195e-06;8.29335e-45;4.74899e-317;-4.86061e-45
1.312e-05;1.51617e-05;2.12673e-05;-6.81077e-06;1.61329e-44;4.74899e-317;-1.35709e-44
1.316e-05;1.32144e-05;2.03661e-05;-7.51431e-06;9.19311e-45;4.74899e-317;-1.20475e-44
1.32e-05;1.11238e-05;1.93721e-05;-8.2118e-06;-1.66635e-44;4.74899e-317;7.6629e-45
1.324e-05;8.88132e-06;1.82801e-05;-8.90493e-06;-4.37685e-44;4.74899e-317;3.61118e-44
1.328e-05;6.48363e-06;1.70846e-05;-9.59523e-06;-3.72818e-44;4.74899e-317;4.32333e-44
1.332e-05;3.93184e-06;1.57812e-05;-1.02836e-05;2.34987e-44;4.74899e-317;-7.00958e-47
1.336e-05;1.23088e-06;1.43673e-05;-1.09714e-05;1.06246e-43;4.74899e-317;-8.26737e-44
1.34e-05;-1.61044e-06;1.28414e-05;-1.1661e-05;1.23542e-43;4.74899e-317;-1.32747e-43
1.344e-05;-4.57921e-06;1.12019e-05;-1.23541e-05;-2.44156e-46;4.74899e-317;-5.8339e-44
1.348e-05;-7.65978e-06;9.44663e-06;-1.305e-05;-2.24162e-43;4.74899e-317;1.52691e-43
1.352e-05;-1.08369e-05;7.57375e-06;-1.37435e-05;-3.50768e-43;4.74899e-317;3.51965e-43
1.356e-05;-1.40981e-05;5.58294e-06;-1.44266e-05;-1.49984e-43;4.74899e-317;2.85337e-43
1.36e-05;-1.74344e-05;3.47619e-06;-1.50904e-05;3.84585e-43;4.74899e-317;-1.79274e-43
1.364e-05;-2.08378e-05;1.25673e-06;-1.57274e-05;8.63487e-43;4.74899e-317;-7.97589e-43
1.368e-05;-2.4301e-05;-1.07334e-06;-1.63326e-05;6.81176e-43;4.74899e-317;-9.55736e-43
1.372e-05;-2.7818e-05;-3.51453e-06;-1.69031e-05;-4.22056e-43;4.74899e-317;-1.21097e-43
1.376e-05;-3.13861e-05;-6.06876e-06;-1.74376e-05;-1.81956e-42;4.74899e-317;1.47656e-42
1.38e-05;-3.50059e-05;-8.73556e-06;-1.79372e-05;-2.12386e-42;4.74899e-317;2.56622e-42
1.384e-05;-3.86787e-05;-1.15087e-05;-1.84046e-05;-2.63615e-43;4.74899e-317;1.55589e-42
1.388e-05;-4.24033e-05;-1.43768e-05;-1.88453e-05;3.11479e-42;4.74899e-317;-1.89676e-42
1.392e-05;-4.61753e-05;-1.73279e-05;-1.92656e-05;5.29429e-42;4.74899e-317;-5.66775e-42
1.396e-05;-4.99866e-05;-2.0356e-05;-1.96715e-05;3.19055e-42;4.74899e-317;-5.87442e-42
1.4e-05;-5.38255e-05;-2.34646e-05;-2.00666e-05;-3.56842e-42;4.74899e-317;6.44818e-44
1.404e-05;-5.76762e-05;-2.66642e-05;-2.04504e-05;-1.07174e-41;4.74899e-317;9.86812e-42
1.408e-05;-6.1519e-05;-2.99651e-05;-2.08186e-05;-1.11997e-41;4.74899e-317;1.57867e-41
1.412e-05;-6.53335e-05;-3.33699e-05;-2.11633e-05;-7.82025e-43;4.74899e-317;9.27516e-42
1.416e-05;-6.91017e-05;-3.68703e-05;-2.14731e-05;1.63635e-41;4.74899e-317;-1.08336e-41
1.42e-05;-7.28078e-05;-4.04494e-05;-2.17353e-05;2.75011e-41;4.74899e-317;-3.28545e-41
1.424e-05;-7.64376e-05;-4.4088e-05;-2.19376e-05;1.90026e-41;4.74899e-317;-3.62259e-41
1.428e-05;-7.99787e-05;-4.77708e-05;-2.20716e-05;-1.19284e-41;4.74899e-317;-6.12676e-42
1.432e-05;-8.34251e-05;-5.14897e-05;-2.21345e-05;-4.98579e-41;4.74899e-317;4.92216e-41
1.436e-05;-8.67809e-05;-5.52429e-05;-2.21302e-05;-6.53262e-41;4.74899e-317;9.27385e-41
1.44e-05;-9.00589e-05;-5.90314e-05;-2.20672e-05;-3.15474e-41;4.74899e-317;7.53573e-41
1.444e-05;-9.32689e-05;-6.28535e-05;-2.19555e-05;5.29221e-41;4.74899e-317;-2.64782e-41
1.448e-05;-9.64059e-05;-6.67026e-05;-2.18025e-05;1.47302e-40;4.74899e-317;-1.72775e-40
1.452e-05;-9.94469e-05;-7.05673e-05;-2.16092e-05;1.72529e-40;4.74899e-317;-2.53905e-40
1.456e-05;-0.00010236;-7.44364e-05;-2.13694e-05;5.07266e-41;4.74899e-317;-1.43927e-40
1.46e-05;-0.000105116;-7.83039e-05;-2.10715e-05;-2.19297e-40;4.74899e-317;1.90763e-40
1.464e-05;-0.000107701;-8.21703e-05;-2.07034e-05;-4.88725e-40;4.74899e-317;5.86314e-40
1.468e-05;-0.000110106;-8.60377e-05;-2.0258e-05;-4.73419e-40;4.74899e-317;6.87515e-40
1.472e-05;-0.000112324;-8.99036e-05;-1.97367e-05;6.12452e-41;4.74899e-317;1.5692e-40
1.476e-05;-0.000114342;-9.37556e-05;-1.91482e-05;9.84642e-40;4.74899e-317;-9.54073e-40
1.48e-05;-0.000116139;-9.75736e-05;-1.85053e-05;1.606e-39;4.74899e-317;-1.93267e-39
1.484e-05;-0.000117697;-0.000101337;-1.7819e-05;9.63679e-40;4.74899e-317;-1.6236e-39
1.488e-05;-0.000119001;-0.000105029;-1.70953e-05;-1.2886e-39;4.74899e-317;6.70204e-40
1.492e-05;-0.000120047;-0.000108643;-1.6334e-05;-3.93101e-39;4.74899e-317;4.0339e-39
1.496e-05;-0.000120844;-0.000112174;-1.55302e-05;-4.26874e-39;4.74899e-317;5.63731e-39
1.5e-05;-0.000121413;-0.000115617;-1.46769e-05;-6.44977e-41;4.74899e-317;2.34924e-39
1.504e-05;-0.000121776;-0.000118964;-1.37682e-05;7.46545e-39;4.74899e-317;-5.99544e-39
1.508e-05;-0.000121946;-0.000122203;-1.28016e-05;1.2319e-38;4.74899e-317;-1.40829e-38
1.512e-05;-0.000121916;-0.000125322;-1.17806e-05;6.96393e-39;4.74899e-317;-1.28392e-38
1.516e-05;-0.000121662;-0.000128317;-1.07149e-05;-1.01027e-38;4.74899e-317;3.2833e-39
1.52e-05;-0.000121151;-0.000131189;-9.61773e-06;-2.81376e-38;4.74899e-317;2.74903e-38
1.524e-05;-0.000120357;-0.000133942;-8.5009e-06;-2.75661e-38;4.74899e-317;3.91489e-38
1.528e-05;-0.000119264;-0.000136576;-7.37e-06;3.95657e-39;4.74899e-317;1.66701e-38
1.532e-05;-0.000117871;-0.000139077;-6.22159e-06;5.24775e-38;4.74899e-317;-3.93477e-38
1.536e-05;-0.000116186;-0.000141426;-5.04473e-06;7.55619e-38;4.74899e-317;-9.13337e-38
1.54e-05;-0.000114227;-0.000143601;-3.82542e-06;3.09721e-38;4.74899e-317;-8.05427e-38
1.544e-05;-0.000112008;-0.000145592;-2.55267e-06;-7.59371e-38;4.74899e-317;2.32491e-38
1.548e-05;-0.000109542;-0.000147399;-1.22375e-06;-1.67622e-37;4.74899e-317;1.70177e-37
1.552e-05;-0.000106834;-0.000149027;1.53229e-07;-1.34809e-37;4.74899e-317;2.31963e-37
1.556e-05;-0.000103885;-0.00015048;1.56156e-06;6.26988e-38;4.74899e-317;8.92012e-38
1.56e-05;-0.000100696;-0.000151761;2.98329e-06;3.10278e-37;4.74899e-317;-2.36016e-37
1.564e-05;-9.72689e-05;-0.000152868;4.40863e-06;3.71817e-37;4.74899e-317;-5.1622e-37
1.568e-05;-9.36056e-05;-0.000153793;5.84166e-06;7.52045e-38;4.74899e-317;-4.33137e-37
1.572e-05;-8.97044e-05;-0.00015451;7.29847e-06;-4.65951e-37;4.74899e-317;1.44275e-37
1.576e-05;-8.55585e-05;-0.000154981;8.79882e-06;-8.15575e-37;4.74899e-317;9.14608e-37
1.58e-05;-8.11595e-05;-0.000155168;1.0357e-05;-5.04739e-37;4.74899e-317;1.20563e-36
1.584e-05;-7.65013e-05;-0.000155042;1.1977e-05;4.89239e-37;4.74899e-317;4.5093e-37
1.588e-05;-7.15797e-05;-0.000154597;1.36533e-05;1.48818e-36;4.74899e-317;-1.17862e-36
1.592e-05;-6.63884e-05;-0.000153842;1.53736e-05;1.46901e-36;4.74899e-317;-2.54613e-36
1.596e-05;-6.09193e-05;-0.000152792;1.71229e-05;-4.25045e-38;4.74899e-317;-2.16356e-36
1.6e-05;-5.51696e-05;-0.000151459;1.88856e-05;-2.22095e-36;4.74899e-317;5.28621e-37
1.604e-05;-4.91514e-05;-0.000149855;2.06486e-05;-3.18672e-36;4.74899e-317;4.14272e-36
1.608e-05;-4.28945e-05;-0.000147993;2.24036e-05;-1.44649e-36;4.74899e-317;5.70238e-36
1.612e-05;-3.64342e-05;-0.00014588;2.4148e-05;2.43511e-36;4.74899e-317;2.68873e-36
1.616e-05;-2.979e-05;-0.000143512;2.58864e-05;5.55237e-36;4.74899e-317;-4.37952e-36
1.62e-05;-2.29505e-05;-0.000140868;2.7629e-05;4.61609e-36;4.74899e-317;-1.09916e-35
1.624e-05;-1.58758e-05;-0.00013792;2.93883e-05;-9.66321e-37;4.74899e-317;-1.08982e-35
1.628e-05;-8.51945e-06;-0.000134648;3.11714e-05;-7.57694e-36;4.74899e-317;-9.14607e-37
1.632e-05;-8.55423e-07;-0.000131055;3.29746e-05;-9.48914e-36;4.74899e-317;1.48912e-35
1.636e-05;7.10704e-06;-0.00012717;3.47828e-05;-3.65061e-36;4.74899e-317;2.54725e-35
1.64e-05;1.53308e-05;-0.000123042;3.65752e-05;6.78619e-36;4.74899e-317;1.9088e-35
1.644e-05;2.3775e-05;-0.000118722;3.83333e-05;1.3971e-35;4.74899e-317;-7.17015e-36
1.648e-05;3.24195e-05;-0.000114252;4.00425e-05;1.15624e-35;4.74899e-317;-4.09162e-35
1.652e-05;4.12728e-05;-0.000109661;4.16876e-05;4.41494e-37;4.74899e-317;-5.73702e-35
1.656e-05;5.03592e-05;-0.000104981;4.32471e-05;-1.17667e-35;4.74899e-317;-3.33961e-35
1.66e-05;5.96944e-05;-0.000100264;4.46922e-05;-1.74556e-35;4.74899e-317;3.28643e-35
1.664e-05;6.9267e-05;-9.55925e-05;4.59916e-05;-1.52097e-35;4.74899e-317;1.08887e-34
1.668e-05;7.90382e-05;-9.10604e-05;4.71157e-05;-8.18259e-36;4.74899e-317;1.34889e-34
1.672e-05;8.89585e-05;-8.67459e-05;4.80393e-05;3.5742e-36;4.74899e-317;5.76863e-35
1.676e-05;9.89909e-05;-8.2686e-05;4.8744e-05;2.51988e-35;4.74899e-317;-1.1924e-34
1.68e-05;0.000109122;-7.88796e-05;4.92206e-05;5.4693e-35;4.74899e-317;-3.01326e-34
1.684e-05;0.00011936;-7.53134e-05;4.94701e-05;6.62328e-35;4.74899e-317;-3.26306e-34
1.688e-05;0.000129708;-7.19923e-05;4.94971e-05;1.66794e-35;4.74899e-317;-6.67931e-35
1.692e-05;0.000140155;-6.89537e-05;4.92997e-05;-1.08227e-34;4.74899e-317;4.25836e-34
1.696e-05;0.000150659;-6.62592e-05;4.88646e-05;-2.37275e-34;4.74899e-317;8.44676e-34
1.7e-05;0.000161161;-6.39741e-05;4.81703e-05;-2.18799e-34;4.74899e-317;7.4314e-34
1.704e-05;0.000171601;-6.21504e-05;4.71959e-05;6.2005e-35;4.74899e-317;-1.29815e-34
1.708e-05;0.000181923;-6.08207e-05;4.59274e-05;5.08553e-34;4.74899e-317;-1.45079e-33
1.712e-05;0.000192083;-6.00035e-05;4.43588e-05;7.52548e-34;4.74899e-317;-2.24704e-33
1.716e-05;0.00020204;-5.97101e-05;4.24924e-05;3.68748e-34;4.74899e-317;-1.41155e-33
1.72e-05;0.000211752;-5.99483e-05;4.03419e-05;-6.85688e-34;4.74899e-317;1.30454e-33
1.724e-05;0.000221184;-6.07203e-05;3.79337e-05;-1.75278e-33;4.74899e-317;4.4912e-33
1.728e-05;0.000230298;-6.20174e-05;3.53024e-05;-1.71363e-33;4.74899e-317;5.38951e-33
1.732e-05;0.000239058;-6.38205e-05;3.24795e-05;1.15573e-34;4.74899e-317;1.71787e-33
1.736e-05;0.000247414;-6.61049e-05;2.94845e-05;2.98638e-33;4.74899e-317;-5.82546e-33
1.74e-05;0.000255308;-6.88465e-05;2.63241e-05;4.61561e-33;4.74899e-317;-1.24117e-32
1.744e-05;0.000262676;-7.20208e-05;2.29975e-05;2.61187e-33;4.74899e-317;-1.12232e-32
1.748e-05;0.000269456;-7.55952e-05;1.95023e-05;-3.16021e-33;4.74899e-317;1.21709e-33
1.752e-05;0.000275594;-7.95247e-05;1.58386e-05;-9.15822e-33;4.74899e-317;1.97789e-32
1.756e-05;0.000281042;-8.37582e-05;1.20121e-05;-9.6296e-33;4.74899e-317;3.05987e-32
1.76e-05;0.00028576;-8.82568e-05;8.03819e-06;-1.05923e-33;4.74899e-317;1.91495e-32
1.764e-05;0.000289714;-9.30075e-05;3.94523e-06;1.3212e-32;4.74899e-317;-1.65132e-32
1.768e-05;0.000292881;-9.80184e-05;-2.26683e-07;2.26011e-32;4.74899e-317;-5.69148e-32
1.772e-05;0.000295238;-0.000103296;-4.42877e-06;1.56357e-32;4.74899e-317;-6.74219e-32
1.776e-05;0.000296756;-0.00010882;-8.60749e-06;-9.65663e-33;4.74899e-317;-2.19671e-32
1.78e-05;0.00029739;-0.000114531;-1.27099e-05;-3.91162e-32;4.74899e-317;6.83292e-32
1.784e-05;0.000297092;-0.000120344;-1.66933e-05;-4.7546e-32;4.74899e-317;1.45376e-31
1.788e-05;0.000295817;-0.000126168;-2.05372e-05;-1.64533e-32;4.74899e-317;1.32081e-31
1.792e-05;0.000293532;-0.000131932;-2.42501e-05;4.56902e-32;4.74899e-317;-7.62894e-33
1.796e-05;0.000290209;-0.000137592;-2.78633e-05;9.77746e-32;4.74899e-317;-2.14528e-31
1.8e-05;0.00028582;-0.000143117;-3.14144e-05;8.71125e-32;4.74899e-317;-3.37716e-31
1.804e-05;0.00028032;-0.000148473;-3.49288e-05;-8.5614e-33;4.74899e-317;-2.22836e-31
1.808e-05;0.000273657;-0.000153603;-3.84071e-05;-1.45431e-31;4.74899e-317;1.50962e-31
1.812e-05;0.000265783;-0.000158424;-4.18212e-05;-2.19638e-31;4.74899e-317;5.8347e-31
1.816e-05;0.00025667;-0.00016284;-4.51169e-05;-1.31094e-31;4.74899e-317;7.19222e-31
1.82e-05;0.000246321;-0.000166763;-4.82247e-05;1.22866e-31;4.74899e-317;2.85862e-31
1.824e-05;0.000234762;-0.000170131;-5.10748e-05;3.94229e-31;4.74899e-317;-6.20712e-31
1.828e-05;0.000222032;-0.000172902;-5.36124e-05;4.42216e-31;4.74899e-317;-1.43578e-30
1.832e-05;0.000208167;-0.000175044;-5.58032e-05;1.07902e-31;4.74899e-317;-1.39242e-30
1.836e-05;0.00019319;-0.000176516;-5.76264e-05;-4.9534e-31;4.74899e-317;-1.01343e-31
1.84e-05;0.000177111;-0.000177257;-5.90649e-05;-9.45874e-31;4.74899e-317;1.91678e-30
1.844e-05;0.000159936;-0.000177192;-6.01027e-05;-7.4828e-31;4.74899e-317;3.24346e-30
1.848e-05;0.000141669;-0.000176238;-6.0731e-05;2.40159e-31;4.74899e-317;2.37641e-30
1.852e-05;0.000122318;-0.00017432;-6.09567e-05;1.49421e-30;4.74899e-317;-9.85419e-31
1.856e-05;0.000101892;-0.000171382;-6.08026e-05;1.97534e-30;4.74899e-317;-5.09722e-30
1.86e-05;8.03945e-05;-0.000167379;-6.02983e-05;8.54148e-31;4.74899e-317;-6.72538e-30
1.864e-05;5.78331e-05;-0.000162275;-5.94678e-05;-1.59771e-30;4.74899e-317;-3.28255e-30
1.868e-05;3.4228e-05;-0.000156022;-5.83215e-05;-3.71946e-30;4.74899e-317;4.6017e-30
1.872e-05;9.62434e-06;-0.000148573;-5.68557e-05;-3.36413e-30;4.74899e-317;1.21412e-29
1.876e-05;-1.59073e-05;-0.000139882;-5.50558e-05;2.85073e-31;4.74899e-317;1.26648e-29
1.88e-05;-4.22827e-05;-0.000129923;-5.29021e-05;5.3035e-30;4.74899e-317;2.56486e-30
1.884e-05;-6.94181e-05;-0.000118679;-5.03746e-05;7.59366e-30;4.74899e-317;-1.42134e-29
1.888e-05;-9.72358e-05;-0.000106135;-4.74543e-05;3.81764e-30;4.74899e-317;-2.62589e-29
1.892e-05;-0.00012566;-9.2266e-05;-4.41233e-05;-5.07652e-30;4.74899e-317;-2.12679e-29
1.896e-05;-0.000154607;-7.7046e-05;-4.0368e-05;-1.29068e-29;4.74899e-317;3.8121e-30
1.9e-05;-0.000183985;-6.04536e-05;-3.61857e-05;-1.19412e-29;4.74899e-317;3.62964e-29
1.904e-05;-0.000213699;-4.24805e-05;-3.15904e-05;3.86799e-31;4.74899e-317;5.19913e-29
1.908e-05;-0.000243653;-2.31261e-05;-2.66095e-05;1.69794e-29;4.74899e-317;3.08834e-29
1.912e-05;-0.000273762;-2.38976e-06;-2.12726e-05;2.40417e-29;4.74899e-317;-2.44109e-29
1.916e-05;-0.000303958;1.97274e-05;-1.55998e-05;1.1605e-29;4.74899e-317;-8.18704e-29
1.92e-05;-0.00033419;4.32125e-05;-9.60222e-06;-1.56259e-29;4.74899e-317;-9.51189e-29
1.924e-05;-0.000364422;6.80318e-05;-3.29218e-06;-3.74621e-29;4.74899e-317;-3.60609e-29
1.928e-05;-0.000394607;9.41314e-05;3.30601e-06;-3.19775e-29;4.74899e-317;7.52567e-29
1.932e-05;-0.000424672;0.00012145;1.01552e-05;4.22394e-30;4.74899e-317;1.6896e-28
1.936e-05;-0.000454506;0.00014993;1.72141e-05;4.6674e-29;4.74899e-317;1.63243e-28
1.94e-05;-0.000483968;0.000179529;2.44473e-05;5.76548e-29;4.74899e-317;2.53185e-29
1.944e-05;-0.000512909;0.00021021;3.18311e-05;1.85611e-29;4.74899e-317;-1.85009e-28
1.948e-05;-0.000541191;0.000241943;3.93543e-05;-4.62891e-29;4.74899e-317;-3.29196e-28
1.952e-05;-0.000568701;0.000274695;4.70138e-05;-8.12333e-29;4.74899e-317;-2.69784e-28
1.956e-05;-0.000595352;0.000308417;5.48064e-05;-4.60053e-29;4.74899e-317;2.29822e-29
1.96e-05;-0.000621074;0.000343045;6.27193e-05;3.91989e-29;4.74899e-317;4.09678e-28
1.964e-05;-0.000645784;0.000378499;7.07262e-05;9.80017e-29;4.74899e-317;6.26862e-28
1.968e-05;-0.000669363;0.000414694;7.87942e-05;6.30211e-29;4.74899e-317;4.41939e-28
1.972e-05;-0.000691664;0.000451546;8.68947e-05;-4.80776e-29;4.74899e-317;-1.58576e-28
1.976e-05;-0.000712537;0.000488972;9.50075e-05;-1.25373e-28;4.74899e-317;-8.74856e-28
1.98e-05;-0.000731876;0.000526883;0.000103112;-6.14779e-29;4.74899e-317;-1.19907e-27
1.984e-05;-0.000749635;0.000565162;0.000111174;1.19632e-28;4.74899e-317;-7.19806e-28
1.988e-05;-0.000765805;0.000603668;0.000119146;2.33708e-28;4.74899e-317;5.21951e-28
1.992e-05;-0.000780366;0.000642247;0.000126971;8.49911e-29;4.74899e-317;1.87348e-27
1.996e-05;-0.000793256;0.000680748;0.000134599;-2.97571e-28;4.74899e-317;2.31554e-27
2e-05;-0.000804372;0.000719034;0.000141987;-5.69718e-28;4.74899e-317;1.10379e-27
2.004e-05;-0.000813603;0.000756985;0.000149089;-3.07757e-28;4.74899e-317;-1.51557e-27
2.008e-05;-0.000820857;0.000794486;0.000155855;5.29564e-28;4.74899e-317;-4.05309e-27
2.012e-05;-0.000826068;0.000831426;0.000162244;1.32333e-27;4.74899e-317;-4.41365e-27
2.016e-05;-0.000829188;0.000867697;0.000168229;1.1191e-27;4.74899e-317;-1.3334e-27
2.02e-05;-0.000830174;0.000903191;0.000173807;-4.82656e-28;4.74899e-317;4.18888e-27
2.024e-05;-0.000828982;0.000937797;0.000178978;-2.55713e-27;4.74899e-317;8.6737e-27
2.028e-05;-0.000825566;0.000971396;0.000183737;-3.12244e-27;4.74899e-317;7.93336e-27
2.032e-05;-0.000819881;0.00100386;0.000188063;-7.03504e-28;4.74899e-317;2.81522e-28
2.036e-05;-0.000811874;0.00103506;0.000191923;3.81609e-27;4.74899e-317;-1.08956e-26
2.04e-05;-0.000801494;0.00106486;0.000195283;6.87858e-27;4.74899e-317;-1.77323e-26
2.044e-05;-0.000788689;0.00109313;0.000198113;4.57451e-27;4.74899e-317;-1.26012e-26
2.048e-05;-0.000773435;0.00111975;0.000200388;-3.51652e-27;4.74899e-317;5.25521e-27
2.052e-05;-0.00075574;0.00114457;0.000202091;-1.21814e-26;4.74899e-317;2.60857e-26
2.056e-05;-0.00073566;0.00116747;0.000203204;-1.31013e-26;4.74899e-317;3.34863e-26
2.06e-05;-0.000713268;0.00118832;0.000203718;-1.66799e-27;4.74899e-317;1.56688e-26
2.064e-05;-0.000688631;0.001207;0.000203624;1.67489e-26;4.74899e-317;-2.24825e-26
2.068e-05;-0.000661782;0.00122341;0.000202912;2.75213e-26;4.74899e-317;-5.67385e-26
2.072e-05;-0.000632725;0.00123746;0.000201565;1.68441e-26;4.74899e-317;-5.64877e-26
2.076e-05;-0.000601454;0.00124906;0.000199546;-1.45622e-26;4.74899e-317;-8.4832e-27
2.08e-05;-0.000567988;0.00125814;0.000196811;-4.58504e-26;4.74899e-317;6.49205e-26
2.084e-05;-0.000532381;0.0012646;0.000193314;-4.73869e-26;4.74899e-317;1.11106e-25
2.088e-05;-0.000494713;0.00126835;0.000189029;-5.24491e-27;4.74899e-317;8.07305e-26
2.092e-05;-0.000455066;0.00126929;0.000183961;5.91337e-26;4.74899e-317;-2.87493e-26
2.096e-05;-0.000413511;0.00126731;0.000178139;9.47783e-26;4.74899e-317;-1.53482e-25
2.1e-05;-0.000370101;0.00126234;0.000171611;5.71834e-26;4.74899e-317;-1.93473e-25
2.104e-05;-0.00032488;0.00125434;0.000164423;-4.76436e-26;4.74899e-317;-8.4891e-26
2.108e-05;-0.000277896;0.00124329;0.000156606;-1.49282e-25;4.74899e-317;1.32623e-25
2.112e-05;-0.000229221;0.00122915;0.000148174;-1.53516e-25;4.74899e-317;3.13344e-25
2.116e-05;-0.000178957;0.00121189;0.000139119;-2.00639e-26;4.74899e-317;2.9254e-25
2.12e-05;-0.000127238;0.00119144;0.000129436;1.80702e-25;4.74899e-317;1.9784e-26
2.124e-05;-7.42103e-05;0.00116771;0.000119128;2.91711e-25;4.74899e-317;-3.59654e-25
2.128e-05;-2.00208e-05;0.00114068;0.000108219;1.80674e-25;4.74899e-317;-5.62393e-25
2.132e-05;3.51922e-05;0.00111038;9.67456e-05;-1.31461e-25;4.74899e-317;-3.60903e-25
2.136e-05;9.129e-05;0.00107691;8.47522e-05;-4.35633e-25;4.74899e-317;2.06173e-25
2.14e-05;0.000148126;0.00104038;7.22746e-05;-4.57312e-25;4.74899e-317;7.80723e-25
2.144e-05;0.000205548;0.00100084;5.93345e-05;-8.02304e-26;4.74899e-317;8.84821e-25
2.148e-05;0.000263406;0.000958297;4.59326e-05;4.9566e-25;4.74899e-317;2.84836e-25
2.152e-05;0.000321557;0.000912725;3.20476e-05;8.26137e-25;4.74899e-317;-7.36155e-25
2.156e-05;0.000379855;0.000864099;1.76509e-05;5.371e-25;4.74899e-317;-1.45626e-24
2.16e-05;0.000438142;0.000812448;2.73432e-06;-3.19587e-25;4.74899e-317;-1.18514e-24
2.164e-05;0.000496258;0.000757865;-1.26633e-05;-1.17304e-24;4.74899e-317;1.49328e-25
2.168e-05;0.000554062;0.000700494;-2.8453e-05;-1.27124e-24;4.74899e-317;1.75577e-24
2.172e-05;0.000611446;0.000640495;-4.45209e-05;-2.87644e-25;4.74899e-317;2.38255e-24
2.176e-05;0.000668326;0.000578015;-6.07655e-05;1.25636e-24;4.74899e-317;1.22393e-24
2.18e-05;0.000724599;0.000513167;-7.71209e-05;2.18463e-24;4.74899e-317;-1.28055e-24
2.184e-05;0.000780124;0.000446029;-9.3553e-05;1.49591e-24;4.74899e-317;-3.45046e-24
2.188e-05;0.000834719;0.000376667;-0.000110041;-7.04572e-25;4.74899e-317;-3.40039e-24
2.192e-05;0.000888196;0.00030516;-0.00012656;-2.95922e-24;4.74899e-317;-5.40723e-25
2.196e-05;0.00094038;0.000231627;-0.000143071;-3.32256e-24;4.74899e-317;3.56974e-24
2.2e-05;0.000991114;0.000156221;-0.000159526;-9.13578e-25;4.74899e-317;5.90686e-24
2.204e-05;0.00104023;7.91166e-05;-0.00017587;2.99725e-24;4.74899e-317;4.06189e-24
2.208e-05;0.00108757;4.87726e-07;-0.000192048;5.45793e-24;4.74899e-317;-1.61133e-24
2.212e-05;0.00113296;-7.94994e-05;-0.000208018;3.91283e-24;4.74899e-317;-7.53161e-24
2.216e-05;0.00117627;-0.000160681;-0.000223748;-1.45575e-24;4.74899e-317;-8.94348e-24
2.22e-05;0.00121736;-0.000242886;-0.000239218;-7.09422e-24;4.74899e-317;-3.48001e-24
2.224e-05;0.00125613;-0.000325933;-0.000254409;-8.20216e-24;4.74899e-317;6.27533e-24
2.228e-05;0.00129245;-0.000409625;-0.000269298;-2.55117e-24;4.74899e-317;1.35774e-23
2.232e-05;0.00132622;-0.000493748;-0.000283848;6.85543e-24;4.74899e-317;1.18882e-23
2.236e-05;0.00135731;-0.000578072;-0.000298007;1.29318e-23;4.74899e-317;2.05825e-25
2.24e-05;0.00138564;-0.000662356;-0.000311707;9.53147e-24;4.74899e-317;-1.47072e-23
2.244e-05;0.0014111;-0.000746364;-0.000324868;-2.96387e-24;4.74899e-317;-2.17707e-23
2.248e-05;0.00143364;-0.00082988;-0.00033741;-1.62095e-23;4.74899e-317;-1.33522e-23
2.252e-05;0.00145317;-0.000912708;-0.000349273;-1.90007e-23;4.74899e-317;7.80049e-24
2.256e-05;0.0014696;-0.000994668;-0.000360419;-6.22696e-24;4.74899e-317;2.8183e-23
2.26e-05;0.00148289;-0.00107558;-0.000370827;1.51097e-23;4.74899e-317;3.15736e-23
2.264e-05;0.00149296;-0.00115527;-0.000380477;2.88397e-23;4.74899e-317;1.11208e-23
2.268e-05;0.00149976;-0.00123357;-0.000389339;2.1296e-23;4.74899e-317;-2.30765e-23
2.272e-05;0.00150326;-0.00131028;-0.000397384;-6.23882e-24;4.74899e-317;-4.78379e-23
2.276e-05;0.00150344;-0.00138523;-0.000404581;-3.49698e-23;4.74899e-317;-4.1787e-23
2.28e-05;0.00150025;-0.00145821;-0.000410897;-4.05938e-23;4.74899e-317;-2.20275e-24
2.284e-05;0.00149366;-0.00152901;-0.000416289;-1.29695e-23;4.74899e-317;4.86565e-23
2.288e-05;0.00148364;-0.00159741;-0.000420707;3.18286e-23;4.74899e-317;7.48412e-23
2.292e-05;0.00147016;-0.0016632;-0.000424099;5.93592e-23;4.74899e-317;5.07998e-23
2.296e-05;0.00145323;-0.00172618;-0.000426432;4.238e-23;4.74899e-317;-1.7158e-23
2.3e-05;0.00143286;-0.00178617;-0.000427691;-1.40494e-23;4.74899e-317;-8.85716e-23
2.304e-05;0.00140906;-0.00184299;-0.000427881;-6.99169e-23;4.74899e-317;-1.11293e-22
2.308e-05;0.00138184;-0.00189649;-0.000427017;-7.74172e-23;4.74899e-317;-5.72083e-23
2.312e-05;0.00135122;-0.00194651;-0.00042512;-2.07333e-23;4.74899e-317;5.20617e-23
2.316e-05;0.00131725;-0.00199291;-0.000422206;6.37525e-23;4.74899e-317;1.49895e-22
2.32e-05;0.00128003;-0.00203556;-0.000418292;1.088e-22;4.74899e-317;1.62516e-22
2.324e-05;0.00123966;-0.00207434;-0.00041339;6.89944e-23;4.74899e-317;6.00169e-23
2.328e-05;0.00119625;-0.00210913;-0.000407521;-3.55832e-23;4.74899e-317;-1.1226e-22
2.332e-05;0.00114988;-0.00213982;-0.000400705;-1.25281e-22;4.74899e-317;-2.47905e-22
2.336e-05;0.00110065;-0.0021663;-0.000392961;-1.20559e-22;4.74899e-317;-2.39659e-22
2.34e-05;0.00104867;-0.00218846;-0.000384299;-1.20391e-23;4.74899e-317;-5.50859e-23
2.344e-05;0.000994085;-0.00220622;-0.000374713;1.19943e-22;4.74899e-317;2.20667e-22
2.348e-05;0.000937023;-0.0022195;-0.000364183;1.62713e-22;4.74899e-317;4.13308e-22
2.352e-05;0.000877605;-0.00222826;-0.000352682;6.71824e-23;4.74899e-317;3.58873e-22
2.356e-05;0.000815938;-0.00223244;-0.000340178;-9.79396e-23;4.74899e-317;2.47243e-23
2.36e-05;0.00075213;-0.00223199;-0.000326647;-1.90521e-22;4.74899e-317;-4.27374e-22
2.364e-05;0.000686302;-0.00222687;-0.000312084;-1.14987e-22;4.74899e-317;-6.99422e-22
2.368e-05;0.000618591;-0.00221705;-0.000296516;7.95836e-23;4.74899e-317;-5.335e-22
2.372e-05;0.000549147;-0.00220255;-0.000280007;2.20283e-22;4.74899e-317;8.3839e-23
2.376e-05;0.000478123;-0.00218341;-0.00026264;1.55376e-22;4.74899e-317;8.31339e-22
2.38e-05;0.00040567;-0.0021597;-0.000244503;-8.95988e-23;4.74899e-317;1.18461e-21
2.384e-05;0.00033194;-0.00213145;-0.000225671;-2.96068e-22;4.74899e-317;7.47743e-22
2.388e-05;0.000257092;-0.00209871;-0.000206211;-2.28375e-22;4.74899e-317;-3.99294e-22
2.392e-05;0.000181299;-0.00206149;-0.000186187;1.25151e-22;4.74899e-317;-1.60234e-21
2.396e-05;0.000104764;-0.00201981;-0.000165663;4.73084e-22;4.74899e-317;-1.94963e-21
2.4e-05;2.7715e-05;-0.00197368;-0.000144697;4.31221e-22;4.74899e-317;-8.98991e-22
2.404e-05;-4.96146e-05;-0.00192314;-0.000123337;-1.06278e-22;4.74899e-317;1.17511e-21
2.408e-05;-0.000127019;-0.00186826;-0.000101622;-7.62819e-22;4.74899e-317;2.97764e-21
2.412e-05;-0.000204337;-0.00180917;-7.95893e-05;-8.98776e-22;4.74899e-317;3.01745e-21
2.416e-05;-0.000281436;-0.00174602;-5.72823e-05;-1.66469e-22;4.74899e-317;7.21078e-22
2.42e-05;-0.000358169;-0.00167899;-3.4743e-05;1.04103e-21;4.74899e-317;-2.82697e-21
2.424e-05;-0.000434345;-0.00160825;-1.20038e-05;1.71617e-21;4.74899e-317;-5.22723e-21
2.428e-05;-0.000509734;-0.00153399;1.09146e-05;9.97807e-22;4.74899e-317;-4.25826e-21
2.432e-05;-0.000584096;-0.00145638;3.39931e-05;-9.53904e-22;4.74899e-317;3.14344e-22
2.436e-05;-0.000657222;-0.0013756;5.72001e-05;-2.754e-21;4.74899e-317;5.95899e-21
2.44e-05;-0.000728949;-0.00129186;8.04841e-05;-2.6669e-21;4.74899e-317;8.56314e-21
2.444e-05;-0.000799138;-0.00120536;0.000103776;-9.83429e-23;4.74899e-317;5.2234e-21
2.448e-05;-0.000867662;-0.0011163;0.000126997;3.47058e-21;4.74899e-317;-3.1139e-21
2.452e-05;-0.000934393;-0.00102485;0.000150072;5.14702e-21;4.74899e-317;-1.13122e-20
2.456e-05;-0.000999202;-0.000931175;0.000172927;2.7933e-21;4.74899e-317;-1.29302e-20
2.46e-05;-0.00106195;-0.000835435;0.000195492;-2.80362e-21;4.74899e-317;-4.93616e-21
2.464e-05;-0.00112249;-0.000737806;0.000217701;-7.72565e-21;4.74899e-317;8.99279e-21
2.468e-05;-0.00118064;-0.000638479;0.000239486;-7.45258e-21;4.74899e-317;1.95785e-20
2.472e-05;-0.00123625;-0.00053767;0.00026078;-6.61254e-22;4.74899e-317;1.77412e-20
2.476e-05;-0.00128918;-0.00043562;0.000281511;8.70593e-21;4.74899e-317;1.73904e-21
2.48e-05;-0.00133932;-0.00033259;0.000301604;1.33773e-20;4.74899e-317;-1.96143e-20
2.484e-05;-0.0013866;-0.00022885;0.000320989;8.069e-21;4.74899e-317;-3.11582e-20
2.488e-05;-0.00143089;-0.000124658;0.000339612;-5.49689e-21;4.74899e-317;-2.15796e-20
2.492e-05;-0.00147203;-2.02509e-05;0.000357438;-1.81936e-20;4.74899e-317;6.87891e-21
2.496e-05;-0.00150987;8.41527e-05;0.000374451;-1.91988e-20;4.74899e-317;3.68724e-20
2.5e-05;-0.00154428;0.000188334;0.000390639;-4.57538e-21;4.74899e-317;4.57408e-20
2.504e-05;-0.00157518;0.000292054;0.000405983;1.76791e-20;4.74899e-317;2.17355e-20
2.508e-05;-0.00160254;0.00039505;0.000420456;3.11878e-20;4.74899e-317;-2.43834e-20
2.512e-05;-0.00162633;0.000497046;0.000434027;2.25925e-20;4.74899e-317;-6.2439e-20
2.516e-05;-0.0016465;0.000597772;0.000446665;-6.65392e-21;4.74899e-317;-6.15944e-20
2.52e-05;-0.00166304;0.000696982;0.000458341;-3.77721e-20;4.74899e-317;-1.38325e-20
2.524e-05;-0.00167593;0.00079445;0.000469023;-4.58229e-20;4.74899e-317;5.48763e-20
2.528e-05;-0.00168515;0.000889968;0.000478682;-1.86765e-20;4.74899e-317;9.69861e-20
2.532e-05;-0.00169073;0.000983328;0.000487291;3.00128e-20;4.74899e-317;7.49345e-20
2.536e-05;-0.00169266;0.00107433;0.000494822;6.5917e-20;4.74899e-317;-8.20575e-21
2.54e-05;-0.00169095;0.00116276;0.000501251;5.71695e-20;4.74899e-317;-1.02538e-19
2.544e-05;-0.00168561;0.00124841;0.000506548;6.77502e-22;4.74899e-317;-1.39392e-19
2.548e-05;-0.00167666;0.0013311;0.00051069;-6.9022e-20;4.74899e-317;-7.93403e-20
2.552e-05;-0.00166412;0.00141064;0.000513661;-9.92235e-20;4.74899e-317;5.21442e-20
2.556e-05;-0.00164802;0.00148688;0.000515449;-5.72257e-20;4.74899e-317;1.70856e-19
2.56e-05;-0.00162842;0.0015597;0.000516048;3.92931e-20;4.74899e-317;1.85526e-19
2.564e-05;-0.00160537;0.001629;0.000515447;1.25497e-19;4.74899e-317;6.49617e-20
2.568e-05;-0.00157896;0.00169467;0.000513633;1.30794e-19;4.74899e-317;-1.26942e-19
2.572e-05;-0.00154926;0.00175658;0.000510598;3.37397e-20;4.74899e-317;-2.60896e-19
2.576e-05;-0.00151633;0.00181462;0.000506352;-1.10334e-19;4.74899e-317;-2.26576e-19
2.58e-05;-0.00148021;0.00186863;0.000500923;-1.96976e-19;4.74899e-317;-1.84823e-20
2.584e-05;-0.00144098;0.00191849;0.000494351;-1.45572e-19;4.74899e-317;2.40845e-19
2.588e-05;-0.00139874;0.00196406;0.00048668;3.11841e-20;4.74899e-317;3.68976e-19
2.592e-05;-0.00135362;0.00200523;0.000477951;2.18122e-19;4.74899e-317;2.48373e-19
2.596e-05;-0.00130576;0.00204193;0.000468203;2.6903e-19;4.74899e-317;-7.53262e-20
2.6e-05;-0.0012553;0.00207408;0.00045747;1.17544e-19;4.74899e-317;-3.99101e-19
2.604e-05;-0.0012024;0.00210161;0.000445788;-1.54406e-19;4.74899e-317;-4.85595e-19
2.608e-05;-0.00114723;0.00212445;0.000433186;-3.54171e-19;4.74899e-317;-2.31946e-19
2.612e-05;-0.00108999;0.00214252;0.000419691;-3.11482e-19;4.74899e-317;2.32509e-19
2.616e-05;-0.00103082;0.00215579;0.000405325;-1.74693e-20;4.74899e-317;6.0305e-19
2.62e-05;-0.000969896;0.00216427;0.000390117;3.4028e-19;4.74899e-317;5.9426e-19
2.624e-05;-0.000907351;0.00216802;0.000374105;4.92026e-19;4.74899e-317;1.5203e-19
2.628e-05;-0.00084335;0.00216715;0.000357333;2.8429e-19;4.74899e-317;-4.69883e-19
2.632e-05;-0.000778064;0.00216174;0.000339852;-1.79675e-19;4.74899e-317;-8.46741e-19
2.636e-05;-0.000711653;0.00215189;0.000321713;-5.77622e-19;4.74899e-317;-6.66691e-19
2.64e-05;-0.00064426;0.00213765;0.000302966;-5.85547e-19;4.74899e-317;2.3858e-20
2.644e-05;-0.000576016;0.00211911;0.000283667;-1.34418e-19;4.74899e-317;7.99653e-19
2.648e-05;-0.000507067;0.00209633;0.000263865;4.91266e-19;4.74899e-317;1.11012e-18
2.652e-05;-0.000437586;0.00206939;0.000243605;8.21782e-19;4.74899e-317;6.61942e-19
2.656e-05;-0.000367754;0.00203839;0.000222916;5.49812e-19;4.74899e-317;-3.30034e-19
2.66e-05;-0.000297742;0.0020034;0.000201827;-1.95127e-19;4.74899e-317;-1.22519e-18
2.664e-05;-0.000227702;0.00196451;0.000180368;-8.84499e-19;4.74899e-317;-1.36029e-18
2.668e-05;-0.00015778;0.00192184;0.000158578;-9.60829e-19;4.74899e-317;-5.27341e-19
2.672e-05;-8.81423e-05;0.00187549;0.000136512;-2.84881e-19;4.74899e-317;8.08355e-19
2.676e-05;-1.89748e-05;0.00182555;0.000114236;6.97439e-19;4.74899e-317;1.74629e-18
2.68e-05;4.95358e-05;0.00177216;9.18316e-05;1.24083e-18;4.74899e-317;1.54197e-18
2.684e-05;0.000117218;0.00171544;6.93915e-05;8.61096e-19;4.74899e-317;1.76438e-19
2.688e-05;0.000183916;0.00165556;4.70174e-05;-2.48034e-19;4.74899e-317;-1.51709e-18
2.692e-05;0.000249475;0.00159271;2.48059e-05;-1.2879e-18;4.74899e-317;-2.33556e-18
2.696e-05;0.000313735;0.00152709;2.83465e-06;-1.41554e-18;4.74899e-317;-1.54048e-18
2.7e-05;0.00037654;0.00145894;-1.88468e-05;-4.11695e-19;4.74899e-317;5.19761e-19
2.704e-05;0.000437741;0.00138849;-4.02177e-05;1.05523e-18;4.74899e-317;2.49914e-18
2.708e-05;0.000497197;0.00131595;-6.12768e-05;1.84156e-18;4.74899e-317;2.90219e-18
2.712e-05;0.000554765;0.00124154;-8.20251e-05;1.19797e-18;4.74899e-317;1.1782e-18
2.716e-05;0.000610303;0.00116545;-0.000102444;-5.40277e-19;4.74899e-317;-1.7144e-18
2.72e-05;0.000663691;0.00108786;-0.000122478;-2.06033e-18;4.74899e-317;-3.77707e-18
2.724e-05;0.000714843;0.00100902;-0.000142035;-2.03582e-18;4.74899e-317;-3.29556e-18
2.728e-05;0.000763701;0.000929171;-0.000161009;-2.65016e-19;4.74899e-317;-1.84624e-19
2.732e-05;0.000810213;0.00084857;-0.000179317;1.9858e-18;4.74899e-317;3.6447e-18
2.736e-05;0.000854311;0.000767424;-0.000196926;2.86029e-18;4.74899e-317;5.35865e-18
2.74e-05;0.000895917;0.000685886;-0.000213856;1.41735e-18;4.74899e-317;3.19645e-18
2.744e-05;0.000934952;0.000604066;-0.00023016;-1.45361e-18;4.74899e-317;-1.94183e-18
2.748e-05;0.000971344;0.000522073;-0.000245881;-3.54456e-18;4.74899e-317;-6.63069e-18
2.752e-05;0.00100503;0.000440055;-0.000261021;-2.98459e-18;4.74899e-317;-7.05663e-18
2.756e-05;0.00103595;0.000358225;-0.000275532;1.8719e-19;4.74899e-317;-1.93184e-18
2.76e-05;0.00106407;0.000276843;-0.000289325;3.77967e-18;4.74899e-317;5.9291e-18
2.764e-05;0.00108936;0.000196184;-0.000302293;4.88125e-18;4.74899e-317;1.09024e-17
2.768e-05;0.00111183;0.000116493;-0.000314342;2.09774e-18;4.74899e-317;8.33958e-18
2.772e-05;0.00113148;3.79614e-05;-0.000325415;-3.01291e-18;4.74899e-317;-1.55222e-18
2.776e-05;0.00114828;-3.92653e-05;-0.000335489;-6.62921e-18;4.74899e-317;-1.27202e-17
2.78e-05;0.00116218;-0.000115059;-0.000344563;-5.40286e-18;4.74899e-317;-1.65961e-17
2.784e-05;0.00117313;-0.000189278;-0.000352639;5.92843e-19;4.74899e-317;-8.20081e-18
2.788e-05;0.00118116;-0.000261741;-0.000359702;7.22704e-18;4.74899e-317;9.01659e-18
2.792e-05;0.00118631;-0.000332239;-0.000365723;9.07288e-18;4.74899e-317;2.36947e-17
2.796e-05;0.00118867;-0.000400553;-0.000370672;3.80297e-18;4.74899e-317;2.34468e-17
2.8e-05;0.0011883;-0.000466494;-0.00037454;-5.37208e-18;4.74899e-317;4.41324e-18
2.804e-05;0.00118524;-0.000529918;-0.000377353;-1.1616e-17;4.74899e-317;-2.33687e-17
2.808e-05;0.0011795;-0.000590732;-0.000379174;-9.59062e-18;4.74899e-317;-4.01981e-17
2.812e-05;0.0011711;-0.000648877;-0.000380087;1.5654e-19;4.74899e-317;-2.97664e-17
2.816e-05;0.00116009;-0.000704292;-0.000380171;1.10579e-17;4.74899e-317;7.01965e-18
2.82e-05;0.00114653;-0.000756904;-0.000379475;1.49415e-17;4.74899e-317;4.82259e-17
2.824e-05;0.00113051;-0.000806619;-0.00037801;7.97968e-18;4.74899e-317;6.26643e-17
2.828e-05;0.00111212;-0.000853335;-0.000375751;-5.95675e-18;4.74899e-317;3.19411e-17
2.832e-05;0.00109148;-0.000896957;-0.000372663;-1.71699e-17;4.74899e-317;-3.18705e-17
2.836e-05;0.00106867;-0.00093741;-0.000368716;-1.66621e-17;4.74899e-317;-8.77745e-17
2.84e-05;0.0010438;-0.00097464;-0.000363897;-3.28511e-18;4.74899e-317;-9.02626e-17
2.844e-05;0.00101698;-0.00100862;-0.000358214;1.40583e-17;4.74899e-317;-2.34947e-17
2.848e-05;0.00098829;-0.00103933;-0.000351688;2.21319e-17;4.74899e-317;7.87515e-17
2.852e-05;0.000957847;-0.00106678;-0.000344352;1.37281e-17;4.74899e-317;1.46539e-16
2.856e-05;0.000925757;-0.00109101;-0.000336254;-5.64373e-18;4.74899e-317;1.18789e-16
2.86e-05;0.000892131;-0.00111203;-0.000327442;-2.12609e-17;4.74899e-317;-7.15033e-18
2.864e-05;0.000857072;-0.00112988;-0.000317955;-2.08673e-17;4.74899e-317;-1.58898e-16
2.868e-05;0.000820682;-0.00114457;-0.000307812;-4.79542e-18;4.74899e-317;-2.26508e-16
2.872e-05;0.000783075;-0.00115608;-0.000297008;1.42675e-17;4.74899e-317;-1.38e-16
2.876e-05;0.000744384;-0.00116441;-0.00028554;2.15952e-17;4.74899e-317;7.64668e-17
2.88e-05;0.000704753;-0.00116952;-0.000273426;1.20525e-17;4.74899e-317;2.83772e-16
2.884e-05;0.000664317;-0.00117142;-0.000260722;-6.13467e-18;4.74899e-317;3.25342e-16
2.888e-05;0.000623191;-0.00117012;-0.000247518;-1.78893e-17;4.74899e-317;1.31514e-16
2.892e-05;0.000581475;-0.00116568;-0.00023391;-1.31337e-17;4.74899e-317;-2.05676e-16
2.896e-05;0.000539272;-0.00115816;-0.000219987;4.35494e-18;4.74899e-317;-4.65419e-16
2.9e-05;0.000496702;-0.00114768;-0.000205817;1.82379e-17;4.74899e-317;-4.3541e-16
2.904e-05;0.000453901;-0.00113434;-0.000191453;1.24977e-17;4.74899e-317;-7.33238e-17
2.908e-05;0.000411013;-0.00111829;-0.000176942;-1.21461e-17;4.74899e-317;4.2369e-16
2.912e-05;0.000368187;-0.00109967;-0.000162323;-3.3436e-17;4.74899e-317;7.14206e-16
2.916e-05;0.000325562;-0.00107865;-0.000147634;-2.41104e-17;4.74899e-317;5.36898e-16
2.92e-05;0.000283268;-0.00105537;-0.000132908;1.98428e-17;4.74899e-317;-7.67931e-17
2.924e-05;0.000241412;-0.00102998;-0.000118178;6.57367e-17;4.74899e-317;-7.64013e-16
2.928e-05;0.00020008;-0.00100261;-0.000103485;6.52482e-17;4.74899e-317;-1.03125e-15
2.932e-05;0.000159349;-0.000973413;-8.88696e-05;-1.2566e-18;4.74899e-317;-5.93706e-16
2.936e-05;0.000119306;-0.000942511;-7.43644e-05;-9.56122e-17;4.74899e-317;3.71249e-16
2.94e-05;8.0053e-05;-0.00091003;-5.99865e-05;-1.40115e-16;4.74899e-317;1.26128e-15
2.944e-05;4.16914e-05;-0.000876075;-4.57375e-05;-7.67603e-17;4.74899e-317;1.40713e-15
2.948e-05;4.29576e-06;-0.000840742;-3.16137e-05;7.63321e-17;4.74899e-317;5.51333e-16
2.952e-05;-3.20888e-05;-0.000804126;-1.76233e-05;2.18894e-16;4.74899e-317;-8.8015e-16
2.956e-05;-6.74281e-05;-0.000766329;-3.79761e-06;2.27894e-16;4.74899e-317;-1.95394e-15
2.96e-05;-0.000101674;-0.000727457;9.80771e-06;5.12969e-17;4.74899e-317;-1.81298e-15
2.964e-05;-0.000134758;-0.000687621;2.31249e-05;-2.26936e-16;4.74899e-317;-3.20542e-16
2.968e-05;-0.000166604;-0.000646957;3.60892e-05;-4.10987e-16;4.74899e-317;1.69735e-15
2.972e-05;-0.000197137;-0.000605627;4.86472e-05;-3.18231e-16;4.74899e-317;2.86918e-15
2.976e-05;-0.000226283;-0.000563814;6.07566e-05;6.30491e-17;4.74899e-317;2.17715e-15
2.98e-05;-0.000253958;-0.0005217;7.23812e-05;5.07999e-16;4.74899e-317;-2.30066e-16
2.984e-05;-0.000280073;-0.000479446;8.34903e-05;6.714e-16;4.74899e-317;-2.92475e-15
2.988e-05;-0.000304565;-0.000437191;9.40596e-05;3.42166e-16;4.74899e-317;-4.00181e-15
2.992e-05;-0.000327417;-0.000395067;0.000104066;-3.45349e-16;4.74899e-317;-2.37791e-15
2.996e-05;-0.000348655;-0.00035322;0.000113479;-9.34903e-16;4.74899e-317;1.26834e-15
3e-05;-0.000368314;-0.000311819;0.000122254;-9.40123e-16;4.74899e-317;4.66547e-15
3.004e-05;-0.000386404;-0.000271041;0.000130342;-2.2148e-16;4.74899e-317;5.30691e-15
3.008e-05;-0.000402906;-0.000231055;0.000137715;8.32788e-16;4.74899e-317;2.22784e-15
3.012e-05;-0.000417792;-0.000191994;0.000144374;1.49413e-15;4.74899e-317;-3.0142e-15
3.016e-05;-0.000431046;-0.000153942;0.000150347;1.17352e-15;4.74899e-317;-7.01378e-15
3.02e-05;-0.000442671;-0.000116941;0.000155668;-1.05777e-16;4.74899e-317;-6.6578e-15
3.024e-05;-0.000452672;-8.10147e-05;0.00016037;-1.59123e-15;4.74899e-317;-1.43716e-15
3.028e-05;-0.000461057;-4.62107e-05;0.000164474;-2.2054e-15;4.74899e-317;5.72508e-15
3.032e-05;-0.000467847;-1.26188e-05;0.000167997;-1.29106e-15;4.74899e-317;9.99524e-15
3.036e-05;-0.000473081;1.9646e-05;0.000170957;7.90749e-16;4.74899e-317;7.80103e-15
3.04e-05;-0.000476809;5.04862e-05;0.000173368;2.71194e-15;4.74899e-317;-3.70328e-16
3.044e-05;-0.000479075;7.98544e-05;0.000175248;2.99088e-15;4.74899e-317;-9.64173e-15
3.048e-05;-0.000479907;0.000107749;0.000176615;1.09493e-15;4.74899e-317;-1.3533e-14
3.052e-05;-0.00047934;0.000134175;0.000177485;-1.97372e-15;4.74899e-317;-8.36363e-15
3.056e-05;-0.000477428;0.000159106;0.000177852;-4.15622e-15;4.74899e-317;3.64002e-15
3.06e-05;-0.00047425;0.000182465;0.000177682;-3.68853e-15;4.74899e-317;1.49828e-14
3.064e-05;-0.00046989;0.000204151;0.000176914;-4.472e-16;4.74899e-317;1.74316e-14
3.068e-05;-0.000464413;0.000224059;0.000175487;3.69522e-15;4.74899e-317;7.80973e-15
3.072e-05;-0.000457859;0.000242107;0.00017336;5.89706e-15;4.74899e-317;-8.91353e-15
3.076e-05;-0.000450263;0.000258245;0.000170523;4.22754e-15;4.74899e-317;-2.18957e-14
3.08e-05;-0.000441669;0.000272457;0.000166994;-7.92033e-16;4.74899e-317;-2.12751e-14
3.084e-05;-0.000432134;0.000284767;0.000162819;-6.13062e-15;4.74899e-317;-5.39339e-15
3.088e-05;-0.000421718;0.000295226;0.00015806;-7.98401e-15;4.74899e-317;1.67543e-14
3.092e-05;-0.000410478;0.000303895;0.000152791;-4.39533e-15;4.74899e-317;3.03319e-14
3.096e-05;-0.000398468;0.000310813;0.000147079;2.98505e-15;4.74899e-317;2.4383e-14
3.1e-05;-0.000385754;0.000315985;0.000140976;9.46619e-15;4.74899e-317;2.27538e-16
3.104e-05;-0.000372403;0.000319401;0.000134521;1.02188e-14;4.74899e-317;-2.76617e-14
3.108e-05;-0.000358484;0.00032107;0.000127761;3.76586e-15;4.74899e-317;-4.0028e-14
3.112e-05;-0.000344063;0.000321054;0.000120762;-6.41819e-15;4.74899e-317;-2.58264e-14
3.116e-05;-0.000329217;0.000319471;0.000113606;-1.36473e-14;4.74899e-317;8.73055e-15
3.12e-05;-0.000314038;0.000316451;0.00010637;-1.23173e-14;4.74899e-317;4.20851e-14
3.124e-05;-0.000298619;0.000312104;9.90991e-05;-2.04216e-15;4.74899e-317;5.04298e-14
3.128e-05;-0.000283033;0.00030648;9.17978e-05;1.12957e-14;4.74899e-317;2.42879e-14
3.132e-05;-0.000267322;0.000299587;8.44442e-05;1.87403e-14;4.74899e-317;-2.27165e-14
3.136e-05;-0.000251525;0.000291419;7.70076e-05;1.40955e-14;4.74899e-317;-6.02552e-14
3.14e-05;-0.000235703;0.000281998;6.94631e-05;-1.26236e-15;4.74899e-317;-6.04596e-14
3.144e-05;-0.000219944;0.000271388;6.17979e-05;-1.81403e-14;4.74899e-317;-1.80162e-14
3.148e-05;-0.000204331;0.000259684;5.40119e-05;-2.47985e-14;4.74899e-317;4.29566e-14
3.152e-05;-0.000188909;0.000246987;4.61188e-05;-1.49134e-14;4.74899e-317;8.19472e-14
3.156e-05;-0.000173685;0.000233385;3.8143e-05;7.04255e-15;4.74899e-317;6.84684e-14
3.16e-05;-0.000158661;0.000218948;3.0114e-05;2.73198e-14;4.74899e-317;4.95411e-15
3.164e-05;-0.000143868;0.000203733;2.20595e-05;3.13039e-14;4.74899e-317;-7.05365e-14
3.168e-05;-0.000129358;0.000187803;1.40027e-05;1.37928e-14;4.74899e-317;-1.06418e-13
3.172e-05;-0.00011517;0.000171234;5.96854e-06;-1.59623e-14;4.74899e-317;-7.2177e-14
3.176e-05;-0.000101316;0.000154127;-2.00719e-06;-3.87635e-14;4.74899e-317;1.73146e-14
3.18e-05;-8.78002e-05;0.0001366;-9.86942e-06;-3.76062e-14;4.74899e-317;1.06303e-13
3.184e-05;-7.46475e-05;0.00011878;-1.75429e-05;-9.92677e-15;4.74899e-317;1.32113e-13
3.188e-05;-6.1909e-05;0.000100778;-2.49386e-05;2.8602e-14;4.74899e-317;6.84356e-14
3.192e-05;-4.96373e-05;8.26847e-05;-3.19666e-05;5.25193e-14;4.74899e-317;-5.14325e-14
3.196e-05;-3.78643e-05;6.4566e-05;-3.85521e-05;4.30455e-14;4.74899e-317;-1.50402e-13
3.2e-05;-2.66078e-05;4.64733e-05;-4.46523e-05;2.17026e-15;4.74899e-317;-1.56312e-13
3.204e-05;-1.58947e-05;2.84625e-05;-5.02688e-05;-4.58551e-14;4.74899e-317;-5.3338e-14
3.208e-05;-5.76577e-06;1.06093e-05;-5.54452e-05;-6.84398e-14;4.74899e-317;9.98184e-14
3.212e-05;3.74985e-06;-6.98546e-06;-6.02497e-05;-4.63484e-14;4.74899e-317;2.01931e-13
3.216e-05;1.26627e-05;-2.42104e-05;-6.47466e-05;1.10231e-14;4.74899e-317;1.75126e-13
3.22e-05;2.1019e-05;-4.09708e-05;-6.89715e-05;6.8387e-14;4.74899e-317;2.24423e-14
3.224e-05;2.88673e-05;-5.72119e-05;-7.29213e-05;8.57827e-14;4.74899e-317;-1.64424e-13
3.228e-05;3.62324e-05;-7.2918e-05;-7.65622e-05;4.58409e-14;4.74899e-317;-2.58721e-13
3.232e-05;4.31207e-05;-8.80845e-05;-7.98462e-05;-3.11665e-14;4.74899e-317;-1.83348e-13
3.236e-05;4.95427e-05;-0.000102685;-8.27298e-05;-9.65608e-14;4.74899e-317;2.91334e-14
3.24e-05;5.55191e-05;-0.000116656;-8.51904e-05;-1.03457e-13;4.74899e-317;2.46295e-13
3.244e-05;6.10623e-05;-0.000129919;-8.72396e-05;-3.95749e-14;4.74899e-317;3.16856e-13
3.248e-05;6.61614e-05;-0.000142404;-8.89247e-05;5.98482e-14;4.74899e-317;1.74415e-13
3.252e-05;7.08007e-05;-0.00015407;-9.03142e-05;1.30522e-13;4.74899e-317;-1.06211e-13
3.256e-05;7.4998e-05;-0.000164897;-9.14689e-05;1.19985e-13;4.74899e-317;-3.45008e-13
3.26e-05;7.88212e-05;-0.000174874;-9.24129e-05;2.5308e-14;4.74899e-317;-3.70528e-13
3.264e-05;8.23595e-05;-0.000183986;-9.31219e-05;-9.87795e-14;4.74899e-317;-1.40662e-13
3.268e-05;8.56723e-05;-0.000192211;-9.35338e-05;-1.70435e-13;4.74899e-317;2.13234e-13
3.272e-05;8.87659e-05;-0.000199518;-9.35715e-05;-1.33624e-13;4.74899e-317;4.58406e-13
3.276e-05;9.16172e-05;-0.000205867;-9.31662e-05;6.27058e-17;4.74899e-317;4.11746e-13
3.28e-05;9.42163e-05;-0.000211218;-9.22757e-05;1.50706e-13;4.74899e-317;7.3176e-14
3.284e-05;9.65846e-05;-0.000215546;-9.08954e-05;2.16336e-13;4.74899e-317;-3.53847e-13
3.288e-05;9.87591e-05;-0.000218867;-8.90626e-05;1.40647e-13;4.74899e-317;-5.81665e-13
3.292e-05;0.000100771;-0.000221247;-8.68472e-05;-4.18816e-14;4.74899e-317;-4.29752e-13
3.296e-05;0.000102645;-0.000222779;-8.43325e-05;-2.18127e-13;4.74899e-317;3.7655e-14
3.3e-05;0.000104418;-0.000223548;-8.15932e-05;-2.65098e-13;4.74899e-317;5.2962e-13
3.304e-05;0.000106132;-0.000223597;-7.86814e-05;-1.34468e-13;4.74899e-317;7.0656e-13
3.308e-05;0.000107805;-0.000222929;-7.56261e-05;1.04685e-13;4.74899e-317;4.11423e-13
3.312e-05;0.000109416;-0.000221522;-7.24418e-05;2.99984e-13;4.74899e-317;-2.01337e-13
3.316e-05;0.000110918;-0.000219359;-6.91379e-05;3.11598e-13;4.74899e-317;-7.39731e-13
3.32e-05;0.000112297;-0.000216442;-6.57262e-05;1.10058e-13;4.74899e-317;-8.21461e-13
3.324e-05;0.000113611;-0.000212795;-6.2227e-05;-1.90975e-13;4.74899e-317;-3.41009e-13
3.328e-05;0.000114963;-0.000208465;-5.86744e-05;-3.96222e-13;4.74899e-317;4.27224e-13
3.332e-05;0.000116438;-0.000203517;-5.51168e-05;-3.53073e-13;4.74899e-317;9.79325e-13
3.336e-05;0.000118046;-0.00019803;-5.16046e-05;-6.1562e-14;4.74899e-317;9.08424e-13
3.34e-05;0.000119729;-0.000192084;-4.817e-05;3.06767e-13;4.74899e-317;1.98514e-13
3.344e-05;0.000121422;-0.000185746;-4.48109e-05;5.06074e-13;4.74899e-317;-7.23167e-13
3.348e-05;0.000123103;-0.000179057;-4.14943e-05;3.7791e-13;4.74899e-317;-1.23753e-12
3.352e-05;0.000124797;-0.000172034;-3.81754e-05;-2.72322e-14;4.74899e-317;-9.45115e-13
3.356e-05;0.000126536;-0.000164678;-3.4818e-05;-4.60056e-13;4.74899e-317;3.30057e-14
3.36e-05;0.00012832;-0.000156989;-3.13993e-05;-6.24104e-13;4.74899e-317;1.08636e-12
3.364e-05;0.000130114;-0.000148974;-2.79035e-05;-3.77825e-13;4.74899e-317;1.49019e-12
3.368e-05;0.000131872;-0.000140645;-2.43169e-05;1.50799e-13;4.74899e-317;8.98045e-13
3.372e-05;0.000133555;-0.000132009;-2.06308e-05;6.26153e-13;4.74899e-317;-3.7917e-13
3.376e-05;0.000135138;-0.000123065;-1.68476e-05;7.15743e-13;4.74899e-317;-1.52337e-12
3.38e-05;0.000136611;-0.000113803;-1.29792e-05;3.17274e-13;4.74899e-317;-1.7274e-12
3.384e-05;0.000137979;-0.000104219;-9.04221e-06;-3.50383e-13;4.74899e-317;-7.57748e-13
3.388e-05;0.000139262;-9.43277e-05;-5.05773e-06;-8.64331e-13;4.74899e-317;8.2547e-13
3.392e-05;0.000140471;-8.41721e-05;-1.0592e-06;-8.63492e-13;4.74899e-317;1.97946e-12
3.396e-05;0.000141582;-7.38115e-05;2.90204e-06;-3.00851e-13;4.74899e-317;1.85712e-12
3.4e-05;0.000142537;-6.33004e-05;6.76667e-06;4.88872e-13;4.74899e-317;4.15901e-13
3.404e-05;0.000143283;-5.26671e-05;1.04915e-05;9.748e-13;4.74899e-317;-1.47502e-12
3.408e-05;0.000143814;-4.1908e-05;1.40708e-05;7.73206e-13;4.74899e-317;-2.55288e-12
3.412e-05;0.000144182;-3.10019e-05;1.75359e-05;-7.1125e-14;4.74899e-317;-2.00295e-12
3.416e-05;0.000144455;-1.99348e-05;2.09357e-05;-1.07169e-12;4.74899e-317;-6.72512e-14
3.42e-05;0.000144665;-8.7156e-06;2.4311e-05;-1.59529e-12;4.74899e-317;2.02472e-12
3.424e-05;0.000144795;2.62761e-06;2.76843e-05;-1.28839e-12;4.74899e-317;2.81695e-12
3.428e-05;0.000144793;1.40676e-05;3.10638e-05;-3.47869e-13;4.74899e-317;1.61431e-12
3.432e-05;0.000144613;2.55941e-05;3.44508e-05;5.63201e-13;4.74899e-317;-9.67427e-13
3.436e-05;0.000144228;3.72099e-05;3.78403e-05;7.21073e-13;4.74899e-317;-3.30981e-12
3.44e-05;0.000143615;4.89104e-05;4.12191e-05;-1.83413e-13;4.74899e-317;-3.82339e-12
3.444e-05;0.000142754;6.06653e-05;4.45695e-05;-1.80979e-12;4.74899e-317;-2.05487e-12
3.448e-05;0.000141626;7.24213e-05;4.78798e-05;-3.34511e-12;4.74899e-317;8.91072e-13
3.452e-05;0.000140236;8.41194e-05;5.11525e-05;-4.01367e-12;4.74899e-317;2.97149e-12
3.456e-05;0.000138614;9.57088e-05;5.44031e-05;-3.61804e-12;4.74899e-317;2.53194e-12
3.46e-05;0.000136785;0.000107142;5.76503e-05;-2.75404e-12;4.74899e-317;-5.17422e-13
3.464e-05;0.000134757;0.000118363;6.09047e-05;-2.51284e-12;4.74899e-317;-4.50811e-12
3.468e-05;0.000132515;0.000129316;6.41592e-05;-3.80953e-12;4.74899e-317;-7.02411e-12
3.472e-05;0.000130049;0.000139967;6.73844e-05;-6.7626e-12;4.74899e-317;-6.52114e-12
3.476e-05;0.000127364;0.000150332;7.05292e-05;-1.05702e-11;4.74899e-317;-3.48428e-12
3.48e-05;0.000124475;0.000160469;7.35283e-05;-1.40257e-11;4.74899e-317;-2.83474e-13
3.484e-05;0.000121368;0.000170434;7.63119e-05;-1.63709e-11;4.74899e-317;2.82894e-13
3.488e-05;0.000118001;0.000180237;7.88142e-05;-1.79197e-11;4.74899e-317;-3.13899e-12
3.492e-05;0.000114317;0.000189823;8.09805e-05;-2.00097e-11;4.74899e-317;-9.42666e-12
3.496e-05;0.000110279;0.000199098;8.27792e-05;-2.42753e-11;4.74899e-317;-1.55759e-11
3.5e-05;0.000105887;0.000207972;8.42175e-05;-3.16896e-11;4.74899e-317;-1.86527e-11
3.504e-05;0.000101168;0.000216397;8.53461e-05;-4.19957e-11;4.74899e-317;-1.78731e-11
3.508e-05;9.61636e-05;0.000224368;8.62449e-05;-5.39331e-11;4.74899e-317;-1.53848e-11
3.512e-05;9.09208e-05;0.000231908;8.69937e-05;-6.6182e-11;4.74899e-317;-1.50948e-11
3.516e-05;8.54999e-05;0.00023904;8.76491e-05;-7.84775e-11;4.74899e-317;-2.01895e-11
3.52e-05;7.99625e-05;0.000245768;8.82397e-05;-9.21669e-11;4.74899e-317;-3.09541e-11
3.524e-05;7.43448e-05;0.000252071;8.87749e-05;-1.0977e-10;4.74899e-317;-4.4433e-11
3.528e-05;6.86361e-05;0.000257905;8.92498e-05;-1.33737e-10;4.74899e-317;-5.63222e-11
3.532e-05;6.27866e-05;0.000263222;8.96431e-05;-1.65193e-10;4.74899e-317;-6.39673e-11
3.536e-05;5.67423e-05;0.00026799;8.99164e-05;-2.03559e-10;4.74899e-317;-6.84864e-11
3.54e-05;5.04769e-05;0.000272201;9.00234e-05;-2.47414e-10;4.74899e-317;-7.44807e-11
3.544e-05;4.39944e-05;0.000275869;8.99264e-05;-2.96098e-10;4.74899e-317;-8.73463e-11
3.548e-05;3.7309e-05;0.000279015;8.96046e-05;-3.51014e-10;4.74899e-317;-1.09852e-10
3.552e-05;3.0428e-05;0.000281648;8.90484e-05;-4.1574e-10;4.74899e-317;-1.40286e-10
3.556e-05;2.33518e-05;0.000283755;8.82491e-05;-4.94828e-10;4.74899e-317;-1.73584e-10
3.56e-05;1.60843e-05;0.000285307;8.71964e-05;-5.92037e-10;4.74899e-317;-2.04898e-10
3.564e-05;8.63876e-06;0.000286274;8.58845e-05;-7.09153e-10;4.74899e-317;-2.33354e-10
3.568e-05;1.04154e-06;0.00028665;8.43175e-05;-8.46221e-10;4.74899e-317;-2.63416e-10
3.572e-05;-6.66239e-06;0.000286457;8.25084e-05;-1.00318e-09;4.74899e-317;-3.02735e-10
3.576e-05;-1.44072e-05;0.000285729;8.04727e-05;-1.18197e-09;4.74899e-317;-3.57687e-10
3.58e-05;-2.21204e-05;0.000284495;7.82258e-05;-1.38776e-09;4.74899e-317;-4.29512e-10
3.584e-05;-2.97538e-05;0.000282754;7.57855e-05;-1.62841e-09;4.74899e-317;-5.13779e-10
3.588e-05;-3.73057e-05;0.000280483;7.31743e-05;-1.91243e-09;4.74899e-317;-6.03803e-10
3.592e-05;-4.4812e-05;0.000277648;7.04158e-05;-2.2467e-09;4.74899e-317;-6.95963e-10
3.596e-05;-5.23078e-05;0.000274225;6.75264e-05;-2.63554e-09;4.74899e-317;-7.93415e-10
3.6e-05;-5.97927e-05;0.000270208;6.45108e-05;-3.08198e-09;4.74899e-317;-9.05518e-10
3.604e-05;-6.72298e-05;0.000265609;6.13649e-05;-3.59057e-09;4.74899e-317;-1.04308e-09
3.608e-05;-7.45735e-05;0.000260455;5.80853e-05;-4.16986e-09;4.74899e-317;-1.21236e-09
3.612e-05;-8.17995e-05;0.000254782;5.46785e-05;-4.83305e-09;4.74899e-317;-1.41192e-09
3.616e-05;-8.89101e-05;0.000248625;5.11643e-05;-5.59622e-09;4.74899e-317;-1.63463e-09
3.62e-05;-9.59195e-05;0.000242;4.75711e-05;-6.47531e-09;4.74899e-317;-1.87393e-09
3.624e-05;-0.000102839;0.000234897;4.39273e-05;-7.48383e-09;4.74899e-317;-2.1303e-09
3.628e-05;-0.000109672;0.00022729;4.02525e-05;-8.63292e-09;4.74899e-317;-2.41354e-09
3.632e-05;-0.000116411;0.000219158;3.65527e-05;-9.93397e-09;4.74899e-317;-2.73901e-09
3.636e-05;-0.000123027;0.00021051;3.28202e-05;-1.14023e-08;4.74899e-317;-3.11996e-09
3.64e-05;-0.000129464;0.000201393;2.90379e-05;-1.30598e-08;4.74899e-317;-3.56095e-09
3.644e-05;-0.000135645;0.000191875;2.51893e-05;-1.49342e-08;4.74899e-317;-4.05702e-09
3.648e-05;-0.000141508;0.00018202;2.12703e-05;-1.7056e-08;4.74899e-317;-4.59946e-09
3.652e-05;-0.000147031;0.000171871;1.72952e-05;-1.94548e-08;4.74899e-317;-5.18492e-09
3.656e-05;-0.00015224;0.00016144;1.3289e-05;-2.2157e-08;4.74899e-317;-5.82155e-09
3.66e-05;-0.000157178;0.000150712;9.26929e-06;-2.51874e-08;4.74899e-317;-6.52805e-09
3.664e-05;-0.000161868;0.000139653;5.23283e-06;-2.85742e-08;4.74899e-317;-7.32558e-09
3.668e-05;-0.000166288;0.000128226;1.16311e-06;-3.23528e-08;4.74899e-317;-8.22772e-09
3.672e-05;-0.000170393;0.000116416;-2.94795e-06;-3.65676e-08;4.74899e-317;-9.23515e-09
3.676e-05;-0.000174148;0.000104242;-7.08645e-06;-4.12699e-08;4.74899e-317;-1.0339e-08
3.68e-05;-0.000177555;9.17525e-05;-1.12275e-05;-4.65123e-08;4.74899e-317;-1.15314e-08
3.684e-05;-0.000180647;7.89902e-05;-1.53592e-05;-5.23454e-08;4.74899e-317;-1.28159e-08
3.688e-05;-0.000183457;6.5968e-05;-1.94911e-05;-5.88162e-08;4.74899e-317;-1.42112e-08
3.692e-05;-0.000185988;5.26697e-05;-2.36355e-05;-6.59728e-08;4.74899e-317;-1.57454e-08
3.696e-05;-0.000188212;3.90865e-05;-2.77799e-05;-7.38698e-08;4.74899e-317;-1.74424e-08
3.7e-05;-0.000190083;2.5255e-05;-3.18786e-05;-8.25725e-08;4.74899e-317;-1.93121e-08
3.704e-05;-0.000191556;1.12629e-05;-3.58675e-05;-9.21569e-08;4.74899e-317;-2.13483e-08
3.708e-05;-0.000192606;-2.78506e-06;-3.96852e-05;-1.02705e-07;4.74899e-317;-2.35384e-08
3.712e-05;-0.000193221;-1.68104e-05;-4.32831e-05;-1.14297e-07;4.74899e-317;-2.58774e-08
3.716e-05;-0.0001934;-3.07802e-05;-4.66272e-05;-1.2701e-07;4.74899e-317;-2.83788e-08
3.72e-05;-0.000193158;-4.46955e-05;-4.97043e-05;-1.40917e-07;4.74899e-317;-3.10721e-08
3.724e-05;-0.000192518;-5.85679e-05;-5.25321e-05;-1.56096e-07;4.74899e-317;-3.39903e-08
3.728e-05;-0.000191504;-7.24067e-05;-5.51612e-05;-1.72631e-07;4.74899e-317;-3.71537e-08
3.732e-05;-0.000190128;-8.62156e-05;-5.76597e-05;-1.90622e-07;4.74899e-317;-4.0561e-08
3.736e-05;-0.00018839;-9.99868e-05;-6.00875e-05;-2.10178e-07;4.74899e-317;-4.41949e-08
3.74e-05;-0.000186278;-0.00011369;-6.24746e-05;-2.31409e-07;4.74899e-317;-4.80379e-08
3.744e-05;-0.000183783;-0.000127272;-6.48142e-05;-2.54418e-07;4.74899e-317;-5.2089e-08
3.748e-05;-0.000180907;-0.000140673;-6.70705e-05;-2.79303e-07;4.74899e-317;-5.63702e-08
3.752e-05;-0.000177666;-0.000153846;-6.91984e-05;-3.06154e-07;4.74899e-317;-6.09158e-08
3.756e-05;-0.000174083;-0.000166769;-7.11663e-05;-3.35068e-07;4.74899e-317;-6.57538e-08
3.76e-05;-0.000170187;-0.000179415;-7.29703e-05;-3.66153e-07;4.74899e-317;-7.08877e-08
3.764e-05;-0.000165997;-0.000191736;-7.46319e-05;-3.99523e-07;4.74899e-317;-7.62948e-08
3.768e-05;-0.000161516;-0.000203658;-7.61775e-05;-4.353e-07;4.74899e-317;-8.19394e-08
3.772e-05;-0.000156726;-0.000215105;-7.7617e-05;-4.73595e-07;4.74899e-317;-8.77956e-08
3.776e-05;-0.000151593;-0.000226033;-7.89358e-05;-5.14504e-07;4.74899e-317;-9.38624e-08
3.78e-05;-0.000146098;-0.000236442;-8.01015e-05;-5.58111e-07;4.74899e-317;-1.00162e-07
3.784e-05;-0.000140252;-0.000246357;-8.1076e-05;-6.04489e-07;4.74899e-317;-1.06719e-07
3.788e-05;-0.000134096;-0.00025581;-8.18189e-05;-6.53713e-07;4.74899e-317;-1.13538e-07
3.792e-05;-0.00012768;-0.000264807;-8.22864e-05;-7.05864e-07;4.74899e-317;-1.20587e-07
3.796e-05;-0.00012104;-0.000273314;-8.24354e-05;-7.61022e-07;4.74899e-317;-1.27808e-07
3.8e-05;-0.000114193;-0.000281242;-8.22374e-05;-8.19257e-07;4.74899e-317;-1.35137e-07
3.804e-05;-0.000107149;-0.000288448;-8.16933e-05;-8.80614e-07;4.74899e-317;-1.42533e-07
3.808e-05;-9.99228e-05;-0.000294775;-8.08373e-05;-9.4511e-07;4.74899e-317;-1.49985e-07
3.812e-05;-9.25488e-05;-0.000300097;-7.97292e-05;-1.01273e-06;4.74899e-317;-1.57499e-07
3.816e-05;-8.50829e-05;-0.00030437;-7.84424e-05;-1.08346e-06;4.74899e-317;-1.65067e-07
3.82e-05;-7.75991e-05;-0.000307627;-7.70511e-05;-1.15725e-06;4.74899e-317;-1.72647e-07
3.824e-05;-7.01766e-05;-0.000309931;-7.5616e-05;-1.23407e-06;4.74899e-317;-1.80152e-07
3.828e-05;-6.28792e-05;-0.000311305;-7.41701e-05;-1.31385e-06;4.74899e-317;-1.87473e-07
3.832e-05;-5.57338e-05;-0.000311695;-7.27133e-05;-1.3965e-06;4.74899e-317;-1.94511e-07
3.836e-05;-4.87226e-05;-0.000310983;-7.12239e-05;-1.48189e-06;4.74899e-317;-2.01202e-07
3.84e-05;-4.17987e-05;-0.000309051;-6.96768e-05;-1.56982e-06;4.74899e-317;-2.07514e-07
3.844e-05;-3.49132e-05;-0.000305843;-6.80531e-05;-1.66007e-06;4.74899e-317;-2.13419e-07
3.848e-05;-2.80391e-05;-0.000301388;-6.63353e-05;-1.75238e-06;4.74899e-317;-2.18857e-07
3.852e-05;-2.11781e-05;-0.000295763;-6.44972e-05;-1.84649e-06;4.74899e-317;-2.23718e-07
3.856e-05;-1.43559e-05;-0.000289033;-6.2503e-05;-1.94208e-06;4.74899e-317;-2.27852e-07
3.86e-05;-7.61465e-06;-0.000281203;-6.03117e-05;-2.03883e-06;4.74899e-317;-2.31102e-07
3.864e-05;-1.00416e-06;-0.000272221;-5.78799e-05;-2.13632e-06;4.74899e-317;-2.33342e-07
3.868e-05;5.43259e-06;-0.000262;-5.51651e-05;-2.2341e-06;4.74899e-317;-2.34492e-07
3.872e-05;1.16724e-05;-0.000250474;-5.21386e-05;-2.33164e-06;4.74899e-317;-2.34498e-07
3.876e-05;1.77071e-05;-0.000237621;-4.881e-05;-2.42838e-06;4.74899e-317;-2.33296e-07
3.88e-05;2.35153e-05;-0.000223483;-4.52435e-05;-2.52372e-06;4.74899e-317;-2.30774e-07
3.884e-05;2.90345e-05;-0.000208145;-4.15433e-05;-2.61702e-06;4.74899e-317;-2.26769e-07
3.888e-05;3.41658e-05;-0.000191705;-3.78131e-05;-2.70762e-06;4.74899e-317;-2.21092e-07
3.892e-05;3.88174e-05;-0.000174225;-3.41138e-05;-2.79479e-06;4.74899e-317;-2.13576e-07
3.896e-05;4.29522e-05;-0.000155709;-3.04497e-05;-2.87776e-06;4.74899e-317;-2.04108e-07
3.9e-05;4.65963e-05;-0.000136112;-2.67852e-05;-2.95566e-06;4.74899e-317;-1.92631e-07
3.904e-05;4.98046e-05;-0.000115391;-2.30786e-05;-3.02761e-06;4.74899e-317;-1.79108e-07
3.908e-05;5.26173e-05;-9.35488e-05;-1.93118e-05;-3.09266e-06;4.74899e-317;-1.63478e-07
3.912e-05;5.50476e-05;-7.06413e-05;-1.55011e-05;-3.14986e-06;4.74899e-317;-1.45623e-07
3.916e-05;5.70988e-05;-4.67487e-05;-1.16878e-05;-3.19827e-06;4.74899e-317;-1.25388e-07
3.92e-05;5.8783e-05;-2.19423e-05;-7.91651e-06;-3.23688e-06;4.74899e-317;-1.02623e-07
3.924e-05;6.0118e-05;3.71946e-06;-4.21536e-06;-3.26467e-06;4.74899e-317;-7.7234e-08
3.928e-05;6.1112e-05;3.01709e-05;-5.91747e-07;-3.28059e-06;4.74899e-317;-4.92082e-08
3.932e-05;6.17614e-05;5.73239e-05;2.95827e-06;-3.28353e-06;4.74899e-317;-1.85905e-08
3.936e-05;6.2066e-05;8.50736e-05;6.44131e-06;-3.2724e-06;4.74899e-317;1.45656e-08
3.94e-05;6.20404e-05;0.000113314;9.86901e-06;-3.24613e-06;4.74899e-317;5.02445e-08
3.944e-05;6.17006e-05;0.000141943;1.32639e-05;-3.20366e-06;4.74899e-317;8.84797e-08
3.948e-05;6.1041e-05;0.000170846;1.66546e-05;-3.14399e-06;4.74899e-317;1.29319e-07
3.952e-05;6.00309e-05;0.000199897;2.00594e-05;-3.06612e-06;4.74899e-317;1.72767e-07
3.956e-05;5.86457e-05;0.000228968;2.34741e-05;-2.96908e-06;4.74899e-317;2.18736e-07
3.96e-05;5.69016e-05;0.000257953;2.68786e-05;-2.85192e-06;4.74899e-317;2.67048e-07
3.964e-05;5.48551e-05;0.000286784;3.02524e-05;-2.71375e-06;4.74899e-317;3.17475e-07
3.968e-05;5.25618e-05;0.000315411;3.35791e-05;-2.55372e-06;4.74899e-317;3.69807e-07
3.972e-05;5.00335e-05;0.000343784;3.68308e-05;-2.37108e-06;4.74899e-317;4.23882e-07
3.976e-05;4.72347e-05;0.000371827;3.99508e-05;-2.16521e-06;4.74899e-317;4.79585e-07
3.98e-05;4.41185e-05;0.00039944;4.28581e-05;-1.93556e-06;4.74899e-317;5.36786e-07
3.984e-05;4.06667e-05;0.000426512;4.5479e-05;-1.68169e-06;4.74899e-317;5.95278e-07
3.988e-05;3.6901e-05;0.000452932;4.77786e-05;-1.40323e-06;4.74899e-317;6.54754e-07
3.992e-05;3.28712e-05;0.000478614;4.977e-05;-1.09991e-06;4.74899e-317;7.14823e-07
3.996e-05;2.86399e-05;0.000503494;5.14943e-05;-7.71584e-07;4.74899e-317;7.75087e-07
4e-05;2.4277e-05;0.000527526;5.29937e-05;-4.18243e-07;4.74899e-317;8.35197e-07
4.004e-05;1.98518e-05;0.000550662;5.42958e-05;-4.00353e-08;4.74899e-317;8.94877e-07
4.008e-05;1.54158e-05;0.000572823;5.54104e-05;3.62737e-07;4.74899e-317;9.53892e-07
4.012e-05;1.09886e-05;0.00059389;5.63276e-05;7.8963e-07;4.74899e-317;1.01197e-06
4.016e-05;6.5668e-06;0.000613708;5.70145e-05;1.24007e-06;4.74899e-317;1.06876e-06
4.02e-05;2.15498e-06;0.000632115;5.74225e-05;1.71338e-06;4.74899e-317;1.12383e-06
4.024e-05;-2.2095e-06;0.000648964;5.75071e-05;2.20872e-06;4.74899e-317;1.17669e-06
4.028e-05;-6.46396e-06;0.000664138;5.72547e-05;2.72514e-06;4.74899e-317;1.22691e-06
4.032e-05;-1.05547e-05;0.000677568;5.66937e-05;3.26151e-06;4.74899e-317;1.27418e-06
4.036e-05;-1.44645e-05;0.000689226;5.5889e-05;3.81656e-06;4.74899e-317;1.31824e-06
4.04e-05;-1.82082e-05;0.000699121;5.49287e-05;4.38885e-06;4.74899e-317;1.35889e-06
4.044e-05;-2.18041e-05;0.000707274;5.391e-05;4.97686e-06;4.74899e-317;1.39589e-06
4.048e-05;-2.52555e-05;0.00071368;5.29209e-05;5.57893e-06;4.74899e-317;1.42892e-06
4.052e-05;-2.85568e-05;0.000718291;5.20144e-05;6.19334e-06;4.74899e-317;1.4576e-06
4.056e-05;-3.17107e-05;0.000721017;5.11878e-05;6.81825e-06;4.74899e-317;1.48157e-06
4.06e-05;-3.47269e-05;0.000721767;5.03816e-05;7.45175e-06;4.74899e-317;1.50057e-06
4.064e-05;-3.75988e-05;0.000720474;4.95019e-05;8.09181e-06;4.74899e-317;1.51447e-06
4.068e-05;-4.02851e-05;0.000717105;4.84466e-05;8.73631e-06;4.74899e-317;1.52325e-06
4.072e-05;-4.27224e-05;0.000711641;4.71211e-05;9.38306e-06;4.74899e-317;1.52687e-06
4.076e-05;-4.48594e-05;0.000704054;4.54464e-05;1.00299e-05;4.74899e-317;1.52528e-06
4.08e-05;-4.66758e-05;0.000694301;4.33719e-05;1.06744e-05;4.74899e-317;1.51831e-06
4.084e-05;-4.81636e-05;0.000682346;4.08929e-05;1.13146e-05;4.74899e-317;1.5058e-06
4.088e-05;-4.92888e-05;0.000668183;3.80584e-05;1.19479e-05;4.74899e-317;1.48763e-06
4.092e-05;-4.99768e-05;0.000651835;3.49574e-05;1.25723e-05;4.74899e-317;1.46383e-06
4.096e-05;-5.01388e-05;0.000633347;3.16904e-05;1.31853e-05;4.74899e-317;1.43452e-06
4.1e-05;-4.97179e-05;0.000612758;2.83439e-05;1.37847e-05;4.74899e-317;1.3999e-06
4.104e-05;-4.87161e-05;0.000590075;2.49812e-05;1.43682e-05;4.74899e-317;1.36015e-06
4.108e-05;-4.71855e-05;0.000565274;2.16456e-05;1.49335e-05;4.74899e-317;1.31533e-06
4.112e-05;-4.51982e-05;0.000538312;1.83635e-05;1.54784e-05;4.74899e-317;1.26544e-06
4.116e-05;-4.2816e-05;0.000509152;1.51426e-05;1.60007e-05;4.74899e-317;1.21047e-06
4.12e-05;-4.00696e-05;0.000477791;1.19703e-05;1.64984e-05;4.74899e-317;1.15049e-06
4.124e-05;-3.69467e-05;0.000444272;8.8216e-06;1.69694e-05;4.74899e-317;1.08569e-06
4.128e-05;-3.33969e-05;0.000408683;5.67689e-06;1.74116e-05;4.74899e-317;1.01634e-06
4.132e-05;-2.93595e-05;0.000371142;2.53603e-06;1.78231e-05;4.74899e-317;9.42735e-07
4.136e-05;-2.48095e-05;0.000331774;-5.83522e-07;1.8202e-05;4.74899e-317;8.65078e-07
4.14e-05;-1.97892e-05;0.000290697;-3.66346e-06;1.85465e-05;4.74899e-317;7.83469e-07
4.144e-05;-1.43956e-05;0.000248018;-6.70064e-06;1.88547e-05;4.74899e-317;6.97932e-07
4.148e-05;-8.72515e-06;0.000203837;-9.70975e-06;1.91249e-05;4.74899e-317;6.08503e-07
4.152e-05;-2.81602e-06;0.000158266;-1.27159e-05;1.93556e-05;4.74899e-317;5.15302e-07
4.156e-05;3.36704e-06;0.000111422;-1.57486e-05;1.95451e-05;4.74899e-317;4.18553e-07
4.16e-05;9.89808e-06;6.34291e-05;-1.88409e-05;1.9692e-05;4.74899e-317;3.18535e-07
4.164e-05;1.68394e-05;1.43911e-05;-2.20276e-05;1.97948e-05;4.74899e-317;2.15501e-07
4.168e-05;2.42143e-05;-3.56084e-05;-2.53356e-05;1.98521e-05;4.74899e-317;1.09611e-07
4.172e-05;3.20104e-05;-8.65025e-05;-2.87686e-05;1.98626e-05;4.74899e-317;9.28916e-10
4.176e-05;4.01946e-05;-0.000138223;-3.22974e-05;1.98252e-05;4.74899e-317;-1.10518e-07
4.18e-05;4.87206e-05;-0.000190685;-3.5861e-05;1.97387e-05;4.74899e-317;-2.24656e-07
4.184e-05;5.75363e-05;-0.00024377;-3.93771e-05;1.96021e-05;4.74899e-317;-3.41299e-07
4.188e-05;6.65995e-05;-0.000297328;-4.27544e-05;1.94145e-05;4.74899e-317;-4.60154e-07
4.192e-05;7.58957e-05;-0.00035118;-4.59074e-05;1.91752e-05;4.74899e-317;-5.80877e-07
4.196e-05;8.54348e-05;-0.000405133;-4.87689e-05;1.88833e-05;4.74899e-317;-7.03153e-07
4.2e-05;9.52188e-05;-0.000459001;-5.13016e-05;1.85382e-05;4.74899e-317;-8.26745e-07
4.204e-05;0.000105205;-0.000512626;-5.35035e-05;1.81396e-05;4.74899e-317;-9.51479e-07
4.208e-05;0.000115297;-0.000565884;-5.54013e-05;1.76869e-05;4.74899e-317;-1.07718e-06
4.212e-05;0.000125383;-0.000618675;-5.70361e-05;1.718e-05;4.74899e-317;-1.2036e-06
4.216e-05;0.000135369;-0.000670899;-5.8448e-05;1.66189e-05;4.74899e-317;-1.33038e-06
4.22e-05;0.000145205;-0.000722446;-5.96707e-05;1.60037e-05;4.74899e-317;-1.45706e-06
4.224e-05;0.000154865;-0.000773179;-6.07364e-05;1.53346e-05;4.74899e-317;-1.58313e-06
4.228e-05;0.000164324;-0.000822947;-6.16804e-05;1.46122e-05;4.74899e-317;-1.70812e-06
4.232e-05;0.000173557;-0.000871588;-6.2536e-05;1.38369e-05;4.74899e-317;-1.83161e-06
4.236e-05;0.000182557;-0.00091894;-6.33196e-05;1.30095e-05;4.74899e-317;-1.9532e-06
4.24e-05;0.000191343;-0.000964836;-6.4021e-05;1.21311e-05;4.74899e-317;-2.07251e-06
4.244e-05;0.000199945;-0.00100911;-6.46056e-05;1.12029e-05;4.74899e-317;-2.18909e-06
4.248e-05;0.000208367;-0.00105158;-6.50279e-05;1.02263e-05;4.74899e-317;-2.3024e-06
4.252e-05;0.000216578;-0.00109208;-6.52474e-05;9.20301e-06;4.74899e-317;-2.41185e-06
4.256e-05;0.000224515;-0.00113049;-6.52419e-05;8.13481e-06;4.74899e-317;-2.51685e-06
4.26e-05;0.000232108;-0.00116671;-6.50159e-05;7.02366e-06;4.74899e-317;-2.61685e-06
4.264e-05;0.000239285;-0.00120067;-6.45988e-05;5.87168e-06;4.74899e-317;-2.71141e-06
4.268e-05;0.000245978;-0.00123233;-6.40302e-05;4.68119e-06;4.74899e-317;-2.80011e-06
4.272e-05;0.000252132;-0.00126164;-6.33385e-05;3.4547e-06;4.74899e-317;-2.88262e-06
4.276e-05;0.000257718;-0.00128858;-6.25232e-05;2.19491e-06;4.74899e-317;-2.95857e-06
4.28e-05;0.000262733;-0.00131309;-6.15532e-05;9.04764e-07;4.74899e-317;-3.02758e-06
4.284e-05;0.000267177;-0.00133508;-6.03778e-05;-4.12652e-07;4.74899e-317;-3.08923e-06
4.288e-05;0.000271031;-0.00135445;-5.89448e-05;-1.75416e-06;4.74899e-317;-3.14312e-06
4.292e-05;0.00027424;-0.00137108;-5.72189e-05;-3.11651e-06;4.74899e-317;-3.1889e-06
4.296e-05;0.000276736;-0.00138487;-5.51967e-05;-4.49636e-06;4.74899e-317;-3.22631e-06
4.3e-05;0.000278451;-0.00139571;-5.29107e-05;-5.89025e-06;4.74899e-317;-3.25517e-06
4.304e-05;0.000279335;-0.00140356;-5.04187e-05;-7.29458e-06;4.74899e-317;-3.27539e-06
4.308e-05;0.000279353;-0.00140836;-4.77829e-05;-8.70563e-06;4.74899e-317;-3.28692e-06
4.312e-05;0.00027849;-0.00141008;-4.50518e-05;-1.01196e-05;4.74899e-317;-3.28971e-06
4.316e-05;0.000276765;-0.00140867;-4.22551e-05;-1.15328e-05;4.74899e-317;-3.28369e-06
4.32e-05;0.000274231;-0.00140405;-3.94073e-05;-1.29415e-05;4.74899e-317;-3.2688e-06
4.324e-05;0.000270966;-0.00139613;-3.65124e-05;-1.43418e-05;4.74899e-317;-3.24496e-06
4.328e-05;0.000267036;-0.00138483;-3.35633e-05;-1.57301e-05;4.74899e-317;-3.21221e-06
4.332e-05;0.000262469;-0.00137015;-3.05418e-05;-1.71028e-05;4.74899e-317;-3.17063e-06
4.336e-05;0.000257249;-0.00135215;-2.74282e-05;-1.8456e-05;4.74899e-317;-3.12039e-06
4.34e-05;0.000251344;-0.00133097;-2.4214e-05;-1.97858e-05;4.74899e-317;-3.06167e-06
4.344e-05;0.000244726;-0.00130671;-2.09113e-05;-2.10885e-05;4.74899e-317;-2.99463e-06
4.348e-05;0.000237381;-0.00127947;-1.75471e-05;-2.236e-05;4.74899e-317;-2.9193e-06
4.352e-05;0.000229299;-0.00124931;-1.41499e-05;-2.35969e-05;4.74899e-317;-2.83565e-06
4.356e-05;0.000220469;-0.00121626;-1.07381e-05;-2.47953e-05;4.74899e-317;-2.74363e-06
4.36e-05;0.000210892;-0.00118033;-7.31511e-06;-2.59517e-05;4.74899e-317;-2.64325e-06
4.364e-05;0.000200586;-0.00114153;-3.87164e-06;-2.70626e-05;4.74899e-317;-2.53462e-06
4.368e-05;0.000189584;-0.00109993;-3.86216e-07;-2.81243e-05;4.74899e-317;-2.41799e-06
4.372e-05;0.000177916;-0.00105564;3.17252e-06;-2.91332e-05;4.74899e-317;-2.29359e-06
4.376e-05;0.000165599;-0.00100881;6.83701e-06;-3.0086e-05;4.74899e-317;-2.16164e-06
4.38e-05;0.000152645;-0.000959592;1.06262e-05;-3.0979e-05;4.74899e-317;-2.02219e-06
4.384e-05;0.000139078;-0.000908095;1.45364e-05;-3.1809e-05;4.74899e-317;-1.8752e-06
4.388e-05;0.000124953;-0.000854397;1.85462e-05;-3.25729e-05;4.74899e-317;-1.72059e-06
4.392e-05;0.000110343;-0.000798543;2.26294e-05;-3.32675e-05;4.74899e-317;-1.55837e-06
4.396e-05;9.53286e-05;-0.000740582;2.67598e-05;-3.38896e-05;4.74899e-317;-1.3887e-06
4.4e-05;7.99726e-05;-0.00068059;3.0903e-05;-3.44363e-05;4.74899e-317;-1.21189e-06
4.404e-05;6.43103e-05;-0.000618684;3.50068e-05;-3.49042e-05;4.74899e-317;-1.0283e-06
4.408e-05;4.83536e-05;-0.000555022;3.90079e-05;-3.52904e-05;4.74899e-317;-8.38194e-07
4.412e-05;3.21092e-05;-0.000489804;4.28508e-05;-3.5592e-05;4.74899e-317;-6.41741e-07
4.416e-05;1.56037e-05;-0.000423245;4.65054e-05;-3.58064e-05;4.74899e-317;-4.39028e-07
4.42e-05;-1.10048e-06;-0.000355548;4.99693e-05;-3.59314e-05;4.74899e-317;-2.30205e-07
4.424e-05;-1.79098e-05;-0.000286869;5.32585e-05;-3.59647e-05;4.74899e-317;-1.56112e-08
4.428e-05;-3.47249e-05;-0.000217326;5.63927e-05;-3.59044e-05;4.74899e-317;2.04168e-07
4.432e-05;-5.14704e-05;-0.000147033;5.93798e-05;-3.57487e-05;4.74899e-317;4.28354e-07
4.436e-05;-6.81085e-05;-7.61369e-05;6.22059e-05;-3.5496e-05;4.74899e-317;6.56127e-07
4.44e-05;-8.46285e-05;-4.83747e-06;6.48371e-05;-3.51449e-05;4.74899e-317;8.86776e-07
4.444e-05;-0.000101025;6.66414e-05;6.72427e-05;-3.46942e-05;4.74899e-317;1.11977e-06
4.448e-05;-0.000117283;0.000138094;6.94267e-05;-3.41433e-05;4.74899e-317;1.35467e-06
4.452e-05;-0.000133375;0.000209364;7.14468e-05;-3.34918e-05;4.74899e-317;1.59099e-06
4.456e-05;-0.000149261;0.000280339;7.34051e-05;-3.27395e-05;4.74899e-317;1.82803e-06
4.46e-05;-0.000164883;0.000350922;7.54094e-05;-3.18865e-05;4.74899e-317;2.06485e-06
4.464e-05;-0.000180156;0.000420993;7.75281e-05;-3.09329e-05;4.74899e-317;2.30032e-06
4.468e-05;-0.000194991;0.000490385;7.97599e-05;-2.98794e-05;4.74899e-317;2.53338e-06
4.472e-05;-0.000209329;0.000558887;8.20347e-05;-2.87271e-05;4.74899e-317;2.7631e-06
4.476e-05;-0.000223165;0.000626276;8.42448e-05;-2.74775e-05;4.74899e-317;2.98874e-06
4.48e-05;-0.000236536;0.000692361;8.629e-05;-2.61326e-05;4.74899e-317;3.20967e-06
4.484e-05;-0.000249466;0.000757006;8.81104e-05;-2.4695e-05;4.74899e-317;3.42516e-06
4.488e-05;-0.000261925;0.000820124;8.96895e-05;-2.31674e-05;4.74899e-317;3.63429e-06
4.492e-05;-0.000273821;0.000881626;9.10342e-05;-2.15528e-05;4.74899e-317;3.83596e-06
4.496e-05;-0.000285047;0.000941378;9.21481e-05;-1.98547e-05;4.74899e-317;4.02905e-06
4.5e-05;-0.000295528;0.000999192;9.30153e-05;-1.80767e-05;4.74899e-317;4.21257e-06
4.504e-05;-0.000305241;0.00105484;9.35991e-05;-1.62228e-05;4.74899e-317;4.38583e-06
4.508e-05;-0.000314189;0.00110813;9.38519e-05;-1.42971e-05;4.74899e-317;4.54839e-06
4.512e-05;-0.000322382;0.00115886;9.3735e-05;-1.23045e-05;4.74899e-317;4.69989e-06
4.516e-05;-0.000329816;0.00120694;9.32427e-05;-1.02499e-05;4.74899e-317;4.83981e-06
4.52e-05;-0.000336477;0.00125227;9.24185e-05;-8.13826e-06;4.74899e-317;4.96743e-06
4.524e-05;-0.000342334;0.00129483;9.13525e-05;-5.975e-06;4.74899e-317;5.08183e-06
4.528e-05;-0.000347339;0.00133458;9.01585e-05;-3.76582e-06;4.74899e-317;5.18213e-06
4.532e-05;-0.000351434;0.00137149;8.89407e-05;-1.51681e-06;4.74899e-317;5.26762e-06
4.536e-05;-0.000354574;0.00140544;8.77656e-05;7.6552e-07;4.74899e-317;5.33786e-06
4.54e-05;-0.000356748;0.00143633;8.66489e-05;3.07437e-06;4.74899e-317;5.39262e-06
4.544e-05;-0.000357981;0.001464;8.55585e-05;5.40271e-06;4.74899e-317;5.43164e-06
4.548e-05;-0.000358315;0.00148837;8.44301e-05;7.74329e-06;4.74899e-317;5.45451e-06
4.552e-05;-0.000357792;0.00150937;8.31866e-05;1.00887e-05;4.74899e-317;5.46061e-06
4.556e-05;-0.000356444;0.001527;8.17561e-05;1.24316e-05;4.74899e-317;5.44924e-06
4.56e-05;-0.000354299;0.00154126;8.00837e-05;1.47644e-05;4.74899e-317;5.41982e-06
4.564e-05;-0.000351378;0.00155217;7.81405e-05;1.70797e-05;4.74899e-317;5.37206e-06
4.568e-05;-0.000347682;0.00155975;7.59283e-05;1.93698e-05;4.74899e-317;5.30597e-06
4.572e-05;-0.000343182;0.00156403;7.3476e-05;2.1627e-05;4.74899e-317;5.22169e-06
4.576e-05;-0.000337825;0.00156505;7.08229e-05;2.38435e-05;4.74899e-317;5.11927e-06
4.58e-05;-0.000331561;0.00156283;6.79945e-05;2.60114e-05;4.74899e-317;4.9985e-06
4.584e-05;-0.000324378;0.00155735;6.49862e-05;2.8123e-05;4.74899e-317;4.85898e-06
4.588e-05;-0.000316313;0.00154861;6.17683e-05;3.017e-05;4.74899e-317;4.7003e-06
4.592e-05;-0.00030744;0.00153663;5.831e-05;3.21444e-05;4.74899e-317;4.52227e-06
4.596e-05;-0.000297828;0.00152141;5.46049e-05;3.40378e-05;4.74899e-317;4.32508e-06
4.6e-05;-0.000287522;0.00150297;5.06839e-05;3.58423e-05;4.74899e-317;4.10926e-06
4.604e-05;-0.00027654;0.00148135;4.66076e-05;3.75498e-05;4.74899e-317;3.87551e-06
4.608e-05;-0.000264893;0.00145659;4.24482e-05;3.9153e-05;4.74899e-317;3.62445e-06
4.612e-05;-0.000252597;0.00142877;3.82706e-05;4.06443e-05;4.74899e-317;3.35652e-06
4.616e-05;-0.000239679;0.00139797;3.41221e-05;4.20168e-05;4.74899e-317;3.07204e-06
4.62e-05;-0.000226175;0.0013643;3.00285e-05;4.32639e-05;4.74899e-317;2.77139e-06
4.624e-05;-0.000212143;0.00132788;2.59922e-05;4.43794e-05;4.74899e-317;2.45531e-06
4.628e-05;-0.000197663;0.00128884;2.19948e-05;4.53577e-05;4.74899e-317;2.1249e-06
4.632e-05;-0.000182822;0.00124731;1.8007e-05;4.61934e-05;4.74899e-317;1.7815e-06
4.636e-05;-0.000167684;0.0012034;1.4006e-05;4.68816e-05;4.74899e-317;1.42651e-06
4.64e-05;-0.000152279;0.00115728;9.99005e-06;4.74175e-05;4.74899e-317;1.06108e-06
4.644e-05;-0.000136614;0.00110907;5.97923e-06;4.77966e-05;4.74899e-317;6.86183e-07
4.648e-05;-0.000120704;0.00105891;2.00017e-06;4.80147e-05;4.74899e-317;3.02668e-07
4.652e-05;-0.000104602;0.00100694;-1.93359e-06;4.80678e-05;4.74899e-317;-8.84878e-08
4.656e-05;-8.83844e-05;0.000953285;-5.83409e-06;4.79527e-05;4.74899e-317;-4.8601e-07
4.66e-05;-7.21191e-05;0.000898079;-9.73674e-06;4.76669e-05;4.74899e-317;-8.88316e-07
4.664e-05;-5.58495e-05;0.000841445;-1.36847e-05;4.72087e-05;4.74899e-317;-1.29367e-06
4.668e-05;-3.95987e-05;0.0007835;-1.7707e-05;4.65769e-05;4.74899e-317;-1.70041e-06
4.672e-05;-2.33869e-05;0.000724367;-2.18032e-05;4.57708e-05;4.74899e-317;-2.10719e-06
4.676e-05;-7.23682e-06;0.000664186;-2.59439e-05;4.47903e-05;4.74899e-317;-2.51292e-06
4.68e-05;8.83134e-06;0.00060313;-3.00874e-05;4.3636e-05;4.74899e-317;-2.9167e-06
4.684e-05;2.47934e-05;0.000541388;-3.41974e-05;4.23092e-05;4.74899e-317;-3.31748e-06
4.688e-05;4.05952e-05;0.000479139;-3.82508e-05;4.0812e-05;4.74899e-317;-3.71401e-06
4.692e-05;5.61298e-05;0.000416528;-4.22331e-05;3.9147e-05;4.74899e-317;-4.10476e-06
4.696e-05;7.12504e-05;0.00035367;-4.61328e-05;3.73169e-05;4.74899e-317;-4.48817e-06
4.7e-05;8.58235e-05;0.000290674;-4.99379e-05;3.53248e-05;4.74899e-317;-4.86289e-06
4.704e-05;9.97873e-05;0.00022768;-5.36314e-05;3.31736e-05;4.74899e-317;-5.22789e-06
4.708e-05;0.000113169;0.000164874;-5.71849e-05;3.08666e-05;4.74899e-317;-5.58247e-06
4.712e-05;0.00012605;0.000102485;-6.05568e-05;2.84076e-05;4.74899e-317;-5.92604e-06
4.716e-05;0.000138496;4.07493e-05;-6.3701e-05;2.58015e-05;4.74899e-317;-6.25784e-06
4.72e-05;0.000150519;-2.01171e-05;-6.6584e-05;2.30538e-05;4.74899e-317;-6.57673e-06
4.724e-05;0.00016207;-7.99562e-05;-6.91956e-05;2.01711e-05;4.74899e-317;-6.88127e-06
4.728e-05;0.000173064;-0.000138678;-7.15479e-05;1.71602e-05;4.74899e-317;-7.16987e-06
4.732e-05;0.000183408;-0.000196242;-7.36668e-05;1.40283e-05;4.74899e-317;-7.44119e-06
4.736e-05;0.000193021;-0.000252608;-7.55826e-05;1.07828e-05;4.74899e-317;-7.69426e-06
4.74e-05;0.000201847;-0.000307687;-7.73239e-05;7.43183e-06;4.74899e-317;-7.92854e-06
4.744e-05;0.000209873;-0.00036132;-7.89137e-05;3.98399e-06;4.74899e-317;-8.14364e-06
4.748e-05;0.000217136;-0.000413312;-8.03718e-05;4.48647e-07;4.74899e-317;-8.33895e-06
4.752e-05;0.000223692;-0.000463487;-8.17261e-05;-3.16456e-06;4.74899e-317;-8.51346e-06
4.756e-05;0.000229575;-0.000511752;-8.30252e-05;-6.84599e-06;4.74899e-317;-8.66575e-06
4.76e-05;0.000234762;-0.000558089;-8.43352e-05;-1.05862e-05;4.74899e-317;-8.79422e-06
4.764e-05;0.00023918;-0.000602524;-8.57118e-05;-1.43758e-05;4.74899e-317;-8.8975e-06
4.768e-05;0.000242745;-0.000645061;-8.71637e-05;-1.82054e-05;4.74899e-317;-8.97471e-06
4.772e-05;0.000245417;-0.000685636;-8.86342e-05;-2.20646e-05;4.74899e-317;-9.02553e-06
4.776e-05;0.000247206;-0.000724111;-9.0016e-05;-2.59426e-05;4.74899e-317;-9.04997e-06
4.78e-05;0.000248158;-0.000760296;-9.11892e-05;-2.98274e-05;4.74899e-317;-9.04801e-06
4.784e-05;0.000248329;-0.000793999;-9.20544e-05;-3.37067e-05;4.74899e-317;-9.01926e-06
4.788e-05;0.00024776;-0.000825076;-9.25462e-05;-3.75681e-05;4.74899e-317;-8.96288e-06
4.792e-05;0.000246473;-0.000853473;-9.26354e-05;-4.13993e-05;4.74899e-317;-8.8778e-06
4.796e-05;0.00024446;-0.000879222;-9.23291e-05;-4.51883e-05;4.74899e-317;-8.76318e-06
4.8e-05;0.000241696;-0.000902407;-9.167e-05;-4.8923e-05;4.74899e-317;-8.61877e-06
4.804e-05;0.000238156;-0.000923107;-9.07257e-05;-5.25908e-05;4.74899e-317;-8.44502e-06
4.808e-05;0.000233844;-0.000941352;-8.95653e-05;-5.61795e-05;4.74899e-317;-8.24289e-06
4.812e-05;0.000228792;-0.000957115;-8.82366e-05;-5.96769e-05;4.74899e-317;-8.01338e-06
4.816e-05;0.000223042;-0.000970343;-8.67623e-05;-6.30718e-05;4.74899e-317;-7.75717e-06
4.82e-05;0.000216626;-0.000980992;-8.51559e-05;-6.63533e-05;4.74899e-317;-7.47446e-06
4.824e-05;0.000209554;-0.000989061;-8.34399e-05;-6.95112e-05;4.74899e-317;-7.16522e-06
4.828e-05;0.000201846;-0.000994604;-8.16497e-05;-7.25352e-05;4.74899e-317;-6.82963e-06
4.832e-05;0.000193542;-0.00099771;-7.98212e-05;-7.54147e-05;4.74899e-317;-6.46841e-06
4.836e-05;0.000184701;-0.000998471;-7.7978e-05;-7.81395e-05;4.74899e-317;-6.08297e-06
4.84e-05;0.00017537;-0.000996951;-7.61292e-05;-8.06988e-05;4.74899e-317;-5.67508e-06
4.844e-05;0.00016556;-0.000993178;-7.42758e-05;-8.30827e-05;4.74899e-317;-5.24643e-06
4.848e-05;0.000155268;-0.000987161;-7.24149e-05;-8.52813e-05;4.74899e-317;-4.79829e-06
4.852e-05;0.000144508;-0.000978925;-7.05368e-05;-8.72855e-05;4.74899e-317;-4.33141e-06
4.856e-05;0.000133339;-0.000968531;-6.86218e-05;-8.90868e-05;4.74899e-317;-3.84638e-06
4.86e-05;0.000121851;-0.000956073;-6.66392e-05;-9.0677e-05;4.74899e-317;-3.34398e-06
4.864e-05;0.000110128;-0.000941647;-6.455e-05;-9.20487e-05;4.74899e-317;-2.82552e-06
4.868e-05;9.82213e-05;-0.000925338;-6.23112e-05;-9.31954e-05;4.74899e-317;-2.2927e-06
4.872e-05;8.61543e-05;-0.000907215;-5.98798e-05;-9.41117e-05;4.74899e-317;-1.74736e-06
4.876e-05;7.39456e-05;-0.000887344;-5.72218e-05;-9.47934e-05;4.74899e-317;-1.19111e-06
4.88e-05;6.16178e-05;-0.00086581;-5.43226e-05;-9.52362e-05;4.74899e-317;-6.25111e-07
4.884e-05;4.9185e-05;-0.000842718;-5.11958e-05;-9.54364e-05;4.74899e-317;-5.02253e-08
4.888e-05;3.66425e-05;-0.00081819;-4.78839e-05;-9.539e-05;4.74899e-317;5.32651e-07
4.892e-05;2.39823e-05;-0.000792363;-4.44493e-05;-9.50937e-05;4.74899e-317;1.12225e-06
4.896e-05;1.12245e-05;-0.000765381;-4.09622e-05;-9.45448e-05;4.74899e-317;1.71681e-06
4.9e-05;-1.57177e-06;-0.000737391;-3.74935e-05;-9.37414e-05;4.74899e-317;2.31427e-06
4.904e-05;-1.4335e-05;-0.000708528;-3.41142e-05;-9.26826e-05;4.74899e-317;2.91265e-06
4.908e-05;-2.702e-05;-0.000678902;-3.08914e-05;-9.13676e-05;4.74899e-317;3.5104e-06
4.912e-05;-3.96149e-05;-0.000648594;-2.78733e-05;-8.97961e-05;4.74899e-317;4.10647e-06
4.916e-05;-5.21093e-05;-0.000617663;-2.50665e-05;-8.79683e-05;4.74899e-317;4.70001e-06
4.92e-05;-6.44584e-05;-0.000586185;-2.24275e-05;-8.58848e-05;4.74899e-317;5.28996e-06
4.924e-05;-7.65872e-05;-0.00055427;-1.98802e-05;-8.35479e-05;4.74899e-317;5.87467e-06
4.928e-05;-8.84287e-05;-0.000522061;-1.73502e-05;-8.09611e-05;4.74899e-317;6.45186e-06
4.932e-05;-9.99551e-05;-0.000489698;-1.47937e-05;-7.81299e-05;4.74899e-317;7.01895e-06
4.936e-05;-0.000111171;-0.000457281;-1.22038e-05;-7.50605e-05;4.74899e-317;7.57346e-06
4.94e-05;-0.000122087;-0.000424862;-9.60192e-06;-7.17592e-05;4.74899e-317;8.11346e-06
4.944e-05;-0.000132708;-0.000392475;-7.02415e-06;-6.82319e-05;4.74899e-317;8.63759e-06
4.948e-05;-0.000143037;-0.000360182;-4.50937e-06;-6.44842e-05;4.74899e-317;9.14487e-06
4.952e-05;-0.000153075;-0.000328095;-2.08501e-06;-6.05227e-05;4.74899e-317;9.63425e-06
4.956e-05;-0.000162794;-0.00029636;2.4914e-07;-5.63551e-05;4.74899e-317;1.01043e-05
4.96e-05;-0.000172108;-0.000265121;2.53084e-06;-5.19906e-05;4.74899e-317;1.0553e-05
4.964e-05;-0.000180899;-0.000234487;4.82923e-06;-4.74394e-05;4.74899e-317;1.09782e-05
4.968e-05;-0.000189075;-0.000204529;7.22023e-06;-4.27116e-05;4.74899e-317;1.13778e-05
4.972e-05;-0.000196626;-0.000175301;9.75381e-06;-3.78174e-05;4.74899e-317;1.175e-05
4.976e-05;-0.00020362;-0.000146859;1.24311e-05;-3.27668e-05;4.74899e-317;1.20937e-05
4.98e-05;-0.000210143;-0.000119262;1.52034e-05;-2.75705e-05;4.74899e-317;1.24079e-05
4.984e-05;-0.000216233;-9.25615e-05;1.79891e-05;-2.22407e-05;4.74899e-317;1.2692e-05
4.988e-05;-0.000221856;-6.67996e-05;2.0695e-05;-1.6791e-05;4.74899e-317;1.29455e-05
4.992e-05;-0.000226932;-4.20036e-05;2.32335e-05;-1.12364e-05;4.74899e-317;1.31677e-05
4.996e-05;-0.000231371;-1.81972e-05;2.55364e-05;-5.59185e-06;4.74899e-317;1.33579e-05
5e-05;-0.000235104;4.59577e-06;2.75719e-05;1.28368e-07;4.74899e-317;1.35152e-05
5.004e-05;-0.000238081;2.63559e-05;2.93584e-05;5.91096e-06;4.74899e-317;1.36387e-05
5.008e-05;-0.000240284;4.70759e-05;3.09605e-05;1.17429e-05;4.74899e-317;1.37276e-05
5.012e-05;-0.000241737;6.67633e-05;3.24606e-05;1.76103e-05;4.74899e-317;1.37814e-05
5.016e-05;-0.000242495;8.54325e-05;3.3926e-05;2.34981e-05;4.74899e-317;1.38e-05
5.02e-05;-0.000242619;0.000103093;3.53909e-05;2.93908e-05;4.74899e-317;1.37839e-05
5.024e-05;-0.000242117;0.000119743;3.68595e-05;3.5273e-05;4.74899e-317;1.37335e-05
5.028e-05;-0.000240918;0.00013537;3.83206e-05;4.11301e-05;4.74899e-317;1.36493e-05
5.032e-05;-0.000238909;0.00014997;3.97604e-05;4.69487e-05;4.74899e-317;1.35315e-05
5.036e-05;-0.000236002;0.000163552;4.11719e-05;5.2715e-05;4.74899e-317;1.33797e-05
5.04e-05;-0.000232185;0.000176147;4.2566e-05;5.84149e-05;4.74899e-317;1.31934e-05
5.044e-05;-0.000227507;0.000187796;4.39756e-05;6.40331e-05;4.74899e-317;1.29722e-05
5.048e-05;-0.000222028;0.000198533;4.54459e-05;6.95537e-05;4.74899e-317;1.27159e-05
5.052e-05;-0.000215771;0.000208379;4.70113e-05;7.49607e-05;4.74899e-317;1.24252e-05
5.056e-05;-0.000208728;0.000217348;4.86747e-05;8.02392e-05;4.74899e-317;1.21013e-05
5.06e-05;-0.000200884;0.000225468;5.04056e-05;8.53755e-05;4.74899e-317;1.17457e-05
5.064e-05;-0.000192227;0.000232793;5.21594e-05;9.03569e-05;4.74899e-317;1.13599e-05
5.068e-05;-0.000182735;0.000239403;5.39002e-05;9.51707e-05;4.74899e-317;1.09451e-05
5.072e-05;-0.000172363;0.000245378;5.56087e-05;9.9804e-05;4.74899e-317;1.0502e-05
5.076e-05;-0.000161067;0.00025078;5.72719e-05;0.000104243;4.74899e-317;1.00307e-05
5.08e-05;-0.000148838;0.00025564;5.88676e-05;0.000108475;4.74899e-317;9.53098e-06
5.084e-05;-0.00013572;0.000259972;6.03593e-05;0.000112488;4.74899e-317;9.00288e-06
5.088e-05;-0.000121777;0.000263794;6.17068e-05;0.000116273;4.74899e-317;8.44704e-06
5.092e-05;-0.000107053;0.000267146;6.28791e-05;0.00011982;4.74899e-317;7.86503e-06
5.096e-05;-9.15604e-05;0.000270092;6.38588e-05;0.00012312;4.74899e-317;7.25921e-06
5.1e-05;-7.52977e-05;0.000272715;6.46416e-05;0.000126166;4.74899e-317;6.63239e-06
5.104e-05;-5.82838e-05;0.000275097;6.52432e-05;0.000128945;4.74899e-317;5.98725e-06
5.108e-05;-4.05629e-05;0.00027731;6.57121e-05;0.00013145;4.74899e-317;5.32596e-06
5.112e-05;-2.21868e-05;0.000279421;6.61311e-05;0.000133672;4.74899e-317;4.64996e-06
5.116e-05;-3.19935e-06;0.000281485;6.65919e-05;0.000135603;4.74899e-317;3.96023e-06
5.12e-05;1.6358e-05;0.000283541;6.71539e-05;0.00013724;4.74899e-317;3.25771e-06
5.124e-05;3.64301e-05;0.0002856;6.78196e-05;0.000138578;4.74899e-317;2.54386e-06
5.128e-05;5.69455e-05;0.00028765;6.85454e-05;0.000139611;4.74899e-317;1.82098e-06
5.132e-05;7.78358e-05;0.000289667;6.92732e-05;0.000140337;4.74899e-317;1.09201e-06
5.136e-05;9.90574e-05;0.000291646;6.99556e-05;0.000140751;4.74899e-317;3.59951e-07
5.14e-05;0.000120593;0.000293609;7.05597e-05;0.000140851;4.74899e-317;-3.72793e-07
5.144e-05;0.000142429;0.000295589;7.10608e-05;0.000140635;4.74899e-317;-1.10481e-06
5.148e-05;0.000164527;0.000297615;7.14403e-05;0.000140108;4.74899e-317;-1.83549e-06
5.152e-05;0.000186824;0.000299703;7.16913e-05;0.000139272;4.74899e-317;-2.56431e-06
5.156e-05;0.00020924;0.000301863;7.18202e-05;0.00013813;4.74899e-317;-3.29011e-06
5.16e-05;0.000231698;0.00030412;7.18391e-05;0.000136683;4.74899e-317;-4.01057e-06
5.164e-05;0.00025413;0.000306507;7.17508e-05;0.000134933;4.74899e-317;-4.72236e-06
5.168e-05;0.000276472;0.000309051;7.15357e-05;0.000132882;4.74899e-317;-5.42186e-06
5.172e-05;0.000298672;0.000311757;7.11504e-05;0.000130534;4.74899e-317;-6.106e-06
5.176e-05;0.000320703;0.000314608;7.05383e-05;0.000127895;4.74899e-317;-6.7729e-06
5.18e-05;0.000342559;0.000317575;6.96481e-05;0.00012497;4.74899e-317;-7.42178e-06
5.184e-05;0.000364215;0.000320633;6.84523e-05;0.000121768;4.74899e-317;-8.05246e-06
5.188e-05;0.000385594;0.000323765;6.69611e-05;0.000118296;4.74899e-317;-8.66459e-06
5.192e-05;0.000406568;0.000326963;6.52247e-05;0.00011456;4.74899e-317;-9.25728e-06
5.196e-05;0.000427001;0.000330224;6.33238e-05;0.000110569;4.74899e-317;-9.8291e-06
5.2e-05;0.000446808;0.00033355;6.13492e-05;0.000106332;4.74899e-317;-1.03785e-05
5.204e-05;0.000465972;0.000336929;5.93751e-05;0.000101863;4.74899e-317;-1.09041e-05
5.208e-05;0.000484511;0.000340319;5.74373e-05;9.71726e-05;4.74899e-317;-1.14047e-05
5.212e-05;0.000502438;0.00034364;5.55277e-05;9.22757e-05;4.74899e-317;-1.18785e-05
5.216e-05;0.000519729;0.000346797;5.36046e-05;8.71846e-05;4.74899e-317;-1.23236e-05
5.22e-05;0.00053632;0.000349717;5.16165e-05;8.1911e-05;4.74899e-317;-1.27373e-05
5.224e-05;0.000552115;0.000352386;4.95248e-05;7.64669e-05;4.74899e-317;-1.31168e-05
5.228e-05;0.000566984;0.000354833;4.7313e-05;7.08651e-05;4.74899e-317;-1.346e-05
5.232e-05;0.000580786;0.000357093;4.49758e-05;6.51191e-05;4.74899e-317;-1.37662e-05
5.236e-05;0.0005934;0.000359154;4.24978e-05;5.92427e-05;4.74899e-317;-1.40356e-05
5.24e-05;0.000604757;0.000360947;3.98425e-05;5.32499e-05;4.74899e-317;-1.42694e-05
5.244e-05;0.000614854;0.000362367;3.69627e-05;4.71548e-05;4.74899e-317;-1.44685e-05
5.248e-05;0.000623712;0.000363312;3.38263e-05;4.09717e-05;4.74899e-317;-1.46329e-05
5.252e-05;0.000631338;0.000363705;3.04349e-05;3.47161e-05;4.74899e-317;-1.47615e-05
5.256e-05;0.000637694;0.000363497;2.68224e-05;2.84046e-05;4.74899e-317;-1.48526e-05
5.26e-05;0.00064271;0.000362657;2.30386e-05;2.20549e-05;4.74899e-317;-1.49048e-05
5.264e-05;0.000646311;0.000361168;1.91305e-05;1.56851e-05;4.74899e-317;-1.49177e-05
5.268e-05;0.000648444;0.00035903;1.5129e-05;9.31269e-06;4.74899e-317;-1.4892e-05
5.272e-05;0.000649075;0.000356241;1.10431e-05;2.95416e-06;4.74899e-317;-1.48293e-05
5.276e-05;0.000648188;0.000352778;6.86521e-06;-3.37532e-06;4.74899e-317;-1.47306e-05
5.28e-05;0.000645772;0.000348582;2.58755e-06;-9.6612e-06;4.74899e-317;-1.45961e-05
5.284e-05;0.00064182;0.000343566;-1.77673e-06;-1.58888e-05;4.74899e-317;-1.44245e-05
5.288e-05;0.000636312;0.000337639;-6.18567e-06;-2.2043e-05;4.74899e-317;-1.42145e-05
5.292e-05;0.000629212;0.000330727;-1.05818e-05;-2.81092e-05;4.74899e-317;-1.39657e-05
5.296e-05;0.000620471;0.000322778;-1.49172e-05;-3.40738e-05;4.74899e-317;-1.36796e-05
5.3e-05;0.000610052;0.000313752;-1.91712e-05;-3.99242e-05;4.74899e-317;-1.33595e-05
5.304e-05;0.00059795;0.000303619;-2.33489e-05;-4.56484e-05;4.74899e-317;-1.30099e-05
5.308e-05;0.000584199;0.000292365;-2.74653e-05;-5.12338e-05;4.74899e-317;-1.26347e-05
5.312e-05;0.000568846;0.000279996;-3.15294e-05;-5.66667e-05;4.74899e-317;-1.22364e-05
5.316e-05;0.000551921;0.000266517;-3.55437e-05;-6.19328e-05;4.74899e-317;-1.18153e-05
5.32e-05;0.000533436;0.000251916;-3.95149e-05;-6.70181e-05;4.74899e-317;-1.13708e-05
5.324e-05;0.000513397;0.000236158;-4.34646e-05;-7.19098e-05;4.74899e-317;-1.09015e-05
5.328e-05;0.000491823;0.000219206;-4.74239e-05;-7.65969e-05;4.74899e-317;-1.04071e-05
5.332e-05;0.000468752;0.000201053;-5.14133e-05;-8.10703e-05;4.74899e-317;-9.8881e-06
5.336e-05;0.000444223;0.000181743;-5.54274e-05;-8.53218e-05;4.74899e-317;-9.34625e-06
5.34e-05;0.000418274;0.00016135;-5.94375e-05;-8.93435e-05;4.74899e-317;-8.78435e-06
5.344e-05;0.000390947;0.000139951;-6.34076e-05;-9.31275e-05;4.74899e-317;-8.20579e-06
5.348e-05;0.000362304;0.000117604;-6.73022e-05;-9.6667e-05;4.74899e-317;-7.61422e-06
5.352e-05;0.000332419;9.43447e-05;-7.10818e-05;-9.9957e-05;4.74899e-317;-7.01307e-06
5.356e-05;0.000301366;7.01893e-05;-7.46992e-05;-0.000102995;4.74899e-317;-6.40529e-06
5.36e-05;0.000269194;4.51417e-05;-7.81131e-05;-0.000105779;4.74899e-317;-5.79314e-06
5.364e-05;0.000235937;1.91917e-05;-8.13089e-05;-0.000108308;4.74899e-317;-5.1783e-06
5.368e-05;0.000201627;-7.67265e-06;-8.43013e-05;-0.000110578;4.74899e-317;-4.56215e-06
5.372e-05;0.000166313;-3.54419e-05;-8.71112e-05;-0.000112585;4.74899e-317;-3.94619e-06
5.376e-05;0.000130057;-6.40641e-05;-8.97392e-05;-0.000114326;4.74899e-317;-3.33229e-06
5.38e-05;9.29326e-05;-9.34461e-05;-9.21625e-05;-0.000115801;4.74899e-317;-2.72273e-06
5.384e-05;5.50194e-05;-0.00012348;-9.43549e-05;-0.000117009;4.74899e-317;-2.11995e-06
5.388e-05;1.64062e-05;-0.000154078;-9.63054e-05;-0.000117954;4.74899e-317;-1.52633e-06
5.392e-05;-2.28049e-05;-0.000185183;-9.80104e-05;-0.00011864;4.74899e-317;-9.44016e-07
5.396e-05;-6.25122e-05;-0.000216756;-9.94523e-05;-0.000119072;4.74899e-317;-3.75067e-07
5.4e-05;-0.000102637;-0.000248738;-0.000100591;-0.000119253;4.74899e-317;1.78264e-07
5.404e-05;-0.000143131;-0.000281041;-0.000101379;-0.000119189;4.74899e-317;7.13379e-07
5.408e-05;-0.000183942;-0.000313557;-0.000101795;-0.000118887;4.74899e-317;1.22742e-06
5.412e-05;-0.000224973;-0.000346185;-0.00010185;-0.000118357;4.74899e-317;1.7175e-06
5.416e-05;-0.000266053;-0.00037885;-0.000101584;-0.00011761;4.74899e-317;2.18105e-06
5.42e-05;-0.000306974;-0.000411497;-0.00010105;-0.000116656;4.74899e-317;2.61595e-06
5.424e-05;-0.000347555;-0.00044407;-0.000100308;-0.000115506;4.74899e-317;3.02075e-06
5.428e-05;-0.000387688;-0.000476505;-9.94148e-05;-0.000114167;4.74899e-317;3.39465e-06
5.432e-05;-0.000427319;-0.000508726;-9.84039e-05;-0.000112648;4.74899e-317;3.73758e-06
5.436e-05;-0.000466399;-0.000540643;-9.72601e-05;-0.000110958;4.74899e-317;4.05011e-06
5.44e-05;-0.000504851;-0.000572146;-9.59211e-05;-0.000109108;4.74899e-317;4.33314e-06
5.444e-05;-0.000542578;-0.000603112;-9.43093e-05;-0.000107112;4.74899e-317;4.58746e-06
5.448e-05;-0.00057949;-0.000633416;-9.23734e-05;-0.000104982;4.74899e-317;4.81321e-06
5.452e-05;-0.000615508;-0.000662963;-9.01068e-05;-0.00010273;4.74899e-317;5.0094e-06
5.456e-05;-0.000650543;-0.000691703;-8.75347e-05;-0.000100368;4.74899e-317;5.17398e-06
5.46e-05;-0.000684467;-0.000719618;-8.46906e-05;-9.79074e-05;4.74899e-317;5.30455e-06
5.464e-05;-0.000717116;-0.000746692;-8.16016e-05;-9.53614e-05;4.74899e-317;5.39957e-06
5.468e-05;-0.000748324;-0.000772889;-7.82823e-05;-9.27434e-05;4.74899e-317;5.45949e-06
5.472e-05;-0.000777962;-0.000798156;-7.47299e-05;-9.00682e-05;4.74899e-317;5.48701e-06
5.476e-05;-0.000805932;-0.000822427;-7.09236e-05;-8.73505e-05;4.74899e-317;5.48621e-06
5.48e-05;-0.000832154;-0.000845637;-6.68396e-05;-8.46032e-05;4.74899e-317;5.46098e-06
5.484e-05;-0.000856554;-0.000867707;-6.24772e-05;-8.18379e-05;4.74899e-317;5.41354e-06
5.488e-05;-0.000879067;-0.000888554;-5.78764e-05;-7.90644e-05;4.74899e-317;5.34402e-06
5.492e-05;-0.000899652;-0.000908095;-5.31097e-05;-7.62927e-05;4.74899e-317;5.2513e-06
5.496e-05;-0.000918287;-0.00092626;-4.82544e-05;-7.35331e-05;4.74899e-317;5.13454e-06
5.5e-05;-0.000934945;-0.000942987;-4.33691e-05;-7.07965e-05;4.74899e-317;4.99452e-06
5.504e-05;-0.000949569;-0.000958208;-3.84846e-05;-6.80931e-05;4.74899e-317;4.83386e-06
5.508e-05;-0.000962075;-0.000971844;-3.36071e-05;-6.54317e-05;4.74899e-317;4.65613e-06
5.512e-05;-0.000972377;-0.000983831;-2.87286e-05;-6.28198e-05;4.74899e-317;4.46443e-06
5.516e-05;-0.00098042;-0.000994137;-2.38413e-05;-6.02646e-05;4.74899e-317;4.26046e-06
5.52e-05;-0.000986187;-0.00100277;-1.89546e-05;-5.7773e-05;4.74899e-317;4.04478e-06
5.524e-05;-0.000989689;-0.00100973;-1.41016e-05;-5.53525e-05;4.74899e-317;3.81801e-06
5.528e-05;-0.000990939;-0.00101498;-9.32822e-06;-5.30101e-05;4.74899e-317;3.58224e-06
5.532e-05;-0.000989933;-0.00101848;-4.67022e-06;-5.07519e-05;4.74899e-317;3.34153e-06
5.536e-05;-0.000986639;-0.0010201;-1.37578e-07;-4.85825e-05;4.74899e-317;3.10104e-06
5.54e-05;-0.000981007;-0.00101979;4.28708e-06;-4.65058e-05;4.74899e-317;2.86541e-06
5.544e-05;-0.000972997;-0.00101748;8.64126e-06;-4.45249e-05;4.74899e-317;2.63732e-06
5.548e-05;-0.000962605;-0.00101314;1.29751e-05;-4.2643e-05;4.74899e-317;2.41724e-06
5.552e-05;-0.000949881;-0.00100673;1.73413e-05;-4.08627e-05;4.74899e-317;2.20439e-06
5.556e-05;-0.000934929;-0.000998215;2.17763e-05;-3.9185e-05;4.74899e-317;1.99831e-06
5.56e-05;-0.00091786;-0.000987566;2.62782e-05;-3.76087e-05;4.74899e-317;1.80009e-06
5.564e-05;-0.000898757;-0.00097476;3.07975e-05;-3.61306e-05;4.74899e-317;1.6126e-06
5.568e-05;-0.00087764;-0.000959792;3.52497e-05;-3.47461e-05;4.74899e-317;1.43962e-06
5.572e-05;-0.000854485;-0.000942667;3.95449e-05;-3.34508e-05;4.74899e-317;1.28462e-06
5.576e-05;-0.000829276;-0.000923391;4.36127e-05;-3.22413e-05;4.74899e-317;1.14974e-06
5.58e-05;-0.000802044;-0.000901964;4.74114e-05;-3.11151e-05;4.74899e-317;1.03564e-06
5.584e-05;-0.000772885;-0.000878384;5.0927e-05;-3.00699e-05;4.74899e-317;9.42173e-07
5.588e-05;-0.000741939;-0.000852647;5.41722e-05;-2.91025e-05;4.74899e-317;8.69464e-07
5.592e-05;-0.000709343;-0.000824745;5.71865e-05;-2.8208e-05;4.74899e-317;8.18636e-07
5.596e-05;-0.000675211;-0.000794665;6.00285e-05;-2.73809e-05;4.74899e-317;7.9174e-07
5.6e-05;-0.00063963;-0.000762385;6.27547e-05;-2.66163e-05;4.74899e-317;7.90877e-07
5.604e-05;-0.000602679;-0.000727898;6.53942e-05;-2.59098e-05;4.74899e-317;8.17044e-07
5.608e-05;-0.000564452;-0.000691227;6.79345e-05;-2.52575e-05;4.74899e-317;8.69404e-07
5.612e-05;-0.00052507;-0.000652439;7.03276e-05;-2.46537e-05;4.74899e-317;9.45455e-07
5.616e-05;-0.000484662;-0.000611629;7.25094e-05;-2.40907e-05;4.74899e-317;1.04203e-06
5.62e-05;-0.000443356;-0.000568888;7.44231e-05;-2.35587e-05;4.74899e-317;1.15664e-06
5.624e-05;-0.000401265;-0.000524286;7.60403e-05;-2.30473e-05;4.74899e-317;1.28834e-06
5.628e-05;-0.000358492;-0.000477875;7.73698e-05;-2.25465e-05;4.74899e-317;1.43789e-06
5.632e-05;-0.00031515;-0.000429709;7.84512e-05;-2.20475e-05;4.74899e-317;1.60696e-06
5.636e-05;-0.00027137;-0.000379852;7.93371e-05;-2.15429e-05;4.74899e-317;1.79709e-06
5.64e-05;-0.000227301;-0.000328373;8.00741e-05;-2.10263e-05;4.74899e-317;2.00899e-06
5.644e-05;-0.000183111;-0.000275338;8.06942e-05;-2.04919e-05;4.74899e-317;2.24247e-06
5.648e-05;-0.000138981;-0.000220815;8.12145e-05;-1.9934e-05;4.74899e-317;2.497e-06
5.652e-05;-9.50832e-05;-0.000164878;8.16349e-05;-1.9347e-05;4.74899e-317;2.77206e-06
5.656e-05;-5.15585e-05;-0.000107616;8.19355e-05;-1.8725e-05;4.74899e-317;3.06717e-06
5.66e-05;-8.49163e-06;-4.912e-05;8.20798e-05;-1.80628e-05;4.74899e-317;3.38122e-06
5.664e-05;3.40766e-05;1.05256e-05;8.20257e-05;-1.73549e-05;4.74899e-317;3.71207e-06
5.668e-05;7.61059e-05;7.12388e-05;8.17371e-05;-1.65947e-05;4.74899e-317;4.05665e-06
5.672e-05;0.000117507;0.000132923;8.11859e-05;-1.57734e-05;4.74899e-317;4.41194e-06
5.676e-05;0.000158124;0.000195454;8.03495e-05;-1.48815e-05;4.74899e-317;4.77602e-06
5.68e-05;0.000197766;0.000258678;7.92134e-05;-1.391e-05;4.74899e-317;5.14857e-06
5.684e-05;0.000236261;0.000322441;7.77839e-05;-1.28515e-05;4.74899e-317;5.53019e-06
5.688e-05;0.000273489;0.000386615;7.60991e-05;-1.16999e-05;4.74899e-317;5.92123e-06
5.692e-05;0.000309377;0.000451115;7.42253e-05;-1.04493e-05;4.74899e-317;6.32104e-06
5.696e-05;0.00034387;0.000515887;7.22377e-05;-9.09351e-06;4.74899e-317;6.72812e-06
5.7e-05;0.000376905;0.000580869;7.01961e-05;-7.62736e-06;4.74899e-317;7.14132e-06
5.704e-05;0.000408411;0.000645959;6.8127e-05;-6.04721e-06;4.74899e-317;7.56079e-06
5.708e-05;0.000438319;0.000710987;6.60177e-05;-4.35087e-06;4.74899e-317;7.98775e-06
5.712e-05;0.000466565;0.000775722;6.38223e-05;-2.53687e-06;4.74899e-317;8.42298e-06
5.716e-05;0.000493085;0.000839908;6.14817e-05;-6.04058e-07;4.74899e-317;8.86469e-06
5.72e-05;0.000517802;0.000903312;5.89522e-05;1.44865e-06;4.74899e-317;9.30754e-06
5.724e-05;0.000540644;0.000965768;5.62331e-05;3.62296e-06;4.74899e-317;9.74377e-06
5.728e-05;0.000561558;0.00102719;5.33758e-05;5.92202e-06;4.74899e-317;1.0166e-05
5.732e-05;0.000580516;0.00108756;5.04683e-05;8.35014e-06;4.74899e-317;1.05702e-05
5.736e-05;0.000597492;0.00114685;4.76048e-05;1.09108e-05;4.74899e-317;1.09565e-05
5.74e-05;0.000612445;0.00120498;4.48571e-05;1.36048e-05;4.74899e-317;1.13278e-05
5.744e-05;0.000625311;0.00126183;4.22603e-05;1.64299e-05;4.74899e-317;1.16864e-05
5.748e-05;0.000636036;0.00131718;3.98111e-05;1.93833e-05;4.74899e-317;1.20323e-05
5.752e-05;0.000644598;0.00137081;3.74721e-05;2.2463e-05;4.74899e-317;1.23628e-05
5.756e-05;0.000651007;0.00142248;3.51779e-05;2.56678e-05;4.74899e-317;1.26751e-05
5.76e-05;0.00065528;0.00147201;3.28482e-05;2.89951e-05;4.74899e-317;1.29679e-05
5.764e-05;0.000657424;0.00151924;3.04097e-05;3.24398e-05;4.74899e-317;1.32419e-05
5.768e-05;0.000657438;0.00156408;2.78187e-05;3.59952e-05;4.74899e-317;1.34974e-05
5.772e-05;0.000655338;0.00160644;2.50727e-05;3.9654e-05;4.74899e-317;1.37317e-05
5.776e-05;0.000651168;0.00164626;2.22014e-05;4.34089e-05;4.74899e-317;1.39377e-05
5.78e-05;0.000644996;0.0016834;1.92505e-05;4.72523e-05;4.74899e-317;1.41057e-05
5.784e-05;0.0006369;0.00171773;1.62727e-05;5.11762e-05;4.74899e-317;1.42279e-05
5.788e-05;0.000626959;0.00174911;1.33311e-05;5.51727e-05;4.74899e-317;1.43014e-05
5.792e-05;0.000615252;0.00177745;1.05019e-05;5.92341e-05;4.74899e-317;1.43294e-05
5.796e-05;0.000601848;0.00180271;7.8603e-06;6.33512e-05;4.74899e-317;1.43184e-05
5.8e-05;0.000586793;0.00182487;5.45582e-06;6.75129e-05;4.74899e-317;1.42728e-05
5.804e-05;0.000570114;0.00184384;3.29069e-06;7.17075e-05;4.74899e-317;1.41926e-05
5.808e-05;0.000551846;0.00185953;1.31962e-06;7.59243e-05;4.74899e-317;1.40735e-05
5.812e-05;0.000532066;0.00187181;-5.28449e-07;8.01536e-05;4.74899e-317;1.39108e-05
5.816e-05;0.000510895;0.00188057;-2.31674e-06;8.43845e-05;4.74899e-317;1.37034e-05
5.82e-05;0.000488477;0.00188576;-4.07045e-06;8.86027e-05;4.74899e-317;1.34538e-05
5.824e-05;0.000464942;0.00188738;-5.76515e-06;9.27916e-05;4.74899e-317;1.31644e-05
5.828e-05;0.000440396;0.00188545;-7.33951e-06;9.69351e-05;4.74899e-317;1.28335e-05
5.832e-05;0.000414943;0.00187998;-8.72361e-06;0.000101019;4.74899e-317;1.24537e-05
5.836e-05;0.000388694;0.00187099;-9.86694e-06;0.000105031;4.74899e-317;1.20158e-05
5.84e-05;0.000361768;0.00185845;-1.07561e-05;0.000108958;4.74899e-317;1.15147e-05
5.844e-05;0.000334274;0.00184234;-1.14215e-05;0.000112784;4.74899e-317;1.0954e-05
5.848e-05;0.000306308;0.0018226;-1.19338e-05;0.000116494;4.74899e-317;1.03451e-05
5.852e-05;0.000277957;0.00179922;-1.23864e-05;0.000120074;4.74899e-317;9.70118e-06
5.856e-05;0.00024932;0.0017722;-1.28622e-05;0.00012351;4.74899e-317;9.03002e-06
5.86e-05;0.000220516;0.00174162;-1.33994e-05;0.000126787;4.74899e-317;8.33029e-06
5.864e-05;0.000191677;0.0017076;-1.39736e-05;0.000129893;4.74899e-317;7.59445e-06
5.868e-05;0.000162934;0.00167022;-1.45052e-05;0.000132817;4.74899e-317;6.81591e-06
5.872e-05;0.000134401;0.00162956;-1.48832e-05;0.00013555;4.74899e-317;5.99536e-06
5.876e-05;0.000106188;0.00158564;-1.49932e-05;0.000138078;4.74899e-317;5.1412e-06
5.88e-05;7.84037e-05;0.00153847;-1.47473e-05;0.000140386;4.74899e-317;4.26382e-06
5.884e-05;5.11604e-05;0.00148807;-1.41095e-05;0.000142461;4.74899e-317;3.36812e-06
5.888e-05;2.45693e-05;0.00143448;-1.31076e-05;0.000144289;4.74899e-317;2.45024e-06
5.892e-05;-1.26697e-06;0.00137778;-1.18199e-05;0.000145863;4.74899e-317;1.50127e-06
5.896e-05;-2.62498e-05;0.00131805;-1.0347e-05;0.000147175;4.74899e-317;5.15221e-07
5.9e-05;-5.02759e-05;0.00125537;-8.78348e-06;0.000148215;4.74899e-317;-5.04556e-07
5.904e-05;-7.32377e-05;0.00118983;-7.20225e-06;0.000148974;4.74899e-317;-1.54529e-06
5.908e-05;-9.50376e-05;0.00112153;-5.64594e-06;0.000149445;4.74899e-317;-2.59114e-06
5.912e-05;-0.000115603;0.00105056;-4.12338e-06;0.00014962;4.74899e-317;-3.63157e-06
5.916e-05;-0.000134881;0.000977029;-2.614e-06;0.000149493;4.74899e-317;-4.66605e-06
5.92e-05;-0.000152827;0.000901037;-1.08512e-06;0.000149056;4.74899e-317;-5.70205e-06
5.924e-05;-0.00016938;0.000822721;4.82605e-07;0.000148305;4.74899e-317;-6.74779e-06
5.928e-05;-0.000184465;0.000742248;2.07603e-06;0.000147239;4.74899e-317;-7.80499e-06
5.932e-05;-0.000198006;0.000659818;3.64819e-06;0.000145854;4.74899e-317;-8.86675e-06
5.936e-05;-0.000209929;0.000575647;5.13477e-06;0.000144148;4.74899e-317;-9.92208e-06
5.94e-05;-0.000220172;0.000489935;6.47825e-06;0.000142115;4.74899e-317;-1.09632e-05
5.944e-05;-0.000228688;0.000402856;7.64737e-06;0.000139755;4.74899e-317;-1.19903e-05
5.948e-05;-0.000235453;0.000314567;8.64318e-06;0.000137069;4.74899e-317;-1.30088e-05
5.952e-05;-0.000240473;0.000225219;9.49075e-06;0.000134062;4.74899e-317;-1.4023e-05
5.956e-05;-0.000243779;0.000134972;1.02229e-05;0.000130736;4.74899e-317;-1.50294e-05
5.96e-05;-0.0002454;4.3988e-05;1.08648e-05;0.000127093;4.74899e-317;-1.60163e-05
5.964e-05;-0.000245351;-4.75662e-05;1.14257e-05;0.000123135;4.74899e-317;-1.697e-05
5.968e-05;-0.000243625;-0.000139523;1.19003e-05;0.000118869;4.74899e-317;-1.78822e-05
5.972e-05;-0.000240206;-0.000231708;1.22761e-05;0.0001143;4.74899e-317;-1.87542e-05
5.976e-05;-0.000235086;-0.000323943;1.25439e-05;0.000109436;4.74899e-317;-1.95936e-05
5.98e-05;-0.000228274;-0.000416046;1.27031e-05;0.000104283;4.74899e-317;-2.04071e-05
5.984e-05;-0.000219788;-0.000507825;1.27606e-05;9.88479e-05;4.74899e-317;-2.11934e-05
5.988e-05;-0.000209657;-0.000599075;1.27234e-05;9.31431e-05;4.74899e-317;-2.19418e-05
5.992e-05;-0.00019791;-0.000689589;1.25893e-05;8.71789e-05;4.74899e-317;-2.26378e-05
5.996e-05;-0.000184595;-0.000779174;1.23402e-05;8.09649e-05;4.74899e-317;-2.32713e-05
6e-05;-0.000169788;-0.000867668;1.19404e-05;7.45121e-05;4.74899e-317;-2.3842e-05
6.004e-05;-0.000153589;-0.000954928;1.13449e-05;6.78365e-05;4.74899e-317;-2.43584e-05
6.008e-05;-0.000136102;-0.00104081;1.0516e-05;6.0958e-05;4.74899e-317;-2.48296e-05
6.012e-05;-0.000117405;-0.00112513;9.44362e-06;5.38947e-05;4.74899e-317;-2.52575e-05
6.016e-05;-9.75426e-05;-0.00120766;8.15324e-06;4.66599e-05;4.74899e-317;-2.56338e-05
6.02e-05;-7.65373e-05;-0.00128818;6.69043e-06;3.92654e-05;4.74899e-317;-2.59453e-05
6.024e-05;-5.4425e-05;-0.00136645;5.09206e-06;3.17265e-05;4.74899e-317;-2.61825e-05
6.028e-05;-3.12817e-05;-0.00144231;3.36666e-06;2.40631e-05;4.74899e-317;-2.63462e-05
6.032e-05;-7.22999e-06;-0.00151565;1.49814e-06;1.62959e-05;4.74899e-317;-2.64461e-05
6.036e-05;1.75757e-05;-0.00158637;-5.37069e-07;8.4426e-06;4.74899e-317;-2.64923e-05
6.04e-05;4.29731e-05;-0.0016544;-2.75998e-06;5.20325e-07;4.74899e-317;-2.64867e-05
6.044e-05;6.88145e-05;-0.00171964;-5.19146e-06;-7.45135e-06;4.74899e-317;-2.64205e-05
6.048e-05;9.49832e-05;-0.00178196;-7.85188e-06;-1.54504e-05;4.74899e-317;-2.62796e-05
6.052e-05;0.000121397;-0.00184117;-1.07463e-05;-2.34558e-05;4.74899e-317;-2.60535e-05
6.056e-05;0.000147996;-0.00189708;-1.38459e-05;-3.14486e-05;4.74899e-317;-2.5743e-05
6.06e-05;0.000174713;-0.00194952;-1.7087e-05;-3.94089e-05;4.74899e-317;-2.53597e-05
6.064e-05;0.000201452;-0.00199835;-2.0395e-05;-4.7313e-05;4.74899e-317;-2.49182e-05
6.068e-05;0.000228073;-0.00204349;-2.37164e-05;-5.51361e-05;4.74899e-317;-2.44275e-05
6.072e-05;0.000254416;-0.00208494;-2.70373e-05;-6.28574e-05;4.74899e-317;-2.38856e-05
6.076e-05;0.000280335;-0.00212271;-3.03805e-05;-7.04611e-05;4.74899e-317;-2.32835e-05
6.08e-05;0.000305723;-0.00215678;-3.37879e-05;-7.79315e-05;4.74899e-317;-2.26128e-05
6.084e-05;0.000330499;-0.00218707;-3.72998e-05;-8.52479e-05;4.74899e-317;-2.18736e-05
6.088e-05;0.000354585;-0.00221345;-4.09384e-05;-9.2387e-05;4.74899e-317;-2.10757e-05
6.092e-05;0.000377883;-0.00223571;-4.4702e-05;-9.93286e-05;4.74899e-317;-2.02318e-05
6.096e-05;0.00040028;-0.00225371;-4.85689e-05;-0.000106058;4.74899e-317;-1.93488e-05
6.1e-05;0.000421668;-0.00226733;-5.25089e-05;-0.000112563;4.74899e-317;-1.84227e-05
6.104e-05;0.000441951;-0.00227657;-5.64948e-05;-0.000118827;4.74899e-317;-1.74424e-05
6.108e-05;0.000461029;-0.00228147;-6.05086e-05;-0.000124829;4.74899e-317;-1.63988e-05
6.112e-05;0.000478798;-0.00228212;-6.45382e-05;-0.000130552;4.74899e-317;-1.52928e-05
6.116e-05;0.000495169;-0.00227856;-6.85668e-05;-0.000135982;4.74899e-317;-1.41368e-05
6.12e-05;0.000510093;-0.00227077;-7.25653e-05;-0.000141105;4.74899e-317;-1.29478e-05
6.124e-05;0.000523557;-0.00225873;-7.6496e-05;-0.000145909;4.74899e-317;-1.1738e-05
6.128e-05;0.000535546;-0.00224242;-8.03272e-05;-0.000150379;4.74899e-317;-1.05106e-05
6.132e-05;0.000545997;-0.00222186;-8.4048e-05;-0.000154503;4.74899e-317;-9.26145e-06
6.136e-05;0.000554803;-0.00219714;-8.76678e-05;-0.000158276;4.74899e-317;-7.98669e-06
6.14e-05;0.00056186;-0.00216839;-9.11995e-05;-0.00016169;4.74899e-317;-6.68854e-06
6.144e-05;0.000567106;-0.00213574;-9.46378e-05;-0.000164736;4.74899e-317;-5.37647e-06
6.148e-05;0.000570528;-0.0020993;-9.79482e-05;-0.000167399;4.74899e-317;-4.06213e-06
6.152e-05;0.000572133;-0.00205914;-0.000101073;-0.000169672;4.74899e-317;-2.752e-06
6.156e-05;0.000571919;-0.00201533;-0.000103948;-0.000171553;4.74899e-317;-1.44291e-06
6.16e-05;0.000569875;-0.00196791;-0.000106524;-0.000173042;4.74899e-317;-1.24193e-07
6.164e-05;0.000565988;-0.00191697;-0.000108779;-0.000174137;4.74899e-317;1.21399e-06
6.168e-05;0.000560244;-0.00186258;-0.000110722;-0.000174833;4.74899e-317;2.57165e-06
6.172e-05;0.000552611;-0.00180483;-0.000112392;-0.000175124;4.74899e-317;3.9359e-06
6.176e-05;0.000543042;-0.00174381;-0.000113832;-0.000175009;4.74899e-317;5.28672e-06
6.18e-05;0.000531494;-0.00167963;-0.000115077;-0.000174492;4.74899e-317;6.6076e-06
6.184e-05;0.000517962;-0.00161241;-0.000116135;-0.000173576;4.74899e-317;7.89341e-06
6.188e-05;0.000502496;-0.00154232;-0.000116993;-0.000172263;4.74899e-317;9.14967e-06
6.192e-05;0.000485185;-0.00146951;-0.000117628;-0.000170556;4.74899e-317;1.03847e-05
6.196e-05;0.000466117;-0.0013942;-0.000118034;-0.000168461;4.74899e-317;1.16011e-05
6.2e-05;0.000445362;-0.00131662;-0.000118209;-0.000165985;4.74899e-317;1.27927e-05
6.204e-05;0.000422992;-0.00123696;-0.000118142;-0.000163133;4.74899e-317;1.39486e-05
6.208e-05;0.000399089;-0.00115538;-0.00011779;-0.000159909;4.74899e-317;1.50596e-05
6.212e-05;0.000373754;-0.001072;-0.000117089;-0.000156321;4.74899e-317;1.61239e-05
6.216e-05;0.00034707;-0.000986929;-0.000115981;-0.000152382;4.74899e-317;1.71475e-05
6.22e-05;0.00031909;-0.000900307;-0.00011444;-0.000148105;4.74899e-317;1.81397e-05
6.224e-05;0.000289863;-0.000812314;-0.000112466;-0.000143504;4.74899e-317;1.91059e-05
6.228e-05;0.000259475;-0.000723158;-0.00011007;-0.000138588;4.74899e-317;2.00421e-05
6.232e-05;0.000228062;-0.000633055;-0.000107264;-0.000133367;4.74899e-317;2.09348e-05
6.236e-05;0.000195777;-0.000542221;-0.000104063;-0.000127855;4.74899e-317;2.17677e-05
6.24e-05;0.000162729;-0.00045088;-0.000100489;-0.00012207;4.74899e-317;2.25301e-05
6.244e-05;0.000128963;-0.000359252;-9.65716e-05;-0.000116033;4.74899e-317;2.32226e-05
6.248e-05;9.44944e-05;-0.000267535;-9.23451e-05;-0.00010976;4.74899e-317;2.38534e-05
6.252e-05;5.93621e-05;-0.000175892;-8.78392e-05;-0.000103261;4.74899e-317;2.44312e-05
6.256e-05;2.36545e-05;-8.44539e-05;-8.3078e-05;-9.65495e-05;4.74899e-317;2.49589e-05
6.26e-05;-1.2505e-05;6.64771e-06;-7.80768e-05;-8.96408e-05;4.74899e-317;2.5433e-05
6.264e-05;-4.89837e-05;9.72621e-05;-7.28388e-05;-8.25561e-05;4.74899e-317;2.58479e-05
6.268e-05;-8.56459e-05;0.000187217;-6.73528e-05;-7.53167e-05;4.74899e-317;2.62002e-05
6.272e-05;-0.000122348;0.000276332;-6.15942e-05;-6.79419e-05;4.74899e-317;2.64904e-05
6.276e-05;-0.000158945;0.000364432;-5.5532e-05;-6.04495e-05;4.74899e-317;2.67211e-05
6.28e-05;-0.000195317;0.000451337;-4.91475e-05;-5.2859e-05;4.74899e-317;2.68948e-05
6.284e-05;-0.000231393;0.000536858;-4.24541e-05;-4.51912e-05;4.74899e-317;2.70113e-05
6.288e-05;-0.000267142;0.000620797;-3.55023e-05;-3.74662e-05;4.74899e-317;2.70662e-05
6.292e-05;-0.000302541;0.000702963;-2.836e-05;-2.97019e-05;4.74899e-317;2.70521e-05
6.296e-05;-0.000337538;0.000783188;-2.10807e-05;-2.19161e-05;4.74899e-317;2.69623e-05
6.3e-05;-0.000372036;0.00086131;-1.36841e-05;-1.41291e-05;4.74899e-317;2.67955e-05
6.304e-05;-0.000405904;0.00093716;-6.16177e-06;-6.36201e-06;4.74899e-317;2.65583e-05
6.308e-05;-0.000438998;0.00101056;1.50504e-06;1.36795e-06;4.74899e-317;2.62618e-05
6.312e-05;-0.000471179;0.00108134;9.33441e-06;9.04943e-06;4.74899e-317;2.59147e-05
6.316e-05;-0.000502316;0.00114937;1.73399e-05;1.66729e-05;4.74899e-317;2.55187e-05
6.32e-05;-0.000532294;0.00121458;2.55242e-05;2.4224e-05;4.74899e-317;2.50688e-05
6.324e-05;-0.000561017;0.0012769;3.38661e-05;3.16824e-05;4.74899e-317;2.45586e-05
6.328e-05;-0.000588412;0.00133625;4.23118e-05;3.9027e-05;4.74899e-317;2.39855e-05
6.332e-05;-0.000614419;0.00139254;5.07868e-05;4.62407e-05;4.74899e-317;2.33514e-05
6.336e-05;-0.000638975;0.00144564;5.92248e-05;5.33102e-05;4.74899e-317;2.26604e-05
6.34e-05;-0.000661988;0.00149546;6.75941e-05;6.02205e-05;4.74899e-317;2.19149e-05
6.344e-05;-0.000683347;0.00154194;7.58989e-05;6.6953e-05;4.74899e-317;2.11138e-05
6.348e-05;-0.00070294;0.00158504;8.41583e-05;7.34893e-05;4.74899e-317;2.02533e-05
6.352e-05;-0.000720678;0.00162474;9.23786e-05;7.98159e-05;4.74899e-317;1.93299e-05
6.356e-05;-0.000736502;0.00166104;0.000100541;8.59234e-05;4.74899e-317;1.83449e-05
6.36e-05;-0.000750365;0.00169395;0.000108607;9.18008e-05;4.74899e-317;1.73069e-05
6.364e-05;-0.000762224;0.00172348;0.000116528;9.74339e-05;4.74899e-317;1.62315e-05
6.368e-05;-0.000772038;0.00174958;0.00012425;0.000102809;4.74899e-317;1.51348e-05
6.372e-05;-0.000779768;0.0017722;0.000131723;0.000107917;4.74899e-317;1.40256e-05
6.376e-05;-0.000785377;0.00179128;0.000138903;0.000112752;4.74899e-317;1.29023e-05
6.38e-05;-0.000788824;0.00180679;0.000145761;0.000117308;4.74899e-317;1.17563e-05
6.384e-05;-0.000790074;0.00181876;0.000152287;0.00012157;4.74899e-317;1.05819e-05
6.388e-05;-0.000789129;0.00182721;0.000158478;0.000125523;4.74899e-317;9.38404e-06
6.392e-05;-0.000786042;0.00183216;0.000164333;0.000129154;4.74899e-317;8.17725e-06
6.396e-05;-0.000780903;0.0018336;0.000169848;0.000132459;4.74899e-317;6.97789e-06
6.4e-05;-0.000773784;0.00183156;0.000175025;0.000135434;4.74899e-317;5.79482e-06
6.404e-05;-0.000764694;0.00182606;0.000179874;0.000138071;4.74899e-317;4.62603e-06
6.408e-05;-0.000753572;0.00181722;0.000184411;0.000140362;4.74899e-317;3.4629e-06
6.412e-05;-0.000740321;0.00180516;0.000188644;0.000142301;4.74899e-317;2.29843e-06
6.416e-05;-0.000724865;0.00178997;0.000192564;0.00014389;4.74899e-317;1.13382e-06
6.42e-05;-0.000707198;0.00177173;0.000196144;0.000145131;4.74899e-317;-2.04628e-08
6.424e-05;-0.000687397;0.00175048;0.00019935;0.000146027;4.74899e-317;-1.14935e-06
6.428e-05;-0.000665606;0.00172625;0.000202156;0.000146574;4.74899e-317;-2.24055e-06
6.432e-05;-0.000641991;0.00169913;0.000204541;0.000146773;4.74899e-317;-3.29048e-06
6.436e-05;-0.000616698;0.00166923;0.00020649;0.000146626;4.74899e-317;-4.3048e-06
6.44e-05;-0.000589812;0.00163672;0.000207979;0.000146138;4.74899e-317;-5.29281e-06
6.444e-05;-0.000561354;0.00160178;0.000208976;0.00014531;4.74899e-317;-6.25932e-06
6.448e-05;-0.00053132;0.00156454;0.000209445;0.000144142;4.74899e-317;-7.1998e-06
6.452e-05;-0.000499723;0.00152513;0.000209361;0.000142632;4.74899e-317;-8.10301e-06
6.456e-05;-0.000466632;0.00148359;0.000208709;0.000140784;4.74899e-317;-8.95911e-06
6.46e-05;-0.000432171;0.00143999;0.00020748;0.000138608;4.74899e-317;-9.76703e-06
6.464e-05;-0.000396487;0.00139438;0.000205667;0.000136114;4.74899e-317;-1.0535e-05
6.468e-05;-0.000359716;0.00134689;0.000203283;0.000133307;4.74899e-317;-1.12741e-05
6.472e-05;-0.00032196;0.00129768;0.000200366;0.000130191;4.74899e-317;-1.1991e-05
6.476e-05;-0.000283286;0.00124694;0.00019697;0.000126777;4.74899e-317;-1.26845e-05
6.48e-05;-0.000243733;0.00119489;0.000193136;0.000123081;4.74899e-317;-1.33488e-05
6.484e-05;-0.000203339;0.00114167;0.000188876;0.000119119;4.74899e-317;-1.39795e-05
6.488e-05;-0.000162166;0.00108744;0.000184184;0.000114904;4.74899e-317;-1.45765e-05
6.492e-05;-0.000120327;0.00103227;0.000179065;0.000110443;4.74899e-317;-1.51434e-05
6.496e-05;-7.79972e-05;0.000976252;0.000173541;0.000105748;4.74899e-317;-1.56835e-05
6.5e-05;-3.54023e-05;0.00091949;0.000167645;0.000100835;4.74899e-317;-1.61967e-05
6.504e-05;7.23256e-06;0.000862131;0.000161402;9.57206e-05;4.74899e-317;-1.66783e-05
6.508e-05;4.97279e-05;0.00080436;0.000154831;9.04179e-05;4.74899e-317;-1.71219e-05
6.512e-05;9.19645e-05;0.000746363;0.000147943;8.49327e-05;4.74899e-317;-1.75226e-05
6.516e-05;0.000133856;0.000688293;0.000140741;7.92733e-05;4.74899e-317;-1.78808e-05
6.52e-05;0.000175305;0.00063025;0.000133208;7.34564e-05;4.74899e-317;-1.82026e-05
6.524e-05;0.000216192;0.0005723;0.000125312;6.75026e-05;4.74899e-317;-1.84969e-05
6.528e-05;0.000256385;0.000514508;0.000117016;6.14284e-05;4.74899e-317;-1.87701e-05
6.532e-05;0.000295771;0.000456958;0.000108301;5.52432e-05;4.74899e-317;-1.90222e-05
6.536e-05;0.000334244;0.000399762;9.91705e-05;4.89568e-05;4.74899e-317;-1.92485e-05
6.54e-05;0.000371691;0.000343046;8.96418e-05;4.25861e-05;4.74899e-317;-1.94445e-05
6.544e-05;0.000407976;0.000286929;7.97359e-05;3.61527e-05;4.74899e-317;-1.96103e-05
6.548e-05;0.000442975;0.000231511;6.94804e-05;2.96746e-05;4.74899e-317;-1.97507e-05
6.552e-05;0.0004766;0.000176877;5.89244e-05;2.31635e-05;4.74899e-317;-1.98703e-05
6.556e-05;0.000508801;0.000123114;4.81478e-05;1.6631e-05;4.74899e-317;-1.99674e-05
6.56e-05;0.000539527;7.03302e-05;3.72504e-05;1.00962e-05;4.74899e-317;-2.00339e-05
6.564e-05;0.000568694;1.8654e-05;2.63264e-05;3.58307e-06;4.74899e-317;-2.00586e-05
6.568e-05;0.000596182;-3.17793e-05;1.54391e-05;-2.88907e-06;4.74899e-317;-2.00337e-05
6.572e-05;0.000621864;-8.08535e-05;4.61092e-06;-9.30944e-06;4.74899e-317;-1.99582e-05
6.576e-05;0.000645636;-0.000128485;-6.16939e-06;-1.56687e-05;4.74899e-317;-1.9837e-05
6.58e-05;0.000667434;-0.000174613;-1.69272e-05;-2.19502e-05;4.74899e-317;-1.96775e-05
6.584e-05;0.000687221;-0.000219186;-2.7681e-05;-2.81311e-05;4.74899e-317;-1.94856e-05
6.588e-05;0.000704985;-0.000262133;-3.84268e-05;-3.41914e-05;4.74899e-317;-1.9263e-05
6.592e-05;0.000720732;-0.000303366;-4.91314e-05;-4.01201e-05;4.74899e-317;-1.90072e-05
6.596e-05;0.000734478;-0.000342787;-5.97371e-05;-4.59097e-05;4.74899e-317;-1.87138e-05
6.6e-05;0.000746234;-0.000380313;-7.01739e-05;-5.15487e-05;4.74899e-317;-1.83805e-05
6.604e-05;0.000755979;-0.000415887;-8.03781e-05;-5.70203e-05;4.74899e-317;-1.80098e-05
6.608e-05;0.000763667;-0.000449482;-9.03102e-05;-6.23095e-05;4.74899e-317;-1.76082e-05
6.612e-05;0.000769245;-0.000481084;-9.99624e-05;-6.74085e-05;4.74899e-317;-1.71815e-05
6.616e-05;0.000772693;-0.000510682;-0.000109349;-7.23119e-05;4.74899e-317;-1.67294e-05
6.62e-05;0.000774036;-0.000538258;-0.000118484;-7.70098e-05;4.74899e-317;-1.62444e-05
6.624e-05;0.00077332;-0.000563803;-0.000127367;-8.14875e-05;4.74899e-317;-1.57157e-05
6.628e-05;0.000770577;-0.000587323;-0.000135979;-8.5732e-05;4.74899e-317;-1.51351e-05
6.632e-05;0.000765809;-0.000608835;-0.0001443;-8.97376e-05;4.74899e-317;-1.45012e-05
6.636e-05;0.000759002;-0.000628361;-0.000152316;-9.3502e-05;4.74899e-317;-1.38177e-05
6.64e-05;0.000750158;-0.00064591;-0.000160006;-9.70195e-05;4.74899e-317;-1.30906e-05
6.644e-05;0.000739313;-0.000661487;-0.000167329;-0.000100279;4.74899e-317;-1.23247e-05
6.648e-05;0.000726525;-0.000675096;-0.000174224;-0.000103269;4.74899e-317;-1.15226e-05
6.652e-05;0.000711857;-0.000686745;-0.000180627;-0.000105985;4.74899e-317;-1.06845e-05
6.656e-05;0.000695379;-0.000696451;-0.000186492;-0.000108424;4.74899e-317;-9.80932e-06
6.66e-05;0.000677167;-0.000704227;-0.000191803;-0.000110585;4.74899e-317;-8.89606e-06
6.664e-05;0.000657294;-0.00071009;-0.000196568;-0.000112463;4.74899e-317;-7.9463e-06
6.668e-05;0.000635814;-0.000714072;-0.000200804;-0.000114051;4.74899e-317;-6.96487e-06
6.672e-05;0.000612747;-0.000716228;-0.000204536;-0.000115345;4.74899e-317;-5.95803e-06
6.676e-05;0.000588102;-0.000716644;-0.000207794;-0.000116345;4.74899e-317;-4.9304e-06
6.68e-05;0.000561916;-0.000715428;-0.000210611;-0.000117051;4.74899e-317;-3.88344e-06
6.684e-05;0.000534279;-0.000712683;-0.000213011;-0.000117463;4.74899e-317;-2.81728e-06
6.688e-05;0.000505332;-0.000708487;-0.000214999;-0.000117581;4.74899e-317;-1.73364e-06
6.692e-05;0.000475242;-0.00070288;-0.00021656;-0.000117407;4.74899e-317;-6.36895e-07
6.696e-05;0.000444172;-0.000695878;-0.000217657;-0.000116947;4.74899e-317;4.67804e-07
6.7e-05;0.000412274;-0.000687504;-0.000218244;-0.000116209;4.74899e-317;1.5772e-06
6.704e-05;0.000379676;-0.00067781;-0.000218279;-0.000115196;4.74899e-317;2.69054e-06
6.708e-05;0.000346482;-0.00066688;-0.000217737;-0.00011391;4.74899e-317;3.80786e-06
6.712e-05;0.000312766;-0.000654817;-0.000216624;-0.000112352;4.74899e-317;4.92811e-06
6.716e-05;0.000278574;-0.000641723;-0.000214977;-0.000110527;4.74899e-317;6.04853e-06
6.72e-05;0.000243955;-0.000627688;-0.000212852;-0.000108443;4.74899e-317;7.16499e-06
6.724e-05;0.000208992;-0.000612794;-0.000210305;-0.000106108;4.74899e-317;8.27224e-06
6.728e-05;0.000173817;-0.000597129;-0.000207375;-0.000103528;4.74899e-317;9.36376e-06
6.732e-05;0.000138607;-0.000580785;-0.000204075;-0.000100706;4.74899e-317;1.04323e-05
6.736e-05;0.000103546;-0.000563858;-0.000200394;-9.76434e-05;4.74899e-317;1.14708e-05
6.74e-05;6.87926e-05;-0.000546433;-0.000196299;-9.43494e-05;4.74899e-317;1.24731e-05
6.744e-05;3.44504e-05;-0.000528582;-0.000191746;-9.08338e-05;4.74899e-317;1.34333e-05
6.748e-05;5.78576e-07;-0.000510368;-0.000186692;-8.7106e-05;4.74899e-317;1.43455e-05
6.752e-05;-3.2785e-05;-0.000491855;-0.000181118;-8.3173e-05;4.74899e-317;1.52042e-05
6.756e-05;-6.55952e-05;-0.000473112;-0.000175047;-7.90424e-05;4.74899e-317;1.6007e-05
6.76e-05;-9.77859e-05;-0.000454212;-0.000168546;-7.47245e-05;4.74899e-317;1.67555e-05
6.764e-05;-0.000129275;-0.000435227;-0.000161702;-7.02323e-05;4.74899e-317;1.74543e-05
6.768e-05;-0.000159979;-0.000416229;-0.000154598;-6.55788e-05;4.74899e-317;1.8107e-05
6.772e-05;-0.000189838;-0.000397301;-0.000147296;-6.07759e-05;4.74899e-317;1.87139e-05
6.776e-05;-0.000218818;-0.000378541;-0.000139834;-5.58366e-05;4.74899e-317;1.92714e-05
6.78e-05;-0.000246918;-0.00036006;-0.000132237;-5.07768e-05;4.74899e-317;1.97746e-05
6.784e-05;-0.000274144;-0.000341968;-0.000124522;-4.56138e-05;4.74899e-317;2.02191e-05
6.788e-05;-0.000300488;-0.000324359;-0.000116713;-4.03623e-05;4.74899e-317;2.06027e-05
6.792e-05;-0.000325899;-0.000307302;-0.000108835;-3.50333e-05;4.74899e-317;2.09243e-05
6.796e-05;-0.000350286;-0.00029085;-0.000100907;-2.96364e-05;4.74899e-317;2.11831e-05
6.8e-05;-0.00037353;-0.000275047;-9.29361e-05;-2.41828e-05;4.74899e-317;2.13763e-05
6.804e-05;-0.000395526;-0.00025994;-8.49219e-05;-1.86843e-05;4.74899e-317;2.14981e-05
6.808e-05;-0.00041623;-0.000245586;-7.68665e-05;-1.31498e-05;4.74899e-317;2.15405e-05
6.812e-05;-0.000435679;-0.000232056;-6.87775e-05;-7.58445e-06;4.74899e-317;2.14959e-05
6.816e-05;-0.000453963;-0.000219434;-6.06643e-05;-1.99158e-06;4.74899e-317;2.13607e-05
6.82e-05;-0.000471171;-0.000207806;-5.25367e-05;3.62338e-06;4.74899e-317;2.11375e-05
6.824e-05;-0.000487328;-0.000197253;-4.44123e-05;9.25199e-06;4.74899e-317;2.08332e-05
6.828e-05;-0.000502399;-0.000187837;-3.63207e-05;1.48837e-05;4.74899e-317;2.04552e-05
6.832e-05;-0.000516328;-0.000179593;-2.82948e-05;2.05067e-05;4.74899e-317;2.00081e-05
6.836e-05;-0.000529098;-0.000172532;-2.03565e-05;2.61069e-05;4.74899e-317;1.94928e-05
6.84e-05;-0.000540749;-0.00016665;-1.25161e-05;3.16677e-05;4.74899e-317;1.89079e-05
6.844e-05;-0.000551355;-0.000161941;-4.78959e-06;3.71719e-05;4.74899e-317;1.82521e-05
6.848e-05;-0.000560997;-0.000158407;2.78782e-06;4.26032e-05;4.74899e-317;1.75256e-05
6.852e-05;-0.000569757;-0.000156064;1.01692e-05;4.79465e-05;4.74899e-317;1.67306e-05
6.856e-05;-0.000577709;-0.000154931;1.73168e-05;5.31859e-05;4.74899e-317;1.58717e-05
6.86e-05;-0.000584919;-0.000155029;2.42087e-05;5.83041e-05;4.74899e-317;1.49539e-05
6.864e-05;-0.000591422;-0.00015637;3.08203e-05;6.32836e-05;4.74899e-317;1.39821e-05
6.868e-05;-0.000597221;-0.000158959;3.71029e-05;6.811e-05;4.74899e-317;1.29589e-05
6.872e-05;-0.00060231;-0.000162804;4.29847e-05;7.27736e-05;4.74899e-317;1.18851e-05
6.876e-05;-0.000606708;-0.00016792;4.83981e-05;7.72696e-05;4.74899e-317;1.076e-05
6.88e-05;-0.00061048;-0.000174319;5.33097e-05;8.1596e-05;4.74899e-317;9.58335e-06
6.884e-05;-0.000613724;-0.00018199;5.77351e-05;8.57506e-05;4.74899e-317;8.35632e-06
6.888e-05;-0.000616557;-0.000190878;6.17368e-05;8.97288e-05;4.74899e-317;7.08248e-06
6.892e-05;-0.000619091;-0.000200881;6.54129e-05;9.3522e-05;4.74899e-317;5.76858e-06
6.896e-05;-0.000621411;-0.000211887;6.88776e-05;9.71203e-05;4.74899e-317;4.42471e-06
6.9e-05;-0.000623562;-0.000223818;7.22306e-05;0.000100515;4.74899e-317;3.06302e-06
6.904e-05;-0.000625542;-0.000236656;7.55222e-05;0.000103702;4.74899e-317;1.69524e-06
6.908e-05;-0.000627318;-0.000250438;7.87348e-05;0.000106675;4.74899e-317;3.30215e-07
6.912e-05;-0.000628854;-0.00026521;8.17964e-05;0.000109427;4.74899e-317;-1.02674e-06
6.916e-05;-0.000630159;-0.000280986;8.46175e-05;0.000111945;4.74899e-317;-2.37259e-06
6.92e-05;-0.000631302;-0.000297713;8.71277e-05;0.000114214;4.74899e-317;-3.70458e-06
6.924e-05;-0.000632397;-0.000315277;8.92903e-05;0.000116219;4.74899e-317;-5.01937e-06
6.928e-05;-0.000633558;-0.000333532;9.10968e-05;0.00011795;4.74899e-317;-6.31357e-06
6.932e-05;-0.000634847;-0.000352349;9.2553e-05;0.000119399;4.74899e-317;-7.58471e-06
6.936e-05;-0.000636257;-0.00037165;9.36723e-05;0.000120559;4.74899e-317;-8.83139e-06
6.94e-05;-0.000637734;-0.0003914;9.44746e-05;0.000121424;4.74899e-317;-1.00523e-05
6.944e-05;-0.000639217;-0.000411572;9.49883e-05;0.000121988;4.74899e-317;-1.12447e-05
6.948e-05;-0.000640649;-0.000432115;9.5251e-05;0.000122247;4.74899e-317;-1.24037e-05
6.952e-05;-0.00064198;-0.000452934;9.53097e-05;0.000122199;4.74899e-317;-1.3522e-05
6.956e-05;-0.000643164;-0.000473911;9.52157e-05;0.000121846;4.74899e-317;-1.45901e-05
6.96e-05;-0.000644177;-0.000494916;9.50151e-05;0.00012119;4.74899e-317;-1.55978e-05
6.964e-05;-0.000645025;-0.000515823;9.47355e-05;0.000120237;4.74899e-317;-1.65356e-05
6.968e-05;-0.00064574;-0.000536497;9.43794e-05;0.000118992;4.74899e-317;-1.73962e-05
6.972e-05;-0.000646349;-0.000556802;9.39289e-05;0.000117457;4.74899e-317;-1.81749e-05
6.976e-05;-0.000646839;-0.000576611;9.33587e-05;0.000115638;4.74899e-317;-1.88682e-05
6.98e-05;-0.000647161;-0.000595829;9.2649e-05;0.000113539;4.74899e-317;-1.94725e-05
6.984e-05;-0.000647244;-0.000614394;9.17961e-05;0.000111164;4.74899e-317;-1.99831e-05
6.988e-05;-0.000647019;-0.000632266;9.08162e-05;0.000108519;4.74899e-317;-2.0394e-05
6.992e-05;-0.000646426;-0.000649402;8.97453e-05;0.000105614;4.74899e-317;-2.06995e-05
6.996e-05;-0.000645412;-0.000665738;8.86324e-05;0.000102456;4.74899e-317;-2.08947e-05
7e-05;-0.000643926;-0.000681196;8.75265e-05;9.90534e-05;4.74899e-317;-2.09761e-05
7.004e-05;-0.000641914;-0.00069569;8.64655e-05;9.54137e-05;4.74899e-317;-2.09423e-05
7.008e-05;-0.000639312;-0.000709134;8.54696e-05;9.15459e-05;4.74899e-317;-2.07941e-05
7.012e-05;-0.000636035;-0.000721433;8.45444e-05;8.74639e-05;4.74899e-317;-2.05348e-05
7.016e-05;-0.000631982;-0.000732479;8.36851e-05;8.31866e-05;4.74899e-317;-2.01685e-05
7.02e-05;-0.000627063;-0.000742153;8.28791e-05;7.87349e-05;4.74899e-317;-1.96985e-05
7.024e-05;-0.00062122;-0.000750346;8.21042e-05;7.41293e-05;4.74899e-317;-1.91245e-05
7.028e-05;-0.000614438;-0.000756967;8.13318e-05;6.9392e-05;4.74899e-317;-1.8442e-05
7.032e-05;-0.000606726;-0.000761948;8.05392e-05;6.45496e-05;4.74899e-317;-1.76435e-05
7.036e-05;-0.000598079;-0.000765226;7.9723e-05;5.96339e-05;4.74899e-317;-1.67217e-05
7.04e-05;-0.000588459;-0.000766738;7.89043e-05;5.46786e-05;4.74899e-317;-1.56724e-05
7.044e-05;-0.000577789;-0.000766422;7.81158e-05;4.97157e-05;4.74899e-317;-1.44968e-05
7.048e-05;-0.000565964;-0.000764231;7.73846e-05;4.47759e-05;4.74899e-317;-1.32016e-05
7.052e-05;-0.000552874;-0.000760143;7.67231e-05;3.98913e-05;4.74899e-317;-1.17967e-05
7.056e-05;-0.000538414;-0.000754156;7.61315e-05;3.50955e-05;4.74899e-317;-1.02918e-05
7.06e-05;-0.0005225;-0.000746281;7.56034e-05;3.0421e-05;4.74899e-317;-8.69302e-06
7.064e-05;-0.000505076;-0.000736538;7.51267e-05;2.58971e-05;4.74899e-317;-7.00236e-06
7.068e-05;-0.000486119;-0.000724937;7.46865e-05;2.1553e-05;4.74899e-317;-5.21952e-06
7.072e-05;-0.000465615;-0.000711465;7.42736e-05;1.74215e-05;4.74899e-317;-3.34649e-06
7.076e-05;-0.000443536;-0.000696077;7.38983e-05;1.35381e-05;4.74899e-317;-1.39167e-06
7.08e-05;-0.000419813;-0.000678701;7.35931e-05;9.93578e-06;4.74899e-317;6.29105e-07
7.084e-05;-0.000394346;-0.000659269;7.33976e-05;6.64045e-06;4.74899e-317;2.69554e-06
7.088e-05;-0.000367038;-0.000637751;7.33354e-05;3.67335e-06;4.74899e-317;4.78825e-06
7.092e-05;-0.000337835;-0.000614164;7.34041e-05;1.05759e-06;4.74899e-317;6.89349e-06
7.096e-05;-0.000306731;-0.000588562;7.35855e-05;-1.17902e-06;4.74899e-317;9.00466e-06
7.1e-05;-0.000273749;-0.000561003;7.38668e-05;-3.00794e-06;4.74899e-317;1.11201e-05
7.104e-05;-0.00023891;-0.000531528;7.425e-05;-4.40575e-06;4.74899e-317;1.32386e-05
7.108e-05;-0.000202226;-0.00050015;7.47412e-05;-5.35544e-06;4.74899e-317;1.53555e-05
7.112e-05;-0.000163698;-0.000466872;7.53289e-05;-5.84241e-06;4.74899e-317;1.74603e-05
7.116e-05;-0.00012332;-0.00043171;7.59717e-05;-5.85057e-06;4.74899e-317;1.9538e-05
7.12e-05;-8.10864e-05;-0.000394704;7.66012e-05;-5.36254e-06;4.74899e-317;2.15721e-05
7.124e-05;-3.70057e-05;-0.000355926;7.71368e-05;-4.36262e-06;4.74899e-317;2.35484e-05
7.128e-05;8.86336e-06;-0.000315461;7.75035e-05;-2.83863e-06;4.74899e-317;2.54578e-05
7.132e-05;5.63974e-05;-0.00027339;7.76503e-05;-7.81648e-07;4.74899e-317;2.72945e-05
7.136e-05;0.000105436;-0.000229772;7.75668e-05;1.81403e-06;4.74899e-317;2.90527e-05
7.14e-05;0.000155839;-0.000184632;7.72922e-05;4.94882e-06;4.74899e-317;3.0722e-05
7.144e-05;0.000207527;-0.000137969;7.69055e-05;8.61535e-06;4.74899e-317;3.22861e-05
7.148e-05;0.000260475;-8.97744e-05;7.64983e-05;1.27985e-05;4.74899e-317;3.37248e-05
7.152e-05;0.000314664;-4.00668e-05;7.61441e-05;1.74786e-05;4.74899e-317;3.50198e-05
7.156e-05;0.000370057;1.10891e-05;7.58801e-05;2.26349e-05;4.74899e-317;3.61579e-05
7.16e-05;0.000426589;6.35868e-05;7.57085e-05;2.82465e-05;4.74899e-317;3.71322e-05
7.164e-05;0.000484188;0.000117304;7.56076e-05;3.42897e-05;4.74899e-317;3.79396e-05
7.168e-05;0.000542763;0.000172132;7.55413e-05;4.07356e-05;4.74899e-317;3.85787e-05
7.172e-05;0.000602183;0.000227986;7.54644e-05;4.75501e-05;4.74899e-317;3.90481e-05
7.176e-05;0.000662257;0.0002848;7.53309e-05;5.46975e-05;4.74899e-317;3.93462e-05
7.18e-05;0.00072275;0.000342517;7.51057e-05;6.21438e-05;4.74899e-317;3.94704e-05
7.184e-05;0.000783427;0.000401067;7.4775e-05;6.98565e-05;4.74899e-317;3.94165e-05
7.188e-05;0.00084408;0.000460364;7.43424e-05;7.78006e-05;4.74899e-317;3.91795e-05
7.192e-05;0.000904545;0.000520289;7.38161e-05;8.59364e-05;4.74899e-317;3.8755e-05
7.196e-05;0.000964688;0.000580704;7.31967e-05;9.4221e-05;4.74899e-317;3.81411e-05
7.2e-05;0.0010244;0.000641466;7.2477e-05;0.000102612;4.74899e-317;3.73384e-05
7.204e-05;0.00108361;0.000702454;7.16473e-05;0.00011107;4.74899e-317;3.63491e-05
7.208e-05;0.00114222;0.000763591;7.06994e-05;0.000119553;4.74899e-317;3.51762e-05
7.212e-05;0.00120013;0.000824821;6.96261e-05;0.000128013;4.74899e-317;3.38233e-05
7.216e-05;0.00125716;0.000886076;6.84176e-05;0.000136398;4.74899e-317;3.22946e-05
7.22e-05;0.00131309;0.000947249;6.70593e-05;0.000144659;4.74899e-317;3.05931e-05
7.224e-05;0.00136766;0.0010082;6.55318e-05;0.000152755;4.74899e-317;2.87201e-05
7.228e-05;0.00142068;0.00106876;6.38166e-05;0.000160646;4.74899e-317;2.66751e-05
7.232e-05;0.00147202;0.0011288;6.19078e-05;0.000168292;4.74899e-317;2.44599e-05
7.236e-05;0.00152157;0.00118816;5.98258e-05;0.000175648;4.74899e-317;2.20804e-05
7.24e-05;0.00156924;0.00124671;5.7621e-05;0.00018267;4.74899e-317;1.95466e-05
7.244e-05;0.00161489;0.00130428;5.53649e-05;0.000189316;4.74899e-317;1.68682e-05
7.248e-05;0.00165831;0.00136072;5.31317e-05;0.000195547;4.74899e-317;1.40509e-05
7.252e-05;0.00169933;0.00141587;5.09757e-05;0.00020132;4.74899e-317;1.10963e-05
7.256e-05;0.00173773;0.00146958;4.89111e-05;0.00020659;4.74899e-317;8.0053e-06
7.26e-05;0.00177333;0.00152173;4.68969e-05;0.000211314;4.74899e-317;4.78354e-06
7.264e-05;0.00180596;0.00157214;4.48404e-05;0.000215459;4.74899e-317;1.44315e-06
7.268e-05;0.00183546;0.00162062;4.26195e-05;0.000218993;4.74899e-317;-1.99835e-06
7.272e-05;0.00186176;0.00166698;4.01183e-05;0.000221882;4.74899e-317;-5.52173e-06
7.276e-05;0.00188477;0.00171108;3.72587e-05;0.000224084;4.74899e-317;-9.1106e-06
7.28e-05;0.0019044;0.00175277;3.40153e-05;0.000225558;4.74899e-317;-1.27555e-05
7.284e-05;0.00192051;0.00179197;3.04157e-05;0.00022627;4.74899e-317;-1.64559e-05
7.288e-05;0.00193293;0.00182854;2.65299e-05;0.000226193;4.74899e-317;-2.02171e-05
7.292e-05;0.00194153;0.00186238;2.24516e-05;0.000225302;4.74899e-317;-2.40436e-05
7.296e-05;0.00194622;0.00189335;1.82727e-05;0.000223568;4.74899e-317;-2.79303e-05
7.3e-05;0.00194696;0.00192129;1.40559e-05;0.000220964;4.74899e-317;-3.18592e-05
7.304e-05;0.00194373;0.0019461;9.81185e-06;0.000217468;4.74899e-317;-3.58033e-05
7.308e-05;0.00193651;0.00196764;5.49264e-06;0.000213064;4.74899e-317;-3.97355e-05
7.312e-05;0.00192528;0.00198578;1.00593e-06;0.000207741;4.74899e-317;-4.36365e-05
7.316e-05;0.00191002;0.00200036;-3.7531e-06;0.000201487;4.74899e-317;-4.74961e-05
7.32e-05;0.00189072;0.00201125;-8.86456e-06;0.000194289;4.74899e-317;-5.13087e-05
7.324e-05;0.00186735;0.00201831;-1.43578e-05;0.000186138;4.74899e-317;-5.50663e-05
7.328e-05;0.00183989;0.00202146;-2.0206e-05;0.000177027;4.74899e-317;-5.87546e-05
7.332e-05;0.00180832;0.00202063;-2.63408e-05;0.000166948;4.74899e-317;-6.23521e-05
7.336e-05;0.00177263;0.00201582;-3.26767e-05;0.000155895;4.74899e-317;-6.58337e-05
7.34e-05;0.00173282;0.00200702;-3.91359e-05;0.000143862;4.74899e-317;-6.91759e-05
7.344e-05;0.0016889;0.00199422;-4.56665e-05;0.00013085;4.74899e-317;-7.23608e-05
7.348e-05;0.00164091;0.00197737;-5.22506e-05;0.000116866;4.74899e-317;-7.53773e-05
7.352e-05;0.00158893;0.00195646;-5.89012e-05;0.000101922;4.74899e-317;-7.82181e-05
7.356e-05;0.00153307;0.00193147;-6.56464e-05;8.60372e-05;4.74899e-317;-8.08747e-05
7.36e-05;0.00147344;0.00190241;-7.25068e-05;6.92361e-05;4.74899e-317;-8.33336e-05
7.364e-05;0.00141016;0.00186931;-7.94776e-05;5.15484e-05;4.74899e-317;-8.55774e-05
7.368e-05;0.00134331;0.00183223;-8.65249e-05;3.30114e-05;4.74899e-317;-8.75881e-05
7.372e-05;0.00127296;0.00179121;-9.35987e-05;1.36687e-05;4.74899e-317;-8.93509e-05
7.376e-05;0.00119915;0.0017463;-0.000100652;-6.43247e-06;4.74899e-317;-9.08553e-05
7.38e-05;0.00112196;0.00169754;-0.000107655;-2.72453e-05;4.74899e-317;-9.20933e-05
7.384e-05;0.00104146;0.00164494;-0.000114595;-4.87258e-05;4.74899e-317;-9.3057e-05
7.388e-05;0.000957762;0.00158852;-0.000121465;-7.08307e-05;4.74899e-317;-9.37382e-05
7.392e-05;0.000871024;0.00152833;-0.00012826;-9.35128e-05;4.74899e-317;-9.4129e-05
7.396e-05;0.000781444;0.00146445;-0.000134962;-0.000116718;4.74899e-317;-9.42231e-05
7.4e-05;0.000689252;0.00139702;-0.00014154;-0.000140387;4.74899e-317;-9.40153e-05
7.404e-05;0.000594685;0.00132617;-0.000147957;-0.000164458;4.74899e-317;-9.35017e-05
7.408e-05;0.000497965;0.00125203;-0.000154169;-0.000188868;4.74899e-317;-9.26789e-05
7.412e-05;0.000399286;0.00117471;-0.000160144;-0.00021355;4.74899e-317;-9.1545e-05
7.416e-05;0.000298815;0.00109432;-0.000165859;-0.00023843;4.74899e-317;-9.0101e-05
7.42e-05;0.000196709;0.00101096;-0.000171294;-0.000263432;4.74899e-317;-8.83514e-05
7.424e-05;9.31244e-05;0.000924785;-0.00017642;-0.000288477;4.74899e-317;-8.63036e-05
7.428e-05;-1.17584e-05;0.000836003;-0.000181196;-0.000313485;4.74899e-317;-8.3964e-05
7.432e-05;-0.000117731;0.000744847;-0.000185575;-0.000338377;4.74899e-317;-8.13347e-05
7.436e-05;-0.000224553;0.000651547;-0.000189528;-0.000363072;4.74899e-317;-7.84124e-05
7.44e-05;-0.000331967;0.000556287;-0.000193058;-0.000387491;4.74899e-317;-7.51909e-05
7.444e-05;-0.000439708;0.000459189;-0.000196188;-0.000411565;4.74899e-317;-7.16678e-05
7.448e-05;-0.000547514;0.000360345;-0.000198947;-0.000435231;4.74899e-317;-6.7849e-05
7.452e-05;-0.000655125;0.000259871;-0.000201352;-0.00045843;4.74899e-317;-6.37488e-05
7.456e-05;-0.000762283;0.000157955;-0.000203407;-0.000481097;4.74899e-317;-5.93864e-05
7.46e-05;-0.000868729;5.48552e-05;-0.000205105;-0.000503161;4.74899e-317;-5.47798e-05
7.464e-05;-0.000974214;-4.91396e-05;-0.000206437;-0.000524554;4.74899e-317;-4.99418e-05
7.468e-05;-0.0010785;-0.00015376;-0.000207392;-0.000545206;4.74899e-317;-4.48804e-05
7.472e-05;-0.00118137;-0.000258788;-0.000207968;-0.000565049;4.74899e-317;-3.96006e-05
7.476e-05;-0.00128257;-0.000364051;-0.000208164;-0.000584007;4.74899e-317;-3.41093e-05
7.48e-05;-0.00138186;-0.000469402;-0.000207978;-0.000602004;4.74899e-317;-2.84164e-05
7.484e-05;-0.00147896;-0.000574684;-0.000207402;-0.000618963;4.74899e-317;-2.25344e-05
7.488e-05;-0.00157357;-0.000679711;-0.00020642;-0.000634817;4.74899e-317;-1.64744e-05
7.492e-05;-0.00166542;-0.000784265;-0.000205012;-0.0006495;4.74899e-317;-1.0244e-05
7.496e-05;-0.0017543;-0.00088811;-0.000203159;-0.000662948;4.74899e-317;-3.84815e-06
7.5e-05;-0.00183999;-0.000991015;-0.00020085;-0.000675102;4.74899e-317;2.70424e-06
7.504e-05;-0.00192235;-0.00109279;-0.000198083;-0.000685906;4.74899e-317;9.39592e-06
7.508e-05;-0.00200123;-0.00119326;-0.000194868;-0.000695312;4.74899e-317;1.62013e-05
7.512e-05;-0.00207645;-0.00129227;-0.000191227;-0.000703279;4.74899e-317;2.30919e-05
7.516e-05;-0.00214783;-0.00138961;-0.000187172;-0.000709767;4.74899e-317;3.0043e-05
7.52e-05;-0.00221514;-0.00148502;-0.000182705;-0.000714734;4.74899e-317;3.70353e-05
7.524e-05;-0.00227821;-0.00157825;-0.000177816;-0.000718139;4.74899e-317;4.40525e-05
7.528e-05;-0.00233685;-0.00166908;-0.000172498;-0.000719943;4.74899e-317;5.10761e-05
7.532e-05;-0.00239094;-0.00175734;-0.000166769;-0.000720107;4.74899e-317;5.8084e-05
7.536e-05;-0.00244034;-0.00184293;-0.000160681;-0.000718596;4.74899e-317;6.50517e-05
7.54e-05;-0.00248495;-0.00192575;-0.000154317;-0.000715373;4.74899e-317;7.19565e-05
7.544e-05;-0.00252468;-0.00200566;-0.000147764;-0.000710412;4.74899e-317;7.87801e-05
7.548e-05;-0.00255943;-0.00208246;-0.000141092;-0.000703695;4.74899e-317;8.55077e-05
7.552e-05;-0.00258909;-0.00215597;-0.000134335;-0.000695211;4.74899e-317;9.21244e-05
7.556e-05;-0.00261356;-0.00222596;-0.000127493;-0.000684957;4.74899e-317;9.86097e-05
7.56e-05;-0.00263275;-0.00229223;-0.00012053;-0.000672929;4.74899e-317;0.000104935
7.564e-05;-0.00264658;-0.0023546;-0.000113386;-0.000659128;4.74899e-317;0.00011107
7.568e-05;-0.00265498;-0.00241292;-0.000105998;-0.000643557;4.74899e-317;0.000116984
7.572e-05;-0.00265791;-0.0024671;-9.8324e-05;-0.000626229;4.74899e-317;0.000122659
7.576e-05;-0.00265534;-0.0025171;-9.03577e-05;-0.000607163;4.74899e-317;0.000128082
7.58e-05;-0.00264726;-0.00256286;-8.2131e-05;-0.000586387;4.74899e-317;0.000133241
7.584e-05;-0.00263373;-0.00260432;-7.37022e-05;-0.000563935;4.74899e-317;0.000138119
7.588e-05;-0.00261481;-0.00264136;-6.51413e-05;-0.000539844;4.74899e-317;0.00014269
7.592e-05;-0.00259057;-0.00267387;-5.65167e-05;-0.000514153;4.74899e-317;0.000146928
7.596e-05;-0.00256107;-0.00270172;-4.78821e-05;-0.000486909;4.74899e-317;0.000150816
7.6e-05;-0.00252639;-0.00272483;-3.92648e-05;-0.000458162;4.74899e-317;0.000154346
7.604e-05;-0.00248658;-0.00274314;-3.06625e-05;-0.00042797;4.74899e-317;0.00015752
7.608e-05;-0.00244175;-0.00275661;-2.20516e-05;-0.000396397;4.74899e-317;0.000160333
7.612e-05;-0.00239198;-0.00276519;-1.34024e-05;-0.000363515;4.74899e-317;0.00016277
7.616e-05;-0.00233739;-0.00276886;-4.69331e-06;-0.000329402;4.74899e-317;0.000164802
7.62e-05;-0.00227809;-0.00276757;4.07898e-06;-0.000294135;4.74899e-317;0.0001664
7.624e-05;-0.00221419;-0.00276127;1.28903e-05;-0.00025779;4.74899e-317;0.00016755
7.628e-05;-0.00214581;-0.00274991;2.16858e-05;-0.000220437;4.74899e-317;0.000168255
7.632e-05;-0.00207309;-0.00273343;3.03898e-05;-0.000182149;4.74899e-317;0.00016853
7.636e-05;-0.0019962;-0.00271178;3.89294e-05;-0.000143002;4.74899e-317;0.000168392
7.64e-05;-0.00191531;-0.00268496;4.72615e-05;-0.000103081;4.74899e-317;0.000167843
7.644e-05;-0.00183062;-0.00265303;5.53911e-05;-6.2475e-05;4.74899e-317;0.000166874
7.648e-05;-0.00174235;-0.00261605;6.33741e-05;-2.12747e-05;4.74899e-317;0.000165465
7.652e-05;-0.00165069;-0.00257414;7.13017e-05;2.0428e-05;4.74899e-317;0.000163608
7.656e-05;-0.00155585;-0.00252739;7.92715e-05;6.2535e-05;4.74899e-317;0.000161308
7.66e-05;-0.00145805;-0.00247588;8.73521e-05;0.000104941;4.74899e-317;0.00015858
7.664e-05;-0.00135754;-0.00241968;9.55578e-05;0.000147539;4.74899e-317;0.000155439
7.668e-05;-0.00125457;-0.00235885;0.000103845;0.000190226;4.74899e-317;0.000151887
7.672e-05;-0.00114937;-0.00229348;0.000112133;0.000232904;4.74899e-317;0.000147906
7.676e-05;-0.00104218;-0.00222366;0.000120334;0.000275473;4.74899e-317;0.000143475
7.68e-05;-0.000933237;-0.00214953;0.000128379;0.000317831;4.74899e-317;0.000138583
7.684e-05;-0.000822748;-0.00207125;0.000136227;0.000359869;4.74899e-317;0.000133243
7.688e-05;-0.000710959;-0.00198897;0.000143863;0.000401492;4.74899e-317;0.000127484
7.692e-05;-0.000598128;-0.00190285;0.000151291;0.00044261;4.74899e-317;0.000121343
7.696e-05;-0.000484516;-0.00181305;0.000158519;0.000483137;4.74899e-317;0.000114842
7.7e-05;-0.000370377;-0.00171971;0.000165545;0.000522983;4.74899e-317;0.000107985
7.704e-05;-0.000255965;-0.00162305;0.000172363;0.000562048;4.74899e-317;0.00010077
7.708e-05;-0.000141534;-0.00152325;0.000178953;0.000600234;4.74899e-317;9.32012e-05
7.712e-05;-2.73424e-05;-0.00142054;0.000185293;0.000637439;4.74899e-317;8.53036e-05
7.716e-05;8.63751e-05;-0.0013151;0.000191356;0.000673562;4.74899e-317;7.71192e-05
7.72e-05;0.000199411;-0.00120711;0.000197116;0.000708496;4.74899e-317;6.86955e-05
7.724e-05;0.000311565;-0.00109675;0.000202547;0.000742139;4.74899e-317;6.00695e-05
7.728e-05;0.000422613;-0.000984277;0.000207633;0.000774392;4.74899e-317;5.12581e-05
7.732e-05;0.000532288;-0.000869949;0.000212364;0.000805173;4.74899e-317;4.22603e-05
7.736e-05;0.000640299;-0.000754042;0.000216738;0.000834401;4.74899e-317;3.30702e-05
7.74e-05;0.000746367;-0.000636802;0.000220765;0.000861994;4.74899e-317;2.36933e-05
7.744e-05;0.000850248;-0.000518432;0.000224457;0.000887872;4.74899e-317;1.41539e-05
7.748e-05;0.000951732;-0.000399116;0.000227825;0.000911965;4.74899e-317;4.49029e-06
7.752e-05;0.00105062;-0.000279049;0.000230871;0.00093422;4.74899e-317;-5.25887e-06
7.756e-05;0.00114671;-0.000158462;0.00023359;0.000954591;4.74899e-317;-1.50657e-05
7.76e-05;0.00123982;-3.76273e-05;0.000235979;0.000973033;4.74899e-317;-2.4913e-05
7.764e-05;0.00132974;8.31645e-05;0.000238034;0.000989498;4.74899e-317;-3.4785e-05
7.768e-05;0.00141631;0.000203624;0.000239749;0.00100394;4.74899e-317;-4.46572e-05
7.772e-05;0.00149936;0.00032349;0.000241103;0.00101632;4.74899e-317;-5.44947e-05
7.776e-05;0.00157875;0.000442538;0.000242063;0.0010266;4.74899e-317;-6.42582e-05
7.78e-05;0.00165436;0.000560578;0.000242591;0.00103473;4.74899e-317;-7.39141e-05
7.784e-05;0.00172608;0.000677431;0.000242663;0.0010407;4.74899e-317;-8.344e-05
7.788e-05;0.00179383;0.000792916;0.000242277;0.00104446;4.74899e-317;-9.28231e-05
7.792e-05;0.0018575;0.000906828;0.000241456;0.00104598;4.74899e-317;-0.000102053
7.796e-05;0.00191696;0.00101894;0.000240231;0.00104526;4.74899e-317;-0.000111116
7.8e-05;0.00197207;0.001129;0.000238626;0.00104228;4.74899e-317;-0.000119989
7.804e-05;0.00202272;0.00123676;0.000236648;0.00103702;4.74899e-317;-0.000128646
7.808e-05;0.00206884;0.00134198;0.000234295;0.00102948;4.74899e-317;-0.000137061
7.812e-05;0.0021104;0.00144444;0.00023157;0.00101967;4.74899e-317;-0.00014522
7.816e-05;0.00214735;0.00154396;0.000228484;0.00100761;4.74899e-317;-0.000153117
7.82e-05;0.00217965;0.00164042;0.000225046;0.000993293;4.74899e-317;-0.000160745
7.824e-05;0.00220724;0.0017337;0.000221251;0.000976753;4.74899e-317;-0.000168086
7.828e-05;0.00223007;0.00182365;0.000217085;0.000958005;4.74899e-317;-0.000175112
7.832e-05;0.0022481;0.00191008;0.00021253;0.000937075;4.74899e-317;-0.00018179
7.836e-05;0.00226129;0.00199279;0.000207575;0.000913993;4.74899e-317;-0.000188094
7.84e-05;0.00226963;0.00207158;0.000202222;0.000888789;4.74899e-317;-0.000194011
7.844e-05;0.00227312;0.00214631;0.000196508;0.000861503;4.74899e-317;-0.000199534
7.848e-05;0.00227185;0.0022169;0.000190512;0.000832178;4.74899e-317;-0.000204657
7.852e-05;0.00226592;0.00228331;0.000184345;0.00080087;4.74899e-317;-0.00020936
7.856e-05;0.00225545;0.00234546;0.000178103;0.000767639;4.74899e-317;-0.00021361
7.86e-05;0.00224053;0.00240326;0.000171824;0.00073255;4.74899e-317;-0.000217368
7.864e-05;0.00222123;0.00245657;0.000165474;0.000695671;4.74899e-317;-0.000220604
7.868e-05;0.0021976;0.00250521;0.000158969;0.00065708;4.74899e-317;-0.000223312
7.872e-05;0.0021697;0.00254905;0.000152216;0.000616859;4.74899e-317;-0.000225501
7.876e-05;0.00213762;0.00258799;0.000145146;0.000575091;4.74899e-317;-0.000227193
7.88e-05;0.00210147;0.00262197;0.000137726;0.00053186;4.74899e-317;-0.000228398
7.884e-05;0.0020614;0.00265098;0.000129954;0.00048725;4.74899e-317;-0.000229104
7.888e-05;0.00201756;0.00267501;0.000121857;0.000441353;4.74899e-317;-0.000229283
7.892e-05;0.00197014;0.00269408;0.000113483;0.000394268;4.74899e-317;-0.000228905
7.896e-05;0.00191932;0.00270819;0.000104897;0.000346102;4.74899e-317;-0.000227956
7.9e-05;0.00186526;0.00271735;9.61614e-05;0.00029697;4.74899e-317;-0.000226447
7.904e-05;0.00180811;0.00272157;8.73329e-05;0.000246987;4.74899e-317;-0.000224406
7.908e-05;0.00174798;0.00272091;7.84534e-05;0.000196277;4.74899e-317;-0.000221859
7.912e-05;0.001685;0.00271542;6.95552e-05;0.000144965;4.74899e-317;-0.000218816
7.916e-05;0.00161932;0.00270514;6.06575e-05;9.31812e-05;4.74899e-317;-0.000215268
7.92e-05;0.00155112;0.0026901;5.17547e-05;4.10513e-05;4.74899e-317;-0.000211198
7.924e-05;0.00148057;0.0026703;4.28095e-05;-1.12963e-05;4.74899e-317;-0.000206594
7.928e-05;0.00140787;0.00264574;3.3765e-05;-6.37328e-05;4.74899e-317;-0.000201465
7.932e-05;0.00133324;0.00261646;2.4575e-05;-0.00011613;4.74899e-317;-0.000195836
7.936e-05;0.00125689;0.00258249;1.52325e-05;-0.000168366;4.74899e-317;-0.000189741
7.94e-05;0.00117898;0.00254391;5.7764e-06;-0.000220324;4.74899e-317;-0.000183204
7.944e-05;0.00109969;0.00250081;-3.72532e-06;-0.000271892;4.74899e-317;-0.000176237
7.948e-05;0.00101913;0.00245331;-1.32005e-05;-0.000322956;4.74899e-317;-0.000168838
7.952e-05;0.000937472;0.00240159;-2.25899e-05;-0.000373397;4.74899e-317;-0.00016101
7.956e-05;0.00085491;0.00234581;-3.18549e-05;-0.000423092;4.74899e-317;-0.000152766
7.96e-05;0.000771677;0.00228617;-4.09819e-05;-0.000471916;4.74899e-317;-0.000144137
7.964e-05;0.000688026;0.00222282;-4.99859e-05;-0.000519752;4.74899e-317;-0.000135158
7.968e-05;0.000604209;0.00215592;-5.89058e-05;-0.000566487;4.74899e-317;-0.000125861
7.972e-05;0.00052047;0.00208558;-6.7786e-05;-0.00061201;4.74899e-317;-0.000116269
7.976e-05;0.000437038;0.00201195;-7.66523e-05;-0.000656207;4.74899e-317;-0.000106393
7.98e-05;0.000354115;0.00193519;-8.54981e-05;-0.000698961;4.74899e-317;-9.62496e-05
7.984e-05;0.000271872;0.00185547;-9.42944e-05;-0.000740165;4.74899e-317;-8.58617e-05
7.988e-05;0.000190461;0.00177296;-0.00010301;-0.000779718;4.74899e-317;-7.52622e-05
7.992e-05;0.000110037;0.00168783;-0.000111625;-0.000817531;4.74899e-317;-6.44852e-05
7.996e-05;3.07761e-05;0.00160026;-0.000120113;-0.00085352;4.74899e-317;-5.35588e-05
8e-05;-4.71217e-05;0.00151044;-0.000128429;-0.000887604;4.74899e-317;-4.25013e-05
8.004e-05;-0.000123447;0.00141856;-0.00013651;-0.000919705;4.74899e-317;-3.13242e-05
8.008e-05;-0.000198004;0.00132481;-0.000144294;-0.000949745;4.74899e-317;-2.00403e-05
8.012e-05;-0.000270628;0.00122938;-0.000151754;-0.000977651;4.74899e-317;-8.67191e-06
8.016e-05;-0.000341194;0.00113248;-0.000158897;-0.00100335;4.74899e-317;2.74475e-06
8.02e-05;-0.000409613;0.00103431;-0.00016575;-0.00102678;4.74899e-317;1.41646e-05
8.024e-05;-0.000475812;0.000935078;-0.000172346;-0.0010479;4.74899e-317;2.5544e-05
8.028e-05;-0.000539725;0.000834994;-0.000178722;-0.00106665;4.74899e-317;3.68511e-05
8.032e-05;-0.000601276;0.000734236;-0.000184925;-0.00108299;4.74899e-317;4.8067e-05
8.036e-05;-0.000660384;0.000632978;-0.000190998;-0.00109689;4.74899e-317;5.9178e-05
8.04e-05;-0.000716958;0.000531409;-0.000196943;-0.00110831;4.74899e-317;7.01655e-05
8.044e-05;-0.000770904;0.000429748;-0.000202717;-0.00111723;4.74899e-317;8.09995e-05
8.048e-05;-0.000822131;0.000328242;-0.000208244;-0.00112364;4.74899e-317;9.16423e-05
8.052e-05;-0.000870566;0.000227152;-0.000213467;-0.00112753;4.74899e-317;0.000102057
8.056e-05;-0.000916171;0.000126719;-0.000218362;-0.0011289;4.74899e-317;0.000112218
8.06e-05;-0.000958936;2.71366e-05;-0.00022294;-0.00112773;4.74899e-317;0.00012211
8.064e-05;-0.000998862;-7.14613e-05;-0.000227218;-0.00112403;4.74899e-317;0.00013173
8.068e-05;-0.00103594;-0.00016898;-0.000231212;-0.00111781;4.74899e-317;0.00014107
8.072e-05;-0.00107013;-0.000265334;-0.000234941;-0.0011091;4.74899e-317;0.000150119
8.076e-05;-0.00110141;-0.00036041;-0.000238426;-0.00109792;4.74899e-317;0.000158848
8.08e-05;-0.00112972;-0.000454062;-0.000241673;-0.00108427;4.74899e-317;0.000167225
8.084e-05;-0.00115507;-0.000546115;-0.000244662;-0.0010682;4.74899e-317;0.000175223
8.088e-05;-0.00117747;-0.000636393;-0.000247342;-0.00104975;4.74899e-317;0.00018283
8.092e-05;-0.00119696;-0.000724735;-0.000249654;-0.00102897;4.74899e-317;0.000190046
8.096e-05;-0.00121361;-0.000811004;-0.000251556;-0.00100592;4.74899e-317;0.000196877
8.1e-05;-0.00122745;-0.000895075;-0.000253026;-0.000980647;4.74899e-317;0.000203315
8.104e-05;-0.0012385;-0.000976829;-0.00025406;-0.000953208;4.74899e-317;0.000209335
8.108e-05;-0.00124676;-0.00105614;-0.000254665;-0.000923673;4.74899e-317;0.000214898
8.112e-05;-0.00125221;-0.00113286;-0.000254866;-0.000892121;4.74899e-317;0.000219969
8.116e-05;-0.0012549;-0.00120688;-0.000254707;-0.000858633;4.74899e-317;0.000224525
8.12e-05;-0.00125493;-0.0012781;-0.000254246;-0.000823288;4.74899e-317;0.000228561
8.124e-05;-0.00125249;-0.00134644;-0.000253531;-0.000786162;4.74899e-317;0.000232078
8.128e-05;-0.00124775;-0.00141184;-0.000252591;-0.000747338;4.74899e-317;0.000235076
8.132e-05;-0.00124086;-0.00147426;-0.000251432;-0.000706903;4.74899e-317;0.000237547
8.136e-05;-0.00123191;-0.00153359;-0.000250048;-0.000664948;4.74899e-317;0.000239475
8.14e-05;-0.00122092;-0.00158972;-0.00024842;-0.000621568;4.74899e-317;0.000240844
8.144e-05;-0.00120791;-0.00164253;-0.000246532;-0.000576867;4.74899e-317;0.000241646
8.148e-05;-0.0011929;-0.00169192;-0.000244369;-0.000530955;4.74899e-317;0.000241883
8.152e-05;-0.00117596;-0.00173785;-0.000241937;-0.000483948;4.74899e-317;0.000241571
8.156e-05;-0.00115721;-0.00178032;-0.000239252;-0.000435964;4.74899e-317;0.000240724
8.16e-05;-0.00113681;-0.00181935;-0.000236328;-0.000387119;4.74899e-317;0.000239356
8.164e-05;-0.00111494;-0.00185493;-0.000233153;-0.000337527;4.74899e-317;0.000237476
8.168e-05;-0.0010917;-0.00188707;-0.000229688;-0.000287307;4.74899e-317;0.000235091
8.172e-05;-0.0010672;-0.00191573;-0.000225879;-0.000236588;4.74899e-317;0.000232215
8.176e-05;-0.00104149;-0.00194087;-0.00022167;-0.000185499;4.74899e-317;0.000228866
8.18e-05;-0.00101464;-0.00196246;-0.000217015;-0.00013417;4.74899e-317;0.000225061
8.184e-05;-0.000986789;-0.00198049;-0.000211901;-8.27217e-05;4.74899e-317;0.000220811
8.188e-05;-0.000958055;-0.00199498;-0.000206341;-3.12753e-05;4.74899e-317;0.000216115
8.192e-05;-0.000928593;-0.00200599;-0.00020037;2.00444e-05;4.74899e-317;0.000210974
8.196e-05;-0.000898551;-0.00201355;-0.000194025;7.11084e-05;4.74899e-317;0.000205394
8.2e-05;-0.000868077;-0.0020177;-0.00018734;0.00012179;4.74899e-317;0.000199398
8.204e-05;-0.000837306;-0.00201847;-0.000180353;0.000171974;4.74899e-317;0.000193019
8.208e-05;-0.00080633;-0.00201588;-0.000173105;0.000221546;4.74899e-317;0.00018629
8.212e-05;-0.000775183;-0.00200998;-0.00016564;0.000270396;4.74899e-317;0.000179235
8.216e-05;-0.000743854;-0.00200085;-0.000157993;0.000318409;4.74899e-317;0.000171868
8.22e-05;-0.000712319;-0.00198861;-0.000150193;0.000365472;4.74899e-317;0.000164199
8.224e-05;-0.000680587;-0.0019733;-0.000142259;0.000411489;4.74899e-317;0.000156243
8.228e-05;-0.000648707;-0.00195498;-0.000134201;0.000456367;4.74899e-317;0.000148022
8.232e-05;-0.000616758;-0.00193366;-0.000126016;0.000500015;4.74899e-317;0.000139572
8.236e-05;-0.000584834;-0.00190938;-0.000117682;0.000542339;4.74899e-317;0.000130928
8.24e-05;-0.000553035;-0.00188219;-0.000109167;0.000583244;4.74899e-317;0.000122123
8.244e-05;-0.000521457;-0.00185217;-0.000100438;0.000622645;4.74899e-317;0.000113175
8.248e-05;-0.000490177;-0.00181939;-9.14583e-05;0.000660471;4.74899e-317;0.000104096
8.252e-05;-0.000459235;-0.0017839;-8.21941e-05;0.000696647;4.74899e-317;9.48964e-05
8.256e-05;-0.000428632;-0.00174577;-7.26147e-05;0.000731093;4.74899e-317;8.55979e-05
8.26e-05;-0.000398362;-0.00170502;-6.27067e-05;0.000763728;4.74899e-317;7.62311e-05
8.264e-05;-0.000368447;-0.0016617;-5.24876e-05;0.000794481;4.74899e-317;6.68288e-05
8.268e-05;-0.000338946;-0.00161587;-4.20085e-05;0.000823294;4.74899e-317;5.74133e-05
8.272e-05;-0.000309927;-0.00156764;-3.13459e-05;0.00085011;4.74899e-317;4.79894e-05
8.276e-05;-0.00028142;-0.00151716;-2.0584e-05;0.000874868;4.74899e-317;3.85495e-05
8.28e-05;-0.000253405;-0.00146461;-9.79418e-06;0.00089751;4.74899e-317;2.90864e-05
8.284e-05;-0.000225835;-0.00141021;9.81403e-07;0.000917983;4.74899e-317;1.96067e-05
8.288e-05;-0.000198681;-0.0013541;1.17361e-05;0.000936248;4.74899e-317;1.01367e-05
8.292e-05;-0.00017196;-0.00129643;2.24901e-05;0.00095227;4.74899e-317;7.16302e-07
8.296e-05;-0.000145729;-0.00123732;3.32698e-05;0.000966018;4.74899e-317;-8.61247e-06
8.3e-05;-0.000120047;-0.0011769;4.40887e-05;0.000977468;4.74899e-317;-1.78163e-05
8.304e-05;-9.49673e-05;-0.00111527;5.49386e-05;0.000986605;4.74899e-317;-2.68748e-05
8.308e-05;-7.05245e-05;-0.00105256;6.5792e-05;0.000993425;4.74899e-317;-3.5776e-05
8.312e-05;-4.67415e-05;-0.000988851;7.66096e-05;0.000997922;4.74899e-317;-4.4508e-05
8.316e-05;-2.36157e-05;-0.000924227;8.73464e-05;0.00100009;4.74899e-317;-5.30515e-05
8.32e-05;-1.11075e-06;-0.00085875;9.79567e-05;0.000999921;4.74899e-317;-6.13797e-05
8.324e-05;2.08286e-05;-0.000792487;0.000108405;0.000997428;4.74899e-317;-6.94654e-05
8.328e-05;4.22396e-05;-0.00072551;0.000118679;0.000992629;4.74899e-317;-7.7291e-05
8.332e-05;6.31185e-05;-0.000657904;0.000128791;0.000985547;4.74899e-317;-8.48541e-05
8.336e-05;8.34389e-05;-0.000589766;0.000138768;0.000976205;4.74899e-317;-9.2165e-05
8.34e-05;0.0001032;-0.000521209;0.000148625;0.000964633;4.74899e-317;-9.9237e-05
8.344e-05;0.000122456;-0.00045236;0.000158348;0.000950877;4.74899e-317;-0.000106076
8.348e-05;0.000141299;-0.000383355;0.000167906;0.000934995;4.74899e-317;-0.000112674
8.352e-05;0.000159813;-0.000314336;0.000177263;0.000917048;4.74899e-317;-0.000119015
8.356e-05;0.000178048;-0.000245443;0.000186392;0.00089709;4.74899e-317;-0.000125074
8.36e-05;0.000196027;-0.000176813;0.000195267;0.000875177;4.74899e-317;-0.00013083
8.364e-05;0.000213771;-0.000108584;0.000203865;0.000851367;4.74899e-317;-0.000136269
8.368e-05;0.00023131;-4.08859e-05;0.000212167;0.000825729;4.74899e-317;-0.000141387
8.372e-05;0.000248673;2.61647e-05;0.000220176;0.000798333;4.74899e-317;-0.000146189
8.376e-05;0.000265878;9.24665e-05;0.000227916;0.000769248;4.74899e-317;-0.000150682
8.38e-05;0.000282929;0.000157932;0.000235405;0.000738537;4.74899e-317;-0.000154868
8.384e-05;0.00029983;0.000222481;0.000242645;0.000706269;4.74899e-317;-0.000158744
8.388e-05;0.000316577;0.000286045;0.000249613;0.00067252;4.74899e-317;-0.0001623
8.392e-05;0.000333156;0.000348574;0.000256276;0.000637372;4.74899e-317;-0.000165523
8.396e-05;0.000349539;0.000410029;0.000262596;0.000600914;4.74899e-317;-0.000168398
8.4e-05;0.000365701;0.000470362;0.000268526;0.00056324;4.74899e-317;-0.000170918
8.404e-05;0.000381631;0.00052949;0.000274016;0.000524449;4.74899e-317;-0.000173079
8.408e-05;0.000397337;0.000587278;0.000279013;0.000484647;4.74899e-317;-0.00017488
8.412e-05;0.000412825;0.000643565;0.000283467;0.000443945;4.74899e-317;-0.00017633
8.416e-05;0.000428078;0.000698203;0.000287337;0.000402454;4.74899e-317;-0.000177437
8.42e-05;0.000443062;0.000751089;0.000290603;0.000360278;4.74899e-317;-0.000178212
8.424e-05;0.00045775;0.000802167;0.000293269;0.000317512;4.74899e-317;-0.000178664
8.428e-05;0.00047214;0.000851403;0.000295369;0.000274252;4.74899e-317;-0.000178797
8.432e-05;0.000486246;0.00089877;0.000296948;0.000230592;4.74899e-317;-0.000178616
8.436e-05;0.000500069;0.000944236;0.000298047;0.000186632;4.74899e-317;-0.000178125
8.44e-05;0.000513572;0.000987764;0.00029869;0.000142473;4.74899e-317;-0.000177329
8.444e-05;0.000526672;0.0010293;0.000298883;9.8219e-05;4.74899e-317;-0.000176233
8.448e-05;0.000539268;0.00106876;0.00029862;5.39747e-05;4.74899e-317;-0.000174838
8.452e-05;0.000551257;0.00110601;0.000297884;9.84997e-06;4.74899e-317;-0.00017315
8.456e-05;0.000562565;0.00114093;0.000296647;-3.40421e-05;4.74899e-317;-0.000171172
8.46e-05;0.000573138;0.00117336;0.000294873;-7.75915e-05;4.74899e-317;-0.000168912
8.464e-05;0.000582941;0.00120323;0.000292536;-0.000120697;4.74899e-317;-0.000166372
8.468e-05;0.000591939;0.00123048;0.000289624;-0.000163266;4.74899e-317;-0.000163553
8.472e-05;0.000600089;0.00125513;0.000286154;-0.000205204;4.74899e-317;-0.000160454
8.476e-05;0.000607336;0.00127721;0.000282155;-0.000246415;4.74899e-317;-0.000157081
8.48e-05;0.000613618;0.00129675;0.000277652;-0.0002868;4.74899e-317;-0.000153442
8.484e-05;0.000618893;0.00131379;0.000272655;-0.00032627;4.74899e-317;-0.000149553
8.488e-05;0.000623143;0.00132831;0.000267149;-0.000364743;4.74899e-317;-0.000145428
8.492e-05;0.000626368;0.00134025;0.000261104;-0.000402142;4.74899e-317;-0.000141079
8.496e-05;0.000628566;0.00134956;0.000254486;-0.000438386;4.74899e-317;-0.000136513
8.5e-05;0.000629718;0.0013562;0.000247277;-0.000473392;4.74899e-317;-0.000131741
8.504e-05;0.000629784;0.00136018;0.000239488;-0.000507081;4.74899e-317;-0.000126769
8.508e-05;0.000628718;0.00136153;0.000231162;-0.00053938;4.74899e-317;-0.00012161
8.512e-05;0.000626467;0.00136029;0.00022236;-0.000570223;4.74899e-317;-0.000116281
8.516e-05;0.000622975;0.00135647;0.000213145;-0.000599543;4.74899e-317;-0.000110803
8.52e-05;0.000618191;0.00135006;0.000203581;-0.000627282;4.74899e-317;-0.000105195
8.524e-05;0.000612098;0.00134107;0.000193727;-0.00065339;4.74899e-317;-9.94729e-05
8.528e-05;0.00060473;0.00132953;0.000183639;-0.000677829;4.74899e-317;-9.36396e-05
8.532e-05;0.000596148;0.00131552;0.000173356;-0.000700563;4.74899e-317;-8.76951e-05
8.536e-05;0.000586394;0.00129912;0.000162883;-0.000721557;4.74899e-317;-8.16416e-05
8.54e-05;0.000575451;0.00128041;0.0001522;-0.00074077;4.74899e-317;-7.54891e-05
8.544e-05;0.000563255;0.00125945;0.000141268;-0.000758162;4.74899e-317;-6.92544e-05
8.548e-05;0.000549748;0.00123629;0.000130055;-0.000773699;4.74899e-317;-6.29569e-05
8.552e-05;0.00053492;0.00121098;0.000118547;-0.000787355;4.74899e-317;-5.66143e-05
8.556e-05;0.000518817;0.00118362;0.000106757;-0.000799108;4.74899e-317;-5.02412e-05
8.56e-05;0.000501509;0.00115434;9.47372e-05;-0.000808943;4.74899e-317;-4.38505e-05
8.564e-05;0.000483058;0.0011233;8.25619e-05;-0.000816848;4.74899e-317;-3.7455e-05
8.568e-05;0.00046352;0.00109064;7.03067e-05;-0.00082282;4.74899e-317;-3.10695e-05
8.572e-05;0.000442949;0.00105648;5.80209e-05;-0.000826859;4.74899e-317;-2.47124e-05
8.576e-05;0.000421404;0.00102088;4.57231e-05;-0.000828968;4.74899e-317;-1.84054e-05
8.58e-05;0.000398934;0.000983896;3.34174e-05;-0.000829159;4.74899e-317;-1.21702e-05
8.584e-05;0.000375569;0.000945571;2.11129e-05;-0.000827448;4.74899e-317;-6.02494e-06
8.588e-05;0.000351334;0.000905988;8.83229e-06;-0.000823861;4.74899e-317;1.71654e-08
8.592e-05;0.000326273;0.000865261;-3.38805e-06;-0.000818425;4.74899e-317;5.94626e-06
8.596e-05;0.000300466;0.00082352;-1.55012e-05;-0.000811164;4.74899e-317;1.17531e-05
8.6e-05;0.000274022;0.000780886;-2.7458e-05;-0.000802105;4.74899e-317;1.74283e-05
8.604e-05;0.000247035;0.000737444;-3.92246e-05;-0.000791271;4.74899e-317;2.29645e-05
8.608e-05;0.000219562;0.000693255;-5.07965e-05;-0.000778693;4.74899e-317;2.83583e-05
8.612e-05;0.000191625;0.000648383;-6.21945e-05;-0.000764408;4.74899e-317;3.36091e-05
8.616e-05;0.000163243;0.000602924;-7.34388e-05;-0.000748465;4.74899e-317;3.8717e-05
8.62e-05;0.00013445;0.000557023;-8.45224e-05;-0.000730926;4.74899e-317;4.368e-05
8.624e-05;0.00010529;0.000510863;-9.54057e-05;-0.000711861;4.74899e-317;4.84932e-05
8.628e-05;7.58069e-05;0.000464637;-0.000106032;-0.000691333;4.74899e-317;5.31494e-05
8.632e-05;4.60588e-05;0.000418522;-0.000116348;-0.000669404;4.74899e-317;5.76398e-05
8.636e-05;1.61331e-05;0.000372663;-0.000126305;-0.000646127;4.74899e-317;6.19553e-05
8.64e-05;-1.3853e-05;0.000327174;-0.000135866;-0.000621561;4.74899e-317;6.60866e-05
8.644e-05;-4.37878e-05;0.00028215;-0.000145;-0.000595768;4.74899e-317;7.00232e-05
8.648e-05;-7.36008e-05;0.000237679;-0.000153695;-0.000568816;4.74899e-317;7.37514e-05
8.652e-05;-0.000103264;0.000193832;-0.000161963;-0.000540775;4.74899e-317;7.72531e-05
8.656e-05;-0.000132755;0.000150656;-0.000169839;-0.000511715;4.74899e-317;8.05082e-05
8.66e-05;-0.000162032;0.000108173;-0.000177357;-0.000481706;4.74899e-317;8.34996e-05
8.664e-05;-0.000191036;6.63944e-05;-0.000184542;-0.000450818;4.74899e-317;8.62199e-05
8.668e-05;-0.000219713;2.53524e-05;-0.000191394;-0.000419122;4.74899e-317;8.86736e-05
8.672e-05;-0.000248023;-1.48865e-05;-0.000197902;-0.000386696;4.74899e-317;9.08726e-05
8.676e-05;-0.000275906;-5.42232e-05;-0.000204044;-0.00035362;4.74899e-317;9.28288e-05
8.68e-05;-0.000303267;-9.25481e-05;-0.000209787;-0.000319976;4.74899e-317;9.45461e-05
8.684e-05;-0.000329987;-0.000129767;-0.000215094;-0.000285847;4.74899e-317;9.60192e-05
8.688e-05;-0.000355963;-0.000165817;-0.000219927;-0.000251319;4.74899e-317;9.72376e-05
8.692e-05;-0.000381132;-0.000200675;-0.000224254;-0.000216484;4.74899e-317;9.81926e-05
8.696e-05;-0.000405466;-0.000234337;-0.000228045;-0.000181436;4.74899e-317;9.88827e-05
8.7e-05;-0.00042893;-0.000266796;-0.000231275;-0.000146266;4.74899e-317;9.93146e-05
8.704e-05;-0.000451466;-0.000298016;-0.000233924;-0.000111056;4.74899e-317;9.94985e-05
8.708e-05;-0.000472993;-0.000327922;-0.000235993;-7.58786e-05;4.74899e-317;9.94432e-05
8.712e-05;-0.000493433;-0.000356415;-0.000237507;-4.08047e-05;4.74899e-317;9.91531e-05
8.716e-05;-0.000512716;-0.000383396;-0.00023851;-5.9073e-06;4.74899e-317;9.86315e-05
8.72e-05;-0.000530792;-0.000408792;-0.000239045;2.8733e-05;4.74899e-317;9.78865e-05
8.724e-05;-0.000547623;-0.000432566;-0.00023915;6.30306e-05;4.74899e-317;9.6936e-05
8.728e-05;-0.000563193;-0.000454717;-0.000238852;9.68996e-05;4.74899e-317;9.58047e-05
8.732e-05;-0.000577502;-0.000475275;-0.000238164;0.000130256;4.74899e-317;9.45155e-05
8.736e-05;-0.000590551;-0.000494294;-0.000237083;0.00016302;4.74899e-317;9.30791e-05
8.74e-05;-0.000602303;-0.000511841;-0.000235583;0.000195113;4.74899e-317;9.14885e-05
8.744e-05;-0.000612676;-0.00052797;-0.000233637;0.000226456;4.74899e-317;8.9723e-05
8.748e-05;-0.000621556;-0.000542712;-0.000231228;0.000256973;4.74899e-317;8.77583e-05
8.752e-05;-0.000628851;-0.000556076;-0.000228362;0.000286588;4.74899e-317;8.5577e-05
8.756e-05;-0.000634532;-0.00056806;-0.000225058;0.000315225;4.74899e-317;8.3175e-05
8.76e-05;-0.000638635;-0.000578674;-0.000221337;0.000342814;4.74899e-317;8.05613e-05
8.764e-05;-0.000641216;-0.000587949;-0.000217217;0.000369287;4.74899e-317;7.77527e-05
8.768e-05;-0.000642307;-0.000595928;-0.000212712;0.000394581;4.74899e-317;7.4768e-05
8.772e-05;-0.000641903;-0.000602656;-0.000207833;0.00041864;4.74899e-317;7.16251e-05
8.776e-05;-0.000639984;-0.000608171;-0.000202581;0.000441416;4.74899e-317;6.83413e-05
8.78e-05;-0.000636537;-0.000612501;-0.000196948;0.000462865;4.74899e-317;6.49368e-05
8.784e-05;-0.00063156;-0.000615672;-0.000190929;0.000482945;4.74899e-317;6.14354e-05
8.788e-05;-0.000625051;-0.000617713;-0.000184525;0.00050161;4.74899e-317;5.78632e-05
8.792e-05;-0.000617017;-0.000618659;-0.000177755;0.000518812;4.74899e-317;5.4244e-05
8.796e-05;-0.000607476;-0.000618551;-0.000170657;0.000534507;4.74899e-317;5.05953e-05
8.8e-05;-0.000596466;-0.000617434;-0.000163286;0.000548654;4.74899e-317;4.6927e-05
8.804e-05;-0.000584027;-0.000615363;-0.000155698;0.000561214;4.74899e-317;4.32421e-05
8.808e-05;-0.000570196;-0.000612409;-0.000147935;0.000572148;4.74899e-317;3.95399e-05
8.812e-05;-0.000555004;-0.000608652;-0.000140024;0.000581423;4.74899e-317;3.58178e-05
8.816e-05;-0.00053849;-0.000604176;-0.000131985;0.000589013;4.74899e-317;3.2075e-05
8.82e-05;-0.000520705;-0.000599061;-0.000123842;0.000594905;4.74899e-317;2.83142e-05
8.824e-05;-0.000501696;-0.000593368;-0.000115623;0.000599093;4.74899e-317;2.45435e-05
8.828e-05;-0.000481497;-0.000587135;-0.000107352;0.000601572;4.74899e-317;2.0777e-05
8.832e-05;-0.00046013;-0.000580376;-9.90378e-05;0.000602336;4.74899e-317;1.70327e-05
8.836e-05;-0.000437625;-0.000573095;-9.0674e-05;0.000601383;4.74899e-317;1.33309e-05
8.84e-05;-0.000414013;-0.000565298;-8.22412e-05;0.000598719;4.74899e-317;9.69079e-06
8.844e-05;-0.000389326;-0.000557017;-7.37144e-05;0.000594357;4.74899e-317;6.12904e-06
8.848e-05;-0.00036359;-0.0005483;-6.50714e-05;0.000588315;4.74899e-317;2.65913e-06
8.852e-05;-0.000336842;-0.00053921;-5.6303e-05;0.000580616;4.74899e-317;-7.07176e-07
8.856e-05;-0.000309154;-0.000529806;-4.74244e-05;0.000571286;4.74899e-317;-3.95697e-06
8.86e-05;-0.000280622;-0.000520143;-3.84813e-05;0.000560359;4.74899e-317;-7.07336e-06
8.864e-05;-0.000251343;-0.000510275;-2.95467e-05;0.000547882;4.74899e-317;-1.0035e-05
8.868e-05;-0.000221382;-0.000500257;-2.07027e-05;0.000533905;4.74899e-317;-1.28191e-05
8.872e-05;-0.000190773;-0.000490146;-1.20178e-05;0.000518486;4.74899e-317;-1.54075e-05
8.876e-05;-0.000159554;-0.000479993;-3.53089e-06;0.000501684;4.74899e-317;-1.77914e-05
8.88e-05;-0.000127795;-0.000469841;4.74553e-06;0.000483565;4.74899e-317;-1.99735e-05
8.884e-05;-9.56003e-05;-0.000459737;1.28069e-05;0.000464201;4.74899e-317;-2.19656e-05
8.888e-05;-6.30695e-05;-0.000449735;2.06371e-05;0.000443672;4.74899e-317;-2.3785e-05
8.892e-05;-3.02734e-05;-0.000439894;2.8202e-05;0.000422058;4.74899e-317;-2.54486e-05
8.896e-05;2.75007e-06;-0.000430261;3.54584e-05;0.000399433;4.74899e-317;-2.69675e-05
8.9e-05;3.59731e-05;-0.000420847;4.23725e-05;0.000375872;4.74899e-317;-2.83441e-05
8.904e-05;6.93517e-05;-0.000411624;4.89381e-05;0.000351458;4.74899e-317;-2.95729e-05
8.908e-05;0.000102811;-0.000402544;5.51873e-05;0.000326291;4.74899e-317;-3.06446e-05
8.912e-05;0.000136244;-0.000393555;6.11849e-05;0.000300474;4.74899e-317;-3.15523e-05
8.916e-05;0.000169516;-0.000384627;6.70055e-05;0.000274104;4.74899e-317;-3.22947e-05
8.92e-05;0.00020249;-0.000375743;7.27026e-05;0.000247262;4.74899e-317;-3.28735e-05
8.924e-05;0.000235053;-0.000366899;7.8287e-05;0.000220025;4.74899e-317;-3.32893e-05
8.928e-05;0.000267144;-0.000358092;8.37256e-05;0.000192468;4.74899e-317;-3.3538e-05
8.932e-05;0.000298746;-0.000349326;8.89545e-05;0.000164674;4.74899e-317;-3.36108e-05
8.936e-05;0.000329845;-0.000340606;9.38956e-05;0.000136715;4.74899e-317;-3.34972e-05
8.94e-05;0.000360373;-0.000331947;9.84724e-05;0.000108652;4.74899e-317;-3.31887e-05
8.944e-05;0.000390194;-0.000323376;0.000102627;8.05327e-05;4.74899e-317;-3.26832e-05
8.948e-05;0.000419139;-0.000314932;0.000106335;5.24114e-05;4.74899e-317;-3.19875e-05
8.952e-05;0.000447071;-0.000306659;0.000109607;2.43485e-05;4.74899e-317;-3.11181e-05
8.956e-05;0.000473926;-0.000298581;0.000112475;-3.59358e-06;4.74899e-317;-3.00976e-05
8.96e-05;0.000499701;-0.000290678;0.000114964;-3.13593e-05;4.74899e-317;-2.89467e-05
8.964e-05;0.000524416;-0.00028289;0.000117087;-5.88995e-05;4.74899e-317;-2.76774e-05
8.968e-05;0.000548072;-0.000275139;0.00011884;-8.61621e-05;4.74899e-317;-2.62912e-05
8.972e-05;0.000570649;-0.000267364;0.000120214;-0.000113085;4.74899e-317;-2.47839e-05
8.976e-05;0.000592114;-0.000259529;0.000121206;-0.000139599;4.74899e-317;-2.31542e-05
8.98e-05;0.000612412;-0.000251624;0.000121822;-0.000165637;4.74899e-317;-2.14094e-05
8.984e-05;0.000631469;-0.000243637;0.000122087;-0.000191141;4.74899e-317;-1.9565e-05
8.988e-05;0.00064919;-0.000235557;0.000122052;-0.000216056;4.74899e-317;-1.76414e-05
8.992e-05;0.000665489;-0.000227364;0.000121784;-0.000240333;4.74899e-317;-1.5658e-05
8.996e-05;0.000680314;-0.000219035;0.000121346;-0.000263926;4.74899e-317;-1.36297e-05
9e-05;0.000693643;-0.000210523;0.000120777;-0.000286794;4.74899e-317;-1.15652e-05
9.004e-05;0.000705466;-0.000201753;0.000120075;-0.0003089;4.74899e-317;-9.46829e-06
9.008e-05;0.000715764;-0.00019263;0.000119197;-0.000330203;4.74899e-317;-7.34068e-06
9.012e-05;0.000724509;-0.000183075;0.000118078;-0.000350655;4.74899e-317;-5.18552e-06
9.016e-05;0.000731679;-0.000173053;0.000116647;-0.000370205;4.74899e-317;-3.00821e-06
9.02e-05;0.00073725;-0.000162584;0.000114851;-0.0003888;4.74899e-317;-8.13809e-07
9.024e-05;0.000741196;-0.000151716;0.000112676;-0.000406394;4.74899e-317;1.39632e-06
9.028e-05;0.00074348;-0.000140481;0.000110153;-0.00042294;4.74899e-317;3.62509e-06
9.032e-05;0.000744064;-0.000128869;0.000107351;-0.000438392;4.74899e-317;5.87576e-06
9.036e-05;0.000742932;-0.00011682;0.00010436;-0.000452698;4.74899e-317;8.14682e-06
9.04e-05;0.000740092;-0.00010425;0.000101257;-0.000465806;4.74899e-317;1.043e-05
9.044e-05;0.000735574;-9.10864e-05;9.80929e-05;-0.000477662;4.74899e-317;1.27128e-05
9.048e-05;0.000729409;-7.72898e-05;9.48834e-05;-0.000488218;4.74899e-317;1.4983e-05
9.052e-05;0.000721621;-6.28589e-05;9.16232e-05;-0.000497427;4.74899e-317;1.72305e-05
9.056e-05;0.000712226;-4.78195e-05;8.82979e-05;-0.000505253;4.74899e-317;1.94457e-05
9.06e-05;0.000701235;-3.22071e-05;8.48979e-05;-0.000511663;4.74899e-317;2.16156e-05
9.064e-05;0.000688662;-1.60522e-05;8.14292e-05;-0.000516632;4.74899e-317;2.3722e-05
9.068e-05;0.000674532;6.27779e-07;7.79185e-05;-0.000520136;4.74899e-317;2.57422e-05
9.072e-05;0.000658878;1.78253e-05;7.44061e-05;-0.000522151;4.74899e-317;2.76526e-05
9.076e-05;0.000641742;3.55308e-05;7.09248e-05;-0.00052265;4.74899e-317;2.94327e-05
9.08e-05;0.000623176;5.37177e-05;6.74795e-05;-0.000521612;4.74899e-317;3.10694e-05
9.084e-05;0.000603242;7.23397e-05;6.4041e-05;-0.000519024;4.74899e-317;3.25578e-05
9.088e-05;0.000582005;9.13458e-05;6.05599e-05;-0.000514887;4.74899e-317;3.3901e-05
9.092e-05;0.000559531;0.000110704;5.69905e-05;-0.000509201;4.74899e-317;3.51061e-05
9.096e-05;0.00053588;0.000130412;5.33103e-05;-0.000501961;4.74899e-317;3.61787e-05
9.1e-05;0.000511118;0.00015048;4.95229e-05;-0.000493159;4.74899e-317;3.71205e-05
9.104e-05;0.000485314;0.000170909;4.56458e-05;-0.000482791;4.74899e-317;3.79307e-05
9.108e-05;0.000458536;0.000191662;4.16949e-05;-0.000470867;4.74899e-317;3.86094e-05
9.112e-05;0.000430838;0.000212671;3.76793e-05;-0.000457407;4.74899e-317;3.91617e-05
9.116e-05;0.000402264;0.000233848;3.36081e-05;-0.000442435;4.74899e-317;3.95962e-05
9.12e-05;0.000372861;0.000255111;2.95012e-05;-0.000425977;4.74899e-317;3.99216e-05
9.124e-05;0.000342693;0.00027639;2.53895e-05;-0.000408072;4.74899e-317;4.01436e-05
9.128e-05;0.000311845;0.000297625;2.13052e-05;-0.000388773;4.74899e-317;4.02644e-05
9.132e-05;0.000280412;0.000318753;1.72688e-05;-0.000368146;4.74899e-317;4.02848e-05
9.136e-05;0.000248482;0.000339687;1.32842e-05;-0.000346246;4.74899e-317;4.02043e-05
9.14e-05;0.000216134;0.000360313;9.34187e-06;-0.000323119;4.74899e-317;4.00193e-05
9.144e-05;0.000183443;0.000380498;5.42764e-06;-0.0002988;4.74899e-317;3.97203e-05
9.148e-05;0.000150485;0.000400113;1.53387e-06;-0.000273331;4.74899e-317;3.92926e-05
9.152e-05;0.000117331;0.000419071;-2.33064e-06;-0.000246765;4.74899e-317;3.87203e-05
9.156e-05;8.40502e-05;0.000437345;-6.13687e-06;-0.000219152;4.74899e-317;3.79927e-05
9.16e-05;5.07094e-05;0.000454958;-9.8441e-06;-0.000190533;4.74899e-317;3.71073e-05
9.164e-05;1.73691e-05;0.000471946;-1.34186e-05;-0.000160945;4.74899e-317;3.6069e-05
9.168e-05;-1.59153e-05;0.000488316;-1.68504e-05;-0.000130432;4.74899e-317;3.48878e-05
9.172e-05;-4.9095e-05;0.000504011;-2.0158e-05;-9.90603e-05;4.74899e-317;3.35765e-05
9.176e-05;-8.21242e-05;0.000518925;-2.33763e-05;-6.69015e-05;4.74899e-317;3.21478e-05
9.18e-05;-0.000114951;0.000532926;-2.65397e-05;-3.40258e-05;4.74899e-317;3.06135e-05
9.184e-05;-0.000147506;0.0005459;-2.96705e-05;-4.97626e-07;4.74899e-317;2.89821e-05
9.188e-05;-0.000179695;0.000557763;-3.27777e-05;3.36127e-05;4.74899e-317;2.72599e-05
9.192e-05;-0.000211416;0.000568457;-3.58619e-05;6.82181e-05;4.74899e-317;2.54537e-05
9.196e-05;-0.000242581;0.000577933;-3.89177e-05;0.000103217;4.74899e-317;2.35733e-05
9.2e-05;-0.00027314;0.000586136;-4.19317e-05;0.000138505;4.74899e-317;2.16312e-05
9.204e-05;-0.000303087;0.000593011;-4.48778e-05;0.000173989;4.74899e-317;1.96394e-05
9.208e-05;-0.000332426;0.000598511;-4.77193e-05;0.000209579;4.74899e-317;1.76053e-05
9.212e-05;-0.000361139;0.000602609;-5.04158e-05;0.000245185;4.74899e-317;1.55322e-05
9.216e-05;-0.000389164;0.000605304;-5.2934e-05;0.000280711;4.74899e-317;1.3421e-05
9.22e-05;-0.000416399;0.000606606;-5.52527e-05;0.000316065;4.74899e-317;1.12731e-05
9.224e-05;-0.000442738;0.00060652;-5.73624e-05;0.000351161;4.74899e-317;9.08824e-06
9.228e-05;-0.000468101;0.000605026;-5.92597e-05;0.000385922;4.74899e-317;6.86366e-06
9.232e-05;-0.000492453;0.00060209;-6.09424e-05;0.000420267;4.74899e-317;4.59438e-06
9.236e-05;-0.000515808;0.000597685;-6.24027e-05;0.000454104;4.74899e-317;2.27761e-06
9.24e-05;-0.00053821;0.000591819;-6.36218e-05;0.000487332;4.74899e-317;-8.20922e-08
9.244e-05;-0.000559698;0.000584553;-6.45697e-05;0.000519852;4.74899e-317;-2.47105e-06
9.248e-05;-0.000580258;0.000575971;-6.52158e-05;0.000551575;4.74899e-317;-4.86919e-06
9.252e-05;-0.000599807;0.000566145;-6.55451e-05;0.000582419;4.74899e-317;-7.25519e-06
9.256e-05;-0.000618218;0.000555096;-6.55712e-05;0.000612301;4.74899e-317;-9.61124e-06
9.26e-05;-0.000635382;0.000542787;-6.5334e-05;0.000641134;4.74899e-317;-1.19255e-05
9.264e-05;-0.000651259;0.000529157;-6.48853e-05;0.000668828;4.74899e-317;-1.41917e-05
9.268e-05;-0.000665877;0.000514156;-6.42705e-05;0.0006953;4.74899e-317;-1.64072e-05
9.272e-05;-0.000679288;0.000497784;-6.35155e-05;0.000720474;4.74899e-317;-1.85701e-05
9.276e-05;-0.000691522;0.000480086;-6.2623e-05;0.00074427;4.74899e-317;-2.0678e-05
9.28e-05;-0.00070257;0.000461134;-6.15783e-05;0.000766606;4.74899e-317;-2.2727e-05
9.284e-05;-0.000712402;0.00044099;-6.03623e-05;0.000787394;4.74899e-317;-2.47127e-05
9.288e-05;-0.000720984;0.000419701;-5.89632e-05;0.000806555;4.74899e-317;-2.66303e-05
9.292e-05;-0.000728278;0.000397291;-5.73842e-05;0.000824021;4.74899e-317;-2.84744e-05
9.296e-05;-0.00073425;0.000373784;-5.56402e-05;0.000839735;4.74899e-317;-3.02382e-05
9.3e-05;-0.000738881;0.000349212;-5.37481e-05;0.000853642;4.74899e-317;-3.19137e-05
9.304e-05;-0.000742186;0.000323629;-5.17109e-05;0.00086569;4.74899e-317;-3.3493e-05
9.308e-05;-0.000744207;0.000297121;-4.95052e-05;0.000875832;4.74899e-317;-3.49706e-05
9.312e-05;-0.000744989;0.000269818;-4.70776e-05;0.00088403;4.74899e-317;-3.63453e-05
9.316e-05;-0.000744546;0.000241876;-4.43603e-05;0.000890252;4.74899e-317;-3.76208e-05
9.32e-05;-0.000742862;0.00021345;-4.13007e-05;0.000894469;4.74899e-317;-3.88039e-05
9.324e-05;-0.00073992;0.000184665;-3.78914e-05;0.000896655;4.74899e-317;-3.99027e-05
9.328e-05;-0.000735725;0.000155605;-3.41834e-05;0.000896783;4.74899e-317;-4.09241e-05
9.332e-05;-0.000730312;0.000126319;-3.02745e-05;0.00089483;4.74899e-317;-4.18734e-05
9.336e-05;-0.000723724;9.68437e-05;-2.62767e-05;0.000890777;4.74899e-317;-4.27546e-05
9.34e-05;-0.000715995;6.72209e-05;-2.22796e-05;0.000884609;4.74899e-317;-4.35704e-05
9.344e-05;-0.000707155;3.74976e-05;-1.83256e-05;0.000876311;4.74899e-317;-4.43213e-05
9.348e-05;-0.000697239;7.72607e-06;-1.44063e-05;0.000865872;4.74899e-317;-4.50035e-05
9.352e-05;-0.000686283;-2.20382e-05;-1.04796e-05;0.000853288;4.74899e-317;-4.56093e-05
9.356e-05;-0.000674301;-5.17361e-05;-6.49686e-06;0.000838561;4.74899e-317;-4.61286e-05
9.36e-05;-0.000661281;-8.13029e-05;-2.4313e-06;0.000821704;4.74899e-317;-4.65529e-05
9.364e-05;-0.0006472;-0.000110669;1.70313e-06;0.000802732;4.74899e-317;-4.68786e-05
9.368e-05;-0.000632059;-0.000139759;5.85088e-06;0.000781666;4.74899e-317;-4.71048e-05
9.372e-05;-0.000615898;-0.000168494;9.93415e-06;0.000758526;4.74899e-317;-4.72293e-05
9.376e-05;-0.000598766;-0.000196793;1.38844e-05;0.000733334;4.74899e-317;-4.72441e-05
9.38e-05;-0.000580702;-0.000224579;1.76695e-05;0.000706117;4.74899e-317;-4.71359e-05
9.384e-05;-0.000561729;-0.000251785;2.13008e-05;0.000676903;4.74899e-317;-4.68935e-05
9.388e-05;-0.00054188;-0.000278358;2.48211e-05;0.000645734;4.74899e-317;-4.65166e-05
9.392e-05;-0.000521211;-0.000304248;2.82843e-05;0.000612658;4.74899e-317;-4.60205e-05
9.396e-05;-0.000499781;-0.000329388;3.17386e-05;0.000577731;4.74899e-317;-4.54312e-05
9.4e-05;-0.000477623;-0.000353679;3.52159e-05;0.00054101;4.74899e-317;-4.47738e-05
9.404e-05;-0.000454743;-0.000376992;3.87248e-05;0.000502552;4.74899e-317;-4.40598e-05
9.408e-05;-0.000431153;-0.000399198;4.22432e-05;0.000462414;4.74899e-317;-4.32835e-05
9.412e-05;-0.000406907;-0.000420196;4.57173e-05;0.000420661;4.74899e-317;-4.2428e-05
9.416e-05;-0.000382104;-0.000439938;4.90725e-05;0.000377367;4.74899e-317;-4.14786e-05
9.42e-05;-0.000356839;-0.000458416;5.22342e-05;0.000332618;4.74899e-317;-4.04351e-05
9.424e-05;-0.000331165;-0.000475646;5.5147e-05;0.000286504;4.74899e-317;-3.9315e-05
9.428e-05;-0.000305097;-0.000491638;5.77824e-05;0.000239122;4.74899e-317;-3.81462e-05
9.432e-05;-0.000278647;-0.000506386;6.01315e-05;0.000190567;4.74899e-317;-3.69551e-05
9.436e-05;-0.000251859;-0.000519857;6.21911e-05;0.000140934;4.74899e-317;-3.57564e-05
9.44e-05;-0.000224801;-0.000531999;6.39554e-05;9.03226e-05;4.74899e-317;-3.45481e-05
9.444e-05;-0.000197531;-0.00054274;6.54173e-05;3.88339e-05;4.74899e-317;-3.33156e-05
9.448e-05;-0.00017008;-0.000552007;6.65764e-05;-1.34236e-05;4.74899e-317;-3.20403e-05
9.452e-05;-0.000142457;-0.000559738;6.7446e-05;-6.63317e-05;4.74899e-317;-3.07096e-05
9.456e-05;-0.000114675;-0.000565898;6.8054e-05;-0.000119766;4.74899e-317;-2.93234e-05
9.46e-05;-8.67638e-05;-0.000570474;6.84421e-05;-0.0001736;4.74899e-317;-2.78946e-05
9.464e-05;-5.87603e-05;-0.000573455;6.86628e-05;-0.000227717;4.74899e-317;-2.64419e-05
9.468e-05;-3.0702e-05;-0.000574808;6.87729e-05;-0.00028201;4.74899e-317;-2.4984e-05
9.472e-05;-2.63239e-06;-0.000574476;6.88163e-05;-0.000336374;4.74899e-317;-2.35363e-05
9.476e-05;2.53831e-05;-0.000572398;6.88041e-05;-0.000390703;4.74899e-317;-2.21117e-05
9.48e-05;5.32565e-05;-0.000568547;6.87061e-05;-0.000444889;4.74899e-317;-2.07235e-05
9.484e-05;8.08978e-05;-0.000562961;6.84626e-05;-0.000498825;4.74899e-317;-1.93843e-05
9.488e-05;0.000108239;-0.000555732;6.80116e-05;-0.000552406;4.74899e-317;-1.81032e-05
9.492e-05;0.000135237;-0.000546971;6.73128e-05;-0.000605528;4.74899e-317;-1.68849e-05
9.496e-05;0.000161853;-0.000536761;6.63552e-05;-0.000658079;4.74899e-317;-1.57318e-05
9.5e-05;0.000188034;-0.000525137;6.51508e-05;-0.00070994;4.74899e-317;-1.4644e-05
9.504e-05;0.000213724;-0.000512095;6.37211e-05;-0.000760978;4.74899e-317;-1.36199e-05
9.508e-05;0.000238882;-0.000497617;6.2086e-05;-0.00081106;4.74899e-317;-1.26537e-05
9.512e-05;0.000263497;-0.000481704;6.02563e-05;-0.000860047;4.74899e-317;-1.17335e-05
9.516e-05;0.000287558;-0.000464383;5.82307e-05;-0.000907801;4.74899e-317;-1.0844e-05
9.52e-05;0.000311022;-0.000445717;5.59954e-05;-0.000954181;4.74899e-317;-9.9695e-06
9.524e-05;0.000333801;-0.000425795;5.35295e-05;-0.000999049;4.74899e-317;-9.0973e-06
9.528e-05;0.000355807;-0.000404723;5.08153e-05;-0.00104227;4.74899e-317;-8.21983e-06
9.532e-05;0.000376998;-0.000382604;4.78511e-05;-0.00108374;4.74899e-317;-7.33516e-06
9.536e-05;0.000397388;-0.000359528;4.46583e-05;-0.00112336;4.74899e-317;-6.44471e-06
9.54e-05;0.000417018;-0.000335565;4.12796e-05;-0.00116101;4.74899e-317;-5.5502e-06
9.544e-05;0.000435913;-0.000310778;3.77697e-05;-0.00119659;4.74899e-317;-4.65104e-06
9.548e-05;0.000454065;-0.000285232;3.41868e-05;-0.00123001;4.74899e-317;-3.74321e-06
9.552e-05;0.000471448;-0.000259002;3.05871e-05;-0.00126114;4.74899e-317;-2.82175e-06
9.556e-05;0.000488027;-0.000232166;2.70182e-05;-0.0012899;4.74899e-317;-1.88496e-06
9.56e-05;0.00050375;-0.000204814;2.35071e-05;-0.00131619;4.74899e-317;-9.37205e-07
9.564e-05;0.000518543;-0.000177038;2.00491e-05;-0.00133992;4.74899e-317;9.73306e-09
9.568e-05;0.000532318;-0.000148926;1.66076e-05;-0.00136102;4.74899e-317;9.3729e-07
9.572e-05;0.000545009;-0.000120545;1.31298e-05;-0.0013794;4.74899e-317;1.82391e-06
9.576e-05;0.000556584;-9.19481e-05;9.56827e-06;-0.00139501;4.74899e-317;2.64992e-06
9.58e-05;0.00056704;-6.31908e-05;5.8942e-06;-0.0014078;4.74899e-317;3.40152e-06
9.584e-05;0.000576377;-3.43543e-05;2.09918e-06;-0.00141769;4.74899e-317;4.07332e-06
9.588e-05;0.000584593;-5.55643e-06;-1.80818e-06;-0.00142463;4.74899e-317;4.66686e-06
9.592e-05;0.000591697;2.30641e-05;-5.80205e-06;-0.00142853;4.74899e-317;5.18634e-06
9.596e-05;0.000597724;5.13796e-05;-9.83746e-06;-0.00142936;4.74899e-317;5.63647e-06
9.6e-05;0.000602711;7.92989e-05;-1.38563e-05;-0.00142711;4.74899e-317;6.02312e-06
9.604e-05;0.000606663;0.000106767;-1.78044e-05;-0.00142175;4.74899e-317;6.35519e-06
9.608e-05;0.00060954;0.000133741;-2.16497e-05;-0.0014133;4.74899e-317;6.64717e-06
9.612e-05;0.000611293;0.000160156;-2.53889e-05;-0.00140176;4.74899e-317;6.91955e-06
9.616e-05;0.000611916;0.000185911;-2.90393e-05;-0.00138713;4.74899e-317;7.19586e-06
9.62e-05;0.000611467;0.000210875;-3.26239e-05;-0.00136944;4.74899e-317;7.49928e-06
9.624e-05;0.00061003;0.000234926;-3.6161e-05;-0.0013487;4.74899e-317;7.84836e-06
9.628e-05;0.000607657;0.000257974;-3.96594e-05;-0.00132496;4.74899e-317;8.25079e-06
9.632e-05;0.000604337;0.000279981;-4.31078e-05;-0.00129825;4.74899e-317;8.69997e-06
9.636e-05;0.000600017;0.000300949;-4.64603e-05;-0.00126863;4.74899e-317;9.17673e-06
9.64e-05;0.000594647;0.000320905;-4.96297e-05;-0.00123616;4.74899e-317;9.65491e-06
9.644e-05;0.000588201;0.000339878;-5.25055e-05;-0.00120091;4.74899e-317;1.01103e-05
9.648e-05;0.000580678;0.000357881;-5.4994e-05;-0.00116296;4.74899e-317;1.05273e-05
9.652e-05;0.000572087;0.000374892;-5.70614e-05;-0.00112238;4.74899e-317;1.08984e-05
9.656e-05;0.000562454;0.00039085;-5.87487e-05;-0.00107922;4.74899e-317;1.12201e-05
9.66e-05;0.000551822;0.000405654;-6.0154e-05;-0.00103353;4.74899e-317;1.14925e-05
9.664e-05;0.000540246;0.00041919;-6.13921e-05;-0.00098539;4.74899e-317;1.1718e-05
9.668e-05;0.000527777;0.000431358;-6.25568e-05;-0.000934871;4.74899e-317;1.19045e-05
9.672e-05;0.000514443;0.0004421;-6.36985e-05;-0.000882072;4.74899e-317;1.20665e-05
9.676e-05;0.000500259;0.000451396;-6.48206e-05;-0.000827105;4.74899e-317;1.22218e-05
9.68e-05;0.000485239;0.000459251;-6.58878e-05;-0.000770095;4.74899e-317;1.23861e-05
9.684e-05;0.0004694;0.000465652;-6.6843e-05;-0.000711168;4.74899e-317;1.25716e-05
9.688e-05;0.000452767;0.000470564;-6.76282e-05;-0.000650454;4.74899e-317;1.27848e-05
9.692e-05;0.000435369;0.000473931;-6.81978e-05;-0.000588084;4.74899e-317;1.30286e-05
9.696e-05;0.00041725;0.000475724;-6.85195e-05;-0.000524199;4.74899e-317;1.33064e-05
9.7e-05;0.000398473;0.00047596;-6.85609e-05;-0.00045895;4.74899e-317;1.36226e-05
9.704e-05;0.00037911;0.000474709;-6.82818e-05;-0.000392491;4.74899e-317;1.39796e-05
9.708e-05;0.000359225;0.000472058;-6.76412e-05;-0.000324971;4.74899e-317;1.43769e-05
9.712e-05;0.000338854;0.000468074;-6.66188e-05;-0.000256535;4.74899e-317;1.48073e-05
9.716e-05;0.000318013;0.00046278;-6.52305e-05;-0.000187325;4.74899e-317;1.52582e-05
9.72e-05;0.000296707;0.000456164;-6.35252e-05;-0.000117486;4.74899e-317;1.57191e-05
9.724e-05;0.000274957;0.000448198;-6.15666e-05;-4.71688e-05;4.74899e-317;1.6187e-05
9.728e-05;0.000252801;0.000438866;-5.94168e-05;2.34784e-05;4.74899e-317;1.66685e-05
9.732e-05;0.000230287;0.000428179;-5.7129e-05;9.4309e-05;4.74899e-317;1.71767e-05
9.736e-05;0.000207465;0.000416177;-5.47415e-05;0.000165177;4.74899e-317;1.7721e-05
9.74e-05;0.00018438;0.000402919;-5.22659e-05;0.000235934;4.74899e-317;1.82977e-05
9.744e-05;0.000161083;0.000388467;-4.96771e-05;0.000306421;4.74899e-317;1.88917e-05
9.748e-05;0.000137635;0.000372869;-4.69211e-05;0.000376479;4.74899e-317;1.94834e-05
9.752e-05;0.000114107;0.000356166;-4.39453e-05;0.000445951;4.74899e-317;2.00594e-05
9.756e-05;9.0568e-05;0.000338401;-4.07347e-05;0.000514693;4.74899e-317;2.06223e-05
9.76e-05;6.70816e-05;0.000319629;-3.73262e-05;0.000582568;4.74899e-317;2.11876e-05
9.764e-05;4.37107e-05;0.000299912;-3.37932e-05;0.00064944;4.74899e-317;2.17721e-05
9.768e-05;2.05198e-05;0.000279313;-3.02181e-05;0.000715165;4.74899e-317;2.23841e-05
9.772e-05;-2.43025e-06;0.000257889;-2.66717e-05;0.000779594;4.74899e-317;2.30176e-05
9.776e-05;-2.50914e-05;0.000235699;-2.32024e-05;0.000842579;4.74899e-317;2.36556e-05
9.78e-05;-4.7433e-05;0.000212812;-1.98258e-05;0.000903987;4.74899e-317;2.42823e-05
9.784e-05;-6.9435e-05;0.000189321;-1.65115e-05;0.000963693;4.74899e-317;2.48925e-05
9.788e-05;-9.10768e-05;0.000165341;-1.31806e-05;0.00102157;4.74899e-317;2.54914e-05
9.792e-05;-0.00011233;0.000140997;-9.73001e-06;0.00107749;4.74899e-317;2.60894e-05
9.796e-05;-0.000133158;0.000116415;-6.07595e-06;0.00113131;4.74899e-317;2.6692e-05
9.8e-05;-0.000153518;9.17181e-05;-2.19144e-06;0.0011829;4.74899e-317;2.72893e-05
9.804e-05;-0.000173365;6.70203e-05;1.88604e-06;0.00123215;4.74899e-317;2.78584e-05
9.808e-05;-0.000192656;4.24293e-05;6.07555e-06;0.00127895;4.74899e-317;2.83697e-05
9.812e-05;-0.000211367;1.80301e-05;1.02821e-05;0.00132319;4.74899e-317;2.87965e-05
9.816e-05;-0.000229494;-6.13133e-06;1.44158e-05;0.00136478;4.74899e-317;2.91258e-05
9.82e-05;-0.000247048;-3.00522e-05;1.84006e-05;0.00140361;4.74899e-317;2.9361e-05
9.824e-05;-0.000264022;-5.375e-05;2.21815e-05;0.0014396;4.74899e-317;2.95144e-05
9.828e-05;-0.000280362;-7.72202e-05;2.57336e-05;0.00147271;4.74899e-317;2.95978e-05
9.832e-05;-0.00029596;-0.000100399;2.90651e-05;0.00150286;4.74899e-317;2.96154e-05
9.836e-05;-0.00031069;-0.000123154;3.22098e-05;0.00153;4.74899e-317;2.956e-05
9.84e-05;-0.000324454;-0.000145308;3.52106e-05;0.00155408;4.74899e-317;2.94201e-05
9.844e-05;-0.000337217;-0.000166689;3.8104e-05;0.00157503;4.74899e-317;2.91883e-05
9.848e-05;-0.000348998;-0.000187179;4.09081e-05;0.00159281;4.74899e-317;2.88632e-05
9.852e-05;-0.000359851;-0.000206742;4.36153e-05;0.00160736;4.74899e-317;2.84505e-05
9.856e-05;-0.000369823;-0.000225406;4.6194e-05;0.00161867;4.74899e-317;2.7962e-05
9.86e-05;-0.000378944;-0.000243217;4.8603e-05;0.00162671;4.74899e-317;2.74097e-05
9.864e-05;-0.000387207;-0.00026018;5.08132e-05;0.00163147;4.74899e-317;2.68037e-05
9.868e-05;-0.000394575;-0.000276231;5.28229e-05;0.00163294;4.74899e-317;2.61504e-05
9.872e-05;-0.000400989;-0.000291245;5.4655e-05;0.00163112;4.74899e-317;2.54481e-05
9.876e-05;-0.00040639;-0.000305081;5.6339e-05;0.00162602;4.74899e-317;2.46885e-05
9.88e-05;-0.000410751;-0.000317635;5.78901e-05;0.00161765;4.74899e-317;2.38611e-05
9.884e-05;-0.000414081;-0.000328863;5.92984e-05;0.00160603;4.74899e-317;2.29559e-05
9.888e-05;-0.000416416;-0.000338788;6.05315e-05;0.00159119;4.74899e-317;2.19692e-05
9.892e-05;-0.000417804;-0.000347468;6.1548e-05;0.00157318;4.74899e-317;2.09094e-05
9.896e-05;-0.000418283;-0.000354961;6.23137e-05;0.00155203;4.74899e-317;1.97945e-05
9.9e-05;-0.000417877;-0.000361293;6.28113e-05;0.00152777;4.74899e-317;1.86463e-05
9.904e-05;-0.000416589;-0.000366445;6.30406e-05;0.00150047;4.74899e-317;1.7481e-05
9.908e-05;-0.000414398;-0.000370372;6.30121e-05;0.0014702;4.74899e-317;1.63002e-05
9.912e-05;-0.000411263;-0.000373029;6.27383e-05;0.00143704;4.74899e-317;1.50897e-05
9.916e-05;-0.000407145;-0.000374397;6.22261e-05;0.00140107;4.74899e-317;1.38326e-05
9.92e-05;-0.000402031;-0.000374495;6.14728e-05;0.0013624;4.74899e-317;1.25198e-05
9.924e-05;-0.000395956;-0.000373362;6.04657e-05;0.00132109;4.74899e-317;1.11565e-05
9.928e-05;-0.000388984;-0.000371042;5.91899e-05;0.00127726;4.74899e-317;9.76058e-06
9.932e-05;-0.000381185;-0.000367565;5.76382e-05;0.00123098;4.74899e-317;8.35002e-06
9.936e-05;-0.000372598;-0.000362945;5.58206e-05;0.00118236;4.74899e-317;6.93071e-06
9.94e-05;-0.000363237;-0.000357187;5.3765e-05;0.00113151;4.74899e-317;5.49587e-06
9.944e-05;-0.000353108;-0.000350289;5.15099e-05;0.00107851;4.74899e-317;4.03141e-06
9.948e-05;-0.000342231;-0.000342253;4.90958e-05;0.00102347;4.74899e-317;2.52536e-06
9.952e-05;-0.000330641;-0.000333086;4.65583e-05;0.000966501;4.74899e-317;9.80454e-07
9.956e-05;-0.000318377;-0.000322814;4.39238e-05;0.000907725;4.74899e-317;-5.84205e-07
9.96e-05;-0.000305474;-0.000311493;4.12046e-05;0.000847259;4.74899e-317;-2.1427e-06
9.964e-05;-0.000291973;-0.000299211;3.8396e-05;0.000785217;4.74899e-317;-3.67184e-06
9.968e-05;-0.000277927;-0.000286092;3.54786e-05;0.000721713;4.74899e-317;-5.16145e-06
9.972e-05;-0.000263399;-0.000272278;3.24246e-05;0.000656863;4.74899e-317;-6.61881e-06
9.976e-05;-0.000248443;-0.000257914;2.92075e-05;0.000590795;4.74899e-317;-8.05797e-06
9.98e-05;-0.000233099;-0.000243127;2.58104e-05;0.000523656;4.74899e-317;-9.48731e-06
9.984e-05;-0.000217407;-0.000228013;2.22344e-05;0.000455601;4.74899e-317;-1.09043e-05
9.988e-05;-0.000201426;-0.00021263;1.85035e-05;0.000386789;4.74899e-317;-1.22924e-05
9.992e-05;-0.00018524;-0.000196995;1.4663e-05;0.000317371;4.74899e-317;-1.36283e-05
9.996e-05;-0.000168936;-0.000181095;1.07682e-05;0.000247495;4.74899e-317;-1.48962e-05



==> figures/ex2/expl_132.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
0;0;0;0;0;0;0
2.5e-08;0;0;0;0;0;0
5e-08;0;0;0;0;0;0
7.5e-08;0;0;0;0;0;0
1e-07;0;0;0;0;0;0
1.25e-07;0;0;0;0;0;0
1.5e-07;0;0;0;0;0;0
1.75e-07;0;0;0;0;0;0
2e-07;0;0;0;0;0;0
2.25e-07;0;0;0;0;0;0
2.5e-07;0;0;0;0;0;0
2.75e-07;0;0;0;0;0;0
3e-07;0;0;0;0;0;0
3.25e-07;0;0;0;0;0;0
3.5e-07;0;0;0;0;0;0
3.75e-07;0;0;0;0;0;0
4e-07;0;0;0;0;0;0
4.25e-07;0;0;0;0;0;0
4.5e-07;0;0;0;0;0;0
4.75e-07;0;0;0;0;0;0
5e-07;0;0;0;0;0;0
5.25e-07;4.82107e-50;7.0043e-50;5.19248e-50;0;0;0
5.5e-07;-8.7226e-49;-4.74356e-50;1.81366e-48;0;0;0
5.75e-07;-4.26358e-47;-2.93108e-47;3.31456e-47;0;0;0
6e-07;-5.96323e-46;-4.64242e-46;3.86903e-46;0;0;0
6.25e-07;-4.31201e-45;-3.36648e-45;3.01202e-45;0;0;0
6.5e-07;-1.46657e-44;-9.40302e-45;1.52052e-44;0;0;0
6.75e-07;2.9119e-44;5.12889e-44;3.9205e-44;0;0;0
7e-07;6.60827e-43;7.15259e-43;-7.22707e-44;0;0;0
7.25e-07;4.1241e-42;4.0307e-42;-1.2448e-42;0;0;0
7.5e-07;1.47419e-41;1.28978e-41;-6.2463e-42;0;0;0
7.75e-07;2.43174e-41;1.35371e-41;-1.66929e-41;0;0;0
8e-07;-6.02009e-41;-9.82456e-41;-8.4905e-42;0;0;0
8.25e-07;-5.84106e-40;-6.5675e-40;1.37226e-40;0;0;0
8.5e-07;-2.17982e-39;-2.12376e-39;6.79459e-40;0;0;0
8.75e-07;-4.55498e-39;-3.55613e-39;1.63764e-39;0;0;0
9e-07;-1.82816e-39;2.20843e-39;1.21923e-39;0;0;0
9.25e-07;2.55465e-38;3.49237e-38;-6.57895e-39;0;0;0
9.5e-07;1.09013e-37;1.18536e-37;-2.9432e-38;0;0;0
9.75e-07;2.41617e-37;2.19768e-37;-5.58231e-38;0;0;0
1e-06;2.3905e-37;1.10666e-37;-1.36589e-38;0;0;0
1.025e-06;-4.08526e-37;-7.24267e-37;2.22701e-37;0;0;0
1.05e-06;-2.31072e-36;-2.73451e-36;5.89341e-37;0;0;0
1.075e-06;-5.00258e-36;-5.07492e-36;2.48182e-37;0;0;0
1.1e-06;-5.13144e-36;-4.21688e-36;-2.60613e-36;0;0;0
1.125e-06;2.85708e-36;4.284e-36;-8.07461e-36;0;0;0
1.15e-06;1.79081e-35;1.69066e-35;-6.22122e-36;0;0;0
1.175e-06;1.66639e-35;1.24976e-35;3.21402e-35;0;0;0
1.2e-06;-4.07956e-35;-2.52168e-35;1.39508e-34;0;0;0
1.225e-06;-1.21494e-34;-3.51793e-36;2.63339e-34;0;0;0
1.25e-06;7.97174e-35;4.34415e-34;9.47409e-35;0;0;0
1.275e-06;1.23999e-33;1.8114e-33;-1.01403e-33;0;0;0
1.3e-06;3.76333e-33;3.80728e-33;-3.55395e-33;0;0;0
1.325e-06;5.60064e-33;2.90263e-33;-6.19461e-33;0;0;0
1.35e-06;-9.19886e-34;-9.80844e-33;-3.28273e-33;0;0;0
1.375e-06;-2.8844e-32;-4.50228e-32;1.55166e-32;0;0;0
1.4e-06;-8.3773e-32;-9.70551e-32;5.71462e-32;0;0;0
1.425e-06;-1.3114e-31;-1.08723e-31;1.03175e-31;0;0;0
1.45e-06;-5.66467e-32;5.64569e-32;8.11174e-32;0;0;0
1.475e-06;3.23608e-31;5.6642e-31;-1.35953e-31;0;0;0
1.5e-06;1.10696e-30;1.40581e-30;-6.3955e-31;0;0;0
1.525e-06;1.94398e-30;1.98307e-30;-1.26293e-30;0;0;0
1.55e-06;1.62545e-30;8.0671e-31;-1.30562e-30;0;0;0
1.575e-06;-1.85289e-30;-4.14178e-30;4.8329e-31;0;0;0
1.6e-06;-9.92502e-30;-1.35453e-29;5.15972e-30;0;0;0
1.625e-06;-2.03334e-29;-2.32622e-29;1.17586e-29;0;0;0
1.65e-06;-2.34264e-29;-2.10356e-29;1.49966e-29;0;0;0
1.675e-06;-1.80403e-30;1.19821e-29;4.7371e-30;0;0;0
1.7e-06;6.06967e-29;8.89126e-29;-2.92499e-29;0;0;0
1.725e-06;1.56972e-28;1.91961e-28;-8.4835e-29;0;0;0
1.75e-06;2.28097e-28;2.4443e-28;-1.30713e-28;0;0;0
1.775e-06;1.52098e-28;1.07943e-28;-9.85594e-29;0;0;0
1.8e-06;-2.11946e-28;-3.55836e-28;9.3893e-29;0;0;0
1.825e-06;-8.95692e-28;-1.13634e-27;4.71373e-28;0;0;0
1.85e-06;-1.63352e-27;-1.87828e-27;8.93302e-28;0;0;0
1.875e-06;-1.73485e-27;-1.78014e-27;9.76882e-28;0;0;0
1.9e-06;-2.27472e-28;1.89739e-28;1.72044e-28;0;0;0
1.925e-06;3.53111e-27;4.57829e-27;-1.89538e-27;0;0;0
1.95e-06;8.80585e-27;1.03234e-26;-4.82424e-27;0;0;0
1.975e-06;1.24957e-26;1.3806e-26;-6.86329e-27;0;0;0
2e-06;9.21798e-27;9.16671e-27;-4.94914e-27;0;0;0
2.025e-06;-6.38541e-27;-8.9811e-27;3.96254e-27;0;0;0
2.05e-06;-3.47539e-26;-4.0251e-26;2.00386e-26;0;0;0
2.075e-06;-6.55167e-26;-7.25146e-26;3.71037e-26;0;0;0
2.1e-06;-7.47635e-26;-7.97632e-26;4.10455e-26;0;0;0
2.125e-06;-3.11697e-26;-2.95715e-26;1.35422e-26;-5.37561e-162;0;9.26489e-162
2.15e-06;8.52158e-26;9.64969e-26;-5.65073e-26;-3.13865e-160;0;1.32932e-159
2.175e-06;2.54691e-25;2.7382e-25;-1.55713e-25;2.75106e-159;0;8.16304e-158
2.2e-06;3.94329e-25;4.12561e-25;-2.31844e-25;8.97683e-157;0;2.88628e-156
2.225e-06;3.62961e-25;3.66983e-25;-1.97436e-25;4.45195e-155;0;6.37548e-155
2.25e-06;1.76286e-26;-1.96221e-27;3.38076e-26;1.28178e-153;0;8.04611e-154
2.275e-06;-6.75819e-25;-7.1184e-25;4.75688e-25;2.51758e-152;0;5.68417e-154
2.3e-06;-1.51568e-24;-1.53503e-24;9.87388e-25;3.47267e-151;0;-2.27741e-151
2.325e-06;-2.00468e-24;-1.95447e-24;1.23592e-24;3.06729e-150;0;-5.94096e-150
2.35e-06;-1.46184e-24;-1.30196e-24;7.74007e-25;6.34372e-150;0;-9.35097e-149
2.375e-06;6.31324e-25;8.69778e-25;-7.22012e-25;-3.28543e-148;0;-1.03866e-147
2.4e-06;4.1116e-24;4.26464e-24;-3.09334e-24;-7.00909e-147;0;-7.93138e-147
2.425e-06;7.68044e-24;7.43527e-24;-5.38408e-24;-8.74739e-146;0;-2.83803e-146
2.45e-06;8.89782e-24;7.88607e-24;-5.84341e-24;-7.78565e-145;0;2.57587e-145
2.475e-06;4.9819e-24;3.02661e-24;-2.51081e-24;-4.85307e-144;0;6.05777e-144
2.5e-06;-5.52619e-24;-8.03329e-24;5.55651e-24;-1.48918e-143;0;6.70688e-143
2.525e-06;-2.07361e-23;-2.24678e-23;1.67691e-23;9.66196e-143;0;5.15148e-142
2.55e-06;-3.41454e-23;-3.27576e-23;2.60408e-23;1.99713e-141;0;2.77449e-141
2.575e-06;-3.55529e-23;-2.82421e-23;2.5471e-23;1.87423e-140;0;7.68534e-141
2.6e-06;-1.50846e-23;-6.46802e-26;7.4606e-24;1.21224e-139;0;-3.49132e-140
2.625e-06;3.01618e-23;5.13082e-23;-3.00172e-23;5.38001e-139;0;-6.67076e-139
2.65e-06;8.94e-23;1.09161e-22;-7.79088e-23;1.02341e-138;0;-5.40739e-138
2.675e-06;1.35638e-22;1.39267e-22;-1.13741e-22;-8.10244e-138;0;-2.95581e-137
2.7e-06;1.3168e-22;9.92654e-23;-1.06148e-22;-1.06411e-136;0;-1.04849e-136
2.725e-06;4.62915e-23;-3.97257e-23;-2.80515e-23;-7.11113e-136;0;-7.92447e-137
2.75e-06;-1.23169e-22;-2.64412e-22;1.23922e-22;-3.21933e-135;0;2.12525e-135
2.775e-06;-3.31524e-22;-4.96691e-22;3.11576e-22;-8.64814e-135;0;1.93818e-134
2.8e-06;-4.83505e-22;-5.95401e-22;4.50439e-22;7.27622e-135;0;1.03387e-133
2.825e-06;-4.59441e-22;-3.98019e-22;4.29014e-22;2.49334e-133;0;3.61952e-133
2.85e-06;-1.69394e-22;1.9602e-22;1.55079e-22;1.7127e-132;0;5.17798e-133
2.875e-06;3.80203e-22;1.12237e-21;-3.81507e-22;7.45315e-132;0;-3.47667e-132
2.9e-06;1.03887e-21;2.07669e-21;-1.05514e-21;2.00507e-131;0;-3.42069e-131
2.925e-06;1.51979e-21;2.52839e-21;-1.59412e-21;2.70736e-132;0;-1.70883e-130
2.95e-06;1.48562e-21;1.87109e-21;-1.64209e-21;-3.29004e-130;0;-5.47881e-130
2.975e-06;7.01861e-22;-2.90082e-22;-8.95398e-22;-2.19542e-129;0;-7.40659e-130
3e-06;-7.95291e-22;-3.78935e-21;7.16691e-22;-8.79343e-129;0;3.95581e-129
3.025e-06;-2.60106e-21;-7.64071e-21;2.87991e-21;-2.14352e-128;0;3.57259e-128
3.05e-06;-3.99575e-21;-1.00572e-20;4.85923e-21;-2.18336e-129;0;1.58849e-127
3.075e-06;-4.18137e-21;-8.89566e-21;5.64808e-21;2.88471e-127;0;4.41412e-127
3.1e-06;-2.6441e-21;-2.53483e-21;4.30974e-21;1.71618e-126;0;4.19312e-127
3.125e-06;5.05163e-22;9.02307e-21;4.29113e-22;6.06356e-126;0;-3.36258e-126
3.15e-06;4.40197e-21;2.32524e-20;-5.48836e-21;1.24123e-125;0;-2.40555e-125
3.175e-06;7.64845e-21;3.49466e-20;-1.18676e-20;-5.5543e-126;0;-9.09435e-125
3.2e-06;8.86784e-21;3.72481e-20;-1.6314e-20;-1.76746e-124;0;-2.06225e-124
3.225e-06;7.37864e-21;2.39589e-20;-1.62844e-20;-8.77103e-124;0;-5.29457e-125
3.25e-06;3.62807e-21;-7.32543e-21;-1.0027e-20;-2.62708e-123;0;2.0071e-123
3.275e-06;-9.52759e-22;-5.22946e-20;2.50959e-21;-4.06894e-123;0;1.08345e-122
3.3e-06;-4.76244e-21;-9.86057e-20;1.91509e-20;6.89101e-123;0;3.35855e-122
3.325e-06;-7.19023e-21;-1.27432e-19;3.56245e-20;7.5756e-122;0;5.6486e-122
3.35e-06;-9.41789e-21;-1.18417e-19;4.64066e-20;3.0375e-121;0;-5.59121e-122
3.375e-06;-1.40636e-20;-5.73523e-20;4.61102e-20;7.39362e-121;0;-8.11981e-121
3.4e-06;-2.32743e-20;5.55186e-20;3.10578e-20;6.73426e-121;0;-3.32585e-120
3.425e-06;-3.57647e-20;1.99635e-19;6.45373e-22;-3.6026e-120;0;-8.13277e-120
3.45e-06;-4.43511e-20;3.33905e-19;-4.17859e-20;-2.27269e-119;0;-7.87142e-120
3.475e-06;-3.61449e-20;4.04192e-19;-8.86841e-20;-7.26226e-119;0;3.49255e-119
3.5e-06;2.87151e-21;3.58294e-19;-1.28652e-19;-1.34609e-118;0;2.23812e-118
3.525e-06;7.89682e-20;1.65363e-19;-1.47545e-19;3.79564e-120;0;7.02964e-118
3.55e-06;1.80342e-19;-1.65778e-19;-1.30615e-19;1.11213e-117;0;1.26328e-117
3.575e-06;2.708e-19;-5.76054e-19;-6.61187e-20;4.81256e-117;0;-1.1456e-118
3.6e-06;2.937e-19;-9.59012e-19;4.94455e-20;1.20459e-116;0;-1.03147e-116
3.625e-06;1.90004e-19;-1.17979e-18;2.05174e-19;1.45299e-116;0;-4.27736e-116
3.65e-06;-7.15555e-20;-1.10833e-18;3.70705e-19;-2.89142e-116;0;-1.02023e-115
3.675e-06;-4.61879e-19;-6.60283e-19;4.95558e-19;-2.26773e-115;0;-1.09464e-115
3.7e-06;-8.72437e-19;1.64256e-19;5.16403e-19;-7.25927e-115;0;2.83338e-115
3.725e-06;-1.12641e-18;1.25517e-18;3.74222e-19;-1.35959e-114;0;1.91831e-114
3.75e-06;-1.02907e-18;2.38923e-18;3.95888e-20;-4.63185e-115;0;5.73943e-114
3.775e-06;-4.50549e-19;3.25512e-18;-4.60679e-19;7.3798e-114;0;9.79515e-114
3.8e-06;5.84837e-19;3.50695e-18;-1.02659e-18;3.22645e-113;0;3.27102e-115
3.825e-06;1.84288e-18;2.84215e-18;-1.48988e-18;7.80149e-113;0;-6.27708e-113
3.85e-06;2.89749e-18;1.09409e-18;-1.64863e-18;9.50003e-113;0;-2.44365e-112
3.875e-06;3.24259e-18;-1.6745e-18;-1.32947e-18;-1.28403e-112;0;-5.38011e-112
3.9e-06;2.4812e-18;-5.09723e-18;-4.62267e-19;-1.08015e-111;0;-5.21158e-112
3.925e-06;5.32091e-19;-8.47425e-18;8.58508e-19;-3.29276e-111;0;1.32961e-111
3.95e-06;-2.23413e-18;-1.0817e-17;2.35503e-18;-5.82193e-111;0;8.08614e-111
3.975e-06;-5.01397e-18;-1.09954e-17;3.60983e-18;-2.09461e-111;0;2.19972e-110
4e-06;-6.78371e-18;-8.00166e-18;4.17143e-18;2.62611e-110;0;3.34615e-110
4.025e-06;-6.66538e-18;-1.31417e-18;3.6956e-18;1.07925e-109;0;-4.64497e-111
4.05e-06;-4.32154e-18;8.70102e-18;2.07517e-18;2.42286e-109;0;-2.05893e-109
4.075e-06;-2.04977e-19;2.04681e-17;-4.91832e-19;2.68839e-109;0;-7.10557e-109
4.1e-06;4.48915e-18;3.11168e-17;-3.52797e-18;-3.73036e-109;0;-1.39188e-108
4.125e-06;8.21792e-18;3.67958e-17;-6.39096e-18;-2.77742e-108;0;-1.0583e-108
4.15e-06;9.72237e-18;3.3485e-17;-8.4324e-18;-7.76621e-108;0;3.72635e-108
4.175e-06;8.63604e-18;1.82711e-17;-9.13302e-18;-1.24548e-107;0;1.85079e-107
4.2e-06;5.74834e-18;-9.14542e-18;-8.15948e-18;-2.76322e-108;0;4.44592e-107
4.225e-06;2.68915e-18;-4.51489e-17;-5.33555e-18;5.43909e-107;0;5.73958e-107
4.25e-06;1.04393e-18;-8.16895e-17;-5.86588e-19;1.99807e-106;0;-2.96227e-107
4.275e-06;1.23007e-18;-1.07101e-16;6.03769e-18;4.06187e-106;0;-3.8652e-106
4.3e-06;1.72198e-18;-1.0856e-16;1.41707e-17;3.8331e-106;0;-1.151e-105
4.325e-06;-7.57837e-19;-7.60202e-17;2.27681e-17;-6.95605e-106;0;-1.95645e-105
4.35e-06;-9.7626e-18;-6.80368e-18;2.97319e-17;-4.16013e-105;0;-9.49114e-106
4.375e-06;-2.66363e-17;9.05269e-17;3.18191e-17;-1.04516e-104;0;6.16511e-105
4.4e-06;-4.79899e-17;1.94726e-16;2.51738e-17;-1.48101e-104;0;2.46266e-104
4.425e-06;-6.45757e-17;2.74326e-16;6.68023e-18;1.39957e-106;0;5.15161e-104
4.45e-06;-6.29036e-17;2.94625e-16;-2.40219e-17;6.843e-104;0;5.37153e-104
4.475e-06;-3.01115e-17;2.28374e-16;-6.24886e-17;2.20353e-103;0;-6.0714e-104
4.5e-06;3.88488e-17;6.76928e-17;-9.84209e-17;4.00544e-103;0;-4.34696e-103
4.525e-06;1.34235e-16;-1.66612e-16;-1.16728e-16;3.01291e-103;0;-1.1128e-102
4.55e-06;2.28294e-16;-4.22538e-16;-1.01381e-16;-8.00983e-103;0;-1.61324e-102
4.575e-06;2.79052e-16;-6.24355e-16;-4.17406e-17;-3.8377e-102;0;-2.49318e-103
4.6e-06;2.42456e-16;-6.90679e-16;6.02598e-17;-8.61611e-102;0;6.13776e-102
4.625e-06;9.08903e-17;-5.60101e-16;1.8487e-16;-1.06165e-101;0;2.01536e-101
4.65e-06;-1.67565e-16;-2.17723e-16;2.94404e-16;3.2318e-102;0;3.66081e-101
4.675e-06;-4.77275e-16;2.86455e-16;3.40578e-16;5.41943e-101;0;2.89822e-101
4.7e-06;-7.38541e-16;8.36067e-16;2.79373e-16;1.53493e-100;0;-6.17924e-101
4.725e-06;-8.30701e-16;1.26907e-15;9.03301e-17;2.49025e-100;0;-3.06472e-100
4.75e-06;-6.52326e-16;1.41942e-15;-2.05938e-16;1.38972e-100;0;-6.80873e-100
4.775e-06;-1.68042e-16;1.17085e-15;-5.39812e-16;-5.74705e-100;0;-8.32602e-100
4.8e-06;5.54611e-16;5.0715e-16;-8.01099e-16;-2.28615e-99;0;1.89886e-100
4.825e-06;1.33613e-15;-4.59082e-16;-8.66369e-16;-4.61619e-99;0;3.83015e-99
4.85e-06;1.91601e-15;-1.49419e-15;-6.41067e-16;-4.92385e-99;0;1.06737e-98
4.875e-06;2.02378e-15;-2.29333e-15;-1.05015e-16;3.11528e-99;0;1.69309e-98
4.9e-06;1.47472e-15;-2.56454e-15;6.55083e-16;2.80362e-98;0;9.3326e-99
4.925e-06;2.61091e-16;-2.12545e-15;1.44265e-15;7.10153e-98;0;-3.64788e-98
4.95e-06;-1.39607e-15;-9.82342e-16;1.98796e-15;1.03731e-97;0;-1.41724e-97
4.975e-06;-3.06377e-15;6.38672e-16;2.0228e-15;3.98802e-98;0;-2.77944e-97
5e-06;-4.19306e-15;2.32742e-15;1.37638e-15;-2.65803e-97;0;-2.86093e-97
5.025e-06;-4.27848e-15;3.59174e-15;6.36857e-17;-9.17723e-97;0;1.85516e-97
5.05e-06;-3.03862e-15;4.00183e-15;-1.66789e-15;-1.69266e-96;0;1.56803e-96
5.075e-06;-5.59244e-16;3.33453e-15;-3.36081e-15;-1.58294e-96;0;3.83427e-96
5.1e-06;2.658e-15;1.66862e-15;-4.44801e-15;1.48243e-96;0;5.38807e-96
5.125e-06;5.77578e-15;-6.07608e-16;-4.41572e-15;9.82839e-96;0;1.83221e-96
5.15e-06;7.82609e-15;-2.88957e-15;-2.98646e-15;2.28079e-95;0;-1.36298e-95
5.175e-06;7.99269e-15;-4.5298e-15;-2.64528e-16;3.05932e-95;0;-4.48659e-95
5.2e-06;5.89006e-15;-5.04011e-15;3.2131e-15;7.91843e-96;0;-7.94625e-95
5.225e-06;1.74785e-15;-4.25526e-15;6.5562e-15;-8.22759e-95;0;-6.98996e-95
5.25e-06;-3.5706e-15;-2.39788e-15;8.72987e-15;-2.57854e-94;0;7.34898e-95
5.275e-06;-8.74133e-15;-1.47686e-17;8.84774e-15;-4.445e-94;0;4.39393e-94
5.3e-06;-1.23109e-14;2.20136e-15;6.46997e-15;-3.78127e-94;0;9.74874e-94
5.325e-06;-1.30997e-14;3.64631e-15;1.81223e-15;4.22564e-94;0;1.24421e-93
5.35e-06;-1.05615e-14;4.01169e-15;-4.21309e-15;2.41384e-93;0;2.31672e-94
5.375e-06;-4.99205e-15;3.38531e-15;-1.01595e-14;5.28218e-93;0;-3.41522e-93
5.4e-06;2.48236e-15;2.20123e-15;-1.43895e-14;6.70754e-93;0;-1.01026e-92
5.425e-06;1.01404e-14;1.05179e-15;-1.55156e-14;1.3986e-93;0;-1.66212e-92
5.45e-06;1.60686e-14;4.30818e-16;-1.28198e-14;-1.75981e-92;0;-1.30493e-92
5.475e-06;1.86285e-14;5.1067e-16;-6.52493e-15;-5.23762e-92;0;1.71653e-92
5.5e-06;1.68734e-14;1.05025e-15;2.17118e-15;-8.68406e-92;0;8.7389e-92
5.525e-06;1.08185e-14;1.48458e-15;1.13274e-14;-7.1388e-92;0;1.82064e-91
5.55e-06;1.50835e-15;1.17335e-15;1.87089e-14;7.68708e-92;0;2.18763e-91
5.575e-06;-9.12933e-15;-2.85604e-16;2.23448e-14;4.26901e-91;0;2.64415e-92
5.6e-06;-1.86196e-14;-2.81114e-15;2.10487e-14;9.09976e-91;0;-5.97284e-91
5.625e-06;-2.44196e-14;-5.78141e-15;1.47668e-14;1.1361e-90;0;-1.67111e-90
5.65e-06;-2.4482e-14;-8.21544e-15;4.65884e-15;2.81925e-91;0;-2.63926e-90
5.675e-06;-1.78271e-14;-9.14535e-15;-7.11408e-15;-2.65847e-90;0;-1.98982e-90
5.7e-06;-5.02019e-15;-8.03782e-15;-1.78509e-14;-7.89004e-90;0;2.58919e-90
5.725e-06;1.15803e-14;-5.08018e-15;-2.4923e-14;-1.29937e-89;0;1.2693e-89
5.75e-06;2.79568e-14;-1.17786e-15;-2.64058e-14;-1.10572e-89;0;2.57376e-89
5.775e-06;3.90701e-14;2.38464e-15;-2.1598e-14;8.89551e-90;0;3.0411e-89
5.8e-06;4.00216e-14;4.52276e-15;-1.13102e-14;5.54377e-89;0;4.89717e-90
5.825e-06;2.75911e-14;4.94674e-15;2.15703e-15;1.19333e-88;0;-7.47485e-89
5.85e-06;1.79529e-15;4.49555e-15;1.53855e-14;1.52331e-88;0;-2.08191e-88
5.875e-06;-3.30506e-14;4.99078e-15;2.45436e-14;5.62708e-89;0;-3.27039e-88
5.9e-06;-6.83156e-14;8.55416e-15;2.63356e-14;-2.85395e-88;0;-2.57252e-88
5.925e-06;-9.24614e-14;1.65505e-14;1.9029e-14;-8.97086e-88;0;2.54799e-88
5.95e-06;-9.38803e-14;2.85127e-14;3.31572e-15;-1.51755e-87;0;1.37286e-87
5.975e-06;-6.46536e-14;4.1493e-14;-1.72787e-14;-1.41316e-87;0;2.81461e-87
6e-06;-4.23454e-15;5.0219e-14;-3.67019e-14;5.6523e-88;0;3.41677e-87
6.025e-06;7.82156e-14;4.82097e-14;-4.75391e-14;5.33229e-87;0;1.00736e-87
6.05e-06;1.63999e-13;2.96943e-14;-4.2959e-14;1.20865e-86;0;-6.74389e-87
6.075e-06;2.28167e-13;-8.12923e-15;-1.90824e-14;1.63367e-86;0;-1.98584e-86
6.1e-06;2.45625e-13;-6.3148e-14;2.28461e-14;8.9161e-87;0;-3.21598e-86
6.125e-06;1.98723e-13;-1.27356e-13;7.52461e-14;-2.12455e-86;0;-2.81263e-86
6.15e-06;8.42521e-14;-1.87306e-13;1.24636e-13;-7.76084e-86;0;1.46918e-86
6.175e-06;-8.25117e-14;-2.26118e-13;1.54069e-13;-1.39643e-85;0;1.11449e-85
6.2e-06;-2.68517e-13;-2.26783e-13;1.47362e-13;-1.47015e-85;0;2.41142e-85
6.225e-06;-4.29012e-13;-1.76201e-13;9.4283e-14;-2.94568e-87;0;3.12251e-85
6.25e-06;-5.18004e-13;-6.91629e-14;-4.70249e-15;3.76657e-85;0;1.52447e-85
6.275e-06;-5.00581e-13;8.85009e-14;-1.35686e-13;9.50705e-85;0;-4.28683e-85
6.3e-06;-3.63729e-13;2.78353e-13;-2.71909e-13;1.40168e-84;0;-1.45975e-84
6.325e-06;-1.22333e-13;4.69914e-13;-3.78267e-13;1.0502e-84;0;-2.52651e-84
6.35e-06;1.81801e-13;6.23724e-13;-4.19191e-13;-9.72091e-85;0;-2.53938e-84
6.375e-06;4.88117e-13;6.96975e-13;-3.68275e-13;-5.08469e-84;0;1.28438e-85
6.4e-06;7.30834e-13;6.51406e-13;-2.17186e-13;-1.01349e-83;0;6.72495e-84
6.425e-06;8.54298e-13;4.626e-13;1.88124e-14;-1.22495e-83;0;1.62403e-83
6.45e-06;8.26073e-13;1.29173e-13;3.00775e-13;-4.8275e-84;0;2.31188e-83
6.475e-06;6.44318e-13;-3.20268e-13;5.7221e-13;1.86499e-83;0;1.63463e-83
6.5e-06;3.37697e-13;-8.24855e-13;7.70537e-13;5.77948e-83;0;-1.7156e-83
6.525e-06;-4.17649e-14;-1.29602e-12;8.41406e-13;9.5684e-83;0;-8.21425e-83
6.55e-06;-4.30518e-13;-1.62996e-12;7.52368e-13;9.22101e-83;0;-1.58294e-82
6.575e-06;-7.66597e-13;-1.72721e-12;5.02358e-13;-8.65204e-84;0;-1.85078e-82
6.6e-06;-1.00066e-12;-1.51616e-12;1.24308e-13;-2.45387e-82;0;-6.56761e-83
6.625e-06;-1.10275e-12;-9.75484e-13;-3.20031e-13;-5.76092e-82;0;2.87501e-82
6.65e-06;-1.06413e-12;-1.49053e-13;-7.52032e-13;-8.07759e-82;0;8.53556e-82
6.675e-06;-8.95034e-13;8.52075e-13;-1.09206e-12;-5.76338e-82;0;1.37438e-81
6.7e-06;-6.20126e-13;1.86379e-12;-1.27553e-12;5.33803e-82;0;1.28229e-81
6.725e-06;-2.73083e-13;2.69813e-12;-1.26535e-12;2.65857e-81;0;-1.7e-82
6.75e-06;1.08506e-13;3.18195e-12;-1.05822e-12;5.14604e-81;0;-3.43267e-81
6.775e-06;4.87789e-13;3.19601e-12;-6.83559e-13;6.12258e-81;0;-7.83322e-81
6.8e-06;8.32906e-13;2.70379e-12;-1.96179e-13;2.64321e-81;0;-1.07295e-80
6.825e-06;1.12067e-12;1.76157e-12;3.35272e-13;-7.95067e-81;0;-7.41396e-81
6.85e-06;1.33876e-12;5.0583e-13;8.40963e-13;-2.51712e-80;0;7.17045e-81
6.875e-06;1.4848e-12;-8.79068e-13;1.26083e-12;-4.17505e-80;0;3.41795e-80
6.9e-06;1.56108e-12;-2.20379e-12;1.55176e-12;-4.16082e-80;0;6.47974e-80
6.925e-06;1.56497e-12;-3.31435e-12;1.69003e-12;-3.32522e-81;0;7.56394e-80
6.95e-06;1.47744e-12;-4.11705e-12;1.66944e-12;8.7115e-80;0;3.16827e-80
6.975e-06;1.25471e-12;-4.57982e-12;1.49604e-12;2.14303e-79;0;-9.65714e-80
7e-06;8.29355e-13;-4.7102e-12;1.18171e-12;3.10468e-79;0;-2.99645e-79
7.025e-06;1.25661e-13;-4.5187e-12;7.38252e-13;2.5109e-79;0;-4.89428e-79
7.05e-06;-9.09525e-13;-3.98329e-12;1.74426e-13;-1.04317e-79;0;-4.81183e-79
7.075e-06;-2.26605e-12;-3.03201e-12;-5.02474e-13;-8.07576e-79;0;-3.93702e-80
7.1e-06;-3.83153e-12;-1.55626e-12;-1.27963e-12;-1.66863e-78;0;9.76609e-79
7.125e-06;-5.37018e-12;5.42615e-13;-2.12681e-12;-2.12988e-78;0;2.37561e-78
7.15e-06;-6.53453e-12;3.28324e-12;-2.98213e-12;-1.31033e-78;0;3.40576e-78
7.175e-06;-6.91835e-12;6.53133e-12;-3.74014e-12;1.61838e-78;0;2.74096e-78
7.2e-06;-6.14754e-12;9.95003e-12;-4.2485e-12;6.65894e-78;0;-1.05418e-78
7.225e-06;-3.9917e-12;1.29973e-11;-4.31972e-12;1.20187e-77;0;-8.42602e-78
7.25e-06;-4.6849e-13;1.49841e-11;-3.76188e-12;1.3542e-77;0;-1.73079e-77
7.275e-06;4.09198e-12;1.51907e-11;-2.42779e-12;5.48546e-78;0;-2.19768e-77
7.3e-06;9.04956e-12;1.3024e-11;-2.74935e-13;-1.64851e-77;0;-1.36843e-77
7.325e-06;1.35357e-11;8.18165e-12;2.5779e-12;-5.00744e-77;0;1.54682e-77
7.35e-06;1.66057e-11;7.88861e-13;5.81635e-12;-8.07617e-77;0;6.50147e-77
7.375e-06;1.7432e-11;-8.52986e-12;8.93677e-12;-8.00455e-77;0;1.17159e-76
7.4e-06;1.54949e-11;-1.86649e-11;1.13051e-11;-1.32306e-77;0;1.32147e-76
7.425e-06;1.07234e-11;-2.81299e-11;1.22677e-11;1.39122e-76;0;5.65234e-77
7.45e-06;3.54935e-12;-3.52551e-11;1.12974e-11;3.48625e-76;0;-1.48445e-76
7.475e-06;-5.14043e-12;-3.84392e-11;8.14487e-12;5.097e-76;0;-4.59454e-76
7.5e-06;-1.41453e-11;-3.64266e-11;2.95384e-12;4.40561e-76;0;-7.42863e-76
7.525e-06;-2.21516e-11;-2.85679e-11;-3.69508e-12;-5.37503e-77;0;-7.43113e-76
7.55e-06;-2.79493e-11;-1.50223e-11;-1.08381e-11;-1.04052e-75;0;-1.56035e-76
7.575e-06;-3.06163e-11;3.13593e-12;-1.72797e-11;-2.27028e-75;0;1.18194e-75
7.6e-06;-2.96398e-11;2.39397e-11;-2.18169e-11;-3.03823e-75;0;3.01705e-75
7.625e-06;-2.4961e-11;4.46969e-11;-2.34875e-11;-2.25757e-75;0;4.44078e-75
7.65e-06;-1.695e-11;6.23051e-11;-2.17829e-11;1.09266e-75;0;3.91795e-75
7.675e-06;-6.33639e-12;7.36867e-11;-1.67706e-11;7.10831e-75;0;-1.6929e-76
7.7e-06;5.87997e-12;7.62913e-11;-9.09183e-12;1.39336e-74;0;-8.35783e-75
7.725e-06;1.85138e-11;6.85856e-11;1.65854e-13;1.71882e-74;0;-1.85906e-74
7.75e-06;3.02676e-11;5.04349e-11;9.68811e-12;1.0745e-74;0;-2.51635e-74
7.775e-06;3.97976e-11;2.32845e-11;1.81854e-11;-1.03792e-74;0;-1.93964e-74
7.8e-06;4.57851e-11;-9.92249e-12;2.46075e-11;-4.51078e-74;0;6.77226e-75
7.825e-06;4.70273e-11;-4.51079e-11;2.82651e-11;-8.10729e-74;0;5.40998e-74
7.85e-06;4.25524e-11;-7.76514e-11;2.88316e-11;-9.26909e-74;0;1.08268e-73
7.875e-06;3.175e-11;-1.03106e-10;2.62397e-11;-4.72205e-74;0;1.3579e-73
7.9e-06;1.44967e-11;-1.17886e-10;2.05253e-11;7.79488e-74;0;9.02034e-74
7.925e-06;-8.75373e-12;-1.1978e-10;1.16878e-11;2.68753e-73;0;-6.61489e-74
7.95e-06;-3.69417e-11;-1.08172e-10;-3.62061e-13;4.49364e-73;0;-3.2595e-73
7.975e-06;-6.84549e-11;-8.39429e-11;-1.573e-11;4.78381e-73;0;-5.99283e-73
8e-06;-1.01268e-10;-4.91019e-11;-3.43502e-11;1.89263e-73;0;-7.00721e-73
8.025e-06;-1.33164e-10;-6.29866e-12;-5.57397e-11;-5.12752e-73;0;-3.93727e-73
8.05e-06;-1.62015e-10;4.16172e-11;-7.87925e-11;-1.51462e-72;0;4.86429e-73
8.075e-06;-1.86108e-10;9.18251e-11;-1.0172e-10;-2.38215e-72;0;1.84725e-72
8.1e-06;-2.04492e-10;1.41474e-10;-1.22216e-10;-2.37175e-72;0;3.16689e-72
8.125e-06;-2.1732e-10;1.87381e-10;-1.37877e-10;-6.73988e-73;0;3.47078e-72
8.15e-06;-2.26172e-10;2.2565e-10;-1.46821e-10;3.07295e-72;0;1.60891e-72
8.175e-06;-2.34327e-10;2.5146e-10;-1.48395e-10;8.11878e-72;0;-3.09103e-72
8.2e-06;-2.46935e-10;2.59289e-10;-1.43811e-10;1.21188e-71;0;-9.91871e-72
8.225e-06;-2.71057e-10;2.43704e-10;-1.36534e-10;1.13362e-71;0;-1.60362e-71
8.25e-06;-3.1552e-10;2.00739e-10;-1.32299e-10;1.99872e-72;0;-1.65574e-71
8.275e-06;-3.90558e-10;1.29615e-10;-1.38702e-10;-1.71145e-71;0;-6.12403e-72
8.3e-06;-5.07248e-10;3.43894e-11;-1.64402e-10;-4.15673e-71;0;1.78039e-71
8.325e-06;-6.76787e-10;-7.4975e-11;-2.18053e-10;-5.93368e-71;0;5.07257e-71
8.35e-06;-9.09704e-10;-1.8261e-10;-3.07175e-10;-5.24125e-71;0;7.80485e-71
8.375e-06;-1.21514e-09;-2.68115e-10;-4.37153e-10;-3.88191e-72;0;7.63112e-71
8.4e-06;-1.60036e-09;-3.09307e-10;-6.10578e-10;8.96166e-71;0;2.15106e-71
8.425e-06;-2.07057e-09;-2.85987e-10;-8.27068e-10;2.03961e-70;0;-9.50927e-71
8.45e-06;-2.62927e-09;-1.84052e-10;-1.0836e-09;2.80315e-70;0;-2.48077e-70
8.475e-06;-3.27892e-09;9.17843e-13;-1.37538e-09;2.35158e-70;0;-3.66039e-70
8.5e-06;-4.02211e-09;2.61465e-10;-1.697e-09;-4.68304e-72;0;-3.40736e-70
8.525e-06;-4.86292e-09;5.78125e-10;-2.04394e-09;-4.44547e-70;0;-6.84859e-71
8.55e-06;-5.80825e-09;9.21638e-10;-2.41386e-09;-9.61744e-70;0;4.77124e-70
8.575e-06;-6.86905e-09;1.25727e-09;-2.80784e-09;-1.28042e-69;0;1.16387e-69
8.6e-06;-8.06113e-09;1.55057e-09;-3.23106e-09;-1.02688e-69;0;1.65773e-69
8.625e-06;-9.40547e-09;1.77352e-09;-3.69295e-09;1.05316e-70;0;1.47747e-69
8.65e-06;-1.0928e-08;1.90982e-09;-4.20683e-09;2.10016e-69;0;1.90098e-70
8.675e-06;-1.26589e-08;1.95836e-09;-4.78885e-09;4.36797e-69;0;-2.26777e-69
8.7e-06;-1.46319e-08;1.93405e-09;-5.45667e-09;5.66551e-69;0;-5.25191e-69
8.725e-06;-1.68827e-08;1.86583e-09;-6.22784e-09;4.37595e-69;0;-7.26271e-69
8.75e-06;-1.94488e-08;1.79226e-09;-7.11825e-09;-7.47242e-70;0;-6.23354e-69
8.775e-06;-2.23683e-08;1.7556e-09;-8.14095e-09;-9.48645e-69;0;-4.1176e-70
8.8e-06;-2.56802e-08;1.79534e-09;-9.30536e-09;-1.9145e-68;0;1.02721e-68
8.825e-06;-2.94243e-08;1.94268e-09;-1.06171e-08;-2.43228e-68;0;2.28464e-68
8.85e-06;-3.36417e-08;2.21677e-09;-1.20788e-08;-1.82393e-68;0;3.0829e-68
8.875e-06;-3.83751e-08;2.62345e-09;-1.36906e-08;4.04581e-69;0;2.56277e-68
8.9e-06;-4.36693e-08;3.15639e-09;-1.54519e-08;4.10981e-68;0;3.50128e-70
8.925e-06;-4.95704e-08;3.80046e-09;-1.73628e-08;8.11251e-68;0;-4.45577e-68
8.95e-06;-5.61251e-08;4.53618e-09;-1.94248e-08;1.01467e-67;0;-9.60213e-68
8.975e-06;-6.33793e-08;5.34449e-09;-2.16414e-08;7.45024e-68;0;-1.26984e-67
9e-06;-7.13758e-08;6.21057e-09;-2.40179e-08;-1.89112e-68;0;-1.02782e-67
9.025e-06;-8.01525e-08;7.12615e-09;-2.656e-08;-1.71215e-67;0;2.98054e-69
9.05e-06;-8.97405e-08;8.08977e-09;-2.92723e-08;-3.32909e-67;0;1.85927e-67
9.075e-06;-1.00163e-07;9.10525e-09;-3.2156e-08;-4.11929e-67;0;3.9086e-67
9.1e-06;-1.11436e-07;1.01787e-08;-3.52076e-08;-2.98747e-67;0;5.08395e-67
9.125e-06;-1.23568e-07;1.1315e-08;-3.84169e-08;7.94414e-68;0;4.02504e-67
9.15e-06;-1.36564e-07;1.25147e-08;-4.17681e-08;6.8752e-67;0;-2.55437e-68
9.175e-06;-1.50429e-07;1.37721e-08;-4.52408e-08;1.32543e-66;0;-7.49818e-67
9.2e-06;-1.65171e-07;1.50751e-08;-4.88126e-08;1.6302e-66;0;-1.54558e-66
9.225e-06;-1.80806e-07;1.64075e-08;-5.24632e-08;1.17805e-66;0;-1.98306e-66
9.25e-06;-1.9736e-07;1.77529e-08;-5.61771e-08;-3.03994e-67;0;-1.54132e-66
9.275e-06;-2.14869e-07;1.91004e-08;-5.99468e-08;-2.667e-66;0;1.41701e-67
9.3e-06;-2.33381e-07;2.04504e-08;-6.37732e-08;-5.1304e-66;0;2.93816e-66
9.325e-06;-2.52955e-07;2.18208e-08;-6.76639e-08;-6.3024e-66;0;5.9612e-66
9.35e-06;-2.73651e-07;2.32508e-08;-7.16291e-08;-4.57857e-66;0;7.56314e-66
9.375e-06;-2.95535e-07;2.48023e-08;-7.56754e-08;1.05561e-66;0;5.78862e-66
9.4e-06;-3.18662e-07;2.65581e-08;-7.97984e-08;1.00155e-65;0;-6.72285e-67
9.425e-06;-3.4308e-07;2.8616e-08;-8.3976e-08;1.9355e-65;0;-1.12538e-65
9.45e-06;-3.68819e-07;3.1079e-08;-8.81646e-08;2.38705e-65;0;-2.25484e-65
9.475e-06;-3.95887e-07;3.40434e-08;-9.22981e-08;1.75978e-65;0;-2.83617e-65
9.5e-06;-4.2427e-07;3.75852e-08;-9.62918e-08;-3.22539e-66;0;-2.14554e-65
9.525e-06;-4.53923e-07;4.17478e-08;-1.00051e-07;-3.64738e-65;0;2.89491e-66
9.55e-06;-4.84775e-07;4.65334e-08;-1.0348e-07;-7.13774e-65;0;4.2387e-65
9.575e-06;-5.16722e-07;5.19009e-08;-1.06496e-07;-8.8915e-65;0;8.42249e-65
9.6e-06;-5.49631e-07;5.77711e-08;-1.09038e-07;-6.72285e-65;0;1.05443e-64
9.625e-06;-5.83341e-07;6.40406e-08;-1.11069e-07;7.71838e-66;0;7.94003e-65
9.65e-06;-6.17668e-07;7.0602e-08;-1.12579e-07;1.2888e-64;0;-1.1163e-65
9.675e-06;-6.52411e-07;7.73693e-08;-1.13574e-07;2.58125e-64;0;-1.57664e-64
9.7e-06;-6.87361e-07;8.43009e-08;-1.14067e-07;3.27308e-64;0;-3.13051e-64
9.725e-06;-7.22317e-07;9.14186e-08;-1.14062e-07;2.57067e-64;0;-3.92882e-64
9.75e-06;-7.57092e-07;9.8815e-08;-1.13543e-07;-5.73042e-66;0;-2.98721e-64
9.775e-06;-7.91532e-07;1.06649e-07;-1.12464e-07;-4.40832e-64;0;3.46063e-65
9.8e-06;-8.25522e-07;1.15128e-07;-1.1075e-07;-9.17852e-64;0;5.78866e-64
9.825e-06;-8.58992e-07;1.24477e-07;-1.08303e-07;-1.19712e-63;0;1.16501e-63
9.85e-06;-8.9192e-07;1.34912e-07;-1.05012e-07;-9.91846e-64;0;1.48393e-63
9.875e-06;-9.24325e-07;1.46603e-07;-1.00775e-07;-9.64656e-65;0;1.1672e-63
9.9e-06;-9.56259e-07;1.59662e-07;-9.55063e-08;1.44702e-63;0;-4.41422e-65
9.925e-06;-9.87788e-07;1.74136e-07;-8.91559e-08;3.21165e-63;0;-2.07831e-63
9.95e-06;-1.01898e-06;1.90029e-07;-8.17095e-08;4.37026e-63;0;-4.34749e-63
9.975e-06;-1.04987e-06;2.07326e-07;-7.31872e-08;3.88791e-63;0;-5.72527e-63
1e-05;-1.08048e-06;2.26043e-07;-6.36316e-08;9.49636e-64;0;-4.80841e-63
1.0025e-05;-1.11074e-06;2.46258e-07;-5.30924e-08;-4.45731e-63;0;-5.08906e-64
1.005e-05;-1.14051e-06;2.68147e-07;-4.16081e-08;-1.10201e-62;0;7.12624e-63
1.0075e-05;-1.16959e-06;2.91984e-07;-2.91906e-08;-1.59497e-62;0;1.61617e-62
1.01e-05;-1.19763e-06;3.18131e-07;-1.58143e-08;-1.55174e-62;0;2.25395e-62
1.0125e-05;-1.22422e-06;3.46987e-07;-1.41337e-09;-6.42566e-63;0;2.08386e-62
1.015e-05;-1.24884e-06;3.78939e-07;1.41139e-08;1.2175e-62;0;6.28906e-63
1.0175e-05;-1.27091e-06;4.1429e-07;3.08937e-08;3.66653e-62;0;-2.21896e-62
1.02e-05;-1.28981e-06;4.5321e-07;4.90608e-08;5.79674e-62;0;-5.88493e-62
1.0225e-05;-1.30493e-06;4.95701e-07;6.87416e-08;6.27397e-62;0;-8.94637e-62
1.025e-05;-1.31568e-06;5.41599e-07;9.00388e-08;3.75165e-62;0;-9.30488e-62
1.0275e-05;-1.32161e-06;5.90603e-07;1.1302e-07;-2.44474e-62;0;-4.83403e-62
1.03e-05;-1.32238e-06;6.42341e-07;1.3771e-07;-1.15362e-61;0;5.51038e-62
1.0325e-05;-1.31782e-06;6.96446e-07;1.64095e-07;-2.07408e-61;0;2.03784e-61
1.035e-05;-1.30792e-06;7.52644e-07;1.92128e-07;-2.53768e-61;0;3.50534e-61
1.0375e-05;-1.29283e-06;8.1083e-07;2.2174e-07;-1.99822e-61;0;4.15551e-61
1.04e-05;-1.27281e-06;8.71119e-07;2.52861e-07;-5.51184e-63;0;3.0511e-61
1.0425e-05;-1.24817e-06;9.33874e-07;2.85441e-07;3.24907e-61;0;-4.93359e-62
1.045e-05;-1.21922e-06;9.99689e-07;3.19468e-07;7.15487e-61;0;-6.37469e-61
1.0475e-05;-1.18622e-06;1.06935e-06;3.5499e-07;1.00849e-60;0;-1.31906e-60
1.05e-05;-1.14929e-06;1.14378e-06;3.92119e-07;9.87921e-61;0;-1.80353e-60
1.0525e-05;-1.1084e-06;1.22391e-06;4.31034e-07;4.47495e-61;0;-1.69229e-60
1.055e-05;-1.06335e-06;1.31065e-06;4.71964e-07;-7.00048e-61;0;-6.07033e-61
1.0575e-05;-1.01372e-06;1.40475e-06;5.15163e-07;-2.29773e-60;0;1.59997e-60
1.06e-05;-9.58942e-07;1.50674e-06;5.6087e-07;-3.85335e-60;0;4.602e-60
1.0625e-05;-8.98237e-07;1.61688e-06;6.09277e-07;-4.55081e-60;0;7.42063e-60
1.065e-05;-8.30687e-07;1.73512e-06;6.605e-07;-3.42962e-60;0;8.45416e-60
1.0675e-05;-7.55246e-07;1.86111e-06;7.14558e-07;2.37878e-61;0;5.84682e-60
1.07e-05;-6.7077e-07;1.99428e-06;7.71392e-07;6.41748e-60;0;-1.74161e-60
1.0725e-05;-5.76062e-07;2.13389e-06;8.30884e-07;1.37862e-59;0;-1.40666e-59
1.075e-05;-4.69917e-07;2.27915e-06;8.9291e-07;1.94712e-59;0;-2.82584e-59
1.0775e-05;-3.51185e-07;2.42935e-06;9.57394e-07;1.93759e-59;0;-3.83656e-59
1.08e-05;-2.18827e-07;2.58399e-06;1.02435e-06;9.35775e-60;0;-3.61448e-59
1.0825e-05;-7.19829e-08;2.74283e-06;1.09393e-06;-1.2715e-59;0;-1.36093e-59
1.085e-05;8.99841e-08;2.90595e-06;1.16641e-06;-4.44217e-59;0;3.26762e-59
1.0875e-05;2.67443e-07;3.07372e-06;1.24214e-06;-7.6692e-59;0;9.64775e-59
1.09e-05;4.6048e-07;3.24672e-06;1.32152e-06;-9.35433e-59;0;1.57968e-58
1.0925e-05;6.68913e-07;3.42565e-06;1.40489e-06;-7.51367e-59;0;1.83899e-58
1.095e-05;8.92323e-07;3.61115e-06;1.49247e-06;-5.03484e-60;0;1.34769e-58
1.0975e-05;1.13012e-06;3.80376e-06;1.58428e-06;1.18944e-58;0;-1.95334e-59
1.1e-05;1.38164e-06;4.00375e-06;1.68008e-06;2.73179e-58;0;-2.77461e-58
1.1025e-05;1.64621e-06;4.21123e-06;1.77946e-06;4.01391e-58;0;-5.8345e-58
1.105e-05;1.92332e-06;4.42612e-06;1.88183e-06;4.19433e-58;0;-8.16863e-58
1.1075e-05;2.21265e-06;4.64829e-06;1.98653e-06;2.37794e-58;0;-8.06093e-58
1.11e-05;2.51421e-06;4.8777e-06;2.09295e-06;-1.96747e-58;0;-3.78852e-58
1.1125e-05;2.8284e-06;5.1145e-06;2.2006e-06;-8.4767e-58;0;5.50836e-58
1.115e-05;3.15599e-06;5.3591e-06;2.3092e-06;-1.54218e-57;0;1.87676e-57
1.1175e-05;3.49816e-06;5.61214e-06;2.41867e-06;-1.96039e-57;0;3.21598e-57
1.12e-05;3.85638e-06;5.87437e-06;2.52911e-06;-1.69145e-57;0;3.9038e-57
1.1225e-05;4.23234e-06;6.14654e-06;2.64071e-06;-3.76304e-58;0;3.12735e-57
1.125e-05;4.62776e-06;6.42914e-06;2.75366e-06;2.0735e-57;0;2.28991e-58
1.1275e-05;5.04425e-06;6.72224e-06;2.86803e-06;5.23767e-57;0;-4.85336e-57
1.13e-05;5.4831e-06;7.02541e-06;2.9837e-06;8.03667e-57;0;-1.11338e-56
1.1325e-05;5.94517e-06;7.33764e-06;3.10032e-06;8.80717e-57;0;-1.63321e-56
1.135e-05;6.43073e-06;7.65748e-06;3.21727e-06;5.72488e-57;0;-1.71024e-56
1.1375e-05;6.93941e-06;7.98321e-06;3.33377e-06;-2.39384e-57;0;-9.95123e-57
1.14e-05;7.4702e-06;8.31303e-06;3.4489e-06;-1.50494e-56;0;7.13054e-57
1.1425e-05;8.02152e-06;8.6454e-06;3.56172e-06;-2.91302e-56;0;3.2642e-56
1.145e-05;8.59131e-06;8.97916e-06;3.67135e-06;-3.8643e-56;0;5.98847e-56
1.1475e-05;9.17724e-06;9.31376e-06;3.77706e-06;-3.56913e-56;0;7.66815e-56
1.15e-05;9.7768e-06;9.64922e-06;3.8783e-06;-1.30783e-56;0;6.76008e-56
1.1525e-05;1.03875e-05;9.98616e-06;3.97468e-06;3.16478e-56;0;1.92986e-56
1.155e-05;1.10072e-05;1.03256e-05;4.06599e-06;9.17232e-56;0;-7.15309e-56
1.1575e-05;1.16338e-05;1.06688e-05;4.15209e-06;1.48198e-55;0;-1.8973e-55
1.16e-05;1.22655e-05;1.10171e-05;4.23289e-06;1.70951e-55;0;-2.96571e-55
1.1625e-05;1.29011e-05;1.13718e-05;4.30824e-06;1.2588e-55;0;-3.32692e-55
1.165e-05;1.35395e-05;1.17337e-05;4.37784e-06;-1.10982e-56;0;-2.33002e-55
1.1675e-05;1.41798e-05;1.21036e-05;4.44126e-06;-2.35544e-55;0;4.57008e-56
1.17e-05;1.48214e-05;1.24816e-05;4.49785e-06;-4.97523e-55;0;4.89343e-55
1.1725e-05;1.54639e-05;1.28677e-05;4.5468e-06;-6.95457e-55;0;9.95374e-55
1.175e-05;1.61068e-05;1.32614e-05;4.58715e-06;-6.90979e-55;0;1.36351e-54
1.1775e-05;1.67499e-05;1.36618e-05;4.61789e-06;-3.51425e-55;0;1.32724e-54
1.18e-05;1.73928e-05;1.40679e-05;4.6381e-06;3.82419e-55;0;6.37554e-55
1.1825e-05;1.80352e-05;1.44784e-05;4.64701e-06;1.41952e-54;0;-8.0715e-55
1.185e-05;1.86767e-05;1.48919e-05;4.64417e-06;2.4638e-54;0;-2.81703e-54
1.1875e-05;1.93167e-05;1.53069e-05;4.62955e-06;3.02208e-54;0;-4.81202e-54
1.19e-05;1.99543e-05;1.57221e-05;4.60355e-06;2.51135e-54;0;-5.84406e-54
1.1925e-05;2.05884e-05;1.61363e-05;4.5671e-06;4.78296e-55;0;-4.80727e-54
1.195e-05;2.12175e-05;1.65485e-05;4.52148e-06;-3.10161e-54;0;-8.56583e-55
1.1975e-05;2.18399e-05;1.69582e-05;4.46824e-06;-7.53705e-54;0;6.03004e-54
1.2e-05;2.24533e-05;1.73647e-05;4.40895e-06;-1.12895e-53;0;1.45189e-53
1.2025e-05;2.30551e-05;1.7768e-05;4.34497e-06;-1.21586e-53;0;2.16851e-53
1.205e-05;2.36426e-05;1.81675e-05;4.27719e-06;-7.89723e-54;0;2.33712e-53
1.2075e-05;2.42126e-05;1.8563e-05;4.20586e-06;2.7636e-54;0;1.53426e-53
1.21e-05;2.47621e-05;1.89538e-05;4.13048e-06;1.89047e-53;0;-4.80068e-54
1.2125e-05;2.52879e-05;1.9339e-05;4.04984e-06;3.64745e-53;0;-3.53742e-53
1.215e-05;2.57873e-05;1.97174e-05;3.96218e-06;4.82183e-53;0;-6.88523e-53
1.2175e-05;2.62577e-05;2.0088e-05;3.86543e-06;4.50552e-53;0;-9.17186e-53
1.22e-05;2.66971e-05;2.04497e-05;3.7576e-06;1.91544e-53;0;-8.69746e-53
1.2225e-05;2.71041e-05;2.08017e-05;3.63707e-06;-3.16713e-53;0;-3.97766e-53
1.225e-05;2.74779e-05;2.11439e-05;3.50288e-06;-9.94846e-53;0;5.44805e-53
1.2275e-05;2.78181e-05;2.14765e-05;3.35493e-06;-1.6367e-52;0;1.81845e-52
1.23e-05;2.8125e-05;2.18002e-05;3.19401e-06;-1.92657e-52;0;3.049e-52
1.2325e-05;2.83993e-05;2.2116e-05;3.02167e-06;-1.51713e-52;0;3.65551e-52
1.235e-05;2.86418e-05;2.2425e-05;2.83995e-06;-1.68957e-53;0;2.98832e-52
1.2375e-05;2.88533e-05;2.27277e-05;2.6511e-06;2.07534e-52;0;5.80589e-53
1.24e-05;2.90347e-05;2.30243e-05;2.45715e-06;4.74094e-52;0;-3.53296e-52
1.2425e-05;2.91864e-05;2.33138e-05;2.25967e-06;6.87744e-52;0;-8.5338e-52
1.245e-05;2.93088e-05;2.35948e-05;2.05947e-06;7.2052e-52;0;-1.2722e-51
1.2475e-05;2.94017e-05;2.38648e-05;1.8566e-06;4.49722e-52;0;-1.37553e-51
1.25e-05;2.94645e-05;2.41209e-05;1.65034e-06;-1.83741e-52;0;-9.31458e-52
1.2525e-05;2.94964e-05;2.43598e-05;1.43943e-06;-1.11134e-51;0;1.85332e-52
1.255e-05;2.9496e-05;2.45785e-05;1.22232e-06;-2.0927e-51;0;1.87596e-51
1.2575e-05;2.94617e-05;2.47742e-05;9.9745e-07;-2.72263e-51;0;3.73103e-51
1.26e-05;2.93914e-05;2.49447e-05;7.63541e-07;-2.5157e-51;0;5.03164e-51
1.2625e-05;2.92829e-05;2.50882e-05;5.19741e-07;-1.07563e-51;0;4.88736e-51
1.265e-05;2.91338e-05;2.52038e-05;2.65721e-07;1.67738e-51;0;2.52848e-51
1.2675e-05;2.89416e-05;2.52907e-05;1.63144e-09;5.28923e-51;0;-2.28822e-51
1.27e-05;2.87035e-05;2.53484e-05;-2.72029e-07;8.66639e-51;0;-8.87386e-51
1.2725e-05;2.84172e-05;2.53769e-05;-5.54615e-07;1.01925e-50;0;-1.53792e-50
1.275e-05;2.80804e-05;2.53761e-05;-8.45552e-07;8.14116e-51;0;-1.89434e-50
1.2775e-05;2.76909e-05;2.53459e-05;-1.14454e-06;1.37063e-51;0;-1.63647e-50
1.28e-05;2.72472e-05;2.52865e-05;-1.45171e-06;-9.84722e-51;0;-5.29448e-51
1.2825e-05;2.67478e-05;2.51982e-05;-1.76767e-06;-2.31508e-50;0;1.42736e-50
1.285e-05;2.61921e-05;2.50814e-05;-2.09351e-06;-3.39466e-50;0;3.86995e-50
1.2875e-05;2.55796e-05;2.49364e-05;-2.43063e-06;-3.61591e-50;0;6.02401e-50
1.29e-05;2.49107e-05;2.47637e-05;-2.78058e-06;-2.40392e-50;0;6.81037e-50
1.2925e-05;2.41859e-05;2.45633e-05;-3.14472e-06;5.17084e-51;0;5.13863e-50
1.295e-05;2.34064e-05;2.4335e-05;-3.52401e-06;4.83995e-50;0;3.65909e-51
1.2975e-05;2.25737e-05;2.40779e-05;-3.91868e-06;9.48658e-50;0;-7.18566e-50
1.3e-05;2.16894e-05;2.37911e-05;-4.32803e-06;1.26489e-49;0;-1.58415e-49
1.3025e-05;2.07553e-05;2.34728e-05;-4.75038e-06;1.21652e-49;0;-2.25517e-49
1.305e-05;1.97729e-05;2.31216e-05;-5.18311e-06;6.25115e-50;0;-2.34378e-49
1.3075e-05;1.87435e-05;2.27357e-05;-5.62286e-06;-5.53552e-50;0;-1.49824e-49
1.31e-05;1.76677e-05;2.23135e-05;-6.06592e-06;-2.13845e-49;0;4.29902e-50
1.3125e-05;1.65456e-05;2.18536e-05;-6.50866e-06;-3.67919e-49;0;3.21519e-49
1.315e-05;1.53766e-05;2.13549e-05;-6.94801e-06;-4.50265e-49;0;6.15405e-49
1.3175e-05;1.41591e-05;2.08163e-05;-7.3819e-06;-3.87848e-49;0;8.10567e-49
1.32e-05;1.28911e-05;2.02367e-05;-7.80956e-06;-1.29634e-49;0;7.73673e-49
1.3225e-05;1.15701e-05;1.9615e-05;-8.23156e-06;3.20345e-49;0;3.9745e-49
1.325e-05;1.01935e-05;1.89497e-05;-8.64974e-06;8.75696e-49;0;-3.41204e-49
1.3275e-05;8.75879e-06;1.82393e-05;-9.06675e-06;1.36061e-48;0;-1.3278e-48
1.33e-05;7.26412e-06;1.74822e-05;-9.48556e-06;1.53652e-48;0;-2.28605e-48
1.3325e-05;5.70841e-06;1.66774e-05;-9.90888e-06;1.16873e-48;0;-2.808e-48
1.335e-05;4.09158e-06;1.58239e-05;-1.03385e-05;1.25881e-49;0;-2.45372e-48
1.3375e-05;2.41463e-06;1.49218e-05;-1.07752e-05;-1.5122e-48;0;-9.1527e-49
1.34e-05;6.79512e-07;1.39721e-05;-1.12179e-05;-3.37891e-48;0;1.78981e-48
1.3425e-05;-1.11097e-06;1.29763e-05;-1.16647e-05;-4.82503e-48;0;5.15974e-48
1.345e-05;-2.95344e-06;1.19369e-05;-1.21125e-05;-5.04156e-48;0;8.16682e-48
1.3475e-05;-4.84421e-06;1.08564e-05;-1.25578e-05;-3.31058e-48;0;9.4088e-48
1.35e-05;-6.77955e-06;9.73734e-06;-1.29973e-05;6.54584e-49;0;7.48835e-48
1.3525e-05;-8.75586e-06;8.58167e-06;-1.34281e-05;6.37438e-48;0;1.58071e-48
1.355e-05;-1.07699e-05;7.39051e-06;-1.38485e-05;1.24131e-47;0;-7.94687e-48
1.3575e-05;-1.28187e-05;6.16403e-06;-1.42577e-05;1.64836e-47;0;-1.90882e-47
1.36e-05;-1.48999e-05;4.9015e-06;-1.46562e-05;1.59503e-47;0;-2.81893e-47
1.3625e-05;-1.70114e-05;3.60151e-06;-1.50448e-05;8.72325e-48;0;-3.05966e-47
1.365e-05;-1.91517e-05;2.26235e-06;-1.54248e-05;-5.62719e-48;0;-2.20252e-47
1.3675e-05;-2.13192e-05;8.82365e-07;-1.57975e-05;-2.4877e-47;0;-4.491e-49
1.37e-05;-2.35128e-05;-5.39723e-07;-1.61633e-05;-4.37367e-47;0;3.19833e-47
1.3725e-05;-2.57311e-05;-2.00466e-06;-1.6522e-05;-5.44705e-47;0;6.77643e-47
1.375e-05;-2.79728e-05;-3.51265e-06;-1.68725e-05;-4.87982e-47;0;9.43928e-47
1.3775e-05;-3.02361e-05;-5.06358e-06;-1.72126e-05;-2.09374e-47;0;9.68969e-47
1.38e-05;-3.25191e-05;-6.65725e-06;-1.75402e-05;2.88797e-47;0;6.2548e-47
1.3825e-05;-3.48197e-05;-8.29366e-06;-1.78527e-05;9.15909e-47;0;-1.30447e-47
1.385e-05;-3.71356e-05;-9.97325e-06;-1.81484e-05;1.48644e-46;0;-1.20203e-46
1.3875e-05;-3.94647e-05;-1.16969e-05;-1.84264e-05;1.74787e-46;0;-2.32237e-46
1.39e-05;-4.18051e-05;-1.34656e-05;-1.86872e-05;1.44834e-46;0;-3.07773e-46
1.3925e-05;-4.41553e-05;-1.52806e-05;-1.89326e-05;4.3623e-47;0;-2.99917e-46
1.395e-05;-4.65143e-05;-1.71424e-05;-1.91656e-05;-1.23256e-46;0;-1.71913e-46
1.3975e-05;-4.88815e-05;-1.90509e-05;-1.93899e-05;-3.21828e-46;0;8.37745e-47
1.4e-05;-5.12565e-05;-2.10048e-05;-1.96094e-05;-4.89632e-46;0;4.2877e-46
1.4025e-05;-5.36391e-05;-2.30018e-05;-1.98276e-05;-5.46721e-46;0;7.72075e-46
1.405e-05;-5.60286e-05;-2.50386e-05;-2.00471e-05;-4.18618e-46;0;9.80579e-46
1.4075e-05;-5.84239e-05;-2.71117e-05;-2.02689e-05;-6.78379e-47;0;9.1072e-46
1.41e-05;-6.08236e-05;-2.92173e-05;-2.04927e-05;4.74326e-46;0;4.58856e-46
1.4125e-05;-6.32251e-05;-3.13523e-05;-2.07164e-05;1.08798e-45;0;-3.80416e-46
1.415e-05;-6.56256e-05;-3.35141e-05;-2.09365e-05;1.56992e-45;0;-1.46672e-45
1.4175e-05;-6.80212e-05;-3.5701e-05;-2.11484e-05;1.67353e-45;0;-2.5003e-45
1.42e-05;-7.04076e-05;-3.79118e-05;-2.13466e-05;1.18369e-45;0;-3.06311e-45
1.4225e-05;-7.27799e-05;-4.01457e-05;-2.15253e-05;1.37733e-47;0;-2.7237e-45
1.425e-05;-7.51327e-05;-4.24014e-05;-2.16791e-05;-1.70233e-45;0;-1.19517e-45
1.4275e-05;-7.74605e-05;-4.46773e-05;-2.18031e-05;-3.56084e-45;0;1.49008e-45
1.43e-05;-7.97579e-05;-4.69707e-05;-2.18936e-05;-4.91939e-45;0;4.8472e-45
1.4325e-05;-8.20196e-05;-4.92784e-05;-2.19487e-05;-5.0333e-45;0;7.91673e-45
1.435e-05;-8.42412e-05;-5.15969e-05;-2.19678e-05;-3.29226e-45;0;9.41161e-45
1.4375e-05;-8.6419e-05;-5.39229e-05;-2.19523e-05;4.8763e-46;0;8.05375e-45
1.44e-05;-8.85503e-05;-5.62537e-05;-2.19053e-05;5.80243e-45;0;3.05848e-45
1.4425e-05;-9.06334e-05;-5.85883e-05;-2.18307e-05;1.13419e-44;0;-5.34913e-45
1.445e-05;-9.26674e-05;-6.09271e-05;-2.1733e-05;1.51226e-44;0;-1.55656e-44
1.4475e-05;-9.46523e-05;-6.3272e-05;-2.16166e-05;1.49329e-44;0;-2.45917e-44
1.45e-05;-9.6588e-05;-6.56261e-05;-2.1485e-05;9.06246e-45;0;-2.85281e-44
1.4525e-05;-9.84746e-05;-6.79928e-05;-2.13408e-05;-2.83449e-45;0;-2.36276e-44
1.455e-05;-0.000100312;-7.03753e-05;-2.11847e-05;-1.90042e-44;0;-7.7563e-45
1.4575e-05;-0.0001021;-7.27754e-05;-2.10164e-05;-3.53191e-44;0;1.80971e-44
1.46e-05;-0.000103836;-7.51935e-05;-2.0834e-05;-4.57681e-44;0;4.88051e-44
1.4625e-05;-0.00010552;-7.7628e-05;-2.06348e-05;-4.38634e-44;0;7.51696e-44
1.465e-05;-0.00010715;-8.0076e-05;-2.04156e-05;-2.48408e-44;0;8.55261e-44
1.4675e-05;-0.000108723;-8.25332e-05;-2.01735e-05;1.18154e-44;0;6.89636e-44
1.47e-05;-0.000110236;-8.49947e-05;-1.99058e-05;6.03202e-44;0;1.96786e-44
1.4725e-05;-0.000111685;-8.74555e-05;-1.9611e-05;1.07969e-43;0;-5.86449e-44
1.475e-05;-0.000113068;-8.99104e-05;-1.92886e-05;1.36805e-43;0;-1.50031e-43
1.4775e-05;-0.000114379;-9.23548e-05;-1.8939e-05;1.2795e-43;0;-2.267e-43
1.48e-05;-0.000115614;-9.47837e-05;-1.85639e-05;6.81521e-44;0;-2.54096e-43
1.4825e-05;-0.000116769;-9.71926e-05;-1.81655e-05;-4.28929e-44;0;-2.00593e-43
1.485e-05;-0.000117839;-9.95765e-05;-1.77464e-05;-1.86809e-43;0;-5.03456e-44
1.4875e-05;-0.000118819;-0.000101931;-1.73088e-05;-3.25176e-43;0;1.84052e-43
1.49e-05;-0.000119705;-0.000104251;-1.68544e-05;-4.0492e-43;0;4.53804e-43
1.4925e-05;-0.000120493;-0.000106534;-1.63844e-05;-3.71394e-43;0;6.76002e-43
1.495e-05;-0.000121182;-0.000108778;-1.58989e-05;-1.87676e-43;0;7.49063e-43
1.4975e-05;-0.000121767;-0.00011098;-1.53974e-05;1.443e-43;0;5.81635e-43
1.5e-05;-0.000122248;-0.000113142;-1.4879e-05;5.6769e-43;0;1.30268e-43
1.5025e-05;-0.000122625;-0.000115264;-1.43428e-05;9.678e-43;0;-5.641e-43
1.505e-05;-0.000122897;-0.000117348;-1.37878e-05;1.18896e-42;0;-1.35461e-42
1.5075e-05;-0.000123067;-0.000119393;-1.32133e-05;1.07356e-42;0;-1.99618e-42
1.51e-05;-0.000123135;-0.0001214;-1.2619e-05;5.18516e-43;0;-2.19211e-42
1.5125e-05;-0.000123106;-0.000123368;-1.20046e-05;-4.63839e-43;0;-1.67956e-42
1.515e-05;-0.000122983;-0.000125293;-1.13705e-05;-1.70075e-42;0;-3.39284e-43
1.5175e-05;-0.000122768;-0.000127172;-1.0717e-05;-2.85298e-42;0;1.69955e-42
1.52e-05;-0.000122465;-0.000129001;-1.00451e-05;-3.46663e-42;0;3.99972e-42
1.5225e-05;-0.000122075;-0.000130779;-9.3558e-06;-3.08871e-42;0;5.84234e-42
1.525e-05;-0.0001216;-0.000132505;-8.65086e-06;-1.43168e-42;0;6.36653e-42
1.5275e-05;-0.000121037;-0.000134177;-7.93213e-06;1.45159e-42;0;4.82012e-42
1.53e-05;-0.000120385;-0.000135799;-7.20153e-06;5.04181e-42;0;8.77817e-43
1.5325e-05;-0.00011964;-0.00013737;-6.46071e-06;8.34235e-42;0;-5.0594e-42
1.535e-05;-0.000118797;-0.000138893;-5.71069e-06;1.00369e-41;0;-1.17003e-41
1.5375e-05;-0.00011785;-0.000140367;-4.95165e-06;8.82984e-42;0;-1.69515e-41
1.54e-05;-0.000116793;-0.000141789;-4.18292e-06;3.92408e-42;0;-1.83332e-41
1.5425e-05;-0.000115623;-0.000143157;-3.4032e-06;-4.47877e-42;0;-1.37103e-41
1.545e-05;-0.000114335;-0.000144465;-2.6109e-06;-1.48275e-41;0;-2.20867e-42
1.5475e-05;-0.000112927;-0.000145705;-1.80462e-06;-2.42106e-41;0;1.49365e-41
1.55e-05;-0.000111401;-0.000146872;-9.83551e-07;-2.88336e-41;0;3.39371e-41
1.5525e-05;-0.000109758;-0.000147958;-1.47616e-07;-2.50188e-41;0;4.87431e-41
1.555e-05;-0.000108001;-0.000148958;7.02528e-07;-1.05847e-41;0;5.2273e-41
1.5575e-05;-0.000106135;-0.000149869;1.56575e-06;1.37331e-41;0;3.85338e-41
1.56e-05;-0.000104166;-0.00015069;2.4408e-06;4.33195e-41;0;5.23728e-42
1.5625e-05;-0.000102097;-0.000151422;3.32656e-06;6.97171e-41;0;-4.38259e-41
1.565e-05;-9.99323e-05;-0.000152068;4.22229e-06;8.20719e-41;0;-9.76136e-41
1.5675e-05;-9.76761e-05;-0.000152631;5.12752e-06;7.00548e-41;0;-1.38788e-40
1.57e-05;-9.53302e-05;-0.000153117;6.04196e-06;2.78188e-41;0;-1.47341e-40
1.5725e-05;-9.28958e-05;-0.000153531;6.96522e-06;-4.20124e-41;0;-1.06693e-40
1.575e-05;-9.03727e-05;-0.000153876;7.89666e-06;-1.25757e-40;0;-1.1079e-41
1.5775e-05;-8.77597e-05;-0.000154157;8.83529e-06;-1.99018e-40;0;1.279e-40
1.58e-05;-8.50542e-05;-0.000154374;9.7799e-06;-2.31052e-40;0;2.78288e-40
1.5825e-05;-8.22527e-05;-0.000154529;1.07291e-05;-1.93259e-40;0;3.9089e-40
1.585e-05;-7.93511e-05;-0.00015462;1.16818e-05;-7.04162e-41;0;4.09889e-40
1.5875e-05;-7.63454e-05;-0.000154642;1.26369e-05;1.28286e-40;0;2.90207e-40
1.59e-05;-7.32321e-05;-0.000154588;1.35939e-05;3.62488e-40;0;1.81081e-41
1.5925e-05;-7.00097e-05;-0.000154451;1.45524e-05;5.62433e-40;0;-3.71074e-40
1.595e-05;-6.66783e-05;-0.000154218;1.55125e-05;6.42112e-40;0;-7.85657e-40
1.5975e-05;-6.32407e-05;-0.000153876;1.6475e-05;5.23709e-40;0;-1.08766e-39
1.6e-05;-5.97014e-05;-0.000153411;1.74411e-05;1.69096e-40;0;-1.12364e-39
1.6025e-05;-5.60663e-05;-0.00015281;1.84131e-05;-3.90191e-40;0;-7.7349e-40
1.605e-05;-5.23418e-05;-0.000152061;1.93944e-05;-1.03599e-39;0;-7.07081e-42
1.6075e-05;-4.85333e-05;-0.000151156;2.03889e-05;-1.57104e-39;0;1.06885e-39
1.61e-05;-4.46449e-05;-0.00015009;2.14015e-05;-1.75824e-39;0;2.19397e-39
1.6125e-05;-4.06782e-05;-0.000148864;2.24367e-05;-1.39022e-39;0;2.98641e-39
1.615e-05;-3.66329e-05;-0.000147481;2.34985e-05;-3.76242e-40;0;3.03111e-39
1.6175e-05;-3.25068e-05;-0.000145947;2.45893e-05;1.17815e-39;0;2.01543e-39
1.62e-05;-2.82962e-05;-0.000144266;2.57099e-05;2.93052e-39;0;-1.18253e-40
1.6225e-05;-2.39971e-05;-0.000142446;2.68592e-05;4.3305e-39;0;-3.05099e-39
1.625e-05;-1.96057e-05;-0.000140489;2.80346e-05;4.73546e-39;0;-6.05281e-39
1.6275e-05;-1.51187e-05;-0.000138399;2.92325e-05;3.60569e-39;0;-8.08228e-39
1.63e-05;-1.05337e-05;-0.000136178;3.04481e-05;7.3994e-40;0;-8.03673e-39
1.6325e-05;-5.84938e-06;-0.00013383;3.16762e-05;-3.51824e-39;0;-5.12259e-39
1.635e-05;-1.06535e-06;-0.000131361;3.29109e-05;-8.18952e-39;0;7.40488e-40
1.6375e-05;3.81796e-06;-0.00012878;3.41452e-05;-1.17617e-38;0;8.61351e-39
1.64e-05;8.79949e-06;-0.000126099;3.53709e-05;-1.25257e-38;0;1.64781e-38
1.6425e-05;1.38778e-05;-0.000123333;3.6579e-05;-9.11357e-39;0;2.15393e-38
1.645e-05;1.90516e-05;-0.000120497;3.77599e-05;-1.12446e-39;0;2.09233e-38
1.6475e-05;2.43195e-05;-0.000117609;3.89041e-05;1.03561e-38;0;1.26714e-38
1.65e-05;2.96809e-05;-0.000114683;4.00039e-05;2.25705e-38;0;-3.21109e-39
1.6525e-05;3.51359e-05;-0.000111733;4.10533e-05;3.14348e-38;0;-2.4007e-38
1.655e-05;4.06848e-05;-0.00010877;4.20486e-05;3.24955e-38;0;-4.42211e-38
1.6575e-05;4.63283e-05;-0.000105805;4.29882e-05;2.23871e-38;0;-5.64801e-38
1.66e-05;5.20665e-05;-0.000102848;4.38713e-05;4.56741e-40;0;-5.34439e-38
1.6625e-05;5.78985e-05;-9.9907e-05;4.46972e-05;-2.99674e-38;0;-3.04257e-38
1.665e-05;6.38221e-05;-9.69928e-05;4.5464e-05;-6.12554e-38;0;1.19452e-38
1.6675e-05;6.98332e-05;-9.41157e-05;4.61684e-05;-8.25809e-38;0;6.59529e-38
1.67e-05;7.59262e-05;-9.12869e-05;4.68059e-05;-8.25913e-38;0;1.16883e-37
1.6725e-05;8.20941e-05;-8.8518e-05;4.73714e-05;-5.32749e-38;0;1.45631e-37
1.675e-05;8.83294e-05;-8.58209e-05;4.78598e-05;5.91738e-39;0;1.3384e-37
1.6775e-05;9.46245e-05;-8.32072e-05;4.8267e-05;8.50832e-38;0;7.06785e-38
1.68e-05;0.000100972;-8.0688e-05;4.85898e-05;1.6351e-37;0;-4.05503e-38
1.6825e-05;0.000107366;-7.82737e-05;4.88252e-05;2.13055e-37;0;-1.78373e-37
1.685e-05;0.000113801;-7.59739e-05;4.89705e-05;2.05443e-37;0;-3.04073e-37
1.6875e-05;0.000120272;-7.37975e-05;4.90216e-05;1.22305e-37;0;-3.69059e-37
1.69e-05;0.000126775;-7.17523e-05;4.89734e-05;-3.46188e-38;0;-3.2842e-37
1.6925e-05;0.000133306;-6.98459e-05;4.88195e-05;-2.3672e-37;0;-1.58105e-37
1.695e-05;0.00013986;-6.80858e-05;4.85536e-05;-4.28883e-37;0;1.29044e-37
1.6975e-05;0.000146432;-6.64798e-05;4.81697e-05;-5.3944e-37;0;4.74494e-37
1.7e-05;0.000153015;-6.50361e-05;4.7664e-05;-4.9966e-37;0;7.78198e-37
1.7025e-05;0.000159603;-6.37631e-05;4.70346e-05;-2.69249e-37;0;9.18896e-37
1.705e-05;0.000166185;-6.26687e-05;4.62826e-05;1.39056e-37;0;7.89182e-37
1.7075e-05;0.00017275;-6.17592e-05;4.54107e-05;6.44923e-37;0;3.38175e-37
1.71e-05;0.000179286;-6.10388e-05;4.44235e-05;1.10468e-36;0;-3.90529e-37
1.7125e-05;0.000185779;-6.05084e-05;4.33263e-05;1.33966e-36;0;-1.2407e-36
1.715e-05;0.000192216;-6.01662e-05;4.21255e-05;1.187e-36;0;-1.95853e-36
1.7175e-05;0.000198583;-6.00082e-05;4.08276e-05;5.63026e-37;0;-2.24724e-36
1.72e-05;0.000204866;-6.00295e-05;3.944e-05;-4.79114e-37;0;-1.85594e-36
1.7225e-05;0.000211054;-6.02265e-05;3.79704e-05;-1.71996e-36;0;-6.83536e-37
1.725e-05;0.000217134;-6.05977e-05;3.64268e-05;-2.79283e-36;0;1.13377e-36
1.7275e-05;0.000223096;-6.11448e-05;3.48166e-05;-3.26176e-36;0;3.18768e-36
1.73e-05;0.000228926;-6.18722e-05;3.31459e-05;-2.75125e-36;0;4.84618e-36
1.7325e-05;0.000234614;-6.27856e-05;3.14195e-05;-1.09986e-36;0;5.39704e-36
1.735e-05;0.000240149;-6.38904e-05;2.96406e-05;1.50853e-36;0;4.26861e-36
1.7375e-05;0.000245517;-6.51895e-05;2.78111e-05;4.49002e-36;0;1.2773e-36
1.74e-05;0.000250708;-6.66823e-05;2.59325e-05;6.92835e-36;0;-3.17586e-36
1.7425e-05;0.000255708;-6.83638e-05;2.40065e-05;7.78311e-36;0;-8.04572e-36
1.745e-05;0.000260505;-7.02253e-05;2.20356e-05;6.21322e-36;0;-1.17879e-35
1.7475e-05;0.000265086;-7.22553e-05;2.00229e-05;1.9406e-36;0;-1.27268e-35
1.75e-05;0.000269435;-7.44409e-05;1.79717e-05;-4.46035e-36;0;-9.59337e-36
1.7525e-05;0.000273538;-7.67691e-05;1.58847e-05;-1.14751e-35;0;-2.10248e-36
1.755e-05;0.000277382;-7.92275e-05;1.37636e-05;-1.68624e-35;0;8.6185e-36
1.7575e-05;0.000280953;-8.18047e-05;1.16086e-05;-1.81949e-35;0;1.99487e-35
1.76e-05;0.00028424;-8.44904e-05;9.41906e-06;-1.36468e-35;0;2.81847e-35
1.7625e-05;0.000287232;-8.72749e-05;7.19417e-06;-2.83535e-36;0;2.94629e-35
1.765e-05;0.000289922;-9.01496e-05;4.93396e-06;1.25641e-35;0;2.10441e-35
1.7675e-05;0.000292303;-9.31067e-05;2.63995e-06;2.87184e-35;0;2.63077e-36
1.77e-05;0.00029437;-9.61399e-05;3.15341e-07;4.02605e-35;0;-2.27273e-35
1.7725e-05;0.000296116;-9.92444e-05;-2.03526e-06;4.16562e-35;0;-4.85898e-35
1.775e-05;0.000297536;-0.000102417;-4.40654e-06;2.90802e-35;0;-6.62402e-35
1.7775e-05;0.00029862;-0.000105657;-6.7931e-06;2.31188e-36;0;-6.69515e-35
1.78e-05;0.000299361;-0.000108962;-9.18981e-06;-3.40075e-35;0;-4.49889e-35
1.7825e-05;0.00029975;-0.000112333;-1.15917e-05;-7.0404e-35;0;-5.5346e-37
1.785e-05;0.000299779;-0.000115766;-1.39934e-05;-9.42957e-35;0;5.83745e-35
1.7875e-05;0.000299439;-0.000119258;-1.63885e-05;-9.33611e-35;0;1.16279e-34
1.79e-05;0.000298723;-0.000122803;-1.8769e-05;-5.99053e-35;0;1.53028e-34
1.7925e-05;0.00029762;-0.000126394;-2.11259e-05;4.97504e-36;0;1.49313e-34
1.795e-05;0.000296122;-0.00013002;-2.34492e-05;8.89492e-35;0;9.35371e-35
1.7975e-05;0.000294215;-0.00013367;-2.57293e-05;1.69132e-34;0;-1.17604e-35
1.8e-05;0.000291884;-0.000137329;-2.79582e-05;2.16648e-34;0;-1.46304e-34
1.8025e-05;0.000289116;-0.000140981;-3.01301e-05;2.0473e-34;0;-2.73436e-34
1.805e-05;0.000285893;-0.000144605;-3.22418e-05;1.18653e-34;0;-3.4752e-34
1.8075e-05;0.000282202;-0.000148179;-3.42922e-05;-3.53617e-35;0;-3.26733e-34
1.81e-05;0.000278032;-0.000151675;-3.62815e-05;-2.25699e-34;0;-1.8856e-34
1.8125e-05;0.000273374;-0.000155067;-3.82107e-05;-3.98296e-34;0;5.65136e-35
1.815e-05;0.000268224;-0.000158324;-4.00803e-05;-4.88277e-34;0;3.5834e-34
1.8175e-05;0.000262582;-0.000161417;-4.18902e-05;-4.38969e-34;0;6.31957e-34
1.82e-05;0.000256451;-0.000164318;-4.36394e-05;-2.23996e-34;0;7.75824e-34
1.8225e-05;0.000249834;-0.000166997;-4.53255e-05;1.34233e-34;0;7.01323e-34
1.825e-05;0.000242739;-0.000169427;-4.69447e-05;5.57159e-34;0;3.66892e-34
1.8275e-05;0.000235172;-0.000171585;-4.84911e-05;9.19801e-34;0;-1.93472e-34
1.83e-05;0.000227143;-0.000173446;-4.99562e-05;1.07948e-33;0;-8.58777e-34
1.8325e-05;0.000218659;-0.000174993;-5.13287e-05;9.19448e-34;0;-1.43577e-33
1.835e-05;0.000209732;-0.000176211;-5.2595e-05;3.96892e-34;0;-1.70272e-33
1.8375e-05;0.000200367;-0.000177092;-5.37398e-05;-4.19847e-34;0;-1.47606e-33
1.84e-05;0.000190573;-0.000177632;-5.47485e-05;-1.341e-33;0;-6.84173e-34
1.8425e-05;0.000180356;-0.000177835;-5.56084e-05;-2.08372e-33;0;5.7488e-34
1.845e-05;0.000169718;-0.000177704;-5.63112e-05;-2.34088e-33;0;2.01587e-33
1.8475e-05;0.000158662;-0.000177245;-5.68533e-05;-1.87899e-33;0;3.20729e-33
1.85e-05;0.000147188;-0.000176463;-5.72364e-05;-6.4012e-34;0;3.67392e-33
1.8525e-05;0.000135297;-0.000175357;-5.74657e-05;1.18583e-33;0;3.04456e-33
1.855e-05;0.000122989;-0.000173923;-5.75481e-05;3.15223e-33;0;1.20816e-33
1.8575e-05;0.000110264;-0.000172154;-5.74905e-05;4.63209e-33;0;-1.57233e-33
1.86e-05;9.71222e-05;-0.000170037;-5.72975e-05;4.9786e-33;0;-4.63907e-33
1.8625e-05;8.35635e-05;-0.000167558;-5.69707e-05;3.73998e-33;0;-7.04594e-33
1.865e-05;6.95896e-05;-0.0001647;-5.65087e-05;8.70819e-34;0;-7.79346e-33
1.8675e-05;5.52034e-05;-0.000161445;-5.59081e-05;-3.13335e-33;0;-6.14998e-33
1.87e-05;4.04108e-05;-0.000157771;-5.51639e-05;-7.24661e-33;0;-1.97536e-33
1.8725e-05;2.52213e-05;-0.000153653;-5.42713e-05;-1.01072e-32;0;4.06131e-33
1.875e-05;9.64916e-06;-0.000149067;-5.32266e-05;-1.03829e-32;0;1.04741e-32
1.8775e-05;-6.28743e-06;-0.000143985;-5.20274e-05;-7.23253e-33;0;1.52256e-32
1.88e-05;-2.25668e-05;-0.000138382;-5.06737e-05;-7.32972e-34;0;1.62532e-32
1.8825e-05;-3.91657e-05;-0.000132239;-4.91684e-05;7.88237e-33;0;1.21544e-32
1.885e-05;-5.60609e-05;-0.000125546;-4.75172e-05;1.63103e-32;0;2.8444e-33
1.8875e-05;-7.32311e-05;-0.000118299;-4.57292e-05;2.16523e-32;0;-1.0043e-32
1.89e-05;-9.06571e-05;-0.000110506;-4.38164e-05;2.12271e-32;0;-2.32177e-32
1.8925e-05;-0.000108322;-0.000102178;-4.17923e-05;1.35395e-32;0;-3.2369e-32
1.895e-05;-0.000126211;-9.33318e-05;-3.96702e-05;-8.77126e-34;0;-3.33221e-32
1.8975e-05;-0.000144309;-8.39794e-05;-3.74603e-05;-1.90683e-32;0;-2.34713e-32
1.9e-05;-0.000162599;-7.41291e-05;-3.51675e-05;-3.59749e-32;0;-3.08831e-33
1.9025e-05;-0.000181064;-6.37821e-05;-3.27893e-05;-4.55501e-32;0;2.39705e-32
1.905e-05;-0.000199682;-5.29329e-05;-3.03157e-05;-4.25246e-32;0;5.05584e-32
1.9075e-05;-0.000218431;-4.15709e-05;-2.77303e-05;-2.43997e-32;0;6.77148e-32
1.91e-05;-0.00023729;-2.9683e-05;-2.50131e-05;6.93852e-33;0;6.71532e-32
1.9125e-05;-0.000256235;-1.72564e-05;-2.21446e-05;4.4639e-32;0;4.42066e-32
1.915e-05;-0.000275244;-4.2805e-06;-1.91088e-05;7.78189e-32;0;3.70708e-34
1.9175e-05;-0.000294294;9.25163e-06;-1.58967e-05;9.41135e-32;0;-5.5515e-32
1.92e-05;-0.000313364;2.33427e-05;-1.25064e-05;8.34269e-32;0;-1.08212e-31
1.9225e-05;-0.00033243;3.79913e-05;-8.94365e-06;4.1946e-32;0;-1.39415e-31
1.925e-05;-0.000351468;5.31917e-05;-5.21961e-06;-2.4862e-32;0;-1.33007e-31
1.9275e-05;-0.000370454;6.89341e-05;-1.34882e-06;-1.01557e-31;0;-8.09929e-32
1.93e-05;-0.000389361;8.52048e-05;2.65286e-06;-1.65198e-31;0;1.16618e-32
1.9325e-05;-0.000408166;0.000101986;6.76965e-06;-1.91002e-31;0;1.25217e-31
1.935e-05;-0.000426843;0.000119259;1.09865e-05;-1.60149e-31;0;2.27759e-31
1.9375e-05;-0.000445372;0.000137001;1.52896e-05;-6.76927e-32;0;2.82538e-31
1.94e-05;-0.000463732;0.000155192;1.96658e-05;7.20695e-32;0;2.5885e-31
1.9425e-05;-0.000481903;0.000173814;2.41038e-05;2.25225e-31;0;1.43793e-31
1.945e-05;-0.00049987;0.000192852;2.85942e-05;3.44353e-31;0;-4.87761e-32
1.9475e-05;-0.000517615;0.000212297;3.313e-05;3.80773e-31;0;-2.75803e-31
1.95e-05;-0.000535122;0.00023214;3.77076e-05;3.00462e-31;0;-4.71612e-31
1.9525e-05;-0.000552373;0.000252377;4.23259e-05;9.92769e-32;0;-5.63684e-31
1.955e-05;-0.000569351;0.000273002;4.69857e-05;-1.87788e-31;0;-4.94808e-31
1.9575e-05;-0.000586034;0.000294006;5.16881e-05;-4.87988e-31;0;-2.4591e-31
1.96e-05;-0.000602401;0.00031538;5.64329e-05;-7.05163e-31;0;1.478e-31
1.9625e-05;-0.000618424;0.00033711;6.12172e-05;-7.45637e-31;0;5.94433e-31
1.965e-05;-0.000634077;0.00035918;6.6035e-05;-5.50021e-31;0;9.61119e-31
1.9675e-05;-0.000649327;0.000381569;7.08781e-05;-1.21853e-31;0;1.10722e-30
1.97e-05;-0.000664142;0.000404257;7.57361e-05;4.57289e-31;0;9.28602e-31
1.9725e-05;-0.000678489;0.000427217;8.05984e-05;1.03475e-30;0;4.01155e-31
1.975e-05;-0.000692334;0.000450423;8.54544e-05;1.41919e-30;0;-3.90981e-31
1.9775e-05;-0.000705644;0.000473843;9.02939e-05;1.43409e-30;0;-1.25564e-30
1.98e-05;-0.000718387;0.000497443;9.51068e-05;9.80093e-31;0;-1.92846e-30
1.9825e-05;-0.000730532;0.000521187;9.98828e-05;8.75743e-32;0;-2.14141e-30
1.985e-05;-0.000742053;0.000545038;0.000104612;-1.06046e-30;0;-1.70974e-30
1.9875e-05;-0.000752922;0.00056896;0.000109283;-2.15026e-30;0;-6.13362e-31
1.99e-05;-0.000763116;0.000592922;0.000113887;-2.80804e-30;0;9.55584e-31
1.9925e-05;-0.000772614;0.000616894;0.000118419;-2.70844e-30;0;2.60284e-30
1.995e-05;-0.000781398;0.000640852;0.000122874;-1.69412e-30;0;3.81094e-30
1.9975e-05;-0.000789458;0.000664774;0.000127251;1.30213e-31;0;4.078e-30
2e-05;-0.000796786;0.000688641;0.000131552;2.36694e-30;0;3.08556e-30
2.0025e-05;-0.000803378;0.000712433;0.000135778;4.38377e-30;0;8.47631e-31
2.005e-05;-0.000809233;0.000736128;0.000139929;5.46392e-30;0;-2.21246e-30
2.0075e-05;-0.00081435;0.000759702;0.000144;5.02126e-30;0;-5.30035e-30
2.01e-05;-0.000818725;0.000783128;0.000147983;2.82553e-30;0;-7.4194e-30
2.0125e-05;-0.000822351;0.000806375;0.000151863;-8.34431e-31;0;-7.64656e-30
2.015e-05;-0.000825214;0.000829412;0.000155628;-5.11838e-30;0;-5.4509e-30
2.0175e-05;-0.000827299;0.000852203;0.000159261;-8.77603e-30;0;-9.61101e-31
2.02e-05;-0.000828588;0.000874714;0.000162749;-1.04578e-29;0;4.91779e-30
2.0225e-05;-0.000829062;0.000896909;0.000166083;-9.13357e-30;0;1.06127e-29
2.025e-05;-0.000828703;0.000918755;0.000169257;-4.50831e-30;0;1.42344e-29
2.0275e-05;-0.000827496;0.000940221;0.000172266;2.70393e-30;0;1.41164e-29
2.03e-05;-0.000825428;0.000961278;0.000175109;1.07709e-29;0;9.40882e-30
2.0325e-05;-0.000822486;0.000981905;0.000177786;1.72649e-29;0;5.48655e-31
2.035e-05;-0.000818656;0.00100208;0.000180296;1.96915e-29;0;-1.05786e-29
2.0375e-05;-0.000813925;0.00102179;0.000182639;1.62889e-29;0;-2.09094e-29
2.04e-05;-0.000808277;0.00104102;0.00018481;6.77902e-30;0;-2.69184e-29
2.0425e-05;-0.000801696;0.00105974;0.000186806;-7.18978e-30;0;-2.56536e-29
2.045e-05;-0.000794168;0.00107793;0.000188618;-2.21256e-29;0;-1.58265e-29
2.0475e-05;-0.000785685;0.00109555;0.000190234;-3.3398e-29;0;1.38343e-30
2.05e-05;-0.00077624;0.00111257;0.000191639;-3.64808e-29;0;2.21373e-29
2.0525e-05;-0.000765833;0.00112893;0.000192818;-2.84529e-29;0;4.05633e-29
2.055e-05;-0.000754466;0.00114458;0.000193752;-9.32484e-30;0;5.0186e-29
2.0575e-05;-0.000742147;0.00115947;0.000194426;1.72808e-29;0;4.58812e-29
2.06e-05;-0.000728881;0.00117353;0.00019483;4.44697e-29;0;2.58414e-29
2.0625e-05;-0.000714676;0.00118673;0.000194957;6.35613e-29;0;-7.08074e-30
2.065e-05;-0.000699541;0.00119902;0.00019481;6.64985e-29;0;-4.52303e-29
2.0675e-05;-0.000683485;0.00121037;0.000194397;4.86107e-29;0;-7.75266e-29
2.07e-05;-0.000666518;0.00122077;0.000193731;1.09079e-29;0;-9.22605e-29
2.0725e-05;-0.000648655;0.00123018;0.000192826;-3.89462e-29;0;-8.07273e-29
2.075e-05;-0.000629914;0.0012386;0.000191693;-8.76025e-29;0;-4.07099e-29
2.0775e-05;-0.000610315;0.00124603;0.00019034;-1.19062e-28;0;2.13464e-29
2.08e-05;-0.000589879;0.00125246;0.000188769;-1.19261e-28;0;9.04658e-29
2.0825e-05;-0.000568627;0.00125789;0.000186976;-8.10654e-29;0;1.46053e-28
2.085e-05;-0.000546579;0.0012623;0.000184952;-8.14213e-30;0;1.67265e-28
2.0875e-05;-0.000523753;0.0012657;0.000182685;8.3796e-29;0;1.39662e-28
2.09e-05;-0.000500161;0.00126807;0.000180161;1.69374e-28;0;6.12655e-29
2.0925e-05;-0.000475818;0.00126939;0.000177367;2.19596e-28;0;-5.40427e-29
2.095e-05;-0.000450733;0.00126963;0.000174293;2.10411e-28;0;-1.77482e-28
2.0975e-05;-0.000424917;0.00126877;0.000170929;1.31576e-28;0;-2.71333e-28
2.1e-05;-0.00039838;0.00126677;0.000167272;-6.97626e-30;0;-2.99084e-28
2.1025e-05;-0.000371131;0.00126362;0.000163325;-1.73885e-28;0;-2.37406e-28
2.105e-05;-0.000343183;0.0012593;0.000159092;-3.21756e-28;0;-8.65148e-29
2.1075e-05;-0.000314546;0.00125379;0.000154586;-3.98911e-28;0;1.24773e-28
2.11e-05;-0.000285237;0.00124708;0.000149823;-3.651e-28;0;3.42065e-28
2.1125e-05;-0.000255274;0.00123918;0.000144817;-2.06954e-28;0;4.97275e-28
2.115e-05;-0.000224679;0.00123007;0.000139585;5.18627e-29;0;5.27471e-28
2.1175e-05;-0.000193478;0.00121975;0.000134138;3.50226e-28;0;3.96121e-28
2.12e-05;-0.000161699;0.00120821;0.000128482;6.01097e-28;0;1.10458e-28
2.1225e-05;-0.000129374;0.00119546;0.000122617;7.13896e-28;0;-2.71462e-28
2.125e-05;-9.65325e-05;0.00118147;0.00011654;6.22829e-28;0;-6.48459e-28
2.1275e-05;-6.32054e-05;0.00116624;0.000110245;3.13321e-28;0;-8.99376e-28
2.13e-05;-2.94222e-05;0.00114976;0.000103725;-1.62355e-28;0;-9.17535e-28
2.1325e-05;4.78805e-06;0.00113202;9.69775e-05;-6.87592e-28;0;-6.47872e-28
2.135e-05;3.93952e-05;0.00111302;9.00022e-05;-1.10514e-27;0;-1.15422e-28
2.1375e-05;7.43669e-05;0.00109276;8.28039e-05;-1.25888e-27;0;5.65778e-28
2.14e-05;0.000109668;0.00107124;7.53894e-05;-1.04402e-27;0;1.21035e-27
2.1425e-05;0.000145259;0.00104845;6.77674e-05;-4.51464e-28;0;1.60571e-27
2.145e-05;0.000181098;0.00102442;5.99466e-05;4.09187e-28;0;1.57415e-27
2.1475e-05;0.000217143;0.000999134;5.19355e-05;1.31982e-27;0;1.03669e-27
2.15e-05;0.00025335;0.000972614;4.37427e-05;2.00084e-27;0;5.88189e-29
2.1525e-05;0.000289676;0.000944875;3.53778e-05;2.18768e-27;0;-1.14038e-27
2.155e-05;0.000326082;0.000915935;2.68518e-05;1.71835e-27;0;-2.22616e-27
2.1575e-05;0.000362529;0.000885819;1.81768e-05;6.06356e-28;0;-2.83071e-27
2.16e-05;0.000398982;0.000854549;9.36588e-06;-9.27384e-28;0;-2.6633e-27
2.1625e-05;0.000435405;0.000822149;4.30772e-07;-2.48232e-27;0;-1.61854e-27
2.165e-05;0.000471764;0.00078864;-8.61929e-06;-3.56903e-27;0;1.52161e-28
2.1675e-05;0.000508026;0.000754039;-1.77787e-05;-3.74687e-27;0;2.23621e-27
2.17e-05;0.000544159;0.000718365;-2.70454e-05;-2.77419e-27;0;4.03757e-27
2.1725e-05;0.000580131;0.000681635;-3.64197e-05;-7.25612e-28;0;4.92863e-27
2.175e-05;0.000615912;0.000643867;-4.59026e-05;1.96756e-27;0;4.44296e-27
2.1775e-05;0.00065147;0.000605082;-5.54933e-05;4.58237e-27;0;2.45582e-27
2.18e-05;0.000686774;0.000565306;-6.51879e-05;6.27511e-27;0;-7.07357e-28
2.1825e-05;0.000721789;0.000524566;-7.49784e-05;6.32493e-27;0;-4.28342e-27
2.185e-05;0.000756477;0.00048289;-8.48533e-05;4.38716e-27;0;-7.22543e-27
2.1875e-05;0.000790801;0.000440312;-9.47982e-05;6.77761e-28;0;-8.4773e-27
2.19e-05;0.00082472;0.000396862;-0.000104797;-3.98358e-27;0;-7.30632e-27
2.1925e-05;0.000858194;0.000352574;-0.000114834;-8.31336e-27;0;-3.5994e-27
2.195e-05;0.000891187;0.000307485;-0.000124891;-1.0879e-26;0;1.97794e-27
2.1975e-05;0.000923662;0.000261631;-0.000134951;-1.0523e-26;0;8.03763e-27
2.2e-05;0.000955588;0.00021505;-0.000144995;-6.78308e-27;0;1.27648e-26
2.2025e-05;0.000986933;0.000167784;-0.000155005;-1.7498e-28;0;1.44071e-26
2.205e-05;0.00101766;0.000119873;-0.00016496;7.77965e-27;0;1.18401e-26
2.2075e-05;0.00104775;7.13547e-05;-0.000174842;1.48378e-26;0;5.04586e-27
2.21e-05;0.00107716;2.2269e-05;-0.000184632;1.86035e-26;0;-4.66476e-27
2.2125e-05;0.00110585;-2.73467e-05;-0.000194314;1.7254e-26;0;-1.48062e-26
2.215e-05;0.0011338;-7.7455e-05;-0.000203876;1.02258e-26;0;-2.22727e-26
2.2175e-05;0.00116097;-0.000128017;-0.00021331;-1.36495e-27;0;-2.41971e-26
2.22e-05;0.00118731;-0.00017899;-0.000222609;-1.47524e-26;0;-1.88996e-26
2.2225e-05;0.0012128;-0.00023033;-0.00023177;-2.60762e-26;0;-6.64756e-27
2.225e-05;0.0012374;-0.000281988;-0.000240789;-3.1388e-26;0;1.00539e-26
2.2275e-05;0.00126107;-0.000333915;-0.000249663;-2.78777e-26;0;2.68189e-26
2.23e-05;0.00128378;-0.00038606;-0.00025839;-1.49729e-26;0;3.83992e-26
2.2325e-05;0.00130549;-0.000438374;-0.000266966;5.05791e-27;0;4.01696e-26
2.235e-05;0.00132616;-0.000490812;-0.000275387;2.72827e-26;0;2.96999e-26
2.2375e-05;0.00134576;-0.00054333;-0.00028365;4.51547e-26;0;7.93746e-27
2.24e-05;0.00136426;-0.000595889;-0.000291751;5.22647e-26;0;-2.04487e-26
2.2425e-05;0.00138165;-0.000648447;-0.000299686;4.43782e-26;0;-4.78271e-26
2.245e-05;0.0013979;-0.000700965;-0.000307449;2.11681e-26;0;-6.54378e-26
2.2475e-05;0.001413;-0.000753399;-0.000315034;-1.29574e-26;0;-6.59265e-26
2.25e-05;0.00142692;-0.000805702;-0.00032243;-4.93592e-26;0;-4.59148e-26
2.2525e-05;0.00143967;-0.000857825;-0.000329623;-7.70927e-26;0;-7.80543e-27
2.255e-05;0.00145121;-0.000909714;-0.000336599;-8.59088e-26;0;3.98874e-26
2.2575e-05;0.00146154;-0.000961312;-0.00034334;-6.9588e-26;0;8.40609e-26
2.26e-05;0.00147064;-0.00101256;-0.00034983;-2.86213e-26;0;1.10268e-25
2.2625e-05;0.0014785;-0.00106341;-0.000356054;2.87199e-26;0;1.06988e-25
2.265e-05;0.0014851;-0.00111378;-0.000361999;8.75542e-26;0;6.97674e-26
2.2675e-05;0.00149044;-0.00116363;-0.000367652;1.29839e-25;0;3.92336e-27
2.27e-05;0.0014945;-0.0012129;-0.000373003;1.3943e-25;0;-7.53157e-26
2.2725e-05;0.00149728;-0.00126151;-0.00037804;1.07457e-25;0;-1.45738e-25
2.275e-05;0.00149876;-0.00130943;-0.000382753;3.63944e-26;0;-1.83799e-25
2.2775e-05;0.00149894;-0.00135659;-0.00038713;-5.86786e-26;0;-1.71718e-25
2.28e-05;0.0014978;-0.00140296;-0.000391159;-1.52529e-25;0;-1.04075e-25
2.2825e-05;0.00149533;-0.00144847;-0.000394828;-2.15818e-25;0;8.24318e-27
2.285e-05;0.00149153;-0.0014931;-0.000398127;-2.23496e-25;0;1.38473e-25
2.2875e-05;0.00148639;-0.00153681;-0.000401047;-1.63353e-25;0;2.49421e-25
2.29e-05;0.00147992;-0.00157956;-0.000403583;-4.20701e-26;0;3.03152e-25
2.2925e-05;0.00147212;-0.00162131;-0.00040573;1.13538e-25;0;2.72651e-25
2.295e-05;0.001463;-0.00166203;-0.000407483;2.61322e-25;0;1.52186e-25
2.2975e-05;0.00145256;-0.00170168;-0.000408842;3.54205e-25;0;-3.70879e-26
2.3e-05;0.00144083;-0.00174022;-0.000409805;3.53915e-25;0;-2.48882e-25
2.3025e-05;0.00142779;-0.00177761;-0.000410372;2.44374e-25;0;-4.21647e-25
2.305e-05;0.00141345;-0.00181381;-0.000410547;4.05171e-26;0;-4.94946e-25
2.3075e-05;0.00139781;-0.00184878;-0.000410332;-2.10998e-25;0;-4.28389e-25
2.31e-05;0.00138086;-0.00188249;-0.000409734;-4.40774e-25;0;-2.17701e-25
2.3125e-05;0.00136261;-0.00191487;-0.000408759;-5.74243e-25;0;9.75614e-26
2.315e-05;0.00134304;-0.00194591;-0.000407415;-5.53828e-25;0;4.38527e-25
2.3175e-05;0.00132218;-0.00197555;-0.000405708;-3.59617e-25;0;7.04486e-25
2.32e-05;0.00130001;-0.00200376;-0.000403644;-2.18871e-26;0;8.00199e-25
2.3225e-05;0.00127656;-0.0020305;-0.000401228;3.7975e-25;0;6.66283e-25
2.325e-05;0.00125184;-0.00205573;-0.000398459;7.32593e-25;0;3.03815e-25
2.3275e-05;0.00122587;-0.00207942;-0.000395338;9.20022e-25;0;-2.15476e-25
2.33e-05;0.00119869;-0.00210154;-0.000391862;8.56758e-25;0;-7.59061e-25
2.3325e-05;0.00117031;-0.00212204;-0.000388027;5.2034e-25;0;-1.16394e-24
2.335e-05;0.00114077;-0.00214091;-0.000383828;-3.15307e-26;0;-1.2816e-24
2.3375e-05;0.00111012;-0.0021581;-0.000379258;-6.65443e-25;0;-1.02626e-24
2.34e-05;0.00107838;-0.00217358;-0.000374312;-1.20077e-24;0;-4.12045e-25
2.3425e-05;0.00104559;-0.00218735;-0.000368986;-1.45733e-24;0;4.34235e-25
2.345e-05;0.0010118;-0.00219937;-0.000363278;-1.31081e-24;0;1.2928e-24
2.3475e-05;0.000977026;-0.00220963;-0.000357187;-7.3995e-25;0;1.90255e-24
2.35e-05;0.000941311;-0.00221814;-0.000350718;1.50099e-25;0;2.03426e-24
2.3525e-05;0.000904683;-0.00222488;-0.000343874;1.13946e-24;0;1.56627e-24
2.355e-05;0.000867171;-0.00222985;-0.000336663;1.94226e-24;0;5.40019e-25
2.3575e-05;0.000828805;-0.00223305;-0.000329091;2.28343e-24;0;-8.25145e-25
2.36e-05;0.00078961;-0.00223448;-0.000321163;1.98452e-24;0;-2.16923e-24
2.3625e-05;0.000749616;-0.00223413;-0.000312885;1.03373e-24;0;-3.07819e-24
2.365e-05;0.000708848;-0.00223199;-0.00030426;-3.83919e-25;0;-3.20154e-24
2.3675e-05;0.000667336;-0.00222804;-0.000295291;-1.91162e-24;0;-2.37012e-24
2.37e-05;0.00062511;-0.00222228;-0.000285979;-3.10239e-24;0;-6.77918e-25
2.3725e-05;0.000582202;-0.00221469;-0.00027633;-3.54091e-24;0;1.50291e-24
2.375e-05;0.00053865;-0.00220525;-0.00026635;-2.97509e-24;0;3.58963e-24
2.3775e-05;0.000494492;-0.00219398;-0.000256049;-1.4183e-24;0;4.93179e-24
2.38e-05;0.00044977;-0.00218085;-0.00024544;8.13042e-25;0;4.99834e-24
2.3825e-05;0.000404527;-0.00216589;-0.000234538;3.14836e-24;0;3.55892e-24
2.385e-05;0.000358805;-0.00214911;-0.000223359;4.89665e-24;0;8.03138e-25
2.3875e-05;0.000312646;-0.00213052;-0.000211918;5.43749e-24;0;-2.64852e-24
2.39e-05;0.000266092;-0.00211013;-0.000200231;4.42008e-24;0;-5.86317e-24
2.3925e-05;0.000219183;-0.00208797;-0.00018831;1.91102e-24;0;-7.82813e-24
2.395e-05;0.000171957;-0.00206407;-0.000176169;-1.56178e-24;0;-7.74536e-24
2.3975e-05;0.000124455;-0.00203844;-0.000163822;-5.09827e-24;0;-5.30807e-24
2.4e-05;7.67174e-05;-0.00201109;-0.000151283;-7.64174e-24;0;-8.72779e-25
2.4025e-05;2.87863e-05;-0.00198206;-0.000138566;-8.2742e-24;0;4.54231e-24
2.405e-05;-1.92949e-05;-0.00195134;-0.000125687;-6.51458e-24;0;9.45954e-24
2.4075e-05;-6.74818e-05;-0.00191897;-0.000112661;-2.52977e-24;0;1.23154e-23
2.41e-05;-0.000115729;-0.00188494;-9.95007e-05;2.81826e-24;0;1.19195e-23
2.4125e-05;-0.000163991;-0.00184929;-8.62187e-05;8.12795e-24;0;7.87289e-24
2.415e-05;-0.00021222;-0.00181204;-7.28263e-05;1.17994e-23;0;8.13876e-25
2.4175e-05;-0.000260368;-0.0017732;-5.93342e-05;1.2486e-23;0;-7.61102e-24
2.42e-05;-0.000308385;-0.00173282;-4.57535e-05;9.53669e-24;0;-1.50847e-23
2.4225e-05;-0.000356218;-0.00169092;-3.20961e-05;3.29442e-24;0;-1.9212e-23
2.425e-05;-0.000403816;-0.00164755;-1.83745e-05;-4.86044e-24;0;-1.82283e-23
2.4275e-05;-0.000451123;-0.00160275;-4.60133e-06;-1.27714e-23;0;-1.16279e-23
2.43e-05;-0.000498088;-0.00155655;9.21138e-06;-1.80384e-23;0;-5.11975e-25
2.4325e-05;-0.000544658;-0.00150901;2.30529e-05;-1.87005e-23;0;1.24933e-23
2.435e-05;-0.000590785;-0.00146017;3.6914e-05;-1.38862e-23;0;2.37889e-23
2.4375e-05;-0.000636426;-0.00141007;5.07862e-05;-4.23202e-24;0;2.97319e-23
2.44e-05;-0.000681539;-0.00135875;6.46615e-05;8.08988e-24;0;2.77196e-23
2.4425e-05;-0.000726089;-0.00130626;7.85313e-05;1.97985e-23;0;1.7128e-23
2.445e-05;-0.00077004;-0.00125264;9.23854e-05;2.73229e-23;0;-1.9992e-25
2.4475e-05;-0.000813359;-0.00119793;0.000106212;2.7824e-23;0;-2.01292e-23
2.45e-05;-0.000856012;-0.00114218;0.000119999;2.01442e-23;0;-3.71195e-23
2.4525e-05;-0.000897965;-0.00108545;0.000133733;5.39021e-24;0;-4.56659e-23
2.455e-05;-0.000939181;-0.00102778;0.000147401;-1.30743e-23;0;-4.19445e-23
2.4575e-05;-0.000979623;-0.000969234;0.00016099;-3.03087e-23;0;-2.52045e-23
2.46e-05;-0.00101925;-0.00090987;0.000174489;-4.10377e-23;0;1.54745e-24
2.4625e-05;-0.00105803;-0.000849747;0.000187887;-4.11681e-23;0;3.18794e-23
2.465e-05;-0.00109592;-0.000788924;0.000201174;-2.91654e-23;0;5.73351e-23
2.4675e-05;-0.00113288;-0.000727459;0.000214342;-6.86523e-24;0;6.9643e-23
2.47e-05;-0.00116888;-0.000665402;0.000227379;2.06003e-23;0;6.31979e-23
2.4725e-05;-0.00120389;-0.000602802;0.000240273;4.58601e-23;0;3.71161e-23
2.475e-05;-0.00123788;-0.000539701;0.000253013;6.11686e-23;0;-3.80706e-24
2.4775e-05;-0.00127081;-0.000476143;0.00026558;6.0637e-23;0;-4.96821e-23
2.48e-05;-0.00130267;-0.000412169;0.000277954;4.22223e-23;0;-8.77029e-23
2.4825e-05;-0.00133344;-0.000347826;0.000290113;8.85602e-24;0;-1.05504e-22
2.485e-05;-0.0013631;-0.000283164;0.000302029;-3.1736e-23;0;-9.48762e-23
2.4875e-05;-0.00139163;-0.000218239;0.000313675;-6.86483e-23;0;-5.47878e-23
2.49e-05;-0.00141901;-0.000153114;0.000325023;-9.05623e-23;0;7.26804e-24
2.4925e-05;-0.00144522;-8.78526e-05;0.00033605;-8.90074e-23;0;7.62508e-23
2.495e-05;-0.00147023;-2.25211e-05;0.000346735;-6.12279e-23;0;1.3291e-22
2.4975e-05;-0.00149402;4.28151e-05;0.000357061;-1.1761e-23;0;1.5884e-22
2.5e-05;-0.00151654;0.000108092;0.000367019;4.79056e-23;0;1.42006e-22
2.5025e-05;-0.00153778;0.000173248;0.000376604;1.01754e-22;0;8.11844e-23
2.505e-05;-0.00155769;0.000238223;0.000385814;1.33301e-22;0;-1.21371e-23
2.5075e-05;-0.00157625;0.000302956;0.000394651;1.30343e-22;0;-1.15321e-22
2.51e-05;-0.00159343;0.000367385;0.000403122;8.90798e-23;0;-1.99627e-22
2.5125e-05;-0.00160919;0.00043145;0.000411231;1.6343e-23;0;-2.37755e-22
2.515e-05;-0.00162351;0.000495088;0.000418985;-7.09744e-23;0;-2.12026e-22
2.5175e-05;-0.00163638;0.000558238;0.000426392;-1.49488e-22;0;-1.20894e-22
2.52e-05;-0.00164777;0.000620838;0.000433454;-1.95249e-22;0;1.83411e-23
2.5225e-05;-0.00165767;0.000682831;0.000440173;-1.90613e-22;0;1.71943e-22
2.525e-05;-0.00166608;0.000744161;0.000446547;-1.30184e-22;0;2.97272e-22
2.5275e-05;-0.00167301;0.000804774;0.00045257;-2.39992e-23;0;3.53954e-22
2.53e-05;-0.00167847;0.000864614;0.000458233;1.03344e-22;0;3.15935e-22
2.5325e-05;-0.00168247;0.000923629;0.000463525;2.17879e-22;0;1.81028e-22
2.535e-05;-0.00168502;0.000981767;0.000468431;2.84841e-22;0;-2.51578e-23
2.5375e-05;-0.00168616;0.00103898;0.00047294;2.786e-22;0;-2.52814e-22
2.54e-05;-0.00168588;0.00109521;0.000477039;1.91245e-22;0;-4.39046e-22
2.5425e-05;-0.0016842;0.00115042;0.00048072;3.71885e-23;0;-5.24284e-22
2.545e-05;-0.00168114;0.00120456;0.000483978;-1.48061e-22;0;-4.69976e-22
2.5475e-05;-0.0016767;0.00125759;0.000486811;-3.1535e-22;0;-2.72597e-22
2.55e-05;-0.00167088;0.00130949;0.000489222;-4.1422e-22;0;3.05681e-23
2.5525e-05;-0.0016637;0.00136021;0.000491217;-4.0724e-22;0;3.66635e-22
2.555e-05;-0.00165517;0.00140973;0.000492799;-2.82443e-22;0;6.43319e-22
2.5575e-05;-0.00164528;0.001458;0.000493976;-6.00904e-23;0;7.72895e-22
2.56e-05;-0.00163405;0.001505;0.000494746;2.08928e-22;0;6.98075e-22
2.5625e-05;-0.00162149;0.00155069;0.000495109;4.53681e-22;0;4.12585e-22
2.565e-05;-0.00160759;0.00159502;0.000495057;6.00882e-22;0;-3.01693e-23
2.5675e-05;-0.00159237;0.00163797;0.000494581;5.95557e-22;0;-5.24437e-22
2.57e-05;-0.00157585;0.00167948;0.000493671;4.19154e-22;0;-9.35463e-22
2.5725e-05;-0.00155802;0.00171951;0.000492317;9.9598e-23;0;-1.13426e-21
2.575e-05;-0.00153892;0.00175802;0.00049051;-2.90623e-22;0;-1.03535e-21
2.5775e-05;-0.00151856;0.00179497;0.000488246;-6.49342e-22;0;-6.27047e-22
2.58e-05;-0.00149695;0.00183032;0.00048552;-8.69993e-22;0;1.54129e-23
2.5825e-05;-0.00147412;0.00186404;0.000482332;-8.71447e-22;0;7.39807e-22
2.585e-05;-0.0014501;0.0018961;0.000478682;-6.24459e-22;0;1.35025e-21
2.5875e-05;-0.00142489;0.00192646;0.000474571;-1.66791e-22;0;1.65736e-21
2.59e-05;-0.00139853;0.00195512;0.000470003;3.98802e-22;0;1.53315e-21
2.5925e-05;-0.00137104;0.00198206;0.000464983;9.25336e-22;0;9.55663e-22
2.595e-05;-0.00134245;0.00200727;0.000459522;1.25767e-21;0;2.91772e-23
2.5975e-05;-0.00131281;0.00203072;0.000453633;1.27563e-21;0;-1.02888e-21
2.6e-05;-0.00128214;0.00205241;0.000447334;9.32721e-22;0;-1.93495e-21
2.6025e-05;-0.00125049;0.00207232;0.000440643;2.79088e-22;0;-2.41137e-21
2.605e-05;-0.00121789;0.00209043;0.000433579;-5.40152e-22;0;-2.26607e-21
2.6075e-05;-0.00118439;0.00210672;0.000426161;-1.31371e-21;0;-1.45837e-21
2.61e-05;-0.00115;0.00212117;0.000418405;-1.81554e-21;0;-1.303e-22
2.6125e-05;-0.00111479;0.00213377;0.000410327;-1.86716e-21;0;1.40982e-21
2.615e-05;-0.00107877;0.0021445;0.000401937;-1.39465e-21;0;2.75319e-21
2.6175e-05;-0.00104199;0.00215337;0.000393249;-4.63373e-22;0;3.4934e-21
2.62e-05;-0.00100449;0.00216037;0.000384273;7.22318e-22;0;3.34185e-21
2.6225e-05;-0.00096631;0.00216552;0.00037502;1.8589e-21;0;2.22485e-21
2.625e-05;-0.000927485;0.00216884;0.000365498;2.61689e-21;0;3.32399e-22
2.6275e-05;-0.000888054;0.00217035;0.000355719;2.73111e-21;0;-1.90144e-21
2.63e-05;-0.000848057;0.00217008;0.000345691;2.08442e-21;0;-3.8897e-21
2.6325e-05;-0.000807534;0.00216804;0.000335422;7.60501e-22;0;-5.03866e-21
2.635e-05;-0.000766525;0.00216425;0.000324919;-9.53541e-22;0;-4.91483e-21
2.6375e-05;-0.000725073;0.00215874;0.000314189;-2.62205e-21;0;-3.38805e-21
2.64e-05;-0.000683221;0.00215152;0.000303239;-3.76508e-21;0;-7.07396e-22
2.6425e-05;-0.000641015;0.00214259;0.000292074;-3.98897e-21;0;2.52032e-21
2.645e-05;-0.000598498;0.00213195;0.000280702;-3.1095e-21;0;5.45572e-21
2.6475e-05;-0.000555713;0.00211963;0.000269129;-1.23178e-21;0;7.23376e-21
2.65e-05;-0.000512701;0.00210561;0.000257363;1.24171e-21;0;7.20431e-21
2.6525e-05;-0.000469498;0.00208992;0.000245408;3.6865e-21;0;5.14303e-21
2.655e-05;-0.000426142;0.00207257;0.000233271;5.4045e-21;0;1.36906e-21
2.6575e-05;-0.000382667;0.00205359;0.000220957;5.81279e-21;0;-3.27529e-21
2.66e-05;-0.000339112;0.00203301;0.00020847;4.62435e-21;0;-7.59498e-21
2.6625e-05;-0.000295514;0.00201086;0.000195818;1.96833e-21;0;-1.03335e-20
2.665e-05;-0.000251918;0.00198719;0.000183007;-1.59233e-21;0;-1.05189e-20
2.6675e-05;-0.000208367;0.00196204;0.000170048;-5.16431e-21;0;-7.77304e-21
2.67e-05;-0.000164906;0.00193545;0.000156956;-7.73483e-21;0;-2.49396e-21
2.6725e-05;-0.000121581;0.00190744;0.000143748;-8.44398e-21;0;4.15791e-21
2.675e-05;-7.84322e-05;0.00187805;0.000130441;-6.84905e-21;0;1.04891e-20
2.6775e-05;-3.54998e-05;0.00184731;0.000117056;-3.10452e-21;0;1.46818e-20
2.68e-05;7.18041e-06;0.00181524;0.000103611;2.0045e-21;0;1.52883e-20
2.6825e-05;4.95745e-05;0.00178185;9.01231e-05;7.2038e-21;0;1.16852e-20
2.685e-05;9.16497e-05;0.00174716;7.66066e-05;1.10292e-20;0;4.35161e-21
2.6875e-05;0.000133374;0.00171118;6.30765e-05;1.22183e-20;0;-5.12638e-21
2.69e-05;0.000174714;0.00167393;4.95485e-05;1.0095e-20;0;-1.43617e-20
2.6925e-05;0.000215639;0.00163546;3.60404e-05;4.83743e-21;0;-2.07359e-20
2.695e-05;0.000256116;0.00159579;2.25728e-05;-2.46357e-21;0;-2.21048e-20
2.6975e-05;0.000296112;0.00155499;9.16843e-06;-9.99751e-21;0;-1.74586e-20
2.7e-05;0.00033559;0.00151311;-4.14869e-06;-1.5657e-20;0;-7.34745e-21
2.7025e-05;0.000374514;0.00147024;-1.73554e-05;-1.75985e-20;0;6.0796e-21
2.705e-05;0.000412843;0.00142645;-3.04309e-05;-1.47999e-20;0;1.94776e-20
2.7075e-05;0.000450534;0.0013818;-4.33579e-05;-7.45494e-21;0;2.9095e-20
2.71e-05;0.000487542;0.00133638;-5.61228e-05;2.92834e-21;0;3.1774e-20
2.7125e-05;0.000523825;0.00129025;-6.87158e-05;1.37897e-20;0;2.59081e-20
2.715e-05;0.000559343;0.00124344;-8.11298e-05;2.21114e-20;0;1.20834e-20
2.7175e-05;0.000594063;0.00119601;-9.33597e-05;2.52174e-20;0;-6.81648e-21
2.72e-05;0.000627955;0.00114801;-0.000105402;2.15758e-20;0;-2.61352e-20
2.7225e-05;0.000660995;0.00109947;-0.000117252;1.13762e-20;0;-4.05293e-20
2.725e-05;0.000693162;0.00105042;-0.000128908;-3.30973e-21;0;-4.53792e-20
2.7275e-05;0.000724438;0.00100091;-0.000140366;-1.8882e-20;0;-3.81682e-20
2.73e-05;0.000754804;0.000950985;-0.000151623;-3.10439e-20;0;-1.94419e-20
2.7325e-05;0.000784244;0.000900685;-0.000162677;-3.59341e-20;0;6.97379e-21
2.735e-05;0.000812738;0.000850059;-0.000173526;-3.12744e-20;0;3.46443e-20
2.7375e-05;0.000840271;0.000799158;-0.000184168;-1.72098e-20;0;5.60094e-20
2.74e-05;0.000866826;0.000748036;-0.000194603;3.4365e-21;0;6.43578e-20
2.7425e-05;0.00089239;0.000696746;-0.000204829;2.56348e-20;0;5.58022e-20
2.745e-05;0.000916948;0.000645347;-0.000214843;4.33046e-20;0;3.07014e-20
2.7475e-05;0.000940488;0.000593896;-0.00022464;5.09069e-20;0;-5.93401e-21
2.75e-05;0.000962995;0.00054245;-0.00023421;4.50768e-20;0;-4.52848e-20
2.7525e-05;0.000984457;0.000491062;-0.000243539;2.58368e-20;0;-7.67297e-20
2.755e-05;0.00100486;0.000439784;-0.000252612;-3.00209e-21;0;-9.0591e-20
2.7575e-05;0.0010242;0.000388661;-0.000261411;-3.44623e-20;0;-8.09409e-20
2.76e-05;0.00104245;0.000337733;-0.000269919;-5.9992e-20;0;-4.76925e-20
2.7625e-05;0.00105963;0.000287037;-0.000278123;-7.16906e-20;0;2.69201e-21
2.765e-05;0.00107572;0.000236605;-0.000286011;-6.46159e-20;0;5.8233e-20
2.7675e-05;0.00109072;0.000186469;-0.000293575;-3.85286e-20;0;1.04122e-19
2.77e-05;0.00110464;0.000136662;-0.000300805;1.48463e-21;0;1.26508e-19
2.7725e-05;0.00111747;8.72208e-05;-0.000307694;4.58162e-20;0;1.16459e-19
2.775e-05;0.00112921;3.81863e-05;-0.000314233;8.25123e-20;0;7.3006e-20
2.7775e-05;0.00113985;-1.03961e-05;-0.000320412;1.00363e-19;0;4.33288e-21
2.78e-05;0.00114938;-5.84769e-05;-0.000326221;9.21439e-20;0;-7.34466e-20
2.7825e-05;0.0011578;-0.000106004;-0.00033165;5.71121e-20;0;-1.3985e-19
2.785e-05;0.00116508;-0.000152922;-0.000336692;1.97003e-21;0;-1.75205e-19
2.7875e-05;0.00117123;-0.00019918;-0.000341343;-6.0155e-20;0;-1.66195e-19
2.79e-05;0.00117624;-0.000244726;-0.000345599;-1.12654e-19;0;-1.10267e-19
2.7925e-05;0.0011801;-0.000289509;-0.000349461;-1.39695e-19;0;-1.75553e-20
2.795e-05;0.00118282;-0.000333485;-0.000352929;-1.3076e-19;0;9.04931e-20
2.7975e-05;0.00118441;-0.000376611;-0.000356008;-8.41992e-20;0;1.85779e-19
2.8e-05;0.00118488;-0.000418847;-0.000358701;-8.71515e-21;0;2.40574e-19
2.8025e-05;0.00118423;-0.000460157;-0.000361014;7.78936e-20;0;2.35227e-19
2.805e-05;0.0011825;-0.000500511;-0.000362955;1.52678e-19;0;1.6449e-19
2.8075e-05;0.00117968;-0.000539878;-0.000364532;1.93375e-19;0;4.0571e-20
2.81e-05;0.00117581;-0.000578231;-0.000365755;1.84719e-19;0;-1.08306e-19
2.8125e-05;0.00117092;-0.000615544;-0.000366633;1.23501e-19;0;-2.43912e-19
2.815e-05;0.00116502;-0.000651792;-0.000367174;2.08354e-20;0;-3.27456e-19
2.8175e-05;0.00115814;-0.00068695;-0.000367383;-9.93276e-20;0;-3.30212e-19
2.82e-05;0.00115031;-0.000720993;-0.000367262;-2.0544e-19;0;-2.42537e-19
2.8225e-05;0.00114155;-0.000753896;-0.000366811;-2.66311e-19;0;-7.8614e-20
2.825e-05;0.00113187;-0.000785636;-0.000366028;-2.5985e-19;0;1.24853e-19
2.8275e-05;0.0011213;-0.000816189;-0.000364907;-1.80256e-19;0;3.16288e-19
2.83e-05;0.00110983;-0.000845537;-0.000363444;-4.14637e-20;0;4.41814e-19
2.8325e-05;0.00109749;-0.000873663;-0.000361635;1.24527e-19;0;4.59815e-19
2.835e-05;0.00108428;-0.000900553;-0.000359481;2.74546e-19;0;3.53697e-19
2.8375e-05;0.00107022;-0.000926197;-0.000356985;3.65028e-19;0;1.39148e-19
2.84e-05;0.00105533;-0.000950589;-0.000354154;3.64108e-19;0;-1.367e-19
2.8425e-05;0.00103963;-0.000973721;-0.000351002;2.61796e-19;0;-4.04832e-19
2.845e-05;0.00102313;-0.00099559;-0.000347542;7.52049e-20;0;-5.90939e-19
2.8475e-05;0.00100588;-0.00101619;-0.000343794;-1.53193e-19;0;-6.35243e-19
2.85e-05;0.000987878;-0.00103553;-0.000339773;-3.64551e-19;0;-5.10434e-19
2.8525e-05;0.000969172;-0.0010536;-0.000335495;-4.98199e-19;0;-2.32624e-19
2.855e-05;0.000949792;-0.0010704;-0.00033097;-5.08311e-19;0;1.38452e-19
2.8575e-05;0.000929773;-0.00108594;-0.000326207;-3.78302e-19;0;5.11167e-19
2.86e-05;0.000909154;-0.00110022;-0.000321209;-1.28695e-19;0;7.83718e-19
2.8625e-05;0.000887973;-0.00111324;-0.000315978;1.84465e-19;0;8.70928e-19
2.865e-05;0.000866266;-0.00112501;-0.000310511;4.81232e-19;0;7.29322e-19
2.8675e-05;0.000844068;-0.00113551;-0.000304804;6.7733e-19;0;3.73437e-19
2.87e-05;0.000821411;-0.00114476;-0.000298849;7.07093e-19;0;-1.22042e-19
2.8725e-05;0.000798321;-0.00115273;-0.00029264;5.43779e-19;0;-6.36379e-19
2.875e-05;0.000774825;-0.00115944;-0.000286168;2.11326e-19;0;-1.03098e-18
2.8775e-05;0.000750946;-0.00116489;-0.000279428;-2.16676e-19;0;-1.1854e-18
2.88e-05;0.000726708;-0.00116907;-0.000272418;-6.31923e-19;0;-1.03226e-18
2.8825e-05;0.000702133;-0.00117198;-0.000265141;-9.17648e-19;0;-5.81155e-19
2.885e-05;0.000677245;-0.00117365;-0.000257606;-9.80132e-19;0;7.58355e-20
2.8875e-05;0.000652062;-0.00117407;-0.000249826;-7.77308e-19;0;7.80725e-19
2.89e-05;0.000626605;-0.00117327;-0.00024182;-3.36182e-19;0;1.34592e-18
2.8925e-05;0.00060089;-0.00117124;-0.000233611;2.4702e-19;0;1.60243e-18
2.895e-05;0.000574931;-0.00116801;-0.000225222;8.25932e-19;0;1.448e-18
2.8975e-05;0.000548747;-0.00116359;-0.00021668;1.2392e-18;0;8.82082e-19
2.9e-05;0.000522358;-0.00115801;-0.00020801;1.35369e-18;0;1.65241e-20
2.9025e-05;0.000495792;-0.00115129;-0.000199237;1.10463e-18;0;-9.43252e-19
2.905e-05;0.000469081;-0.00114345;-0.000190387;5.21227e-19;0;-1.74472e-18
2.9075e-05;0.000442268;-0.00113454;-0.000181485;-2.71111e-19;0;-2.15243e-18
2.91e-05;0.000415396;-0.00112458;-0.000172552;-1.07502e-18;0;-2.01418e-18
2.9125e-05;0.000388514;-0.00111362;-0.000163609;-1.66819e-18;0;-1.3113e-18
2.915e-05;0.00036167;-0.00110168;-0.000154673;-1.86248e-18;0;-1.77644e-19
2.9175e-05;0.00033491;-0.0010888;-0.000145754;-1.56011e-18;0;1.12124e-18
2.92e-05;0.000308277;-0.001075;-0.000136859;-7.90807e-19;0;2.24715e-18
2.9225e-05;0.000281809;-0.00106032;-0.000127991;2.82385e-19;0;2.87429e-18
2.925e-05;0.00025554;-0.00104479;-0.000119149;1.39394e-18;0;2.77978e-18
2.9275e-05;0.000229502;-0.00102843;-0.000110328;2.23857e-18;0;1.91532e-18
2.93e-05;0.000203718;-0.00101127;-0.000101524;2.55199e-18;0;4.38464e-19
2.9325e-05;0.000178212;-0.000993349;-9.27318e-05;2.18911e-18;0;-1.30931e-18
2.935e-05;0.000153003;-0.00097469;-8.39485e-05;1.17754e-18;0;-2.8772e-18
2.9375e-05;0.000128106;-0.000955333;-7.51734e-05;-2.7125e-19;0;-3.81745e-18
2.94e-05;0.000103533;-0.000935311;-6.64091e-05;-1.80087e-18;0;-3.80837e-18
2.9425e-05;7.9293e-05;-0.000914659;-5.76614e-05;-2.99375e-18;0;-2.75557e-18
2.945e-05;5.53947e-05;-0.000893409;-4.89393e-05;-3.48104e-18;0;-8.41157e-19
2.9475e-05;3.18454e-05;-0.000871595;-4.02543e-05;-3.05088e-18;0;1.49788e-18
2.95e-05;8.65362e-06;-0.00084925;-3.16195e-05;-1.72465e-18;0;3.66347e-18
2.9525e-05;-1.41703e-05;-0.000826408;-2.3049e-05;2.23891e-19;0;5.04422e-18
2.955e-05;-3.66133e-05;-0.000803101;-1.45567e-05;2.31782e-18;0;5.18189e-18
2.9575e-05;-5.866e-05;-0.000779363;-6.156e-06;3.98852e-18;0;3.91288e-18
2.96e-05;-8.02928e-05;-0.000755225;2.14063e-06;4.72479e-18;0;1.44319e-18
2.9625e-05;-0.000101493;-0.000730719;1.03224e-05;4.22191e-18;0;-1.67062e-18
2.965e-05;-0.000122242;-0.000705873;1.83805e-05;2.4889e-18;0;-4.63885e-18
2.9675e-05;-0.00014252;-0.000680717;2.63081e-05;-1.20562e-19;0;-6.63204e-18
2.97e-05;-0.000162309;-0.000655278;3.41003e-05;-2.97052e-18;0;-7.00509e-18
2.9725e-05;-0.00018159;-0.000629588;4.17531e-05;-5.29069e-18;0;-5.49319e-18
2.975e-05;-0.000200342;-0.000603681;4.92624e-05;-6.37787e-18;0;-2.32304e-18
2.9775e-05;-0.000218548;-0.000577593;5.66222e-05;-5.79971e-18;0;1.8002e-18
2.98e-05;-0.000236186;-0.000551364;6.38241e-05;-3.54416e-18;0;5.83886e-18
2.9825e-05;-0.000253239;-0.000525035;7.08561e-05;-6.68193e-20;0;8.67504e-18
2.985e-05;-0.000269692;-0.000498649;7.77043e-05;3.78788e-18;0;9.41026e-18
2.9875e-05;-0.000285531;-0.000472247;8.43534e-05;6.9826e-18;0;7.63458e-18
2.99e-05;-0.000300747;-0.000445864;9.07892e-05;8.55754e-18;0;3.58793e-18
2.9925e-05;-0.000315334;-0.000419535;9.69998e-05;7.90706e-18;0;-1.84147e-18
2.995e-05;-0.000329288;-0.000393287;0.000102977;4.98565e-18;0;-7.29765e-18
2.9975e-05;-0.000342609;-0.000367147;0.000108716;3.77994e-19;0;-1.1284e-17
3e-05;-0.000355297;-0.000341137;0.000114215;-4.80046e-18;0;-1.25616e-17
3.0025e-05;-0.000367358;-0.000315279;0.000119474;-9.1618e-18;0;-1.05153e-17
3.005e-05;-0.000378796;-0.000289596;0.000124494;-1.14066e-17;0;-5.38414e-18
3.0075e-05;-0.000389619;-0.000264114;0.000129274;-1.06965e-17;0;1.72138e-18
3.01e-05;-0.000399833;-0.000238864;0.000133814;-6.93509e-18;0;9.0404e-18
3.0125e-05;-0.000409441;-0.000213878;0.00013811;-8.68895e-19;0;1.45835e-17
3.015e-05;-0.000418444;-0.000189193;0.000142159;6.0376e-18;0;1.6658e-17
3.0175e-05;-0.000426839;-0.000164849;0.000145952;1.19407e-17;0;1.43623e-17
3.02e-05;-0.00043462;-0.000140889;0.000149483;1.50958e-17;0;7.90958e-18
3.0225e-05;-0.000441777;-0.000117355;0.000152744;1.43551e-17;0;-1.32476e-18
3.025e-05;-0.000448302;-9.42918e-05;0.000155728;9.54678e-18;0;-1.10709e-17
3.0275e-05;-0.000454189;-7.17366e-05;0.000158433;1.61777e-18;0;-1.87041e-17
3.03e-05;-0.000459434;-4.97231e-05;0.00016086;-7.52277e-18;0;-2.19327e-17
3.0325e-05;-0.000464036;-2.82773e-05;0.000163018;-1.54445e-17;0;-1.94589e-17
3.035e-05;-0.000468002;-7.41656e-06;0.000164917;-1.9825e-17;0;-1.14285e-17
3.0375e-05;-0.000471337;1.28499e-05;0.000166573;-1.91089e-17;0;4.75732e-19
3.04e-05;-0.000474053;3.25198e-05;0.000168003;-1.30147e-17;0;1.33531e-17
3.0425e-05;-0.000476165;5.15957e-05;0.000169225;-2.73328e-18;0;2.37691e-17
3.045e-05;-0.000477685;7.00822e-05;0.000170253;9.26628e-18;0;2.86483e-17
3.0475e-05;-0.000478632;8.79843e-05;0.000171102;1.98067e-17;0;2.61505e-17
3.05e-05;-0.000479023;0.000105306;0.00017178;2.58229e-17;0;1.62871e-17
3.0525e-05;-0.000478877;0.000122047;0.000172294;2.52272e-17;0;1.08531e-18
3.055e-05;-0.000478213;0.000138207;0.000172645;1.75804e-17;0;-1.57859e-17
3.0575e-05;-0.000477054;0.00015378;0.000172828;4.36475e-18;0;-2.98726e-17
3.06e-05;-0.000475419;0.000168755;0.000172832;-1.1255e-17;0;-3.70846e-17
3.0625e-05;-0.000473327;0.000183119;0.000172641;-2.51612e-17;0;-3.48453e-17
3.065e-05;-0.000470796;0.000196853;0.000172237;-3.33437e-17;0;-2.29291e-17
3.0675e-05;-0.000467839;0.000209939;0.000171603;-3.3025e-17;0;-3.72863e-18
3.07e-05;-0.000464468;0.000222357;0.000170721;-2.35417e-17;0;1.81703e-17
3.0725e-05;-0.000460689;0.000234088;0.00016958;-6.71487e-18;0;3.7049e-17
3.075e-05;-0.000456506;0.00024512;0.000168174;1.34387e-17;0;4.75173e-17
3.0775e-05;-0.000451925;0.000255441;0.000166502;3.1631e-17;0;4.6009e-17
3.08e-05;-0.000446951;0.000265046;0.000164565;4.26611e-17;0;3.19077e-17
3.0825e-05;-0.00044159;0.000273931;0.000162369;4.28646e-17;0;7.96396e-18
3.085e-05;-0.000435851;0.000282094;0.00015992;3.12616e-17;0;-2.01697e-17
3.0875e-05;-0.000429741;0.000289532;0.000157228;1.0055e-17;0;-4.52307e-17
3.09e-05;-0.000423272;0.000296245;0.000154305;-1.57113e-17;0;-6.01838e-17
3.0925e-05;-0.000416453;0.00030223;0.000151163;-3.93112e-17;0;-6.01469e-17
3.095e-05;-0.000409297;0.000307491;0.00014782;-5.40576e-17;0;-4.38903e-17
3.0975e-05;-0.000401818;0.000312031;0.000144295;-5.51546e-17;0;-1.44668e-17
3.1e-05;-0.000394031;0.000315859;0.000140609;-4.11782e-17;0;2.1267e-17
3.1025e-05;-0.000385958;0.000318984;0.000136783;-1.47439e-17;0;5.41981e-17
3.105e-05;-0.000377619;0.000321417;0.000132838;1.78879e-17;0;7.52375e-17
3.1075e-05;-0.000369038;0.00032317;0.000128792;4.82461e-17;0;7.77737e-17
3.11e-05;-0.000360241;0.000324254;0.00012466;6.78083e-17;0;5.96505e-17
3.1125e-05;-0.000351251;0.000324678;0.000120457;7.03444e-17;0;2.40967e-17
3.115e-05;-0.000342096;0.000324452;0.000116193;5.38127e-17;0;-2.0724e-17
3.1175e-05;-0.000332801;0.000323588;0.000111876;2.1249e-17;0;-6.35259e-17
3.12e-05;-0.000323392;0.000322101;0.00010751;-1.96738e-17;0;-9.26928e-17
3.1225e-05;-0.000313894;0.000320011;0.000103099;-5.83968e-17;0;-9.93701e-17
3.125e-05;-0.00030433;0.000317338;9.86416e-05;-8.41542e-17;0;-8.00481e-17
3.1275e-05;-0.000294718;0.000314105;9.41353e-05;-8.89113e-17;0;-3.79039e-17
3.13e-05;-0.000285073;0.000310334;8.95758e-05;-6.97746e-17;0;1.75481e-17
3.1325e-05;-0.000275402;0.000306046;8.49583e-05;-3.01693e-17;0;7.253e-17
3.135e-05;-0.000265709;0.000301257;8.02779e-05;2.06288e-17;0;1.12366e-16
3.1375e-05;-0.000255993;0.000295984;7.5532e-05;6.95995e-17;0;1.25331e-16
3.14e-05;-0.000246257;0.000290238;7.07207e-05;1.03264e-16;0;1.05996e-16
3.1425e-05;-0.000236499;0.000284033;6.58483e-05;1.11336e-16;0;5.71263e-17
3.145e-05;-0.000226726;0.000277381;6.09238e-05;8.97575e-17;0;-1.04655e-17
3.1475e-05;-0.000216946;0.000270297;5.59602e-05;4.22539e-17;0;-8.02167e-17
3.15e-05;-0.000207171;0.000262793;5.09736e-05;-2.01282e-17;0;-1.33808e-16
3.1525e-05;-0.000197417;0.000254884;4.59808e-05;-8.15146e-17;0;-1.55902e-16
3.155e-05;-0.000187702;0.000246582;4.09975e-05;-1.25186e-16;0;-1.38415e-16
3.1575e-05;-0.000178045;0.000237904;3.60367e-05;-1.38065e-16;0;-8.31705e-17
3.16e-05;-0.000168466;0.000228869;3.11086e-05;-1.14523e-16;0;-2.09571e-18
3.1625e-05;-0.000158983;0.0002195;2.62202e-05;-5.84136e-17;0;8.5232e-17
3.165e-05;-0.000149615;0.00020983;2.13767e-05;1.73249e-17;0;1.56236e-16
3.1675e-05;-0.000140379;0.000199894;1.65813e-05;9.357e-17;0;1.91096e-16
3.17e-05;-0.000131289;0.000189733;1.18357e-05;1.49779e-16;0;1.7816e-16
3.1725e-05;-0.000122359;0.000179387;7.13983e-06;1.69455e-16;0;1.17568e-16
3.175e-05;-0.000113598;0.000168888;2.49135e-06;1.4487e-16;0;2.20007e-17
3.1775e-05;-0.000105014;0.000158263;-2.11461e-06;7.97259e-17;0;-8.58221e-17
3.18e-05;-9.66083e-05;0.000147529;-6.68483e-06;-1.11076e-17;0;-1.78447e-16
3.1825e-05;-8.83781e-05;0.000136694;-1.12264e-05;-1.0489e-16;0;-2.3059e-16
3.185e-05;-8.03163e-05;0.000125758;-1.57439e-05;-1.76633e-16;0;-2.25911e-16
3.1875e-05;-7.24133e-05;0.000114722;-2.02368e-05;-2.05691e-16;0;-1.61884e-16
3.19e-05;-6.46599e-05;0.000103587;-2.46969e-05;-1.81577e-16;0;-5.13543e-17
3.1925e-05;-5.70492e-05;9.23597e-05;-2.91085e-05;-1.07413e-16;0;7.98358e-17
3.195e-05;-4.95787e-05;8.10504e-05;-3.3449e-05;7.6945e-20;0;1.98773e-16
3.1975e-05;-4.2251e-05;6.96747e-05;-3.76923e-05;1.14225e-16;0;2.73632e-16
3.2e-05;-3.50729e-05;5.82513e-05;-4.18117e-05;2.04968e-16;0;2.82058e-16
3.2025e-05;-2.80545e-05;4.67999e-05;-4.57834e-05;2.46687e-16;0;2.17606e-16
3.205e-05;-2.12069e-05;3.53409e-05;-4.95893e-05;2.25326e-16;0;9.24253e-17
3.2075e-05;-1.45415e-05;2.38946e-05;-5.32179e-05;1.42821e-16;0;-6.47446e-17
3.21e-05;-8.06873e-06;1.24828e-05;-5.66643e-05;1.75061e-17;0;-2.15032e-16
3.2125e-05;-1.79829e-06;1.12969e-06;-5.99288e-05;-1.19829e-16;0;-3.18932e-16
3.215e-05;4.26058e-06;-1.01364e-05;-6.30152e-05;-2.33435e-16;0;-3.46551e-16
3.2175e-05;1.00989e-05;-2.12834e-05;-6.59288e-05;-2.91837e-16;0;-2.85985e-16
3.22e-05;1.5708e-05;-3.22774e-05;-6.86756e-05;-2.76439e-16;0;-1.47511e-16
3.2225e-05;2.10809e-05;-4.30853e-05;-7.12612e-05;-1.87169e-16;0;3.77287e-17
3.225e-05;2.62121e-05;-5.36786e-05;-7.36912e-05;-4.35116e-17;0;2.24554e-16
3.2275e-05;3.10997e-05;-6.40349e-05;-7.59708e-05;1.19606e-16;0;3.64635e-16
3.23e-05;3.57446e-05;-7.41391e-05;-7.81042e-05;2.60233e-16;0;4.18857e-16
3.2325e-05;4.01514e-05;-8.39814e-05;-8.0095e-05;3.4012e-16;0;3.68014e-16
3.235e-05;4.43277e-05;-9.35556e-05;-8.19457e-05;3.35019e-16;0;2.18985e-16
3.2375e-05;4.82841e-05;-0.000102855;-8.3658e-05;2.41798e-16;0;4.48928e-18
3.24e-05;5.2033e-05;-0.000111872;-8.52327e-05;8.03482e-17;0;-2.23875e-16
3.2425e-05;5.55882e-05;-0.000120595;-8.66708e-05;-1.10499e-16;0;-4.07891e-16
3.245e-05;5.89645e-05;-0.000129011;-8.7974e-05;-2.82242e-16;0;-4.97426e-16
3.2475e-05;6.21765e-05;-0.000137109;-8.91455e-05;-3.88982e-16;0;-4.63871e-16
3.25e-05;6.52385e-05;-0.000144878;-9.01906e-05;-3.9959e-16;0;-3.08793e-16
3.2525e-05;6.81637e-05;-0.000152313;-9.11164e-05;-3.06574e-16;0;-6.52455e-17
3.255e-05;7.09643e-05;-0.000159412;-9.19301e-05;-1.2916e-16;0;2.08989e-16
3.2575e-05;7.36504e-05;-0.000166176;-9.26371e-05;9.04989e-17;0;4.4495e-16
3.26e-05;7.62306e-05;-0.000172604;-9.32391e-05;2.97281e-16;0;5.79696e-16
3.2625e-05;7.87108e-05;-0.000178698;-9.37332e-05;4.36893e-16;0;5.72898e-16
3.265e-05;8.10946e-05;-0.000184457;-9.41115e-05;4.70054e-16;0;4.18505e-16
3.2675e-05;8.33829e-05;-0.000189879;-9.43627e-05;3.8338e-16;0;1.48165e-16
3.27e-05;8.55738e-05;-0.000194963;-9.44742e-05;1.93978e-16;0;-1.74898e-16
3.2725e-05;8.7663e-05;-0.000199708;-9.44344e-05;-5.37049e-17;0;-4.70513e-16
3.275e-05;8.96455e-05;-0.000204115;-9.42361e-05;-2.98267e-16;0;-6.61331e-16
3.2775e-05;9.15164e-05;-0.000208184;-9.38776e-05;-4.76558e-16;0;-6.92916e-16
3.28e-05;9.3273e-05;-0.000211913;-9.33634e-05;-5.39948e-16;0;-5.48955e-16
3.2825e-05;9.49157e-05;-0.000215301;-9.27027e-05;-4.6746e-16;0;-2.57419e-16
3.285e-05;9.64489e-05;-0.000218344;-9.19073e-05;-2.72259e-16;0;1.14392e-16
3.2875e-05;9.78811e-05;-0.000221033;-9.09887e-05;4.33742e-19;0;4.75189e-16
3.29e-05;9.92243e-05;-0.000223358;-8.99566e-05;2.83766e-16;0;7.31968e-16
3.2925e-05;0.000100493;-0.000225302;-8.8817e-05;5.05619e-16;0;8.13812e-16
3.295e-05;0.000101703;-0.000226851;-8.75721e-05;6.06886e-16;0;6.91141e-16
3.2975e-05;0.000102869;-0.000227989;-8.62206e-05;5.57033e-16;0;3.85233e-16
3.3e-05;0.000104004;-0.000228702;-8.47585e-05;3.62842e-16;0;-3.48924e-17
3.3025e-05;0.000105121;-0.000228986;-8.3181e-05;6.78754e-17;0;-4.68e-16
3.305e-05;0.000106228;-0.000228841;-8.14836e-05;-2.57471e-16;0;-8.05137e-16
3.3075e-05;0.000107329;-0.000228283;-7.96639e-05;-5.33083e-16;0;-9.57187e-16
3.31e-05;0.000108429;-0.000227337;-7.77224e-05;-6.89225e-16;0;-8.78533e-16
3.3125e-05;0.000109528;-0.000226038;-7.56635e-05;-6.84605e-16;0;-5.80578e-16
3.315e-05;0.000110626;-0.000224426;-7.34965e-05;-5.17735e-16;0;-1.31258e-16
3.3175e-05;0.000111723;-0.000222544;-7.12358e-05;-2.28569e-16;0;3.59903e-16
3.32e-05;0.000112816;-0.000220435;-6.89007e-05;1.10262e-16;0;7.67915e-16
3.3225e-05;0.000113907;-0.000218134;-6.6514e-05;4.1061e-16;0;9.83343e-16
3.325e-05;0.000114995;-0.000215667;-6.40991e-05;5.90225e-16;0;9.40502e-16
3.3275e-05;0.000116079;-0.000213052;-6.16782e-05;5.93124e-16;0;6.35493e-16
3.33e-05;0.00011716;-0.000210294;-5.92693e-05;4.03746e-16;0;1.29149e-16
3.3325e-05;0.000118238;-0.000207387;-5.68852e-05;5.12354e-17;0;-4.66361e-16
3.335e-05;0.000119311;-0.000204317;-5.45333e-05;-3.97426e-16;0;-1.01441e-15
3.3375e-05;0.000120377;-0.000201069;-5.22162e-05;-8.53928e-16;0;-1.38784e-15
3.34e-05;0.000121435;-0.000197625;-4.99326e-05;-1.23088e-15;0;-1.50162e-15
3.3425e-05;0.000122484;-0.000193971;-4.76791e-05;-1.46438e-15;0;-1.33588e-15
3.345e-05;0.000123525;-0.000190102;-4.54512e-05;-1.53144e-15;0;-9.434e-16
3.3475e-05;0.000124562;-0.000186019;-4.32435e-05;-1.45792e-15;0;-4.39148e-16
3.35e-05;0.000125598;-0.000181729;-4.10502e-05;-1.31498e-15;0;2.57232e-17
3.3525e-05;0.000126642;-0.000177247;-3.88644e-05;-1.20493e-15;0;2.99381e-16
3.355e-05;0.000127702;-0.000172587;-3.66786e-05;-1.23979e-15;0;2.65527e-16
3.3575e-05;0.000128783;-0.000167767;-3.4486e-05;-1.51786e-15;0;-1.28686e-16
3.36e-05;0.000129892;-0.000162803;-3.22815e-05;-2.10388e-15;0;-8.60133e-16
3.3625e-05;0.000131033;-0.000157712;-3.00631e-05;-3.01787e-15;0;-1.83601e-15
3.365e-05;0.000132205;-0.000152511;-2.78314e-05;-4.23524e-15;0;-2.9177e-15
3.3675e-05;0.000133406;-0.000147213;-2.55896e-05;-5.69865e-15;0;-3.95666e-15
3.37e-05;0.000134629;-0.00014183;-2.33412e-05;-7.33883e-15;0;-4.83376e-15
3.3725e-05;0.000135867;-0.000136369;-2.10887e-05;-9.09992e-15;0;-5.4927e-15
3.375e-05;0.000137109;-0.000130832;-1.88321e-05;-1.09638e-14;0;-5.95939e-15
3.3775e-05;0.000138341;-0.000125213;-1.65683e-05;-1.29677e-14;0;-6.34267e-15
3.38e-05;0.00013955;-0.000119505;-1.42913e-05;-1.52124e-14;0;-6.81626e-15
3.3825e-05;0.00014072;-0.000113697;-1.19932e-05;-1.78578e-14;0;-7.58629e-15
3.385e-05;0.000141836;-0.000107781;-9.66644e-06;-2.11087e-14;0;-8.85213e-15
3.3875e-05;0.000142885;-0.000101753;-7.30512e-06;-2.51942e-14;0;-1.07701e-14
3.39e-05;0.000143857;-9.56122e-05;-4.90623e-06;-3.03448e-14;0;-1.34289e-14
3.3925e-05;0.000144744;-8.93624e-05;-2.46942e-06;-3.67737e-14;0;-1.68417e-14
3.395e-05;0.000145544;-8.30084e-05;3.70346e-09;-4.46679e-14;0;-2.09597e-14
3.3975e-05;0.000146254;-7.65549e-05;2.51037e-06;-5.41902e-14;0;-2.57005e-14
3.4e-05;0.000146874;-7.00053e-05;5.04717e-06;-6.54954e-14;0;-3.09898e-14
3.4025e-05;0.000147407;-6.33611e-05;7.61015e-06;-7.87572e-14;0;-3.68031e-14
3.405e-05;0.000147855;-5.6623e-05;1.01949e-05;-9.42016e-14;0;-4.32027e-14
3.4075e-05;0.000148223;-4.97906e-05;1.2796e-05;-1.12143e-13;0;-5.03589e-14
3.41e-05;0.000148515;-4.28638e-05;1.54074e-05;-1.33016e-13;0;-5.85533e-14
3.4125e-05;0.000148738;-3.58425e-05;1.80214e-05;-1.57395e-13;0;-6.81631e-14
3.415e-05;0.000148896;-2.87273e-05;2.06292e-05;-1.86006e-13;0;-7.96308e-14
3.4175e-05;0.000148997;-2.15196e-05;2.32218e-05;-2.1972e-13;0;-9.34257e-14
3.42e-05;0.000149047;-1.42211e-05;2.57911e-05;-2.59542e-13;0;-1.10008e-13
3.4225e-05;0.000149054;-6.83513e-06;2.83312e-05;-3.0659e-13;0;-1.29801e-13
3.425e-05;0.00014902;6.31952e-07;3.08386e-05;-3.62083e-13;0;-1.53186e-13
3.4275e-05;0.000148948;8.16941e-06;3.33112e-05;-4.27333e-13;0;-1.80515e-13
3.43e-05;0.000148835;1.57613e-05;3.57476e-05;-5.03764e-13;0;-2.12147e-13
3.4325e-05;0.000148677;2.33869e-05;3.81457e-05;-5.92946e-13;0;-2.48501e-13
3.435e-05;0.000148466;3.10232e-05;4.05025e-05;-6.96658e-13;0;-2.90118e-13
3.4375e-05;0.000148192;3.8647e-05;4.28147e-05;-8.1696e-13;0;-3.3772e-13
3.44e-05;0.000147843;4.62377e-05;4.5079e-05;-9.56286e-13;0;-3.92252e-13
3.4425e-05;0.000147409;5.37793e-05;4.72939e-05;-1.11753e-12;0;-4.54913e-13
3.445e-05;0.00014688;6.12615e-05;4.94599e-05;-1.3041e-12;0;-5.27148e-13
3.4475e-05;0.000146248;6.86799e-05;5.15808e-05;-1.52001e-12;0;-6.10625e-13
3.45e-05;0.000145507;7.60346e-05;5.36622e-05;-1.76988e-12;0;-7.07198e-13
3.4525e-05;0.000144651;8.33276e-05;5.57098e-05;-2.05896e-12;0;-8.18859e-13
3.455e-05;0.000143677;9.05601e-05;5.77269e-05;-2.39313e-12;0;-9.47712e-13
3.4575e-05;0.000142583;9.77304e-05;5.97122e-05;-2.77897e-12;0;-1.09597e-12
3.46e-05;0.000141367;0.000104834;6.16603e-05;-3.22375e-12;0;-1.26601e-12
3.4625e-05;0.000140036;0.000111865;6.35628e-05;-3.73555e-12;0;-1.46041e-12
3.465e-05;0.000138596;0.000118815;6.54113e-05;-4.32343e-12;0;-1.68209e-12
3.4675e-05;0.000137057;0.000125678;6.71992e-05;-4.9976e-12;0;-1.93446e-12
3.47e-05;0.00013543;0.000132447;6.89238e-05;-5.76964e-12;0;-2.22148e-12
3.4725e-05;0.000133725;0.000139119;7.05859e-05;-6.6528e-12;0;-2.54782e-12
3.475e-05;0.000131947;0.000145689;7.21894e-05;-7.66219e-12;0;-2.9189e-12
3.4775e-05;0.0001301;0.000152151;7.37395e-05;-8.81503e-12;0;-3.3409e-12
3.48e-05;0.00012818;0.000158501;7.52405e-05;-1.01308e-11;0;-3.82074e-12
3.4825e-05;0.000126182;0.00016473;7.66945e-05;-1.16316e-11;0;-4.36607e-12
3.485e-05;0.000124099;0.000170828;7.81011e-05;-1.33418e-11;0;-4.9852e-12
3.4875e-05;0.000121923;0.000176786;7.94585e-05;-1.52889e-11;0;-5.68715e-12
3.49e-05;0.000119647;0.000182599;8.07652e-05;-1.75032e-11;0;-6.48171e-12
3.4925e-05;0.000117264;0.000188267;8.20209e-05;-2.00183e-11;0;-7.3796e-12
3.495e-05;0.000114765;0.000193798;8.32264e-05;-2.28716e-11;0;-8.39267e-12
3.4975e-05;0.000112141;0.000199204;8.43818e-05;-2.61048e-11;0;-9.53421e-12
3.5e-05;0.000109382;0.0002045;8.54844e-05;-2.97644e-11;0;-1.08192e-11
3.5025e-05;0.000106483;0.000209704;8.65276e-05;-3.39023e-11;0;-1.22644e-11
3.505e-05;0.000103436;0.000214828;8.75008e-05;-3.85769e-11;0;-1.38889e-11
3.5075e-05;0.000100243;0.000219879;8.83902e-05;-4.38531e-11;0;-1.57139e-11
3.51e-05;9.69085e-05;0.000224857;8.91806e-05;-4.98036e-11;0;-1.77628e-11
3.5125e-05;9.34443e-05;0.000229754;8.98585e-05;-5.6509e-11;0;-2.00613e-11
3.515e-05;8.98687e-05;0.000234557;9.04148e-05;-6.40586e-11;0;-2.26376e-11
3.5175e-05;8.62042e-05;0.000239247;9.08465e-05;-7.25511e-11;0;-2.55221e-11
3.52e-05;8.24751e-05;0.000243808;9.11576e-05;-8.20952e-11;0;-2.87481e-11
3.5225e-05;7.87047e-05;0.00024822;9.13569e-05;-9.28106e-11;0;-3.23516e-11
3.525e-05;7.49133e-05;0.000252463;9.14555e-05;-1.04829e-10;0;-3.63724e-11
3.5275e-05;7.11167e-05;0.000256518;9.14649e-05;-1.18296e-10;0;-4.08541e-11
3.53e-05;6.73245e-05;0.000260364;9.13956e-05;-1.33371e-10;0;-4.58449e-11
3.5325e-05;6.354e-05;0.000263982;9.12572e-05;-1.50232e-10;0;-5.13979e-11
3.535e-05;5.97602e-05;0.000267354;9.10588e-05;-1.69073e-10;0;-5.75716e-11
3.5375e-05;5.59775e-05;0.000270467;9.08084e-05;-1.90109e-10;0;-6.44304e-11
3.54e-05;5.21804e-05;0.000273308;9.05129e-05;-2.13577e-10;0;-7.20443e-11
3.5425e-05;4.83556e-05;0.000275868;9.01771e-05;-2.39736e-10;0;-8.04897e-11
3.545e-05;4.44876e-05;0.000278144;8.98032e-05;-2.6887e-10;0;-8.98489e-11
3.5475e-05;4.05596e-05;0.000280133;8.93897e-05;-3.01292e-10;0;-1.00211e-10
3.55e-05;3.65544e-05;0.00028184;8.8931e-05;-3.3734e-10;0;-1.11673e-10
3.5525e-05;3.24554e-05;0.000283269;8.84182e-05;-3.77385e-10;0;-1.24339e-10
3.555e-05;2.82486e-05;0.000284428;8.7841e-05;-4.21833e-10;0;-1.38322e-10
3.5575e-05;2.39243e-05;0.000285329;8.71899e-05;-4.71123e-10;0;-1.53745e-10
3.56e-05;1.94776e-05;0.000285985;8.64595e-05;-5.25737e-10;0;-1.70741e-10
3.5625e-05;1.49089e-05;0.000286411;8.56484e-05;-5.86201e-10;0;-1.89457e-10
3.565e-05;1.0224e-05;0.000286624;8.47587e-05;-6.53084e-10;0;-2.10049e-10
3.5675e-05;5.4337e-06;0.000286637;8.37938e-05;-7.27011e-10;0;-2.32689e-10
3.57e-05;5.52908e-07;0.000286465;8.27559e-05;-8.08659e-10;0;-2.57559e-10
3.5725e-05;-4.39994e-06;0.000286122;8.16451e-05;-8.98763e-10;0;-2.84858e-10
3.575e-05;-9.40383e-06;0.00028562;8.04584e-05;-9.98119e-10;0;-3.14796e-10
3.5775e-05;-1.44359e-05;0.000284973;7.91903e-05;-1.10759e-09;0;-3.47602e-10
3.58e-05;-1.94721e-05;0.000284189;7.78329e-05;-1.22812e-09;0;-3.83519e-10
3.5825e-05;-2.44892e-05;0.000283272;7.63779e-05;-1.3607e-09;0;-4.22806e-10
3.585e-05;-2.94669e-05;0.000282215;7.4818e-05;-1.50644e-09;0;-4.65744e-10
3.5875e-05;-3.43905e-05;0.000281007;7.31485e-05;-1.66651e-09;0;-5.12633e-10
3.59e-05;-3.92525e-05;0.000279629;7.13688e-05;-1.84217e-09;0;-5.63795e-10
3.5925e-05;-4.40524e-05;0.000278058;6.94815e-05;-2.03481e-09;0;-6.19575e-10
3.595e-05;-4.8795e-05;0.00027627;6.74933e-05;-2.24589e-09;0;-6.80343e-10
3.5975e-05;-5.34876e-05;0.000274244;6.54153e-05;-2.47702e-09;0;-7.46494e-10
3.6e-05;-5.81376e-05;0.000271966;6.32641e-05;-2.72991e-09;0;-8.18449e-10
3.6025e-05;-6.27505e-05;0.000269431;6.10613e-05;-3.00638e-09;0;-8.96654e-10
3.605e-05;-6.73296e-05;0.000266643;5.88326e-05;-3.30844e-09;0;-9.81585e-10
3.6075e-05;-7.18761e-05;0.000263611;5.66044e-05;-3.63818e-09;0;-1.07374e-09
3.61e-05;-7.63913e-05;0.000260348;5.44003e-05;-3.99789e-09;0;-1.17367e-09
3.6125e-05;-8.08769e-05;0.000256868;5.22367e-05;-4.38999e-09;0;-1.28192e-09
3.615e-05;-8.53367e-05;0.000253185;5.01202e-05;-4.81708e-09;0;-1.39909e-09
3.6175e-05;-8.97751e-05;0.000249309;4.80456e-05;-5.28194e-09;0;-1.52584e-09
3.62e-05;-9.41959e-05;0.000245246;4.59953e-05;-5.78755e-09;0;-1.66282e-09
3.6225e-05;-9.86e-05;0.000240992;4.3942e-05;-6.33706e-09;0;-1.81076e-09
3.625e-05;-0.000102984;0.000236542;4.18539e-05;-6.93387e-09;0;-1.97041e-09
3.6275e-05;-0.000107342;0.000231887;3.97008e-05;-7.58158e-09;0;-2.14256e-09
3.63e-05;-0.000111664;0.000227018;3.74601e-05;-8.28403e-09;0;-2.32806e-09
3.6325e-05;-0.000115939;0.000221931;3.51193e-05;-9.04531e-09;0;-2.52779e-09
3.635e-05;-0.000120157;0.000216623;3.26767e-05;-9.86976e-09;0;-2.74266e-09
3.6375e-05;-0.000124311;0.000211098;3.01395e-05;-1.0762e-08;0;-2.97365e-09
3.64e-05;-0.000128394;0.000205362;2.75214e-05;-1.17269e-08;0;-3.22178e-09
3.6425e-05;-0.000132399;0.000199424;2.48407e-05;-1.27697e-08;0;-3.4881e-09
3.645e-05;-0.000136322;0.000193296;2.21181e-05;-1.38958e-08;0;-3.77374e-09
3.6475e-05;-0.000140158;0.000186992;1.93755e-05;-1.51111e-08;0;-4.07986e-09
3.65e-05;-0.000143898;0.000180526;1.66353e-05;-1.64216e-08;0;-4.40768e-09
3.6525e-05;-0.000147534;0.000173916;1.39199e-05;-1.7834e-08;0;-4.75849e-09
3.655e-05;-0.000151058;0.00016718;1.12503e-05;-1.93551e-08;0;-5.13362e-09
3.6575e-05;-0.000154462;0.00016034;8.64404e-06;-2.0992e-08;0;-5.53444e-09
3.66e-05;-0.000157742;0.000153415;6.11169e-06;-2.27526e-08;0;-5.96241e-09
3.6625e-05;-0.000160896;0.000146419;3.65376e-06;-2.46446e-08;0;-6.41901e-09
3.665e-05;-0.000163926;0.000139362;1.26013e-06;-2.66768e-08;0;-6.90579e-09
3.6675e-05;-0.000166833;0.000132245;-1.08776e-06;-2.88578e-08;0;-7.42435e-09
3.67e-05;-0.00016962;0.000125065;-3.41266e-06;-3.11972e-08;0;-7.97634e-09
3.6725e-05;-0.000172291;0.000117812;-5.73708e-06;-3.37045e-08;0;-8.56348e-09
3.675e-05;-0.000174843;0.000110478;-8.08008e-06;-3.63902e-08;0;-9.18752e-09
3.6775e-05;-0.000177273;0.000103046;-1.04557e-05;-3.92649e-08;0;-9.8503e-09
3.68e-05;-0.000179578;9.55032e-05;-1.28728e-05;-4.23399e-08;0;-1.05537e-08
3.6825e-05;-0.000181751;8.78337e-05;-1.5335e-05;-4.5627e-08;0;-1.12996e-08
3.685e-05;-0.00018379;8.00249e-05;-1.78422e-05;-4.91385e-08;0;-1.20901e-08
3.6875e-05;-0.000185691;7.20678e-05;-2.03908e-05;-5.28871e-08;0;-1.29271e-08
3.69e-05;-0.000187454;6.39587e-05;-2.29736e-05;-5.68864e-08;0;-1.38128e-08
3.6925e-05;-0.000189075;5.57015e-05;-2.55795e-05;-6.11502e-08;0;-1.47492e-08
3.695e-05;-0.000190551;4.73089e-05;-2.81913e-05;-6.56929e-08;0;-1.57385e-08
3.6975e-05;-0.000191879;3.88027e-05;-3.07862e-05;-7.05298e-08;0;-1.67828e-08
3.7e-05;-0.000193053;3.02114e-05;-3.33376e-05;-7.56764e-08;0;-1.78845e-08
3.7025e-05;-0.000194072;2.15662e-05;-3.58192e-05;-8.11489e-08;0;-1.90457e-08
3.705e-05;-0.000194936;1.28969e-05;-3.82091e-05;-8.69642e-08;0;-2.02687e-08
3.7075e-05;-0.000195649;4.22907e-06;-4.0494e-05;-9.31396e-08;0;-2.15559e-08
3.71e-05;-0.000196216;-4.41774e-06;-4.26694e-05;-9.96932e-08;0;-2.29094e-08
3.7125e-05;-0.000196646;-1.30312e-05;-4.47398e-05;-1.06644e-07;0;-2.43317e-08
3.715e-05;-0.000196943;-2.16066e-05;-4.67161e-05;-1.1401e-07;0;-2.58251e-08
3.7175e-05;-0.000197106;-3.01468e-05;-4.8613e-05;-1.21812e-07;0;-2.73919e-08
3.72e-05;-0.000197131;-3.86605e-05;-5.04453e-05;-1.3007e-07;0;-2.90344e-08
3.7225e-05;-0.00019701;-4.71588e-05;-5.2224e-05;-1.38805e-07;0;-3.07549e-08
3.725e-05;-0.000196732;-5.56529e-05;-5.39544e-05;-1.48038e-07;0;-3.25556e-08
3.7275e-05;-0.000196292;-6.41509e-05;-5.56359e-05;-1.57792e-07;0;-3.44387e-08
3.73e-05;-0.000195686;-7.26575e-05;-5.72649e-05;-1.68089e-07;0;-3.64064e-08
3.7325e-05;-0.000194915;-8.11736e-05;-5.8837e-05;-1.78952e-07;0;-3.84606e-08
3.735e-05;-0.00019398;-8.9696e-05;-6.03499e-05;-1.90405e-07;0;-4.06035e-08
3.7375e-05;-0.00019288;-9.82173e-05;-6.18044e-05;-2.02471e-07;0;-4.2837e-08
3.74e-05;-0.000191612;-0.000106728;-6.32038e-05;-2.15175e-07;0;-4.51628e-08
3.7425e-05;-0.000190173;-0.000115215;-6.45535e-05;-2.28541e-07;0;-4.75828e-08
3.745e-05;-0.000188558;-0.000123669;-6.58603e-05;-2.42596e-07;0;-5.00985e-08
3.7475e-05;-0.000186766;-0.000132078;-6.71303e-05;-2.57363e-07;0;-5.27114e-08
3.75e-05;-0.000184798;-0.00014043;-6.83677e-05;-2.7287e-07;0;-5.54229e-08
3.7525e-05;-0.000182667;-0.000148714;-6.95739e-05;-2.89141e-07;0;-5.82339e-08
3.755e-05;-0.000180387;-0.000156918;-7.07474e-05;-3.06203e-07;0;-6.11455e-08
3.7575e-05;-0.000177978;-0.00016503;-7.18856e-05;-3.24083e-07;0;-6.41582e-08
3.76e-05;-0.000175456;-0.000173041;-7.29846e-05;-3.42806e-07;0;-6.72727e-08
3.7625e-05;-0.000172832;-0.000180941;-7.40389e-05;-3.62398e-07;0;-7.0489e-08
3.765e-05;-0.000170111;-0.000188717;-7.50395e-05;-3.82886e-07;0;-7.38072e-08
3.7675e-05;-0.000167293;-0.000196353;-7.59735e-05;-4.04295e-07;0;-7.7227e-08
3.77e-05;-0.000164374;-0.000203829;-7.68254e-05;-4.26651e-07;0;-8.07476e-08
3.7725e-05;-0.000161351;-0.000211125;-7.75797e-05;-4.49978e-07;0;-8.43682e-08
3.775e-05;-0.000158221;-0.000218218;-7.82253e-05;-4.74303e-07;0;-8.80875e-08
3.7775e-05;-0.000154983;-0.000225084;-7.87574e-05;-4.99648e-07;0;-9.19038e-08
3.78e-05;-0.00015164;-0.000231704;-7.91799e-05;-5.26038e-07;0;-9.58149e-08
3.7825e-05;-0.000148195;-0.000238061;-7.95045e-05;-5.53494e-07;0;-9.98184e-08
3.785e-05;-0.000144653;-0.000244149;-7.97498e-05;-5.82039e-07;0;-1.03911e-07
3.7875e-05;-0.000141013;-0.000249968;-7.99379e-05;-6.11693e-07;0;-1.0809e-07
3.79e-05;-0.000137269;-0.000255526;-8.00892e-05;-6.42475e-07;0;-1.12351e-07
3.7925e-05;-0.000133415;-0.000260836;-8.02182e-05;-6.74404e-07;0;-1.16689e-07
3.795e-05;-0.000129443;-0.000265909;-8.03303e-05;-7.07496e-07;0;-1.21099e-07
3.7975e-05;-0.000125348;-0.000270757;-8.04217e-05;-7.41766e-07;0;-1.25576e-07
3.8e-05;-0.000121128;-0.000275387;-8.04814e-05;-7.77228e-07;0;-1.30113e-07
3.8025e-05;-0.000116783;-0.000279802;-8.04929e-05;-8.13891e-07;0;-1.34705e-07
3.805e-05;-0.000112318;-0.000283996;-8.04368e-05;-8.51766e-07;0;-1.39342e-07
3.8075e-05;-0.000107744;-0.000287954;-8.02916e-05;-8.90859e-07;0;-1.44018e-07
3.81e-05;-0.000103071;-0.000291657;-8.00364e-05;-9.31174e-07;0;-1.48723e-07
3.8125e-05;-9.83163e-05;-0.00029508;-7.96536e-05;-9.72713e-07;0;-1.53448e-07
3.815e-05;-9.34965e-05;-0.000298201;-7.91316e-05;-1.01547e-06;0;-1.58182e-07
3.8175e-05;-8.86305e-05;-0.000300994;-7.84665e-05;-1.05945e-06;0;-1.62914e-07
3.82e-05;-8.37388e-05;-0.000303438;-7.76623e-05;-1.10464e-06;0;-1.67633e-07
3.8225e-05;-7.88435e-05;-0.000305511;-7.67303e-05;-1.15103e-06;0;-1.72326e-07
3.825e-05;-7.39667e-05;-0.000307194;-7.5688e-05;-1.1986e-06;0;-1.76979e-07
3.8275e-05;-6.91278e-05;-0.00030847;-7.45576e-05;-1.24734e-06;0;-1.81578e-07
3.83e-05;-6.43409e-05;-0.000309328;-7.33633e-05;-1.29722e-06;0;-1.86108e-07
3.8325e-05;-5.96136e-05;-0.000309759;-7.21281e-05;-1.34822e-06;0;-1.90553e-07
3.835e-05;-5.49486e-05;-0.000309756;-7.08706e-05;-1.4003e-06;0;-1.94897e-07
3.8375e-05;-5.03455e-05;-0.000309314;-6.96039e-05;-1.45342e-06;0;-1.99121e-07
3.84e-05;-4.58031e-05;-0.000308429;-6.83367e-05;-1.50755e-06;0;-2.03208e-07
3.8425e-05;-4.13201e-05;-0.000307103;-6.70738e-05;-1.56265e-06;0;-2.07138e-07
3.845e-05;-3.68954e-05;-0.000305335;-6.58171e-05;-1.61864e-06;0;-2.10891e-07
3.8475e-05;-3.25279e-05;-0.000303122;-6.45651e-05;-1.67549e-06;0;-2.14446e-07
3.85e-05;-2.82159e-05;-0.000300457;-6.33121e-05;-1.73312e-06;0;-2.17781e-07
3.8525e-05;-2.39556e-05;-0.00029733;-6.20484e-05;-1.79147e-06;0;-2.20874e-07
3.855e-05;-1.97409e-05;-0.000293729;-6.07617e-05;-1.85047e-06;0;-2.237e-07
3.8575e-05;-1.55632e-05;-0.000289643;-5.94379e-05;-1.91002e-06;0;-2.26237e-07
3.86e-05;-1.14142e-05;-0.000285063;-5.80624e-05;-1.97004e-06;0;-2.2846e-07
3.8625e-05;-7.28879e-06;-0.000279985;-5.66215e-05;-2.03044e-06;0;-2.30342e-07
3.865e-05;-3.18793e-06;-0.000274409;-5.5104e-05;-2.09112e-06;0;-2.31858e-07
3.8675e-05;8.80904e-07;-0.000268343;-5.35035e-05;-2.15196e-06;0;-2.32981e-07
3.87e-05;4.90599e-06;-0.000261797;-5.18195e-05;-2.21286e-06;0;-2.33685e-07
3.8725e-05;8.87465e-06;-0.000254786;-5.00569e-05;-2.27368e-06;0;-2.33941e-07
3.875e-05;1.2776e-05;-0.000247321;-4.82226e-05;-2.3343e-06;0;-2.33722e-07
3.8775e-05;1.66018e-05;-0.000239409;-4.63235e-05;-2.39459e-06;0;-2.32999e-07
3.88e-05;2.03466e-05;-0.000231051;-4.43648e-05;-2.45439e-06;0;-2.31743e-07
3.8825e-05;2.40059e-05;-0.000222243;-4.23492e-05;-2.51357e-06;0;-2.29925e-07
3.885e-05;2.75747e-05;-0.000212981;-4.02782e-05;-2.57195e-06;0;-2.27517e-07
3.8875e-05;3.10453e-05;-0.00020326;-3.8152e-05;-2.62937e-06;0;-2.2449e-07
3.89e-05;3.44065e-05;-0.000193074;-3.59699e-05;-2.68566e-06;0;-2.20815e-07
3.8925e-05;3.76435e-05;-0.00018242;-3.37318e-05;-2.74064e-06;0;-2.16463e-07
3.895e-05;4.07404e-05;-0.000171299;-3.14387e-05;-2.79412e-06;0;-2.11405e-07
3.8975e-05;4.36822e-05;-0.000159715;-2.90941e-05;-2.84591e-06;0;-2.05615e-07
3.9e-05;4.64578e-05;-0.000147677;-2.6703e-05;-2.8958e-06;0;-1.99066e-07
3.9025e-05;4.90594e-05;-0.000135197;-2.42701e-05;-2.94359e-06;0;-1.91729e-07
3.905e-05;5.1481e-05;-0.00012229;-2.17992e-05;-2.98907e-06;0;-1.8358e-07
3.9075e-05;5.37168e-05;-0.000108971;-1.92935e-05;-3.03201e-06;0;-1.74594e-07
3.91e-05;5.57596e-05;-9.52567e-05;-1.67573e-05;-3.07219e-06;0;-1.64746e-07
3.9125e-05;5.76024e-05;-8.11686e-05;-1.41987e-05;-3.10939e-06;0;-1.54014e-07
3.915e-05;5.92394e-05;-6.67268e-05;-1.163e-05;-3.14335e-06;0;-1.42378e-07
3.9175e-05;6.06687e-05;-5.19499e-05;-9.06696e-06;-3.17385e-06;0;-1.29816e-07
3.92e-05;6.18933e-05;-3.68529e-05;-6.52771e-06;-3.20064e-06;0;-1.1631e-07
3.9225e-05;6.29218e-05;-2.14484e-05;-4.03066e-06;-3.22347e-06;0;-1.01845e-07
3.925e-05;6.37679e-05;-5.7469e-06;-1.59231e-06;-3.24208e-06;0;-8.64062e-08
3.9275e-05;6.44484e-05;1.02419e-05;7.75511e-07;-3.25624e-06;0;-6.99806e-08
3.93e-05;6.49807e-05;2.65092e-05;3.0678e-06;-3.26567e-06;0;-5.25583e-08
3.9325e-05;6.53797e-05;4.30461e-05;5.28667e-06;-3.27012e-06;0;-3.41316e-08
3.935e-05;6.56569e-05;5.98407e-05;7.43922e-06;-3.26934e-06;0;-1.46949e-08
3.9375e-05;6.58205e-05;7.68758e-05;9.53406e-06;-3.26306e-06;0;5.75457e-09
3.94e-05;6.58769e-05;9.41279e-05;1.15786e-05;-3.25103e-06;0;2.7217e-08
3.9425e-05;6.58318e-05;0.000111569;1.35782e-05;-3.23299e-06;0;4.96898e-08
3.945e-05;6.569e-05;0.000129168;1.55379e-05;-3.20868e-06;0;7.31673e-08
3.9475e-05;6.54549e-05;0.0001469;1.74632e-05;-3.17786e-06;0;9.76408e-08
3.95e-05;6.51262e-05;0.000164737;1.93616e-05;-3.14027e-06;0;1.23098e-07
3.9525e-05;6.46999e-05;0.00018266;2.12413e-05;-3.09567e-06;0;1.49525e-07
3.955e-05;6.41676e-05;0.000200648;2.31111e-05;-3.04382e-06;0;1.76901e-07
3.9575e-05;6.35175e-05;0.000218686;2.49781e-05;-2.98449e-06;0;2.05205e-07
3.96e-05;6.27367e-05;0.000236757;2.68468e-05;-2.91746e-06;0;2.34412e-07
3.9625e-05;6.18138e-05;0.000254846;2.87172e-05;-2.8425e-06;0;2.64492e-07
3.965e-05;6.07419e-05;0.000272933;3.05846e-05;-2.7594e-06;0;2.95413e-07
3.9675e-05;5.95204e-05;0.000290997;3.24407e-05;-2.66797e-06;0;3.27139e-07
3.97e-05;5.81554e-05;0.000309012;3.42767e-05;-2.56802e-06;0;3.5963e-07
3.9725e-05;5.66571e-05;0.000326953;3.60867e-05;-2.45937e-06;0;3.92844e-07
3.975e-05;5.50379e-05;0.000344794;3.78685e-05;-2.34184e-06;0;4.26733e-07
3.9775e-05;5.33085e-05;0.000362506;3.9623e-05;-2.2153e-06;0;4.61247e-07
3.98e-05;5.14769e-05;0.000380058;4.13509e-05;-2.07959e-06;0;4.96334e-07
3.9825e-05;4.95479e-05;0.000397414;4.30507e-05;-1.9346e-06;0;5.31936e-07
3.985e-05;4.75238e-05;0.000414539;4.47165e-05;-1.78021e-06;0;5.67993e-07
3.9875e-05;4.54067e-05;0.000431396;4.63383e-05;-1.61633e-06;0;6.04441e-07
3.99e-05;4.32005e-05;0.00044795;4.79016e-05;-1.44288e-06;0;6.41215e-07
3.9925e-05;4.09124e-05;0.000464171;4.93886e-05;-1.25981e-06;0;6.78245e-07
3.995e-05;3.85529e-05;0.000480033;5.07793e-05;-1.06707e-06;0;7.15459e-07
3.9975e-05;3.61329e-05;0.000495519;5.2055e-05;-8.64638e-07;0;7.52783e-07
4e-05;3.36608e-05;0.000510616;5.32001e-05;-6.52515e-07;0;7.90141e-07
4.0025e-05;3.11391e-05;0.00052532;5.4204e-05;-4.30715e-07;0;8.27453e-07
4.005e-05;2.85638e-05;0.000539629;5.50606e-05;-1.99275e-07;0;8.6464e-07
4.0075e-05;2.59265e-05;0.000553542;5.57677e-05;4.17478e-08;0;9.01619e-07
4.01e-05;2.32171e-05;0.000567052;5.6326e-05;2.92275e-07;0;9.38307e-07
4.0125e-05;2.04288e-05;0.000580148;5.67399e-05;5.52207e-07;0;9.74618e-07
4.015e-05;1.75612e-05;0.000592816;5.70175e-05;8.21424e-07;0;1.01047e-06
4.0175e-05;1.4623e-05;0.000605034;5.71704e-05;1.09978e-06;0;1.04577e-06
4.02e-05;1.16319e-05;0.000616779;5.72131e-05;1.38712e-06;0;1.08043e-06
4.0225e-05;8.61254e-06;0.000628024;5.71627e-05;1.68324e-06;0;1.11437e-06
4.025e-05;5.59328e-06;0.000638745;5.70384e-05;1.98796e-06;0;1.14751e-06
4.0275e-05;2.6019e-06;0.00064892;5.68601e-05;2.30102e-06;0;1.17974e-06
4.03e-05;-3.36718e-07;0.000658531;5.66465e-05;2.62219e-06;0;1.211e-06
4.0325e-05;-3.2014e-06;0.000667559;5.64108e-05;2.9512e-06;0;1.2412e-06
4.035e-05;-5.97444e-06;0.000675985;5.61585e-05;3.28775e-06;0;1.27024e-06
4.0375e-05;-8.64175e-06;0.000683786;5.58863e-05;3.63153e-06;0;1.29806e-06
4.04e-05;-1.11938e-05;0.000690937;5.55842e-05;3.98221e-06;0;1.32458e-06
4.0425e-05;-1.36273e-05;0.000697411;5.52392e-05;4.33944e-06;0;1.34971e-06
4.045e-05;-1.59455e-05;0.000703176;5.48382e-05;4.70284e-06;0;1.37339e-06
4.0475e-05;-1.81581e-05;0.000708204;5.43707e-05;5.07203e-06;0;1.39554e-06
4.05e-05;-2.02797e-05;0.000712466;5.38301e-05;5.44661e-06;0;1.4161e-06
4.0525e-05;-2.23278e-05;0.000715936;5.32134e-05;5.82615e-06;0;1.43499e-06
4.055e-05;-2.43209e-05;0.000718598;5.25216e-05;6.21022e-06;0;1.45217e-06
4.0575e-05;-2.62755e-05;0.000720438;5.17581e-05;6.59836e-06;0;1.46757e-06
4.06e-05;-2.82033e-05;0.000721453;5.09272e-05;6.9901e-06;0;1.48113e-06
4.0625e-05;-3.01094e-05;0.000721642;5.00335e-05;7.38496e-06;0;1.49281e-06
4.065e-05;-3.19908e-05;0.000721012;4.90822e-05;7.78246e-06;0;1.50256e-06
4.0675e-05;-3.38385e-05;0.000719572;4.808e-05;8.18208e-06;0;1.51034e-06
4.07e-05;-3.56384e-05;0.000717332;4.70354e-05;8.58331e-06;0;1.51612e-06
4.0725e-05;-3.73738e-05;0.000714305;4.59558e-05;8.98564e-06;0;1.51985e-06
4.075e-05;-3.90253e-05;0.000710497;4.48451e-05;9.38851e-06;0;1.52152e-06
4.0775e-05;-4.05728e-05;0.000705909;4.37008e-05;9.79141e-06;0;1.52109e-06
4.08e-05;-4.19966e-05;0.000700539;4.25141e-05;1.01938e-05;0;1.51855e-06
4.0825e-05;-4.32805e-05;0.000694378;4.1272e-05;1.05951e-05;0;1.51388e-06
4.085e-05;-4.44126e-05;0.000687415;3.99602e-05;1.09947e-05;0;1.50707e-06
4.0875e-05;-4.53861e-05;0.000679634;3.85663e-05;1.13922e-05;0;1.49812e-06
4.09e-05;-4.61976e-05;0.000671015;3.70815e-05;1.17869e-05;0;1.48702e-06
4.0925e-05;-4.68463e-05;0.000661539;3.55028e-05;1.21783e-05;0;1.47377e-06
4.095e-05;-4.73331e-05;0.000651193;3.38329e-05;1.25658e-05;0;1.45838e-06
4.0975e-05;-4.76606e-05;0.000639967;3.20789e-05;1.29488e-05;0;1.44085e-06
4.1e-05;-4.78313e-05;0.000627863;3.02501e-05;1.33269e-05;0;1.42121e-06
4.1025e-05;-4.78455e-05;0.000614885;2.8355e-05;1.36994e-05;0;1.39946e-06
4.105e-05;-4.76997e-05;0.000601046;2.63997e-05;1.40658e-05;0;1.37563e-06
4.1075e-05;-4.73861e-05;0.00058636;2.43885e-05;1.44256e-05;0;1.34973e-06
4.11e-05;-4.68938e-05;0.000570846;2.2326e-05;1.47781e-05;0;1.3218e-06
4.1125e-05;-4.62113e-05;0.000554516;2.02177e-05;1.51229e-05;0;1.29185e-06
4.115e-05;-4.53276e-05;0.000537384;1.80706e-05;1.54594e-05;0;1.25992e-06
4.1175e-05;-4.42332e-05;0.000519454;1.58927e-05;1.57871e-05;0;1.22604e-06
4.12e-05;-4.29207e-05;0.00050073;1.36926e-05;1.61054e-05;0;1.19024e-06
4.1225e-05;-4.13861e-05;0.000481217;1.14804e-05;1.64139e-05;0;1.15255e-06
4.125e-05;-3.9629e-05;0.000460921;9.26721e-06;1.6712e-05;0;1.11301e-06
4.1275e-05;-3.76533e-05;0.00043985;7.06472e-06;1.69993e-05;0;1.07166e-06
4.13e-05;-3.54656e-05;0.000418013;4.88421e-06;1.72752e-05;0;1.02854e-06
4.1325e-05;-3.30739e-05;0.000395423;2.73594e-06;1.75393e-05;0;9.83673e-07
4.135e-05;-3.04877e-05;0.000372093;6.29204e-07;1.77911e-05;0;9.37112e-07
4.1375e-05;-2.7719e-05;0.00034804;-1.42777e-06;1.80301e-05;0;8.8889e-07
4.14e-05;-2.47827e-05;0.000323281;-3.42897e-06;1.82559e-05;0;8.39048e-07
4.1425e-05;-2.16957e-05;0.000297834;-5.37262e-06;1.8468e-05;0;7.87625e-07
4.145e-05;-1.84738e-05;0.000271715;-7.263e-06;1.86661e-05;0;7.34661e-07
4.1475e-05;-1.5129e-05;0.00024494;-9.11061e-06;1.88496e-05;0;6.80195e-07
4.15e-05;-1.16681e-05;0.00021753;-1.09306e-05;1.90182e-05;0;6.24267e-07
4.1525e-05;-8.09328e-06;0.000189504;-1.27401e-05;1.91714e-05;0;5.66915e-07
4.155e-05;-4.40341e-06;0.000160889;-1.45562e-05;1.9309e-05;0;5.0818e-07
4.1575e-05;-5.95622e-07;0.000131709;-1.63933e-05;1.94304e-05;0;4.48099e-07
4.16e-05;3.33371e-06;0.000101995;-1.82617e-05;1.95354e-05;0;3.86713e-07
4.1625e-05;7.38773e-06;7.17792e-05;-2.01657e-05;1.96236e-05;0;3.24059e-07
4.165e-05;1.15678e-05;4.11011e-05;-2.21031e-05;1.96946e-05;0;2.60177e-07
4.1675e-05;1.5873e-05;1.0004e-05;-2.40666e-05;1.97481e-05;0;1.95105e-07
4.17e-05;2.03009e-05;-2.1466e-05;-2.60465e-05;1.97837e-05;0;1.28882e-07
4.1725e-05;2.48492e-05;-5.32619e-05;-2.80333e-05;1.98013e-05;0;6.15487e-08
4.175e-05;2.95177e-05;-8.53375e-05;-3.00191e-05;1.98004e-05;0;-6.85613e-09
4.1775e-05;3.43074e-05;-0.000117648;-3.19978e-05;1.97808e-05;0;-7.62914e-08
4.18e-05;3.92187e-05;-0.000150153;-3.39644e-05;1.97422e-05;0;-1.46715e-07
4.1825e-05;4.42502e-05;-0.00018282;-3.59157e-05;1.96843e-05;0;-2.18084e-07
4.185e-05;4.93984e-05;-0.000215626;-3.78499e-05;1.9607e-05;0;-2.90353e-07
4.1875e-05;5.46585e-05;-0.00024856;-3.97668e-05;1.95099e-05;0;-3.63475e-07
4.19e-05;6.00272e-05;-0.000281616;-4.16661e-05;1.93929e-05;0;-4.374e-07
4.1925e-05;6.55026e-05;-0.00031479;-4.35462e-05;1.92558e-05;0;-5.12078e-07
4.195e-05;7.1085e-05;-0.000348074;-4.54027e-05;1.90983e-05;0;-5.87453e-07
4.1975e-05;7.67757e-05;-0.000381452;-4.72275e-05;1.89204e-05;0;-6.63469e-07
4.2e-05;8.25769e-05;-0.0004149;-4.90093e-05;1.87219e-05;0;-7.40066e-07
4.2025e-05;8.84899e-05;-0.000448385;-5.07328e-05;1.85026e-05;0;-8.1718e-07
4.205e-05;9.45128e-05;-0.000481859;-5.23793e-05;1.82625e-05;0;-8.94746e-07
4.2075e-05;0.000100638;-0.000515272;-5.39277e-05;1.80014e-05;0;-9.72693e-07
4.21e-05;0.000106851;-0.000548569;-5.5358e-05;1.77194e-05;0;-1.05095e-06
4.2125e-05;0.000113131;-0.0005817;-5.66541e-05;1.74162e-05;0;-1.12944e-06
4.215e-05;0.000119456;-0.000614622;-5.78071e-05;1.7092e-05;0;-1.20808e-06
4.2175e-05;0.0001258;-0.0006473;-5.8815e-05;1.67467e-05;0;-1.28678e-06
4.22e-05;0.000132142;-0.000679701;-5.9683e-05;1.63804e-05;0;-1.36547e-06
4.2225e-05;0.000138461;-0.0007118;-6.04214e-05;1.5993e-05;0;-1.44404e-06
4.225e-05;0.000144738;-0.000743569;-6.10448e-05;1.55847e-05;0;-1.52241e-06
4.2275e-05;0.000150952;-0.000774984;-6.15706e-05;1.51555e-05;0;-1.60047e-06
4.23e-05;0.000157082;-0.000806018;-6.20166e-05;1.47056e-05;0;-1.67813e-06
4.2325e-05;0.00016311;-0.00083664;-6.23994e-05;1.42351e-05;0;-1.75527e-06
4.235e-05;0.000169014;-0.000866817;-6.27328e-05;1.37443e-05;0;-1.8318e-06
4.2375e-05;0.000174779;-0.000896513;-6.30272e-05;1.32332e-05;0;-1.9076e-06
4.24e-05;0.000180394;-0.000925689;-6.32903e-05;1.27022e-05;0;-1.98255e-06
4.2425e-05;0.000185856;-0.00095431;-6.3526e-05;1.21514e-05;0;-2.05655e-06
4.245e-05;0.00019117;-0.000982335;-6.37339e-05;1.15813e-05;0;-2.12948e-06
4.2475e-05;0.000196348;-0.00100972;-6.39083e-05;1.09921e-05;0;-2.2012e-06
4.25e-05;0.000201403;-0.00103642;-6.40386e-05;1.03841e-05;0;-2.27162e-06
4.2525e-05;0.000206346;-0.0010624;-6.41121e-05;9.75783e-06;0;-2.34059e-06
4.255e-05;0.000211187;-0.0010876;-6.41164e-05;9.11361e-06;0;-2.40801e-06
4.2575e-05;0.000215926;-0.00111199;-6.40425e-05;8.45192e-06;0;-2.47374e-06
4.26e-05;0.00022056;-0.00113555;-6.38865e-05;7.77322e-06;0;-2.53767e-06
4.2625e-05;0.000225083;-0.00115823;-6.36509e-05;7.07801e-06;0;-2.59968e-06
4.265e-05;0.000229485;-0.00118004;-6.33446e-05;6.36683e-06;0;-2.65965e-06
4.2675e-05;0.000233755;-0.00120095;-6.29814e-05;5.64024e-06;0;-2.71746e-06
4.27e-05;0.000237882;-0.00122097;-6.25776e-05;4.89883e-06;0;-2.773e-06
4.2725e-05;0.000241851;-0.00124009;-6.21475e-05;4.14321e-06;0;-2.82616e-06
4.275e-05;0.000245649;-0.0012583;-6.17e-05;3.37401e-06;0;-2.87684e-06
4.2775e-05;0.000249258;-0.00127559;-6.12372e-05;2.59192e-06;0;-2.92493e-06
4.28e-05;0.00025266;-0.00129195;-6.07549e-05;1.7976e-06;0;-2.97033e-06
4.2825e-05;0.000255834;-0.00130736;-6.02444e-05;9.91786e-07;0;-3.01296e-06
4.285e-05;0.000258763;-0.00132179;-5.96946e-05;1.75201e-07;0;-3.05273e-06
4.2875e-05;0.000261435;-0.00133521;-5.90926e-05;-6.51397e-07;0;-3.08955e-06
4.29e-05;0.000263842;-0.00134761;-5.84253e-05;-1.48723e-06;0;-3.12336e-06
4.2925e-05;0.000265981;-0.00135893;-5.76792e-05;-2.33151e-06;0;-3.15407e-06
4.295e-05;0.000267854;-0.00136916;-5.68409e-05;-3.18341e-06;0;-3.18163e-06
4.2975e-05;0.000269465;-0.00137826;-5.58966e-05;-4.04211e-06;0;-3.20598e-06
4.3e-05;0.000270818;-0.00138621;-5.48322e-05;-4.90677e-06;0;-3.22706e-06
4.3025e-05;0.000271915;-0.00139298;-5.36341e-05;-5.77651e-06;0;-3.24482e-06
4.305e-05;0.000272754;-0.00139856;-5.22922e-05;-6.65047e-06;0;-3.25922e-06
4.3075e-05;0.000273333;-0.00140293;-5.0803e-05;-7.52775e-06;0;-3.27023e-06
4.31e-05;0.000273644;-0.00140609;-4.91729e-05;-8.40746e-06;0;-3.27781e-06
4.3125e-05;0.000273678;-0.00140804;-4.7418e-05;-9.28869e-06;0;-3.28193e-06
4.315e-05;0.000273429;-0.00140877;-4.55627e-05;-1.01705e-05;0;-3.28258e-06
4.3175e-05;0.000272884;-0.00140828;-4.36357e-05;-1.1052e-05;0;-3.27975e-06
4.32e-05;0.000272035;-0.00140658;-4.16661e-05;-1.19323e-05;0;-3.27342e-06
4.3225e-05;0.00027087;-0.00140365;-3.96794e-05;-1.28104e-05;0;-3.2636e-06
4.325e-05;0.000269379;-0.00139948;-3.76949e-05;-1.36854e-05;0;-3.25028e-06
4.3275e-05;0.000267553;-0.00139407;-3.57238e-05;-1.45563e-05;0;-3.23348e-06
4.33e-05;0.000265388;-0.00138739;-3.377e-05;-1.54223e-05;0;-3.21319e-06
4.3325e-05;0.000262879;-0.00137945;-3.18311e-05;-1.62823e-05;0;-3.18945e-06
4.335e-05;0.000260028;-0.00137024;-2.9902e-05;-1.71356e-05;0;-3.16226e-06
4.3375e-05;0.000256839;-0.00135975;-2.79764e-05;-1.79811e-05;0;-3.13165e-06
4.34e-05;0.00025332;-0.001348;-2.60478e-05;-1.88179e-05;0;-3.09764e-06
4.3425e-05;0.000249481;-0.001335;-2.41094e-05;-1.96451e-05;0;-3.06025e-06
4.345e-05;0.000245333;-0.00132078;-2.21544e-05;-2.04618e-05;0;-3.01952e-06
4.3475e-05;0.000240887;-0.00130534;-2.01767e-05;-2.12671e-05;0;-2.97546e-06
4.35e-05;0.000236155;-0.0012887;-1.81731e-05;-2.206e-05;0;-2.92811e-06
4.3525e-05;0.000231148;-0.00127089;-1.6144e-05;-2.28397e-05;0;-2.8775e-06
4.355e-05;0.000225878;-0.00125191;-1.4094e-05;-2.36053e-05;0;-2.82365e-06
4.3575e-05;0.000220356;-0.00123178;-1.20309e-05;-2.43557e-05;0;-2.76659e-06
4.36e-05;0.000214591;-0.00121052;-9.96452e-06;-2.50903e-05;0;-2.70635e-06
4.3625e-05;0.000208591;-0.00118814;-7.90391e-06;-2.5808e-05;0;-2.64294e-06
4.365e-05;0.00020236;-0.00116466;-5.85503e-06;-2.6508e-05;0;-2.57639e-06
4.3675e-05;0.000195902;-0.00114009;-3.81809e-06;-2.71894e-05;0;-2.50673e-06
4.37e-05;0.00018922;-0.00111446;-1.78614e-06;-2.78514e-05;0;-2.43398e-06
4.3725e-05;0.000182315;-0.0010878;2.54483e-07;-2.84931e-05;0;-2.35815e-06
4.375e-05;0.000175187;-0.00106011;2.32178e-06;-2.91135e-05;0;-2.27927e-06
4.3775e-05;0.000167836;-0.00103143;4.43475e-06;-2.9712e-05;0;-2.19737e-06
4.38e-05;0.000160266;-0.00100178;6.61018e-06;-3.02875e-05;0;-2.11247e-06
4.3825e-05;0.000152479;-0.000971179;8.86028e-06;-3.08395e-05;0;-2.02459e-06
4.385e-05;0.00014448;-0.000939649;1.11914e-05;-3.13669e-05;0;-1.93377e-06
4.3875e-05;0.000136273;-0.000907213;1.36033e-05;-3.1869e-05;0;-1.84003e-06
4.39e-05;0.000127861;-0.000873895;1.609e-05;-3.23451e-05;0;-1.74341e-06
4.3925e-05;0.000119247;-0.000839721;1.86399e-05;-3.27943e-05;0;-1.64393e-06
4.395e-05;0.000110435;-0.000804715;2.12383e-05;-3.32159e-05;0;-1.54164e-06
4.3975e-05;0.00010143;-0.000768904;2.38686e-05;-3.36092e-05;0;-1.43658e-06
4.4e-05;9.22381e-05;-0.00073231;2.65137e-05;-3.39733e-05;0;-1.32878e-06
4.4025e-05;8.28662e-05;-0.000694956;2.91567e-05;-3.43077e-05;0;-1.21828e-06
4.405e-05;7.33235e-05;-0.000656866;3.17809e-05;-3.46115e-05;0;-1.10515e-06
4.4075e-05;6.36216e-05;-0.000618065;3.43707e-05;-3.48842e-05;0;-9.89411e-07
4.41e-05;5.37754e-05;-0.000578581;3.69121e-05;-3.51249e-05;0;-8.71137e-07
4.4125e-05;4.38014e-05;-0.000538448;3.93939e-05;-3.53331e-05;0;-7.50379e-07
4.415e-05;3.37166e-05;-0.000497704;4.18078e-05;-3.55081e-05;0;-6.27202e-07
4.4175e-05;2.35384e-05;-0.000456394;4.4149e-05;-3.56493e-05;0;-5.01673e-07
4.42e-05;1.32848e-05;-0.000414566;4.64156e-05;-3.57561e-05;0;-3.73867e-07
4.4225e-05;2.97543e-06;-0.000372269;4.86083e-05;-3.58278e-05;0;-2.43866e-07
4.425e-05;-7.36907e-06;-0.000329552;5.0729e-05;-3.58641e-05;0;-1.11759e-07
4.4275e-05;-1.77294e-05;-0.000286459;5.27798e-05;-3.58643e-05;0;2.23561e-08
4.43e-05;-2.80893e-05;-0.000243034;5.47623e-05;-3.5828e-05;0;1.58373e-07
4.4325e-05;-3.84364e-05;-0.000199318;5.66766e-05;-3.57547e-05;0;2.96175e-07
4.435e-05;-4.87617e-05;-0.000155353;5.85221e-05;-3.5644e-05;0;4.35637e-07
4.4375e-05;-5.90581e-05;-0.000111176;6.02976e-05;-3.54955e-05;0;5.76621e-07
4.44e-05;-6.93198e-05;-6.68279e-05;6.20021e-05;-3.53089e-05;0;7.18982e-07
4.4425e-05;-7.95417e-05;-2.23469e-05;6.36363e-05;-3.50839e-05;0;8.62567e-07
4.445e-05;-8.97177e-05;2.22286e-05;6.52023e-05;-3.48203e-05;0;1.00721e-06
4.4475e-05;-9.98395e-05;6.68607e-05;6.67048e-05;-3.45177e-05;0;1.15275e-06
4.45e-05;-0.000109896;0.000111513;6.81515e-05;-3.41761e-05;0;1.29899e-06
4.4525e-05;-0.000119872;0.00015615;6.95527e-05;-3.37954e-05;0;1.44577e-06
4.455e-05;-0.000129757;0.000200735;7.09213e-05;-3.33755e-05;0;1.59288e-06
4.4575e-05;-0.000139538;0.000245231;7.22723e-05;-3.29163e-05;0;1.74014e-06
4.46e-05;-0.000149211;0.0002896;7.36202e-05;-3.24179e-05;0;1.88736e-06
4.4625e-05;-0.000158768;0.000333799;7.49775e-05;-3.18804e-05;0;2.03432e-06
4.465e-05;-0.000168202;0.000377788;7.63516e-05;-3.13038e-05;0;2.18083e-06
4.4675e-05;-0.000177506;0.000421524;7.77428e-05;-3.06883e-05;0;2.32669e-06
4.47e-05;-0.00018667;0.000464964;7.91444e-05;-3.00342e-05;0;2.47168e-06
4.4725e-05;-0.000195681;0.000508065;8.05431e-05;-2.93417e-05;0;2.6156e-06
4.475e-05;-0.000204529;0.000550783;8.19213e-05;-2.86111e-05;0;2.75823e-06
4.4775e-05;-0.000213203;0.000593074;8.32597e-05;-2.78427e-05;0;2.89937e-06
4.48e-05;-0.000221693;0.000634893;8.45396e-05;-2.70371e-05;0;3.0388e-06
4.4825e-05;-0.00022999;0.000676198;8.57449e-05;-2.61947e-05;0;3.17631e-06
4.485e-05;-0.000238088;0.000716949;8.68627e-05;-2.53159e-05;0;3.31168e-06
4.4875e-05;-0.000245984;0.000757108;8.7884e-05;-2.44015e-05;0;3.44471e-06
4.49e-05;-0.000253672;0.000796643;8.8803e-05;-2.34521e-05;0;3.57518e-06
4.4925e-05;-0.000261144;0.000835526;8.96175e-05;-2.24684e-05;0;3.70288e-06
4.495e-05;-0.000268386;0.000873731;9.03282e-05;-2.14511e-05;0;3.82758e-06
4.4975e-05;-0.000275388;0.000911235;9.09399e-05;-2.04011e-05;0;3.94908e-06
4.5e-05;-0.000282136;0.000948014;9.14606e-05;-1.93194e-05;0;4.06717e-06
4.5025e-05;-0.00028862;0.000984043;9.19007e-05;-1.82067e-05;0;4.18163e-06
4.505e-05;-0.000294832;0.0010193;9.22706e-05;-1.70642e-05;0;4.29226e-06
4.5075e-05;-0.000300764;0.00105374;9.25769e-05;-1.58929e-05;0;4.39886e-06
4.51e-05;-0.000306411;0.00108734;9.28209e-05;-1.46938e-05;0;4.50124e-06
4.5125e-05;-0.000311768;0.00112006;9.29973e-05;-1.34682e-05;0;4.59922e-06
4.515e-05;-0.00031683;0.00115184;9.30958e-05;-1.22173e-05;0;4.69261e-06
4.5175e-05;-0.000321589;0.00118265;9.31038e-05;-1.09422e-05;0;4.78125e-06
4.52e-05;-0.000326035;0.00121243;9.30096e-05;-9.64422e-06;0;4.86498e-06
4.5225e-05;-0.000330154;0.00124115;9.28052e-05;-8.32474e-06;0;4.94365e-06
4.525e-05;-0.000333934;0.00126876;9.24894e-05;-6.98507e-06;0;5.01712e-06
4.5275e-05;-0.000337364;0.00129525;9.20678e-05;-5.62662e-06;0;5.08525e-06
4.53e-05;-0.00034044;0.0013206;9.1552e-05;-4.2508e-06;0;5.1479e-06
4.5325e-05;-0.000343163;0.00134478;9.09559e-05;-2.85909e-06;0;5.20494e-06
4.535e-05;-0.000345534;0.0013678;9.02923e-05;-1.453e-06;0;5.25625e-06
4.5375e-05;-0.000347559;0.00138963;8.95703e-05;-3.40619e-08;0;5.3017e-06
4.54e-05;-0.000349243;0.00141026;8.87939e-05;1.39613e-06;0;5.34117e-06
4.5425e-05;-0.00035059;0.00142967;8.79629e-05;2.83595e-06;0;5.37453e-06
4.545e-05;-0.000351602;0.00144785;8.70732e-05;4.28374e-06;0;5.40168e-06
4.5475e-05;-0.000352278;0.00146479;8.61182e-05;5.73778e-06;0;5.42249e-06
4.55e-05;-0.000352614;0.00148045;8.50902e-05;7.19635e-06;0;5.43685e-06
4.5525e-05;-0.000352608;0.00149482;8.39835e-05;8.65765e-06;0;5.44466e-06
4.555e-05;-0.000352259;0.00150788;8.27958e-05;1.01199e-05;0;5.4458e-06
4.5575e-05;-0.000351571;0.00151962;8.15303e-05;1.15812e-05;0;5.44018e-06
4.56e-05;-0.000350545;0.00153004;8.01947e-05;1.30398e-05;0;5.42769e-06
4.5625e-05;-0.00034918;0.00153912;7.88006e-05;1.44937e-05;0;5.40825e-06
4.565e-05;-0.000347476;0.00154686;7.7362e-05;1.59411e-05;0;5.38177e-06
4.5675e-05;-0.00034543;0.00155328;7.58943e-05;1.738e-05;0;5.34817e-06
4.57e-05;-0.00034304;0.00155839;7.44129e-05;1.88085e-05;0;5.3074e-06
4.5725e-05;-0.000340307;0.0015622;7.29307e-05;2.02247e-05;0;5.25939e-06
4.575e-05;-0.000337235;0.00156473;7.14553e-05;2.16266e-05;0;5.20411e-06
4.5775e-05;-0.00033383;0.00156599;6.99867e-05;2.30122e-05;0;5.14153e-06
4.58e-05;-0.000330105;0.00156598;6.85168e-05;2.43798e-05;0;5.07162e-06
4.5825e-05;-0.000326071;0.00156471;6.70291e-05;2.57272e-05;0;4.99438e-06
4.585e-05;-0.000321743;0.00156218;6.55005e-05;2.70527e-05;0;4.90981e-06
4.5875e-05;-0.000317136;0.00155839;6.39019e-05;2.83542e-05;0;4.81792e-06
4.59e-05;-0.000312258;0.00155333;6.22015e-05;2.96298e-05;0;4.71873e-06
4.5925e-05;-0.000307119;0.00154699;6.03695e-05;3.08777e-05;0;4.61226e-06
4.595e-05;-0.000301723;0.00153936;5.83828e-05;3.20959e-05;0;4.49855e-06
4.5975e-05;-0.000296076;0.00153045;5.62298e-05;3.32826e-05;0;4.37765e-06
4.6e-05;-0.000290178;0.00152026;5.39111e-05;3.44358e-05;0;4.2496e-06
4.6025e-05;-0.000284027;0.0015088;5.14385e-05;3.55536e-05;0;4.11446e-06
4.605e-05;-0.000277616;0.00149608;4.88333e-05;3.66343e-05;0;3.97231e-06
4.6075e-05;-0.000270936;0.00148211;4.61237e-05;3.76759e-05;0;3.82323e-06
4.61e-05;-0.000263977;0.00146693;4.3343e-05;3.86767e-05;0;3.6673e-06
4.6125e-05;-0.000256728;0.00145055;4.05269e-05;3.96348e-05;0;3.50465e-06
4.615e-05;-0.000249186;0.00143301;3.77096e-05;4.05484e-05;0;3.33539e-06
4.6175e-05;-0.000241348;0.00141434;3.49209e-05;4.14159e-05;0;3.15966e-06
4.62e-05;-0.000233224;0.00139456;3.21835e-05;4.22355e-05;0;2.97762e-06
4.6225e-05;-0.00022483;0.00137371;2.95121e-05;4.30057e-05;0;2.78944e-06
4.625e-05;-0.000216191;0.00135182;2.6912e-05;4.37247e-05;0;2.59531e-06
4.6275e-05;-0.000207337;0.00132892;2.43791e-05;4.43912e-05;0;2.39546e-06
4.63e-05;-0.0001983;0.00130501;2.18996e-05;4.50037e-05;0;2.19011e-06
4.6325e-05;-0.000189113;0.00128013;1.94535e-05;4.55607e-05;0;1.97951e-06
4.635e-05;-0.000179801;0.00125426;1.70193e-05;4.6061e-05;0;1.76393e-06
4.6375e-05;-0.00017039;0.00122743;1.45791e-05;4.65033e-05;0;1.54366e-06
4.64e-05;-0.000160897;0.00119965;1.2121e-05;4.68865e-05;0;1.31896e-06
4.6425e-05;-0.000151337;0.00117093;9.6398e-06;4.72095e-05;0;1.09016e-06
4.645e-05;-0.000141719;0.00114131;7.1355e-06;4.74713e-05;0;8.57553e-07
4.6475e-05;-0.000132049;0.00111083;4.61257e-06;4.7671e-05;0;6.21446e-07
4.65e-05;-0.000122334;0.00107952;2.07924e-06;4.78076e-05;0;3.82153e-07
4.6525e-05;-0.000112575;0.00104745;-4.53672e-07;4.78803e-05;0;1.39988e-07
4.655e-05;-0.000102777;0.00101465;-2.97509e-06;4.78886e-05;0;-1.04733e-07
4.6575e-05;-9.29378e-05;0.000981185;-5.4762e-06;4.78316e-05;0;-3.51694e-07
4.66e-05;-8.30571e-05;0.0009471;-7.95195e-06;4.77089e-05;0;-6.0058e-07
4.6625e-05;-7.31338e-05;0.000912439;-1.04011e-05;4.75198e-05;0;-8.51075e-07
4.665e-05;-6.31696e-05;0.000877244;-1.28256e-05;4.7264e-05;0;-1.10286e-06
4.6675e-05;-5.31698e-05;0.000841554;-1.52313e-05;4.6941e-05;0;-1.35563e-06
4.67e-05;-4.31444e-05;0.000805404;-1.76276e-05;4.65506e-05;0;-1.60905e-06
4.6725e-05;-3.31077e-05;0.000768819;-2.00272e-05;4.60926e-05;0;-1.86282e-06
4.675e-05;-2.30783e-05;0.00073182;-2.24431e-05;4.55668e-05;0;-2.11662e-06
4.6775e-05;-1.30779e-05;0.00069443;-2.48857e-05;4.49731e-05;0;-2.37012e-06
4.68e-05;-3.12933e-06;0.000656672;-2.73605e-05;4.43117e-05;0;-2.62302e-06
4.6825e-05;6.74512e-06;0.000618575;-2.98681e-05;4.35826e-05;0;-2.87498e-06
4.685e-05;1.65253e-05;0.000580171;-3.24053e-05;4.27861e-05;0;-3.12568e-06
4.6875e-05;2.61933e-05;0.000541498;-3.49652e-05;4.19226e-05;0;-3.37481e-06
4.69e-05;3.57334e-05;0.000502598;-3.75364e-05;4.09924e-05;0;-3.62203e-06
4.6925e-05;4.51319e-05;0.000463518;-4.01026e-05;3.99962e-05;0;-3.86703e-06
4.695e-05;5.43784e-05;0.000424313;-4.26452e-05;3.89344e-05;0;-4.10948e-06
4.6975e-05;6.34658e-05;0.000385034;-4.5146e-05;3.78079e-05;0;-4.3491e-06
4.7e-05;7.23911e-05;0.000345732;-4.75902e-05;3.66175e-05;0;-4.58556e-06
4.7025e-05;8.11538e-05;0.000306454;-4.99671e-05;3.53639e-05;0;-4.81857e-06
4.705e-05;8.97546e-05;0.000267241;-5.22703e-05;3.40482e-05;0;-5.04787e-06
4.7075e-05;9.81946e-05;0.000228132;-5.44973e-05;3.26714e-05;0;-5.27317e-06
4.71e-05;0.000106475;0.000189157;-5.66503e-05;3.12345e-05;0;-5.49423e-06
4.7125e-05;0.000114597;0.000150339;-5.87357e-05;2.97388e-05;0;-5.71078e-06
4.715e-05;0.00012256;0.000111693;-6.07633e-05;2.81854e-05;0;-5.92259e-06
4.7175e-05;0.000130362;7.32321e-05;-6.27419e-05;2.65756e-05;0;-6.12943e-06
4.72e-05;0.000137998;3.49717e-05;-6.46771e-05;2.49107e-05;0;-6.33107e-06
4.7225e-05;0.000145462;-3.06819e-06;-6.65696e-05;2.31921e-05;0;-6.52729e-06
4.725e-05;0.000152741;-4.08609e-05;-6.84151e-05;2.14213e-05;0;-6.71787e-06
4.7275e-05;0.000159824;-7.83724e-05;-7.02041e-05;1.95997e-05;0;-6.90259e-06
4.73e-05;0.000166692;-0.00011556;-7.19208e-05;1.77288e-05;0;-7.08122e-06
4.7325e-05;0.000173322;-0.000152373;-7.35444e-05;1.58105e-05;0;-7.25354e-06
4.735e-05;0.000179688;-0.000188751;-7.50522e-05;1.38462e-05;0;-7.41931e-06
4.7375e-05;0.000185766;-0.000224636;-7.64253e-05;1.18379e-05;0;-7.5783e-06
4.74e-05;0.000191532;-0.000259969;-7.76541e-05;9.78745e-06;0;-7.73024e-06
4.7425e-05;0.00019697;-0.000294701;-7.87399e-05;7.69673e-06;0;-7.8749e-06
4.745e-05;0.000202068;-0.000328787;-7.96935e-05;5.56782e-06;0;-8.01201e-06
4.7475e-05;0.000206821;-0.000362188;-8.0533e-05;3.40283e-06;0;-8.14132e-06
4.75e-05;0.000211228;-0.000394874;-8.12811e-05;1.20395e-06;0;-8.26258e-06
4.7525e-05;0.000215295;-0.000426822;-8.19635e-05;-1.02653e-06;0;-8.37554e-06
4.755e-05;0.00021903;-0.000458017;-8.26065e-05;-3.2863e-06;0;-8.47996e-06
4.7575e-05;0.000222441;-0.000488452;-8.3234e-05;-5.57294e-06;0;-8.57561e-06
4.76e-05;0.000225535;-0.000518125;-8.38651e-05;-7.88402e-06;0;-8.66227e-06
4.7625e-05;0.000228318;-0.000547034;-8.45128e-05;-1.0217e-05;0;-8.73973e-06
4.765e-05;0.000230799;-0.000575179;-8.5185e-05;-1.25694e-05;0;-8.80778e-06
4.7675e-05;0.000232988;-0.000602563;-8.5884e-05;-1.49387e-05;0;-8.86624e-06
4.77e-05;0.000234898;-0.000629183;-8.66043e-05;-1.73221e-05;0;-8.91492e-06
4.7725e-05;0.000236541;-0.00065503;-8.73315e-05;-1.97171e-05;0;-8.95366e-06
4.775e-05;0.000237932;-0.000680084;-8.80426e-05;-2.21211e-05;0;-8.98228e-06
4.7775e-05;0.00023908;-0.00070432;-8.87105e-05;-2.45312e-05;0;-9.00063e-06
4.78e-05;0.000239988;-0.00072771;-8.93093e-05;-2.69449e-05;0;-9.00856e-06
4.7825e-05;0.000240654;-0.000750226;-8.98186e-05;-2.93595e-05;0;-9.00595e-06
4.785e-05;0.000241069;-0.000771841;-9.02241e-05;-3.17721e-05;0;-8.99269e-06
4.7875e-05;0.000241217;-0.000792532;-9.05176e-05;-3.418e-05;0;-8.96865e-06
4.79e-05;0.000241078;-0.000812279;-9.06962e-05;-3.65805e-05;0;-8.93377e-06
4.7925e-05;0.000240637;-0.000831067;-9.07622e-05;-3.89707e-05;0;-8.88795e-06
4.795e-05;0.000239877;-0.00084889;-9.07215e-05;-4.13477e-05;0;-8.83115e-06
4.7975e-05;0.000238789;-0.00086574;-9.05806e-05;-4.37087e-05;0;-8.7633e-06
4.8e-05;0.000237367;-0.000881611;-9.03434e-05;-4.60508e-05;0;-8.68436e-06
4.8025e-05;0.000235607;-0.000896494;-9.00107e-05;-4.83711e-05;0;-8.59432e-06
4.805e-05;0.000233508;-0.00091038;-8.95824e-05;-5.06665e-05;0;-8.49314e-06
4.8075e-05;0.000231071;-0.000923263;-8.90601e-05;-5.29341e-05;0;-8.38082e-06
4.81e-05;0.000228301;-0.000935139;-8.84477e-05;-5.51709e-05;0;-8.25739e-06
4.8125e-05;0.000225207;-0.00094601;-8.775e-05;-5.73739e-05;0;-8.12287e-06
4.815e-05;0.000221802;-0.000955874;-8.69714e-05;-5.95402e-05;0;-7.97734e-06
4.8175e-05;0.000218102;-0.000964727;-8.61153e-05;-6.16668e-05;0;-7.82088e-06
4.82e-05;0.000214127;-0.000972568;-8.51861e-05;-6.37509e-05;0;-7.65361e-06
4.8225e-05;0.000209898;-0.000979393;-8.4189e-05;-6.57895e-05;0;-7.47569e-06
4.825e-05;0.000205437;-0.0009852;-8.31294e-05;-6.77799e-05;0;-7.28731e-06
4.8275e-05;0.000200766;-0.000989988;-8.20119e-05;-6.97193e-05;0;-7.08867e-06
4.83e-05;0.000195901;-0.000993761;-8.08416e-05;-7.16052e-05;0;-6.88e-06
4.8325e-05;0.000190857;-0.000996535;-7.96266e-05;-7.34348e-05;0;-6.66155e-06
4.835e-05;0.000185645;-0.000998334;-7.83793e-05;-7.52056e-05;0;-6.43358e-06
4.8375e-05;0.000180274;-0.000999193;-7.71142e-05;-7.69153e-05;0;-6.19634e-06
4.84e-05;0.000174749;-0.000999144;-7.5843e-05;-7.85614e-05;0;-5.95009e-06
4.8425e-05;0.000169073;-0.000998213;-7.45707e-05;-8.01415e-05;0;-5.69509e-06
4.845e-05;0.000163243;-0.000996418;-7.32949e-05;-8.16536e-05;0;-5.43161e-06
4.8475e-05;0.000157251;-0.000993769;-7.20074e-05;-8.30953e-05;0;-5.1599e-06
4.85e-05;0.000151088;-0.000990269;-7.06965e-05;-8.44645e-05;0;-4.88025e-06
4.8525e-05;0.000144743;-0.00098592;-6.93494e-05;-8.57592e-05;0;-4.59294e-06
4.855e-05;0.000138208;-0.000980723;-6.79531e-05;-8.69773e-05;0;-4.29826e-06
4.8575e-05;0.000131479;-0.000974678;-6.64985e-05;-8.8117e-05;0;-3.99652e-06
4.86e-05;0.000124559;-0.000967793;-6.49834e-05;-8.91761e-05;0;-3.68804e-06
4.8625e-05;0.000117458;-0.00096008;-6.34135e-05;-9.0153e-05;0;-3.37313e-06
4.865e-05;0.000110196;-0.000951558;-6.18002e-05;-9.10458e-05;0;-3.05213e-06
4.8675e-05;0.000102797;-0.000942243;-6.01557e-05;-9.18527e-05;0;-2.72536e-06
4.87e-05;9.52854e-05;-0.000932154;-5.84907e-05;-9.2572e-05;0;-2.39315e-06
4.8725e-05;8.76885e-05;-0.000921315;-5.68143e-05;-9.32023e-05;0;-2.05581e-06
4.875e-05;8.00287e-05;-0.000909755;-5.51361e-05;-9.37419e-05;0;-1.71367e-06
4.8775e-05;7.23264e-05;-0.000897513;-5.34661e-05;-9.41896e-05;0;-1.36705e-06
4.88e-05;6.45998e-05;-0.000884633;-5.18123e-05;-9.45439e-05;0;-1.01627e-06
4.8825e-05;5.68661e-05;-0.000871159;-5.01774e-05;-9.48038e-05;0;-6.6166e-07
4.885e-05;4.91412e-05;-0.000857131;-4.85584e-05;-9.49683e-05;0;-3.03576e-07
4.8875e-05;4.14388e-05;-0.000842589;-4.69474e-05;-9.50363e-05;0;5.76299e-08
4.89e-05;3.37688e-05;-0.000827567;-4.53318e-05;-9.50072e-05;0;4.21592e-07
4.8925e-05;2.61362e-05;-0.000812093;-4.3694e-05;-9.48803e-05;0;7.87937e-07
4.895e-05;1.854e-05;-0.000796186;-4.20119e-05;-9.4655e-05;0;1.15629e-06
4.8975e-05;1.0973e-05;-0.000779852;-4.02614e-05;-9.4331e-05;0;1.52628e-06
4.9e-05;3.42263e-06;-0.000763095;-3.84228e-05;-9.39078e-05;0;1.89753e-06
4.9025e-05;-4.12666e-06;-0.000745921;-3.64871e-05;-9.33853e-05;0;2.26969e-06
4.905e-05;-1.16895e-05;-0.000728338;-3.4458e-05;-9.27634e-05;0;2.64239e-06
4.9075e-05;-1.9276e-05;-0.00071036;-3.235e-05;-9.20419e-05;0;3.01527e-06
4.91e-05;-2.68887e-05;-0.000692003;-3.01852e-05;-9.1221e-05;0;3.38798e-06
4.9125e-05;-3.45229e-05;-0.000673284;-2.79907e-05;-9.03008e-05;0;3.76016e-06
4.915e-05;-4.21675e-05;-0.000654228;-2.57972e-05;-8.92813e-05;0;4.13143e-06
4.9175e-05;-4.98075e-05;-0.000634864;-2.36356e-05;-8.8163e-05;0;4.50141e-06
4.92e-05;-5.74265e-05;-0.000615226;-2.15326e-05;-8.69462e-05;0;4.86973e-06
4.9225e-05;-6.50072e-05;-0.000595343;-1.95058e-05;-8.56312e-05;0;5.23597e-06
4.925e-05;-7.25328e-05;-0.00057525;-1.75634e-05;-8.42187e-05;0;5.59976e-06
4.9275e-05;-7.99869e-05;-0.000554983;-1.5706e-05;-8.27092e-05;0;5.96067e-06
4.93e-05;-8.7354e-05;-0.000534584;-1.39298e-05;-8.11034e-05;0;6.31833e-06
4.9325e-05;-9.4618e-05;-0.000514099;-1.22269e-05;-7.94022e-05;0;6.67231e-06
4.935e-05;-0.000101762;-0.000493571;-1.05849e-05;-7.76065e-05;0;7.02221e-06
4.9375e-05;-0.000108769;-0.000473033;-8.98621e-06;-7.57175e-05;0;7.36761e-06
4.94e-05;-0.000115621;-0.000452512;-7.41252e-06;-7.37362e-05;0;7.70809e-06
4.9425e-05;-0.000122305;-0.000432027;-5.84911e-06;-7.16642e-05;0;8.0432e-06
4.945e-05;-0.000128811;-0.000411597;-4.28782e-06;-6.95029e-05;0;8.37249e-06
4.9475e-05;-0.000135136;-0.000391239;-2.72628e-06;-6.7254e-05;0;8.69551e-06
4.95e-05;-0.000141278;-0.000370968;-1.16576e-06;-6.49193e-05;0;9.01181e-06
4.9525e-05;-0.000147241;-0.0003508;3.89769e-07;-6.25007e-05;0;9.32094e-06
4.955e-05;-0.00015303;-0.000330753;1.93324e-06;-6.00003e-05;0;9.62247e-06
4.9575e-05;-0.000158648;-0.000310851;3.45519e-06;-5.74202e-05;0;9.91599e-06
4.96e-05;-0.000164099;-0.000291121;4.94728e-06;-5.47627e-05;0;1.02011e-05
4.9625e-05;-0.000169387;-0.000271584;6.40679e-06;-5.20302e-05;0;1.04774e-05
4.965e-05;-0.000174513;-0.000252261;7.83841e-06;-4.92251e-05;0;1.07446e-05
4.9675e-05;-0.000179474;-0.000233172;9.25174e-06;-4.63499e-05;0;1.10024e-05
4.97e-05;-0.00018427;-0.000214336;1.06567e-05;-4.3407e-05;0;1.12503e-05
4.9725e-05;-0.000188896;-0.000195778;1.2061e-05;-4.03992e-05;0;1.1488e-05
4.975e-05;-0.000193349;-0.000177521;1.34694e-05;-3.7329e-05;0;1.17153e-05
4.9775e-05;-0.000197621;-0.000159581;1.48854e-05;-3.41992e-05;0;1.19318e-05
4.98e-05;-0.000201705;-0.000141972;1.63092e-05;-3.10125e-05;0;1.21371e-05
4.9825e-05;-0.000205591;-0.000124701;1.77364e-05;-2.77718e-05;0;1.2331e-05
4.985e-05;-0.00020927;-0.000107777;1.91575e-05;-2.44798e-05;0;1.25131e-05
4.9875e-05;-0.000212732;-9.12091e-05;2.05615e-05;-2.11396e-05;0;1.26833e-05
4.99e-05;-0.000215967;-7.50009e-05;2.19409e-05;-1.7754e-05;0;1.28412e-05
4.9925e-05;-0.000218964;-5.91527e-05;2.32926e-05;-1.43263e-05;0;1.29867e-05
4.995e-05;-0.000221715;-4.36641e-05;2.46167e-05;-1.08596e-05;0;1.31197e-05
4.9975e-05;-0.000224209;-2.85375e-05;2.59125e-05;-7.357e-06;0;1.324e-05
5e-05;-0.000226442;-1.37797e-05;2.71776e-05;-3.82198e-06;0;1.33474e-05
5.0025e-05;-0.000228411;6.00635e-07;2.84097e-05;-2.57931e-07;0;1.3442e-05
5.005e-05;-0.000230115;1.45939e-05;2.96085e-05;3.33166e-06;0;1.35235e-05
5.0075e-05;-0.00023156;2.81882e-05;3.07747e-05;6.94323e-06;0;1.35918e-05
5.01e-05;-0.00023275;4.13666e-05;3.1908e-05;1.05731e-05;0;1.36469e-05
5.0125e-05;-0.000233691;5.41083e-05;3.30052e-05;1.42177e-05;0;1.36886e-05
5.015e-05;-0.000234389;6.63935e-05;3.40618e-05;1.78733e-05;0;1.37169e-05
5.0175e-05;-0.000234846;7.82102e-05;3.50752e-05;2.15361e-05;0;1.37315e-05
5.02e-05;-0.00023506;8.95567e-05;3.60443e-05;2.52025e-05;0;1.37326e-05
5.0225e-05;-0.000235027;0.000100439;3.69684e-05;2.88688e-05;0;1.372e-05
5.025e-05;-0.000234737;0.000110869;3.78448e-05;3.25311e-05;0;1.36938e-05
5.0275e-05;-0.000234181;0.00012086;3.86708e-05;3.6186e-05;0;1.36539e-05
5.03e-05;-0.000233347;0.000130433;3.94468e-05;3.98298e-05;0;1.36006e-05
5.0325e-05;-0.000232222;0.000139615;4.01786e-05;4.34588e-05;0;1.35337e-05
5.035e-05;-0.000230794;0.00014843;4.08754e-05;4.70696e-05;0;1.34535e-05
5.0375e-05;-0.00022905;0.0001569;4.15453e-05;5.06587e-05;0;1.33599e-05
5.04e-05;-0.000226982;0.000165038;4.21929e-05;5.42225e-05;0;1.32532e-05
5.0425e-05;-0.000224579;0.000172847;4.28209e-05;5.77576e-05;0;1.31333e-05
5.045e-05;-0.000221836;0.000180329;4.34329e-05;6.12607e-05;0;1.30003e-05
5.0475e-05;-0.000218746;0.000187484;4.40344e-05;6.47283e-05;0;1.28543e-05
5.05e-05;-0.000215304;0.000194305;4.4632e-05;6.81571e-05;0;1.26954e-05
5.0525e-05;-0.000211508;0.000200784;4.5231e-05;7.15436e-05;0;1.25236e-05
5.055e-05;-0.000207359;0.00020691;4.58372e-05;7.48846e-05;0;1.23391e-05
5.0575e-05;-0.000202859;0.00021268;4.64576e-05;7.81765e-05;0;1.21419e-05
5.06e-05;-0.000198015;0.000218096;4.71012e-05;8.1416e-05;0;1.19322e-05
5.0625e-05;-0.000192834;0.000223166;4.77755e-05;8.45997e-05;0;1.17102e-05
5.065e-05;-0.000187327;0.0002279;4.84823e-05;8.77241e-05;0;1.14761e-05
5.0675e-05;-0.000181506;0.000232305;4.92171e-05;9.07859e-05;0;1.123e-05
5.07e-05;-0.000175379;0.000236396;4.99717e-05;9.37818e-05;0;1.09721e-05
5.0725e-05;-0.000168954;0.000240191;5.07383e-05;9.67084e-05;0;1.07027e-05
5.075e-05;-0.000162236;0.000243715;5.15106e-05;9.95625e-05;0;1.04219e-05
5.0775e-05;-0.000155226;0.000246992;5.22823e-05;0.000102341;0;1.01299e-05
5.08e-05;-0.000147927;0.000250044;5.30465e-05;0.000105041;0;9.82701e-06
5.0825e-05;-0.000140341;0.000252887;5.37967e-05;0.000107659;0;9.51336e-06
5.085e-05;-0.000132466;0.000255539;5.45291e-05;0.000110193;0;9.18921e-06
5.0875e-05;-0.000124303;0.000258018;5.52435e-05;0.000112639;0;8.85482e-06
5.09e-05;-0.000115848;0.000260339;5.59403e-05;0.000114996;0;8.51049e-06
5.0925e-05;-0.000107098;0.000262518;5.66184e-05;0.00011726;0;8.15654e-06
5.095e-05;-9.8051e-05;0.000264567;5.72746e-05;0.00011943;0;7.79333e-06
5.0975e-05;-8.8706e-05;0.000266501;5.79065e-05;0.000121502;0;7.42123e-06
5.1e-05;-7.90627e-05;0.000268342;5.85146e-05;0.000123476;0;7.04062e-06
5.1025e-05;-6.91233e-05;0.000270114;5.91018e-05;0.000125348;0;6.65191e-06
5.105e-05;-5.8893e-05;0.000271837;5.9669e-05;0.000127117;0;6.2555e-06
5.1075e-05;-4.83799e-05;0.000273522;6.02134e-05;0.00012878;0;5.85178e-06
5.11e-05;-3.7594e-05;0.000275172;6.0728e-05;0.000130337;0;5.44117e-06
5.1125e-05;-2.65444e-05;0.000276786;6.12043e-05;0.000131786;0;5.02407e-06
5.115e-05;-1.52383e-05;0.000278357;6.16338e-05;0.000133124;0;4.60091e-06
5.1175e-05;-3.68166e-06;0.000279875;6.20082e-05;0.00013435;0;4.17211e-06
5.12e-05;8.11859e-06;0.000281326;6.23203e-05;0.000135463;0;3.73815e-06
5.1225e-05;2.01531e-05;0.000282695;6.25669e-05;0.000136461;0;3.29948e-06
5.125e-05;3.24098e-05;0.000283971;6.27525e-05;0.000137343;0;2.85662e-06
5.1275e-05;4.48748e-05;0.000285156;6.28899e-05;0.000138107;0;2.41005e-06
5.13e-05;5.75318e-05;0.000286259;6.29973e-05;0.000138754;0;1.9603e-06
5.1325e-05;7.03626e-05;0.000287294;6.30917e-05;0.00013928;0;1.50786e-06
5.135e-05;8.33462e-05;0.000288274;6.31858e-05;0.000139687;0;1.05324e-06
5.1375e-05;9.6461e-05;0.000289213;6.32876e-05;0.000139972;0;5.96923e-07
5.14e-05;0.000109687;0.000290132;6.3402e-05;0.000140136;0;1.39411e-07
5.1425e-05;0.000123006;0.000291053;6.35314e-05;0.000140178;0;-3.1881e-07
5.145e-05;0.000136404;0.000291998;6.36742e-05;0.000140097;0;-7.77246e-07
5.1475e-05;0.000149867;0.000292982;6.38238e-05;0.000139895;0;-1.2354e-06
5.15e-05;0.000163383;0.000294015;6.39699e-05;0.000139571;0;-1.69276e-06
5.1525e-05;0.000176942;0.000295108;6.41008e-05;0.000139125;0;-2.14883e-06
5.155e-05;0.000190536;0.000296266;6.42048e-05;0.000138558;0;-2.60311e-06
5.1575e-05;0.000204163;0.000297494;6.42693e-05;0.000137869;0;-3.0551e-06
5.16e-05;0.000217822;0.000298791;6.42806e-05;0.000137061;0;-3.50433e-06
5.1625e-05;0.000231512;0.00030015;6.4226e-05;0.000136133;0;-3.95036e-06
5.165e-05;0.000245234;0.000301565;6.40988e-05;0.000135086;0;-4.39275e-06
5.1675e-05;0.000258983;0.000303036;6.39005e-05;0.000133923;0;-4.8311e-06
5.17e-05;0.000272755;0.000304566;6.36402e-05;0.000132642;0;-5.26499e-06
5.1725e-05;0.000286539;0.000306159;6.33296e-05;0.000131247;0;-5.69403e-06
5.175e-05;0.000300318;0.000307816;6.29794e-05;0.000129737;0;-6.1178e-06
5.1775e-05;0.000314065;0.000309537;6.25978e-05;0.000128116;0;-6.53589e-06
5.18e-05;0.000327751;0.000311317;6.21906e-05;0.000126383;0;-6.94786e-06
5.1825e-05;0.000341341;0.000313156;6.17606e-05;0.00012454;0;-7.35329e-06
5.185e-05;0.000354805;0.000315051;6.13053e-05;0.00012259;0;-7.75175e-06
5.1875e-05;0.000368113;0.000316993;6.08165e-05;0.000120534;0;-8.14283e-06
5.19e-05;0.00038124;0.000318973;6.02823e-05;0.000118373;0;-8.52613e-06
5.1925e-05;0.000394162;0.000320985;5.96915e-05;0.00011611;0;-8.90128e-06
5.195e-05;0.000406863;0.000323024;5.90368e-05;0.000113746;0;-9.26793e-06
5.1975e-05;0.000419334;0.000325092;5.83138e-05;0.000111284;0;-9.62574e-06
5.2e-05;0.000431568;0.000327189;5.75187e-05;0.000108726;0;-9.97438e-06
5.2025e-05;0.000443562;0.000329314;5.66479e-05;0.000106074;0;-1.03135e-05
5.205e-05;0.000455314;0.000331462;5.56993e-05;0.000103332;0;-1.06428e-05
5.2075e-05;0.000466826;0.000333628;5.46745e-05;0.000100501;0;-1.0962e-05
5.21e-05;0.000478099;0.000335807;5.35784e-05;9.75844e-05;0;-1.12706e-05
5.2125e-05;0.000489134;0.000337989;5.24167e-05;9.45856e-05;0;-1.15683e-05
5.215e-05;0.000499931;0.000340157;5.11949e-05;9.15071e-05;0;-1.18549e-05
5.2175e-05;0.000510487;0.000342292;4.9919e-05;8.83521e-05;0;-1.213e-05
5.22e-05;0.00052079;0.000344371;4.85979e-05;8.51236e-05;0;-1.23932e-05
5.2225e-05;0.000530826;0.000346377;4.72434e-05;8.18249e-05;0;-1.26444e-05
5.225e-05;0.000540575;0.000348294;4.58665e-05;7.84592e-05;0;-1.28833e-05
5.2275e-05;0.000550015;0.000350105;4.44734e-05;7.50298e-05;0;-1.31097e-05
5.23e-05;0.000559119;0.000351795;4.3065e-05;7.15401e-05;0;-1.33234e-05
5.2325e-05;0.000567859;0.00035335;4.16399e-05;6.79936e-05;0;-1.3524e-05
5.235e-05;0.000576204;0.000354765;4.01975e-05;6.43939e-05;0;-1.37115e-05
5.2375e-05;0.000584125;0.000356034;3.8738e-05;6.07444e-05;0;-1.38855e-05
5.24e-05;0.000591597;0.000357158;3.72605e-05;5.70487e-05;0;-1.40458e-05
5.2425e-05;0.000598594;0.000358132;3.5762e-05;5.33105e-05;0;-1.41921e-05
5.245e-05;0.000605095;0.000358951;3.42375e-05;4.95334e-05;0;-1.43242e-05
5.2475e-05;0.000611082;0.000359612;3.26828e-05;4.5721e-05;0;-1.44419e-05
5.25e-05;0.00061654;0.000360111;3.1093e-05;4.18769e-05;0;-1.4545e-05
5.2525e-05;0.00062146;0.000360442;2.94605e-05;3.80048e-05;0;-1.46333e-05
5.255e-05;0.000625836;0.000360596;2.77738e-05;3.41083e-05;0;-1.47067e-05
5.2575e-05;0.000629664;0.000360562;2.60198e-05;3.01912e-05;0;-1.47652e-05
5.26e-05;0.00063294;0.00036033;2.41887e-05;2.62572e-05;0;-1.48087e-05
5.2625e-05;0.000635662;0.000359893;2.22772e-05;2.23102e-05;0;-1.48372e-05
5.265e-05;0.000637829;0.000359248;2.02874e-05;1.8354e-05;0;-1.48509e-05
5.2675e-05;0.000639443;0.000358389;1.82223e-05;1.43925e-05;0;-1.48497e-05
5.27e-05;0.000640505;0.000357307;1.60836e-05;1.04297e-05;0;-1.48336e-05
5.2725e-05;0.000641016;0.00035599;1.38728e-05;6.4695e-06;0;-1.48028e-05
5.275e-05;0.000640975;0.000354427;1.15935e-05;2.51579e-06;0;-1.47574e-05
5.2775e-05;0.000640381;0.000352606;9.25129e-06;-1.42749e-06;0;-1.46974e-05
5.28e-05;0.000639228;0.000350512;6.85197e-06;-5.35645e-06;0;-1.46229e-05
5.2825e-05;0.000637509;0.000348123;4.40009e-06;-9.26725e-06;0;-1.45341e-05
5.285e-05;0.000635214;0.000345413;1.90078e-06;-1.31561e-05;0;-1.44311e-05
5.2875e-05;0.000632333;0.000342358;-6.372e-07;-1.70192e-05;0;-1.43142e-05
5.29e-05;0.000628855;0.000338934;-3.20065e-06;-2.08528e-05;0;-1.41835e-05
5.2925e-05;0.000624773;0.000335119;-5.77474e-06;-2.46532e-05;0;-1.40392e-05
5.295e-05;0.00062008;0.000330893;-8.34679e-06;-2.84169e-05;0;-1.38816e-05
5.2975e-05;0.000614771;0.000326236;-1.09073e-05;-3.21402e-05;0;-1.3711e-05
5.3e-05;0.000608839;0.000321131;-1.34479e-05;-3.58195e-05;0;-1.35275e-05
5.3025e-05;0.00060228;0.000315573;-1.59592e-05;-3.94516e-05;0;-1.33316e-05
5.305e-05;0.00059509;0.000309562;-1.84325e-05;-4.30331e-05;0;-1.31235e-05
5.3075e-05;0.000587267;0.000303101;-2.08638e-05;-4.65607e-05;0;-1.29035e-05
5.31e-05;0.00057881;0.000296193;-2.32557e-05;-5.00313e-05;0;-1.26718e-05
5.3125e-05;0.000569716;0.00028884;-2.56167e-05;-5.3442e-05;0;-1.24288e-05
5.315e-05;0.000559987;0.000281046;-2.79569e-05;-5.67899e-05;0;-1.21747e-05
5.3175e-05;0.000549625;0.000272821;-3.02859e-05;-6.00721e-05;0;-1.19099e-05
5.32e-05;0.000538637;0.000264172;-3.26142e-05;-6.3286e-05;0;-1.16348e-05
5.3225e-05;0.000527031;0.000255101;-3.49533e-05;-6.64289e-05;0;-1.13496e-05
5.325e-05;0.000514818;0.000245606;-3.7314e-05;-6.94981e-05;0;-1.10548e-05
5.3275e-05;0.000502009;0.00023568;-3.97015e-05;-7.24912e-05;0;-1.07508e-05
5.33e-05;0.000488619;0.000225321;-4.21118e-05;-7.54056e-05;0;-1.04381e-05
5.3325e-05;0.000474665;0.000214526;-4.45331e-05;-7.8239e-05;0;-1.01173e-05
5.335e-05;0.000460163;0.000203293;-4.69489e-05;-8.09889e-05;0;-9.78888e-06
5.3375e-05;0.000445126;0.000191621;-4.93415e-05;-8.36533e-05;0;-9.45337e-06
5.34e-05;0.000429567;0.000179511;-5.16917e-05;-8.62299e-05;0;-9.11135e-06
5.3425e-05;0.000413494;0.000166976;-5.39794e-05;-8.87167e-05;0;-8.76333e-06
5.345e-05;0.000396916;0.000154034;-5.6186e-05;-9.1112e-05;0;-8.40979e-06
5.3475e-05;0.000379841;0.000140705;-5.82996e-05;-9.34138e-05;0;-8.05118e-06
5.35e-05;0.000362273;0.000127004;-6.03183e-05;-9.56207e-05;0;-7.6879e-06
5.3525e-05;0.000344215;0.000112942;-6.22492e-05;-9.77311e-05;0;-7.32036e-06
5.355e-05;0.000325667;9.85242e-05;-6.41043e-05;-9.97437e-05;0;-6.94891e-06
5.3575e-05;0.000306628;8.37582e-05;-6.58976e-05;-0.000101657;0;-6.57395e-06
5.36e-05;0.000287103;6.86484e-05;-6.76451e-05;-0.00010347;0;-6.19587e-06
5.3625e-05;0.000267096;5.31956e-05;-6.93663e-05;-0.000105182;0;-5.81513e-06
5.365e-05;0.000246615;3.73961e-05;-7.10835e-05;-0.000106793;0;-5.4322e-06
5.3675e-05;0.00022567;2.12452e-05;-7.28164e-05;-0.0001083;0;-5.04764e-06
5.37e-05;0.000204278;4.74154e-06;-7.45767e-05;-0.000109705;0;-4.66202e-06
5.3725e-05;0.000182462;-1.21133e-05;-7.63662e-05;-0.000111007;0;-4.27596e-06
5.375e-05;0.00016025;-2.93176e-05;-7.81775e-05;-0.000112205;0;-3.89012e-06
5.3775e-05;0.000137674;-4.68714e-05;-7.99965e-05;-0.000113301;0;-3.50517e-06
5.38e-05;0.000114768;-6.47741e-05;-8.1802e-05;-0.000114293;0;-3.1218e-06
5.3825e-05;9.15665e-05;-8.30191e-05;-8.35662e-05;-0.000115184;0;-2.74068e-06
5.385e-05;6.8103e-05;-0.00010159;-8.52572e-05;-0.000115972;0;-2.36246e-06
5.3875e-05;4.44087e-05;-0.000120462;-8.68451e-05;-0.000116659;0;-1.9878e-06
5.39e-05;2.05096e-05;-0.000139606;-8.83061e-05;-0.000117245;0;-1.61728e-06
5.3925e-05;-3.57565e-06;-0.00015899;-8.96235e-05;-0.000117731;0;-1.2515e-06
5.395e-05;-2.78333e-05;-0.000178577;-9.07838e-05;-0.000118119;0;-8.90986e-07
5.3975e-05;-5.22512e-05;-0.00019833;-9.1775e-05;-0.000118408;0;-5.3626e-07
5.4e-05;-7.68154e-05;-0.000218211;-9.25872e-05;-0.0001186;0;-1.87824e-07
5.4025e-05;-0.00010151;-0.000238188;-9.32181e-05;-0.000118696;0;1.53826e-07
5.405e-05;-0.000126317;-0.000258242;-9.36752e-05;-0.000118697;0;4.88198e-07
5.4075e-05;-0.000151222;-0.00027836;-9.39746e-05;-0.000118605;0;8.148e-07
5.41e-05;-0.000176211;-0.000298536;-9.41372e-05;-0.000118421;0;1.13315e-06
5.4125e-05;-0.000201267;-0.000318762;-9.41854e-05;-0.000118147;0;1.44277e-06
5.415e-05;-0.000226376;-0.000339035;-9.4142e-05;-0.000117784;0;1.74324e-06
5.4175e-05;-0.00025152;-0.000359351;-9.40289e-05;-0.000117336;0;2.03415e-06
5.42e-05;-0.000276681;-0.000379709;-9.38635e-05;-0.000116803;0;2.31517e-06
5.4225e-05;-0.000301835;-0.000400101;-9.36546e-05;-0.000116189;0;2.58599e-06
5.425e-05;-0.000326955;-0.000420516;-9.34005e-05;-0.000115494;0;2.84636e-06
5.4275e-05;-0.000352012;-0.000440932;-9.30936e-05;-0.000114723;0;3.09604e-06
5.43e-05;-0.000376971;-0.000461325;-9.27248e-05;-0.000113878;0;3.33477e-06
5.4325e-05;-0.000401804;-0.000481666;-9.22863e-05;-0.000112961;0;3.56231e-06
5.435e-05;-0.000426482;-0.00050192;-9.17712e-05;-0.000111975;0;3.77834e-06
5.4375e-05;-0.000450979;-0.000522047;-9.11711e-05;-0.000110923;0;3.98255e-06
5.44e-05;-0.000475262;-0.000542001;-9.04776e-05;-0.000109808;0;4.17458e-06
5.4425e-05;-0.000499299;-0.000561743;-8.96859e-05;-0.000108633;0;4.35412e-06
5.445e-05;-0.000523051;-0.000581237;-8.87965e-05;-0.000107401;0;4.52085e-06
5.4475e-05;-0.000546483;-0.000600457;-8.78134e-05;-0.000106116;0;4.67455e-06
5.45e-05;-0.000569562;-0.000619384;-8.67393e-05;-0.00010478;0;4.81507e-06
5.4525e-05;-0.000592256;-0.000638002;-8.55738e-05;-0.000103397;0;4.94237e-06
5.455e-05;-0.000614533;-0.000656304;-8.43146e-05;-0.000101969;0;5.05652e-06
5.4575e-05;-0.000636365;-0.000674285;-8.29605e-05;-0.0001005;0;5.15764e-06
5.46e-05;-0.000657728;-0.000691946;-8.15115e-05;-9.89924e-05;0;5.24595e-06
5.4625e-05;-0.000678598;-0.000709286;-7.99666e-05;-9.74487e-05;0;5.32171e-06
5.465e-05;-0.000698951;-0.000726303;-7.83227e-05;-9.58719e-05;0;5.3852e-06
5.4675e-05;-0.000718762;-0.00074299;-7.6576e-05;-9.4265e-05;0;5.43671e-06
5.47e-05;-0.000738007;-0.00075934;-7.4725e-05;-9.26308e-05;0;5.47651e-06
5.4725e-05;-0.000756662;-0.000775345;-7.27724e-05;-9.09723e-05;0;5.50489e-06
5.475e-05;-0.000774711;-0.000790994;-7.07222e-05;-8.92925e-05;0;5.52209e-06
5.4775e-05;-0.000792141;-0.000806271;-6.85782e-05;-8.75945e-05;0;5.52836e-06
5.48e-05;-0.000808942;-0.000821155;-6.63437e-05;-8.58813e-05;0;5.52391e-06
5.4825e-05;-0.000825099;-0.000835625;-6.40255e-05;-8.4156e-05;0;5.50895e-06
5.485e-05;-0.000840598;-0.000849662;-6.16357e-05;-8.24216e-05;0;5.48366e-06
5.4875e-05;-0.000855422;-0.000863248;-5.91898e-05;-8.06812e-05;0;5.44822e-06
5.49e-05;-0.000869553;-0.000876368;-5.67007e-05;-7.89379e-05;0;5.40281e-06
5.4925e-05;-0.000882967;-0.000889002;-5.41751e-05;-7.71944e-05;0;5.34762e-06
5.495e-05;-0.000895636;-0.000901135;-5.16132e-05;-7.54539e-05;0;5.2829e-06
5.4975e-05;-0.000907533;-0.000912753;-4.90125e-05;-7.37191e-05;0;5.20893e-06
5.5e-05;-0.000918631;-0.000923843;-4.63686e-05;-7.19928e-05;0;5.12607e-06
5.5025e-05;-0.000928914;-0.000934386;-4.36755e-05;-7.02777e-05;0;5.03474e-06
5.505e-05;-0.000938368;-0.000944358;-4.09242e-05;-6.85764e-05;0;4.93545e-06
5.5075e-05;-0.000946984;-0.000953731;-3.81062e-05;-6.68912e-05;0;4.82875e-06
5.51e-05;-0.000954756;-0.000962478;-3.52176e-05;-6.52244e-05;0;4.71526e-06
5.5125e-05;-0.000961676;-0.000970578;-3.22624e-05;-6.35782e-05;0;4.59559e-06
5.515e-05;-0.00096774;-0.000978012;-2.92511e-05;-6.19542e-05;0;4.47037e-06
5.5175e-05;-0.000972944;-0.000984766;-2.61971e-05;-6.03544e-05;0;4.34021e-06
5.52e-05;-0.000977287;-0.000990829;-2.31163e-05;-5.87802e-05;0;4.20567e-06
5.5225e-05;-0.000980762;-0.000996195;-2.00282e-05;-5.72332e-05;0;4.06729e-06
5.525e-05;-0.000983366;-0.00100087;-1.69578e-05;-5.57146e-05;0;3.92555e-06
5.5275e-05;-0.000985096;-0.00100485;-1.39321e-05;-5.42258e-05;0;3.78094e-06
5.53e-05;-0.000985947;-0.00100814;-1.09737e-05;-5.27678e-05;0;3.63394e-06
5.5325e-05;-0.000985917;-0.00101075;-8.09598e-06;-5.1342e-05;0;3.48507e-06
5.535e-05;-0.000984996;-0.00101266;-5.30304e-06;-4.99495e-05;0;3.33487e-06
5.5375e-05;-0.000983171;-0.00101388;-2.59358e-06;-4.85913e-05;0;3.18392e-06
5.54e-05;-0.000980426;-0.0010144;3.65513e-08;-4.72685e-05;0;3.03285e-06
5.5425e-05;-0.00097675;-0.00101422;2.59537e-06;-4.59822e-05;0;2.88229e-06
5.545e-05;-0.000972139;-0.00101332;5.09678e-06;-4.47333e-05;0;2.73288e-06
5.5475e-05;-0.000966591;-0.0010117;7.5597e-06;-4.35225e-05;0;2.58522e-06
5.55e-05;-0.000960108;-0.00100932;1.00038e-05;-4.23505e-05;0;2.43985e-06
5.5525e-05;-0.000952697;-0.00100618;1.24459e-05;-4.12178e-05;0;2.29725e-06
5.555e-05;-0.000944365;-0.00100225;1.48992e-05;-4.01249e-05;0;2.15784e-06
5.5575e-05;-0.000935128;-0.000997526;1.73751e-05;-3.90719e-05;0;2.022e-06
5.56e-05;-0.000925003;-0.000991989;1.98825e-05;-3.8059e-05;0;1.89012e-06
5.5625e-05;-0.000914008;-0.000985624;2.24228e-05;-3.70862e-05;0;1.76258e-06
5.565e-05;-0.000902162;-0.00097843;2.49856e-05;-3.61531e-05;0;1.63984e-06
5.5675e-05;-0.000889487;-0.000970409;2.75494e-05;-3.52594e-05;0;1.52239e-06
5.57e-05;-0.00087601;-0.000961569;3.00885e-05;-3.44045e-05;0;1.41079e-06
5.5725e-05;-0.000861755;-0.000951909;3.25803e-05;-3.35878e-05;0;1.30559e-06
5.575e-05;-0.000846747;-0.000941428;3.50087e-05;-3.28083e-05;0;1.20737e-06
5.5775e-05;-0.000831003;-0.00093012;3.73624e-05;-3.2065e-05;0;1.11663e-06
5.58e-05;-0.000814535;-0.000917985;3.96327e-05;-3.13569e-05;0;1.0338e-06
5.5825e-05;-0.000797357;-0.000905017;4.18149e-05;-3.06828e-05;0;9.59214e-07
5.585e-05;-0.000779482;-0.000891208;4.39109e-05;-3.00414e-05;0;8.93134e-07
5.5875e-05;-0.000760926;-0.000876542;4.59288e-05;-2.94315e-05;0;8.35739e-07
5.59e-05;-0.00074171;-0.000861003;4.78775e-05;-2.88519e-05;0;7.87171e-07
5.5925e-05;-0.000721855;-0.000844585;4.97621e-05;-2.83013e-05;0;7.47556e-07
5.595e-05;-0.000701385;-0.000827287;5.15839e-05;-2.77785e-05;0;7.17028e-07
5.5975e-05;-0.000680327;-0.000809112;5.33437e-05;-2.7282e-05;0;6.95727e-07
5.6e-05;-0.000658707;-0.000790061;5.50451e-05;-2.68106e-05;0;6.83797e-07
5.6025e-05;-0.000636549;-0.000770138;5.66924e-05;-2.63628e-05;0;6.81364e-07
5.605e-05;-0.000613869;-0.000749353;5.82851e-05;-2.59373e-05;0;6.88513e-07
5.6075e-05;-0.000590685;-0.000727725;5.98163e-05;-2.55326e-05;0;7.05272e-07
5.61e-05;-0.000567013;-0.000705277;6.12755e-05;-2.51472e-05;0;7.31598e-07
5.6125e-05;-0.000542872;-0.000682026;6.26548e-05;-2.47797e-05;0;7.67379e-07
5.615e-05;-0.000518285;-0.000657986;6.39509e-05;-2.44284e-05;0;8.12452e-07
5.6175e-05;-0.000493277;-0.000633166;6.51616e-05;-2.40919e-05;0;8.66614e-07
5.62e-05;-0.000467872;-0.000607579;6.62832e-05;-2.37685e-05;0;9.29657e-07
5.6225e-05;-0.000442095;-0.000581237;6.73119e-05;-2.34564e-05;0;1.00138e-06
5.625e-05;-0.000415974;-0.000554147;6.8249e-05;-2.31538e-05;0;1.08159e-06
5.6275e-05;-0.000389537;-0.000526311;6.91035e-05;-2.2859e-05;0;1.17014e-06
5.63e-05;-0.000362817;-0.000497732;6.98892e-05;-2.25698e-05;0;1.26692e-06
5.6325e-05;-0.000335846;-0.000468416;7.06175e-05;-2.22844e-05;0;1.37181e-06
5.635e-05;-0.000308663;-0.000438383;7.12943e-05;-2.20007e-05;0;1.48475e-06
5.6375e-05;-0.000281311;-0.000407657;7.19219e-05;-2.17168e-05;0;1.60568e-06
5.64e-05;-0.000253838;-0.000376258;7.25022e-05;-2.14307e-05;0;1.73454e-06
5.6425e-05;-0.000226291;-0.000344208;7.30366e-05;-2.11404e-05;0;1.87129e-06
5.645e-05;-0.000198713;-0.000311528;7.35222e-05;-2.0844e-05;0;2.01587e-06
5.6475e-05;-0.000171145;-0.000278248;7.395e-05;-2.05397e-05;0;2.16823e-06
5.65e-05;-0.000143621;-0.000244399;7.43089e-05;-2.02256e-05;0;2.32829e-06
5.6525e-05;-0.000116178;-0.000210012;7.45929e-05;-1.98998e-05;0;2.49591e-06
5.655e-05;-8.88474e-05;-0.000175109;7.48042e-05;-1.95605e-05;0;2.67095e-06
5.6575e-05;-6.16601e-05;-0.000139711;7.49495e-05;-1.9206e-05;0;2.8532e-06
5.66e-05;-3.46441e-05;-0.000103842;7.50326e-05;-1.88343e-05;0;3.04239e-06
5.6625e-05;-7.82592e-06;-6.75281e-05;7.50517e-05;-1.8444e-05;0;3.23825e-06
5.665e-05;1.877e-05;-3.0793e-05;7.50032e-05;-1.80333e-05;0;3.44043e-06
5.6675e-05;4.51213e-05;6.34717e-06;7.48872e-05;-1.76007e-05;0;3.64858e-06
5.67e-05;7.12088e-05;4.38825e-05;7.47073e-05;-1.71446e-05;0;3.86233e-06
5.6725e-05;9.70159e-05;8.18015e-05;7.44676e-05;-1.66637e-05;0;4.08133e-06
5.675e-05;0.000122527;0.000120086;7.41685e-05;-1.61564e-05;0;4.30522e-06
5.6775e-05;0.000147724;0.000158715;7.38094e-05;-1.56213e-05;0;4.53367e-06
5.68e-05;0.000172583;0.000197666;7.33916e-05;-1.50569e-05;0;4.7664e-06
5.6825e-05;0.00019708;0.000236922;7.29194e-05;-1.44617e-05;0;5.00313e-06
5.685e-05;0.000221182;0.000276462;7.23943e-05;-1.38342e-05;0;5.24365e-06
5.6875e-05;0.000244858;0.000316261;7.18104e-05;-1.31729e-05;0;5.48775e-06
5.69e-05;0.000268075;0.000356284;7.11549e-05;-1.24761e-05;0;5.73529e-06
5.6925e-05;0.000290797;0.000396497;7.04156e-05;-1.17425e-05;0;5.98614e-06
5.695e-05;0.000312992;0.000436871;6.95872e-05;-1.09704e-05;0;6.24015e-06
5.6975e-05;0.000334634;0.000477378;6.86716e-05;-1.01585e-05;0;6.49721e-06
5.7e-05;0.000355699;0.000517987;6.76722e-05;-9.30538e-06;0;6.75714e-06
5.7025e-05;0.000376168;0.000558661;6.659e-05;-8.40972e-06;0;7.01975e-06
5.705e-05;0.000396021;0.000599358;6.54267e-05;-7.47029e-06;0;7.28476e-06
5.7075e-05;0.000415239;0.000640038;6.41893e-05;-6.48591e-06;0;7.55184e-06
5.71e-05;0.000433802;0.000680665;6.28925e-05;-5.45547e-06;0;7.82059e-06
5.7125e-05;0.000451695;0.000721204;6.15535e-05;-4.37795e-06;0;8.09055e-06
5.715e-05;0.000468904;0.00076161;6.01865e-05;-3.25243e-06;0;8.36123e-06
5.7175e-05;0.000485422;0.000801839;5.88013e-05;-2.07809e-06;0;8.63206e-06
5.72e-05;0.000501244;0.000841847;5.74066e-05;-8.54246e-07;0;8.90249e-06
5.7225e-05;0.000516368;0.000881598;5.60127e-05;4.19653e-07;0;9.17195e-06
5.725e-05;0.000530795;0.000921059;5.4629e-05;1.74401e-06;0;9.43986e-06
5.7275e-05;0.000544521;0.000960199;5.32576e-05;3.11909e-06;0;9.70565e-06
5.73e-05;0.00055754;0.000998977;5.18925e-05;4.54504e-06;0;9.96874e-06
5.7325e-05;0.000569836;0.00103736;5.05233e-05;6.02189e-06;0;1.02286e-05
5.735e-05;0.00058139;0.0010753;4.91429e-05;7.5496e-06;0;1.04846e-05
5.7375e-05;0.00059218;0.00111278;4.77489e-05;9.12807e-06;0;1.07363e-05
5.74e-05;0.000602182;0.00114975;4.63393e-05;1.07572e-05;0;1.09832e-05
5.7425e-05;0.000611374;0.00118619;4.49088e-05;1.24367e-05;0;1.12248e-05
5.745e-05;0.000619736;0.00122205;4.34497e-05;1.41665e-05;0;1.14608e-05
5.7475e-05;0.000627251;0.00125729;4.19592e-05;1.59464e-05;0;1.16908e-05
5.75e-05;0.000633905;0.00129187;4.04433e-05;1.77762e-05;0;1.19146e-05
5.7525e-05;0.000639686;0.00132576;3.89152e-05;1.96556e-05;0;1.21317e-05
5.755e-05;0.000644591;0.00135893;3.73883e-05;2.15842e-05;0;1.2342e-05
5.7575e-05;0.000648619;0.00139135;3.58718e-05;2.35617e-05;0;1.25451e-05
5.76e-05;0.000651775;0.001423;3.43722e-05;2.55873e-05;0;1.27404e-05
5.7625e-05;0.00065407;0.00145386;3.28963e-05;2.76604e-05;0;1.29275e-05
5.765e-05;0.00065552;0.00148391;3.14501e-05;2.97799e-05;0;1.31057e-05
5.7675e-05;0.000656141;0.00151314;3.00351e-05;3.19449e-05;0;1.32743e-05
5.77e-05;0.000655954;0.0015415;2.86444e-05;3.41539e-05;0;1.34325e-05
5.7725e-05;0.000654975;0.00156896;2.72661e-05;3.64056e-05;0;1.35797e-05
5.775e-05;0.000653221;0.00159548;2.58895e-05;3.86982e-05;0;1.37152e-05
5.7775e-05;0.000650703;0.00162102;2.45087e-05;4.10302e-05;0;1.38383e-05
5.78e-05;0.00064743;0.00164556;2.31205e-05;4.33998e-05;0;1.39487e-05
5.7825e-05;0.000643408;0.00166905;2.17197e-05;4.58049e-05;0;1.40459e-05
5.785e-05;0.000638638;0.00169148;2.02984e-05;4.82437e-05;0;1.41298e-05
5.7875e-05;0.000633119;0.0017128;1.88514e-05;5.07139e-05;0;1.42001e-05
5.79e-05;0.000626854;0.00173299;1.73814e-05;5.32135e-05;0;1.42568e-05
5.7925e-05;0.000619846;0.00175202;1.58997e-05;5.57401e-05;0;1.42997e-05
5.795e-05;0.000612103;0.00176988;1.44205e-05;5.82914e-05;0;1.43285e-05
5.7975e-05;0.00060364;0.00178652;1.29558e-05;6.0865e-05;0;1.4343e-05
5.8e-05;0.000594473;0.00180191;1.15151e-05;6.34583e-05;0;1.43427e-05
5.8025e-05;0.000584627;0.00181605;1.01085e-05;6.60689e-05;0;1.43271e-05
5.805e-05;0.000574129;0.00182892;8.74789e-06;6.8694e-05;0;1.42956e-05
5.8075e-05;0.00056301;0.00184051;7.44423e-06;7.1331e-05;0;1.42475e-05
5.81e-05;0.000551303;0.00185083;6.20297e-06;7.39771e-05;0;1.41821e-05
5.8125e-05;0.000539039;0.00185984;5.02429e-06;7.66292e-05;0;1.40989e-05
5.815e-05;0.00052625;0.00186755;3.90737e-06;7.92845e-05;0;1.39971e-05
5.8175e-05;0.000512964;0.00187395;2.85429e-06;8.19397e-05;0;1.38766e-05
5.82e-05;0.000499208;0.00187902;1.86885e-06;8.45917e-05;0;1.3737e-05
5.8225e-05;0.000485005;0.00188274;9.52117e-07;8.72371e-05;0;1.35781e-05
5.825e-05;0.000470373;0.0018851;9.99285e-08;8.98727e-05;0;1.33999e-05
5.8275e-05;0.00045533;0.00188609;-6.94216e-07;9.24951e-05;0;1.32027e-05
5.83e-05;0.000439894;0.00188569;-1.43416e-06;9.51007e-05;0;1.29864e-05
5.8325e-05;0.000424085;0.00188389;-2.11954e-06;9.76861e-05;0;1.27513e-05
5.835e-05;0.000407926;0.0018807;-2.74942e-06;0.000100248;0;1.24978e-05
5.8375e-05;0.000391442;0.00187609;-3.32673e-06;0.000102782;0;1.2226e-05
5.84e-05;0.000374657;0.00187007;-3.85873e-06;0.000105285;0;1.19364e-05
5.8425e-05;0.000357597;0.00186262;-4.35305e-06;0.000107754;0;1.16292e-05
5.845e-05;0.000340289;0.00185373;-4.81412e-06;0.000110184;0;1.13048e-05
5.8475e-05;0.000322761;0.00184341;-5.2437e-06;0.000112573;0;1.09636e-05
5.85e-05;0.000305043;0.00183167;-5.64379e-06;0.000114917;0;1.06058e-05
5.8525e-05;0.000287164;0.00181853;-6.01744e-06;0.000117212;0;1.02317e-05
5.855e-05;0.00026915;0.00180401;-6.36587e-06;0.000119456;0;9.84145e-06
5.8575e-05;0.00025103;0.00178812;-6.68485e-06;0.000121646;0;9.43533e-06
5.86e-05;0.000232833;0.00177089;-6.96528e-06;0.000123777;0;9.01344e-06
5.8625e-05;0.000214587;0.00175234;-7.19758e-06;0.000125848;0;8.5759e-06
5.865e-05;0.000196319;0.00173249;-7.37567e-06;0.000127854;0;8.12285e-06
5.8675e-05;0.000178055;0.00171132;-7.49664e-06;0.000129792;0;7.65443e-06
5.87e-05;0.000159821;0.00168884;-7.55728e-06;0.000131659;0;7.17084e-06
5.8725e-05;0.00014165;0.00166506;-7.55241e-06;0.000133452;0;6.67232e-06
5.875e-05;0.000123573;0.00163996;-7.47738e-06;0.000135167;0;6.15919e-06
5.8775e-05;0.000105628;0.00161356;-7.33211e-06;0.000136801;0;5.63181e-06
5.88e-05;8.78469e-05;0.00158585;-7.12196e-06;0.000138351;0;5.09064e-06
5.8825e-05;7.02641e-05;0.00155684;-6.85434e-06;0.000139813;0;4.53625e-06
5.885e-05;5.29108e-05;0.00152653;-6.53484e-06;0.000141185;0;3.96928e-06
5.8875e-05;3.58165e-05;0.00149493;-6.16688e-06;0.000142463;0;3.39051e-06
5.89e-05;1.90076e-05;0.00146203;-5.75432e-06;0.000143645;0;2.80086e-06
5.8925e-05;2.50578e-06;0.00142785;-5.30303e-06;0.000144729;0;2.20132e-06
5.895e-05;-1.3671e-05;0.0013924;-4.81871e-06;0.000145711;0;1.59296e-06
5.8975e-05;-2.95051e-05;0.0013557;-4.30309e-06;0.00014659;0;9.76901e-07
5.9e-05;-4.49769e-05;0.00131778;-3.75295e-06;0.000147363;0;3.54183e-07
5.9025e-05;-6.0064e-05;0.00127868;-3.16321e-06;0.000148028;0;-2.7423e-07
5.905e-05;-7.47436e-05;0.00123846;-2.53081e-06;0.000148584;0;-9.07535e-07
5.9075e-05;-8.89937e-05;0.00119714;-1.85545e-06;0.000149027;0;-1.54511e-06
5.91e-05;-0.000102794;0.00115477;-1.13722e-06;0.000149358;0;-2.18653e-06
5.9125e-05;-0.000116124;0.00111138;-3.75169e-07;0.000149573;0;-2.8315e-06
5.915e-05;-0.000128964;0.001067;4.30475e-07;0.000149672;0;-3.47985e-06
5.9175e-05;-0.000141294;0.00102166;1.27416e-06;0.000149654;0;-4.13142e-06
5.92e-05;-0.000153095;0.000975364;2.14349e-06;0.000149516;0;-4.78603e-06
5.9225e-05;-0.000164347;0.000928141;3.02218e-06;0.000149258;0;-5.4434e-06
5.925e-05;-0.000175032;0.000880006;3.89474e-06;0.000148878;0;-6.10308e-06
5.9275e-05;-0.000185128;0.000830987;4.74831e-06;0.000148376;0;-6.76451e-06
5.93e-05;-0.000194614;0.000781111;5.57133e-06;0.00014775;0;-7.42697e-06
5.9325e-05;-0.000203475;0.00073041;6.35192e-06;0.000147;0;-8.08963e-06
5.935e-05;-0.000211702;0.00067892;7.07945e-06;0.000146124;0;-8.75161e-06
5.9375e-05;-0.00021929;0.000626683;7.74798e-06;0.000145121;0;-9.41199e-06
5.94e-05;-0.000226234;0.000573751;8.35777e-06;0.000143992;0;-1.00699e-05
5.9425e-05;-0.000232528;0.000520179;8.91274e-06;0.000142735;0;-1.07245e-05
5.945e-05;-0.000238162;0.000466024;9.4166e-06;0.000141351;0;-1.13751e-05
5.9475e-05;-0.000243124;0.000411341;9.87164e-06;0.000139839;0;-1.2021e-05
5.95e-05;-0.000247399;0.000356184;1.0281e-05;0.000138199;0;-1.26616e-05
5.9525e-05;-0.000250972;0.000300609;1.06513e-05;0.000136433;0;-1.32964e-05
5.955e-05;-0.000253826;0.000244669;1.09913e-05;0.000134539;0;-1.39249e-05
5.9575e-05;-0.00025595;0.000188411;1.13077e-05;0.00013252;0;-1.45468e-05
5.96e-05;-0.000257337;0.000131873;1.16025e-05;0.000130375;0;-1.51614e-05
5.9625e-05;-0.000257993;7.50868e-05;1.18724e-05;0.000128106;0;-1.57683e-05
5.965e-05;-0.000257926;1.8082e-05;1.21125e-05;0.000125713;0;-1.63667e-05
5.9675e-05;-0.000257149;-3.91147e-05;1.23161e-05;0.000123198;0;-1.6956e-05
5.97e-05;-0.000255673;-9.64797e-05;1.24738e-05;0.000120562;0;-1.75353e-05
5.9725e-05;-0.000253509;-0.000153993;1.25715e-05;0.000117806;0;-1.81037e-05
5.975e-05;-0.000250669;-0.000211632;1.25927e-05;0.000114933;0;-1.86603e-05
5.9775e-05;-0.000247162;-0.000269369;1.25236e-05;0.000111943;0;-1.9204e-05
5.98e-05;-0.000242996;-0.000327163;1.23575e-05;0.000108839;0;-1.97339e-05
5.9825e-05;-0.000238176;-0.000384965;1.20953e-05;0.000105623;0;-2.0249e-05
5.985e-05;-0.000232708;-0.000442719;1.17423e-05;0.000102296;0;-2.07483e-05
5.9875e-05;-0.000226601;-0.000500364;1.13066e-05;9.8862e-05;0;-2.12308e-05
5.99e-05;-0.000219864;-0.000557836;1.07994e-05;9.53222e-05;0;-2.16956e-05
5.9925e-05;-0.000212508;-0.000615067;1.02361e-05;9.16795e-05;0;-2.21419e-05
5.995e-05;-0.000204538;-0.000671986;9.6345e-06;8.79365e-05;0;-2.25687e-05
5.9975e-05;-0.000195962;-0.00072853;9.01058e-06;8.4096e-05;0;-2.29754e-05
6e-05;-0.000186785;-0.000784647;8.37418e-06;8.0161e-05;0;-2.33615e-05
6.0025e-05;-0.000177022;-0.00084029;7.72896e-06;7.61345e-05;0;-2.37266e-05
6.005e-05;-0.000166691;-0.000895421;7.07467e-06;7.20198e-05;0;-2.40705e-05
6.0075e-05;-0.000155817;-0.000950005;6.40842e-06;6.78203e-05;0;-2.43932e-05
6.01e-05;-0.000144431;-0.00100401;5.72292e-06;6.35396e-05;0;-2.46947e-05
6.0125e-05;-0.000132563;-0.00105742;5.00405e-06;5.91814e-05;0;-2.49751e-05
6.015e-05;-0.000120247;-0.00111021;4.23173e-06;5.47493e-05;0;-2.52344e-05
6.0175e-05;-0.000107515;-0.00116235;3.38481e-06;5.02473e-05;0;-2.54723e-05
6.02e-05;-9.43903e-05;-0.00121382;2.44668e-06;4.56794e-05;0;-2.56887e-05
6.0225e-05;-8.08898e-05;-0.00126456;1.4079e-06;4.10499e-05;0;-2.5883e-05
6.025e-05;-6.70232e-05;-0.00131453;2.65576e-07;3.6363e-05;0;-2.60547e-05
6.0275e-05;-5.27982e-05;-0.00136368;-9.77674e-07;3.16232e-05;0;-2.62031e-05
6.03e-05;-3.82241e-05;-0.00141195;-2.31318e-06;2.68351e-05;0;-2.63275e-05
6.0325e-05;-2.33126e-05;-0.00145927;-3.72573e-06;2.20034e-05;0;-2.64272e-05
6.035e-05;-8.0768e-06;-0.00150559;-5.19618e-06;1.71326e-05;0;-2.65014e-05
6.0375e-05;7.46915e-06;-0.00155083;-6.70714e-06;1.22276e-05;0;-2.65496e-05
6.04e-05;2.33086e-05;-0.00159497;-8.24826e-06;7.29303e-06;0;-2.65711e-05
6.0425e-05;3.94213e-05;-0.00163796;-9.81727e-06;2.33371e-06;0;-2.65653e-05
6.045e-05;5.57831e-05;-0.00167977;-1.14167e-05;-2.64552e-06;0;-2.65316e-05
6.0475e-05;7.23683e-05;-0.0017204;-1.30506e-05;-7.63977e-06;0;-2.64696e-05
6.05e-05;8.91505e-05;-0.00175983;-1.47235e-05;-1.2644e-05;0;-2.63789e-05
6.0525e-05;0.000106101;-0.00179805;-1.64424e-05;-1.76533e-05;0;-2.62593e-05
6.055e-05;0.000123189;-0.00183504;-1.82161e-05;-2.26626e-05;0;-2.61108e-05
6.0575e-05;0.000140379;-0.0018708;-2.00524e-05;-2.76669e-05;0;-2.59337e-05
6.06e-05;0.000157635;-0.00190531;-2.19544e-05;-3.26612e-05;0;-2.57284e-05
6.0625e-05;0.000174922;-0.00193852;-2.392e-05;-3.76407e-05;0;-2.54959e-05
6.065e-05;0.000192209;-0.00197042;-2.5944e-05;-4.26005e-05;0;-2.52371e-05
6.0675e-05;0.000209468;-0.00200097;-2.80205e-05;-4.75361e-05;0;-2.49533e-05
6.07e-05;0.000226669;-0.00203014;-3.01425e-05;-5.24425e-05;0;-2.46457e-05
6.0725e-05;0.000243783;-0.00205789;-3.23001e-05;-5.73149e-05;0;-2.43155e-05
6.075e-05;0.000260781;-0.0020842;-3.44801e-05;-6.21484e-05;0;-2.39636e-05
6.0775e-05;0.000277632;-0.00210901;-3.66698e-05;-6.69379e-05;0;-2.35904e-05
6.08e-05;0.000294306;-0.00213231;-3.88619e-05;-7.16784e-05;0;-2.31963e-05
6.0825e-05;0.00031077;-0.00215406;-4.10561e-05;-7.63646e-05;0;-2.27809e-05
6.085e-05;0.000326989;-0.00217425;-4.32568e-05;-8.09914e-05;0;-2.2344e-05
6.0875e-05;0.000342928;-0.00219285;-4.54697e-05;-8.55535e-05;0;-2.18848e-05
6.09e-05;0.000358555;-0.00220986;-4.77009e-05;-9.0046e-05;0;-2.14029e-05
6.0925e-05;0.000373845;-0.00222526;-4.99581e-05;-9.4464e-05;0;-2.08978e-05
6.095e-05;0.000388773;-0.00223905;-5.22506e-05;-9.88028e-05;0;-2.03695e-05
6.0975e-05;0.000403318;-0.00225124;-5.45866e-05;-0.000103058;0;-1.98183e-05
6.1e-05;0.000417459;-0.00226181;-5.69685e-05;-0.000107225;0;-1.92449e-05
6.1025e-05;0.000431179;-0.00227075;-5.9391e-05;-0.000111299;0;-1.865e-05
6.105e-05;0.000444464;-0.00227805;-6.18439e-05;-0.000115278;0;-1.80346e-05
6.1075e-05;0.000457299;-0.00228368;-6.43149e-05;-0.000119156;0;-1.74e-05
6.11e-05;0.000469669;-0.00228765;-6.67917e-05;-0.000122931;0;-1.67469e-05
6.1125e-05;0.000481555;-0.00228993;-6.92598e-05;-0.000126599;0;-1.60763e-05
6.115e-05;0.000492939;-0.00229051;-7.17018e-05;-0.000130156;0;-1.53891e-05
6.1175e-05;0.0005038;-0.00228938;-7.40996e-05;-0.000133599;0;-1.46859e-05
6.12e-05;0.000514117;-0.00228654;-7.64397e-05;-0.000136926;0;-1.39676e-05
6.1225e-05;0.000523868;-0.002282;-7.87153e-05;-0.000140132;0;-1.3235e-05
6.125e-05;0.00053303;-0.00227578;-8.09252e-05;-0.000143216;0;-1.24893e-05
6.1275e-05;0.000541578;-0.0022679;-8.30708e-05;-0.000146175;0;-1.17315e-05
6.13e-05;0.000549492;-0.00225835;-8.51543e-05;-0.000149006;0;-1.09628e-05
6.1325e-05;0.000556757;-0.00224717;-8.71798e-05;-0.000151707;0;-1.01844e-05
6.135e-05;0.000563357;-0.00223436;-8.91543e-05;-0.000154274;0;-9.39745e-06
6.1375e-05;0.000569279;-0.00221993;-9.10862e-05;-0.000156706;0;-8.6027e-06
6.14e-05;0.00057451;-0.0022039;-9.29804e-05;-0.000158999;0;-7.80087e-06
6.1425e-05;0.000579039;-0.00218629;-9.48366e-05;-0.000161151;0;-6.99241e-06
6.145e-05;0.00058286;-0.00216711;-9.66504e-05;-0.000163159;0;-6.17761e-06
6.1475e-05;0.000585968;-0.00214637;-9.84175e-05;-0.00016502;0;-5.35675e-06
6.15e-05;0.00058836;-0.00212412;-0.000100136;-0.000166732;0;-4.53018e-06
6.1525e-05;0.000590033;-0.00210037;-0.000101803;-0.000168292;0;-3.69847e-06
6.155e-05;0.000590984;-0.00207515;-0.000103413;-0.000169699;0;-2.86243e-06
6.1575e-05;0.000591211;-0.00204848;-0.000104959;-0.00017095;0;-2.02315e-06
6.16e-05;0.000590714;-0.00202038;-0.000106429;-0.000172046;0;-1.18192e-06
6.1625e-05;0.000589489;-0.00199087;-0.000107813;-0.000172984;0;-3.40127e-07
6.165e-05;0.000587529;-0.00195998;-0.000109103;-0.000173764;0;5.00913e-07
6.1675e-05;0.000584826;-0.00192771;-0.00011029;-0.000174387;0;1.34005e-06
6.17e-05;0.000581372;-0.00189411;-0.000111366;-0.000174851;0;2.17641e-06
6.1725e-05;0.000577163;-0.00185917;-0.000112324;-0.000175157;0;3.00936e-06
6.175e-05;0.000572201;-0.00182295;-0.000113166;-0.000175305;0;3.83848e-06
6.1775e-05;0.000566484;-0.00178546;-0.000113899;-0.000175296;0;4.66343e-06
6.18e-05;0.000560015;-0.00174674;-0.000114531;-0.00017513;0;5.48385e-06
6.1825e-05;0.000552795;-0.00170683;-0.000115071;-0.000174808;0;6.2992e-06
6.185e-05;0.000544828;-0.00166576;-0.000115521;-0.00017433;0;7.10873e-06
6.1875e-05;0.000536116;-0.00162357;-0.000115881;-0.000173698;0;7.91154e-06
6.19e-05;0.000526662;-0.00158027;-0.00011615;-0.000172912;0;8.70661e-06
6.1925e-05;0.000516463;-0.0015359;-0.000116326;-0.000171974;0;9.49298e-06
6.195e-05;0.000505519;-0.00149048;-0.000116404;-0.000170884;0;1.02698e-05
6.1975e-05;0.000493834;-0.00144402;-0.000116376;-0.000169643;0;1.10366e-05
6.2e-05;0.000481419;-0.00139654;-0.000116233;-0.000168252;0;1.17928e-05
6.2025e-05;0.000468293;-0.00134808;-0.00011597;-0.000166713;0;1.25383e-05
6.205e-05;0.000454475;-0.00129867;-0.000115586;-0.000165025;0;1.32728e-05
6.2075e-05;0.000439989;-0.00124837;-0.000115078;-0.000163191;0;1.39958e-05
6.21e-05;0.000424861;-0.00119722;-0.000114446;-0.000161212;0;1.47065e-05
6.2125e-05;0.000409118;-0.00114529;-0.00011369;-0.00015909;0;1.54038e-05
6.215e-05;0.000392793;-0.00109265;-0.000112813;-0.000156825;0;1.6086e-05
6.2175e-05;0.000375918;-0.00103936;-0.00011182;-0.000154422;0;1.67514e-05
6.22e-05;0.000358522;-0.000985483;-0.000110717;-0.000151881;0;1.73982e-05
6.2225e-05;0.000340633;-0.00093108;-0.000109505;-0.000149207;0;1.80249e-05
6.225e-05;0.000322277;-0.000876194;-0.000108179;-0.000146402;0;1.86303e-05
6.2275e-05;0.000303481;-0.000820863;-0.000106733;-0.000143469;0;1.92142e-05
6.23e-05;0.000284267;-0.000765121;-0.000105154;-0.000140412;0;1.97767e-05
6.2325e-05;0.000264649;-0.000708998;-0.000103435;-0.000137234;0;2.03188e-05
6.235e-05;0.000244636;-0.000652519;-0.000101562;-0.000133939;0;2.08416e-05
6.2375e-05;0.000224234;-0.00059571;-9.95265e-05;-0.000130531;0;2.13466e-05
6.24e-05;0.000203448;-0.0005386;-9.73217e-05;-0.000127013;0;2.18351e-05
6.2425e-05;0.000182288;-0.000481231;-9.49488e-05;-0.00012339;0;2.23076e-05
6.245e-05;0.000160765;-0.000423651;-9.24166e-05;-0.000119665;0;2.27645e-05
6.2475e-05;0.000138898;-0.000365916;-8.97382e-05;-0.000115842;0;2.3205e-05
6.25e-05;0.00011671;-0.000308083;-8.69271e-05;-0.000111925;0;2.36282e-05
6.2525e-05;9.42347e-05;-0.000250213;-8.39951e-05;-0.000107917;0;2.40326e-05
6.255e-05;7.15113e-05;-0.000192367;-8.09527e-05;-0.000103823;0;2.44167e-05
6.2575e-05;4.85846e-05;-0.000134607;-7.78083e-05;-9.96475e-05;0;2.4779e-05
6.26e-05;2.54987e-05;-7.69885e-05;-7.45667e-05;-9.53944e-05;0;2.51184e-05
6.2625e-05;2.29437e-06;-1.956e-05;-7.12274e-05;-9.10683e-05;0;2.5434e-05
6.265e-05;-2.09913e-05;3.76391e-05;-6.77855e-05;-8.66738e-05;0;2.57255e-05
6.2675e-05;-4.43241e-05;9.45743e-05;-6.42353e-05;-8.22156e-05;0;2.59925e-05
6.27e-05;-6.76724e-05;0.000151212;-6.05744e-05;-7.76984e-05;0;2.62344e-05
6.2725e-05;-9.10089e-05;0.000207521;-5.68043e-05;-7.31268e-05;0;2.64507e-05
6.275e-05;-0.000114312;0.000263471;-5.2929e-05;-6.85054e-05;0;2.66404e-05
6.2775e-05;-0.000137564;0.000319033;-4.89532e-05;-6.38389e-05;0;2.68024e-05
6.28e-05;-0.000160756;0.000374174;-4.48831e-05;-5.91317e-05;0;2.69357e-05
6.2825e-05;-0.000183879;0.000428856;-4.07279e-05;-5.43887e-05;0;2.70395e-05
6.285e-05;-0.000206929;0.000483031;-3.65003e-05;-4.96142e-05;0;2.71133e-05
6.2875e-05;-0.000229903;0.00053665;-3.22129e-05;-4.48132e-05;0;2.71577e-05
6.29e-05;-0.000252797;0.000589661;-2.78754e-05;-3.999e-05;0;2.71739e-05
6.2925e-05;-0.000275603;0.000642017;-2.34924e-05;-3.51493e-05;0;2.71636e-05
6.295e-05;-0.000298305;0.000693667;-1.90652e-05;-3.02955e-05;0;2.7129e-05
6.2975e-05;-0.000320878;0.00074456;-1.45926e-05;-2.5433e-05;0;2.70722e-05
6.3e-05;-0.000343287;0.000794647;-1.00707e-05;-2.0566e-05;0;2.69946e-05
6.3025e-05;-0.000365495;0.000843886;-5.49158e-06;-1.56985e-05;0;2.68971e-05
6.305e-05;-0.000387461;0.00089224;-8.4418e-07;-1.08345e-05;0;2.67797e-05
6.3075e-05;-0.000409144;0.000939678;3.88123e-06;-5.97808e-06;0;2.66415e-05
6.31e-05;-0.000430501;0.000986167;8.68828e-06;-1.13323e-06;0;2.64811e-05
6.3125e-05;-0.000451495;0.00103168;1.35729e-05;3.69594e-06;0;2.6297e-05
6.315e-05;-0.000472087;0.00107618;1.85255e-05;8.50521e-06;0;2.60877e-05
6.3175e-05;-0.000492246;0.00111964;2.35341e-05;1.32903e-05;0;2.58523e-05
6.32e-05;-0.000511944;0.00116204;2.85851e-05;1.80468e-05;0;2.55906e-05
6.3225e-05;-0.000531156;0.00120334;3.36616e-05;2.27703e-05;0;2.53027e-05
6.325e-05;-0.000549863;0.0012435;3.87436e-05;2.74565e-05;0;2.49893e-05
6.3275e-05;-0.000568047;0.00128249;4.38106e-05;3.21013e-05;0;2.4651e-05
6.33e-05;-0.000585695;0.00132027;4.88465e-05;3.67006e-05;0;2.42884e-05
6.3325e-05;-0.000602795;0.00135681;5.38424e-05;4.12508e-05;0;2.39012e-05
6.335e-05;-0.000619337;0.00139209;5.87966e-05;4.57481e-05;0;2.3489e-05
6.3375e-05;-0.000635309;0.00142608;6.3712e-05;5.01891e-05;0;2.30508e-05
6.34e-05;-0.000650699;0.00145878;6.85959e-05;5.45706e-05;0;2.25858e-05
6.3425e-05;-0.000665492;0.00149018;7.34596e-05;5.88893e-05;0;2.20932e-05
6.345e-05;-0.000679671;0.00152027;7.83177e-05;6.31418e-05;0;2.15732e-05
6.3475e-05;-0.000693215;0.00154907;8.31826e-05;6.73251e-05;0;2.10267e-05
6.35e-05;-0.0007061;0.00157658;8.80597e-05;7.14357e-05;0;2.04557e-05
6.3525e-05;-0.000718303;0.0016028;9.29435e-05;7.54705e-05;0;1.98631e-05
6.355e-05;-0.000729801;0.00162774;9.78202e-05;7.94262e-05;0;1.92521e-05
6.3575e-05;-0.000740573;0.00165138;0.000102672;8.32997e-05;0;1.86259e-05
6.36e-05;-0.0007506;0.00167373;0.00010748;8.70876e-05;0;1.79872e-05
6.3625e-05;-0.000759861;0.00169478;0.000112224;9.0787e-05;0;1.73375e-05
6.365e-05;-0.000768343;0.00171449;0.000116884;9.43945e-05;0;1.66777e-05
6.3675e-05;-0.000776028;0.00173286;0.000121439;9.7907e-05;0;1.60075e-05
6.37e-05;-0.000782904;0.00174984;0.000125871;0.000101321;0;1.53263e-05
6.3725e-05;-0.000788958;0.00176543;0.000130175;0.000104633;0;1.46335e-05
6.375e-05;-0.000794179;0.00177961;0.000134349;0.00010784;0;1.39291e-05
6.3775e-05;-0.000798557;0.00179236;0.000138397;0.000110939;0;1.3214e-05
6.38e-05;-0.000802085;0.00180368;0.000142325;0.000113925;0;1.249e-05
6.3825e-05;-0.000804759;0.00181356;0.000146141;0.000116797;0;1.176e-05
6.385e-05;-0.000806574;0.00182201;0.000149856;0.00011955;0;1.10272e-05
6.3875e-05;-0.000807523;0.00182907;0.000153482;0.000122183;0;1.02946e-05
6.39e-05;-0.000807601;0.00183474;0.000157028;0.000124693;0;9.56445e-06
6.3925e-05;-0.000806798;0.00183906;0.000160498;0.000127078;0;8.83795e-06
6.395e-05;-0.000805111;0.00184203;0.000163889;0.000129336;0;8.11504e-06
6.3975e-05;-0.000802536;0.00184367;0.000167197;0.000131466;0;7.3946e-06
6.4e-05;-0.000799075;0.001844;0.000170416;0.000133467;0;6.67498e-06
6.4025e-05;-0.000794733;0.00184301;0.000173537;0.000135337;0;5.95455e-06
6.405e-05;-0.000789518;0.00184072;0.000176546;0.000137076;0;5.23233e-06
6.4075e-05;-0.000783443;0.00183713;0.000179424;0.000138683;0;4.50844e-06
6.41e-05;-0.000776527;0.00183223;0.000182154;0.000140156;0;3.78418e-06
6.4125e-05;-0.000768788;0.00182603;0.000184723;0.000141496;0;3.06193e-06
6.415e-05;-0.000760247;0.00181855;0.000187126;0.000142701;0;2.34461e-06
6.4175e-05;-0.000750922;0.00180979;0.000189359;0.000143771;0;1.63515e-06
6.42e-05;-0.000740828;0.00179976;0.000191424;0.000144704;0;9.35877e-07
6.4225e-05;-0.000729978;0.00178846;0.000193322;0.000145499;0;2.48053e-07
6.425e-05;-0.000718382;0.00177591;0.000195056;0.000146157;0;-4.28221e-07
6.4275e-05;-0.000706047;0.00176213;0.000196632;0.000146676;0;-1.09385e-06
6.43e-05;-0.000692979;0.00174716;0.000198056;0.000147055;0;-1.7503e-06
6.4325e-05;-0.000679181;0.00173104;0.000199331;0.000147296;0;-2.39898e-06
6.435e-05;-0.000664661;0.00171381;0.000200457;0.000147396;0;-3.04062e-06
6.4375e-05;-0.000649425;0.0016955;0.000201432;0.000147357;0;-3.67493e-06
6.44e-05;-0.000633488;0.00167616;0.000202255;0.000147178;0;-4.30041e-06
6.4425e-05;-0.000616861;0.00165582;0.00020292;0.00014686;0;-4.9146e-06
6.445e-05;-0.000599559;0.00163452;0.000203419;0.000146402;0;-5.51463e-06
6.4475e-05;-0.000581596;0.00161228;0.000203735;0.000145805;0;-6.09789e-06
6.45e-05;-0.000562989;0.00158912;0.000203852;0.000145071;0;-6.66273e-06
6.4525e-05;-0.000543755;0.00156507;0.000203756;0.0001442;0;-7.20892e-06
6.455e-05;-0.000523911;0.00154015;0.000203439;0.000143195;0;-7.73784e-06
6.4575e-05;-0.000503477;0.00151439;0.0002029;0.000142057;0;-8.25218e-06
6.46e-05;-0.00048247;0.00148781;0.000202138;0.000140788;0;-8.75542e-06
6.4625e-05;-0.00046091;0.00146042;0.000201157;0.000139391;0;-9.25101e-06
6.465e-05;-0.000438817;0.00143225;0.000199963;0.000137867;0;-9.74165e-06
6.4675e-05;-0.000416211;0.00140332;0.000198567;0.00013622;0;-1.02287e-05
6.47e-05;-0.000393113;0.00137366;0.000196983;0.000134451;0;-1.07118e-05
6.4725e-05;-0.000369542;0.0013433;0.000195223;0.000132563;0;-1.11895e-05
6.475e-05;-0.00034552;0.00131229;0.000193297;0.00013056;0;-1.16594e-05
6.4775e-05;-0.000321071;0.00128067;0.000191209;0.000128443;0;-1.21189e-05
6.48e-05;-0.000296223;0.00124848;0.000188964;0.000126218;0;-1.25661e-05
6.4825e-05;-0.000271009;0.00121578;0.000186561;0.000123885;0;-1.30003e-05
6.485e-05;-0.000245471;0.00118261;0.000183997;0.00012145;0;-1.34219e-05
6.4875e-05;-0.000219651;0.00114901;0.000181262;0.000118914;0;-1.38325e-05
6.49e-05;-0.000193594;0.00111501;0.000178349;0.000116282;0;-1.4234e-05
6.4925e-05;-0.000167343;0.00108064;0.000175249;0.000113556;0;-1.46281e-05
6.495e-05;-0.000140935;0.00104592;0.000171964;0.000110739;0;-1.50154e-05
6.4975e-05;-0.000114401;0.00101088;0.000168499;0.000107834;0;-1.53955e-05
6.5e-05;-8.77641e-05;0.00097553;0.000164859;0.000104844;0;-1.57663e-05
6.5025e-05;-6.10435e-05;0.000939904;0.000161049;0.000101772;0;-1.61249e-05
6.505e-05;-3.42551e-05;0.000904021;0.000157077;9.86195e-05;0;-1.6468e-05
6.5075e-05;-7.41559e-06;0.000867911;0.00015295;9.539e-05;0;-1.67928e-05
6.51e-05;1.94545e-05;0.000831608;0.000148682;9.20857e-05;0;-1.70977e-05
6.5125e-05;4.63292e-05;0.000795146;0.000144283;8.87094e-05;0;-1.73828e-05
6.515e-05;7.31776e-05;0.000758554;0.000139761;8.52637e-05;0;-1.76498e-05
6.5175e-05;9.99655e-05;0.000721863;0.000135121;8.17514e-05;0;-1.79015e-05
6.52e-05;0.000126657;0.000685104;0.000130364;7.81756e-05;0;-1.81416e-05
6.5225e-05;0.000153214;0.000648314;0.00012549;7.45395e-05;0;-1.83732e-05
6.525e-05;0.000179598;0.000611531;0.0001205;7.08464e-05;0;-1.85984e-05
6.5275e-05;0.000205767;0.000574791;0.000115389;6.70997e-05;0;-1.88175e-05
6.53e-05;0.00023168;0.000538124;0.000110154;6.33033e-05;0;-1.90294e-05
6.5325e-05;0.000257294;0.000501555;0.00010479;5.94607e-05;0;-1.92312e-05
6.535e-05;0.00028257;0.000465111;9.92989e-05;5.55761e-05;0;-1.94198e-05
6.5375e-05;0.00030747;0.000428816;9.36855e-05;5.16534e-05;0;-1.95918e-05
6.54e-05;0.000331959;0.000392697;8.79557e-05;4.76972e-05;0;-1.97454e-05
6.5425e-05;0.000356004;0.00035678;8.21146e-05;4.37116e-05;0;-1.988e-05
6.545e-05;0.000379577;0.000321097;7.61682e-05;3.97014e-05;0;-1.9997e-05
6.5475e-05;0.000402657;0.000285688;7.0127e-05;3.56709e-05;0;-2.00991e-05
6.55e-05;0.000425227;0.000250598;6.40069e-05;3.16245e-05;0;-2.01895e-05
6.5525e-05;0.000447272;0.000215873;5.78256e-05;2.75664e-05;0;-2.02713e-05
6.555e-05;0.000468778;0.000181546;5.15972e-05;2.35008e-05;0;-2.03463e-05
6.5575e-05;0.000489728;0.000147642;4.53297e-05;1.94314e-05;0;-2.04142e-05
6.56e-05;0.000510105;0.000114174;3.90255e-05;1.53621e-05;0;-2.04732e-05
6.5625e-05;0.000529894;8.11534e-05;3.26839e-05;1.12967e-05;0;-2.05196e-05
6.565e-05;0.000549075;4.8589e-05;2.6302e-05;7.23859e-06;0;-2.05491e-05
6.5675e-05;0.000567632;1.64854e-05;1.98741e-05;3.19158e-06;0;-2.05576e-05
6.57e-05;0.000585543;-1.5155e-05;1.33926e-05;-8.40787e-07;0;-2.05424e-05
6.5725e-05;0.000602789;-4.63281e-05;6.85224e-06;-4.855e-06;0;-2.05027e-05
6.575e-05;0.00061935;-7.7023e-05;2.53999e-07;-8.84761e-06;0;-2.04396e-05
6.5775e-05;0.000635204;-0.00010722;-6.39287e-06;-1.28153e-05;0;-2.03562e-05
6.58e-05;0.000650331;-0.000136896;-1.30731e-05;-1.67547e-05;0;-2.02561e-05
6.5825e-05;0.00066471;-0.000166023;-1.97688e-05;-2.06627e-05;0;-2.01432e-05
6.585e-05;0.000678322;-0.000194575;-2.64601e-05;-2.45361e-05;0;-2.00202e-05
6.5875e-05;0.000691148;-0.000222519;-3.31243e-05;-2.83716e-05;0;-1.98879e-05
6.59e-05;0.000703178;-0.000249819;-3.97364e-05;-3.2166e-05;0;-1.97455e-05
6.5925e-05;0.000714404;-0.00027644;-4.62722e-05;-3.5916e-05;0;-1.95906e-05
6.595e-05;0.000724818;-0.000302353;-5.27142e-05;-3.96182e-05;0;-1.942e-05
6.5975e-05;0.000734414;-0.00032754;-5.90544e-05;-4.3269e-05;0;-1.92307e-05
6.6e-05;0.000743185;-0.000351988;-6.5293e-05;-4.68649e-05;0;-1.90208e-05
6.6025e-05;0.000751124;-0.000375687;-7.14339e-05;-5.04022e-05;0;-1.87897e-05
6.605e-05;0.000758226;-0.000398627;-7.74825e-05;-5.38772e-05;0;-1.85388e-05
6.6075e-05;0.000764488;-0.000420797;-8.34455e-05;-5.72862e-05;0;-1.82706e-05
6.61e-05;0.00076991;-0.000442194;-8.9332e-05;-6.06256e-05;0;-1.79883e-05
6.6125e-05;0.000774492;-0.00046282;-9.51513e-05;-6.38921e-05;0;-1.76948e-05
6.615e-05;0.000778235;-0.000482674;-0.000100909;-6.70826e-05;0;-1.73918e-05
6.6175e-05;0.000781142;-0.000501753;-0.000106606;-7.01942e-05;0;-1.70795e-05
6.62e-05;0.000783219;-0.000520051;-0.000112235;-7.32246e-05;0;-1.67563e-05
6.6225e-05;0.000784471;-0.000537564;-0.000117789;-7.61715e-05;0;-1.64194e-05
6.625e-05;0.000784902;-0.000554293;-0.000123256;-7.90329e-05;0;-1.60652e-05
6.6275e-05;0.00078452;-0.000570236;-0.000128623;-8.18069e-05;0;-1.56905e-05
6.63e-05;0.000783328;-0.00058539;-0.000133871;-8.44914e-05;0;-1.52933e-05
6.6325e-05;0.000781335;-0.000599745;-0.00013898;-8.70841e-05;0;-1.48731e-05
6.635e-05;0.000778547;-0.000613291;-0.00014393;-8.9583e-05;0;-1.44316e-05
6.6375e-05;0.00077497;-0.000626023;-0.00014871;-9.19857e-05;0;-1.39715e-05
6.64e-05;0.00077061;-0.000637939;-0.000153312;-9.42902e-05;0;-1.34965e-05
6.6425e-05;0.000765473;-0.000649034;-0.000157736;-9.64948e-05;0;-1.301e-05
6.645e-05;0.000759563;-0.000659306;-0.00016198;-9.85981e-05;0;-1.25142e-05
6.6475e-05;0.000752891;-0.000668751;-0.000166047;-0.000100599;0;-1.20097e-05
6.65e-05;0.000745464;-0.000677376;-0.000169944;-0.000102496;0;-1.14949e-05
6.6525e-05;0.000737293;-0.000685199;-0.000173681;-0.000104289;0;-1.09672e-05
6.655e-05;0.000728386;-0.000692239;-0.000177266;-0.000105978;0;-1.04231e-05
6.6575e-05;0.00071875;-0.000698515;-0.000180704;-0.00010756;0;-9.85972e-06
6.66e-05;0.000708395;-0.000704043;-0.000183993;-0.000109034;0;-9.27538e-06
6.6625e-05;0.000697333;-0.000708837;-0.000187128;-0.0001104;0;-8.67048e-06
6.665e-05;0.00068558;-0.000712914;-0.000190104;-0.000111656;0;-8.04746e-06
6.6675e-05;0.000673151;-0.000716293;-0.000192917;-0.000112801;0;-7.41037e-06
6.67e-05;0.000660067;-0.000718991;-0.000195559;-0.000113834;0;-6.76397e-06
6.6725e-05;0.000646346;-0.000721022;-0.000198021;-0.000114755;0;-6.1127e-06
6.675e-05;0.000632007;-0.0007224;-0.000200295;-0.000115563;0;-5.4597e-06
6.6775e-05;0.000617066;-0.000723139;-0.000202376;-0.000116258;0;-4.80621e-06
6.68e-05;0.00060154;-0.000723255;-0.000204264;-0.000116841;0;-4.15153e-06
6.6825e-05;0.000585442;-0.000722758;-0.000205958;-0.000117311;0;-3.49341e-06
6.685e-05;0.000568789;-0.000721649;-0.000207455;-0.000117668;0;-2.82897e-06
6.6875e-05;0.000551597;-0.000719922;-0.000208751;-0.000117914;0;-2.15561e-06
6.69e-05;0.000533886;-0.000717574;-0.000209842;-0.000118047;0;-1.47198e-06
6.6925e-05;0.000515678;-0.000714606;-0.00021073;-0.000118067;0;-7.7843e-07
6.695e-05;0.000497002;-0.000711024;-0.000211417;-0.000117975;0;-7.70825e-08
6.6975e-05;0.00047789;-0.000706839;-0.000211905;-0.000117772;0;6.28619e-07
6.7e-05;0.000458376;-0.000702061;-0.000212196;-0.000117456;0;1.33471e-06
6.7025e-05;0.000438495;-0.000696707;-0.000212292;-0.00011703;0;2.03764e-06
6.705e-05;0.000418283;-0.000690798;-0.000212199;-0.000116493;0;2.73507e-06
6.7075e-05;0.00039777;-0.000684361;-0.000211923;-0.000115846;0;3.42637e-06
6.71e-05;0.000376986;-0.000677427;-0.000211469;-0.000115091;0;4.1126e-06
6.7125e-05;0.000355956;-0.000670024;-0.000210837;-0.000114228;0;4.79611e-06
6.715e-05;0.000334701;-0.000662177;-0.000210025;-0.000113258;0;5.47973e-06
6.7175e-05;0.000313245;-0.000653917;-0.000209032;-0.000112181;0;6.16583e-06
6.72e-05;0.000291609;-0.000645273;-0.000207863;-0.000110998;0;6.8555e-06
6.7225e-05;0.000269822;-0.000636276;-0.000206521;-0.000109711;0;7.54803e-06
6.725e-05;0.000247915;-0.000626947;-0.000205008;-0.000108318;0;8.24076e-06
6.7275e-05;0.000225918;-0.000617303;-0.000203326;-0.000106823;0;8.92953e-06
6.73e-05;0.000203861;-0.000607358;-0.000201473;-0.000105224;0;9.60941e-06
6.7325e-05;0.00018177;-0.000597129;-0.000199449;-0.000103525;0;1.02756e-05
6.735e-05;0.000159669;-0.000586634;-0.000197255;-0.000101726;0;1.09244e-05
6.7375e-05;0.000137585;-0.00057589;-0.000194888;-9.98291e-05;0;1.15538e-05
6.74e-05;0.000115542;-0.000564915;-0.000192346;-9.78382e-05;0;1.21634e-05
6.7425e-05;9.35693e-05;-0.000553725;-0.000189629;-9.57559e-05;0;1.27545e-05
6.745e-05;7.1692e-05;-0.000542342;-0.000186741;-9.35853e-05;0;1.33292e-05
6.7475e-05;4.99371e-05;-0.000530797;-0.000183691;-9.13297e-05;0;1.38894e-05
6.75e-05;2.83304e-05;-0.00051912;-0.000180491;-8.89919e-05;0;1.44362e-05
6.7525e-05;6.89679e-06;-0.00050734;-0.000177148;-8.65751e-05;0;1.49691e-05
6.755e-05;-1.43413e-05;-0.000495478;-0.000173667;-8.4082e-05;0;1.54864e-05
6.7575e-05;-3.53648e-05;-0.000483557;-0.000170053;-8.15157e-05;0;1.59847e-05
6.76e-05;-5.61574e-05;-0.000471601;-0.000166313;-7.8879e-05;0;1.64606e-05
6.7625e-05;-7.67036e-05;-0.000459633;-0.000162457;-7.61749e-05;0;1.6911e-05
6.765e-05;-9.69874e-05;-0.000447674;-0.000158495;-7.34066e-05;0;1.73342e-05
6.7675e-05;-0.000116993;-0.000435738;-0.000154433;-7.05771e-05;0;1.77301e-05
6.77e-05;-0.000136704;-0.00042384;-0.000150278;-6.76893e-05;0;1.81005e-05
6.7725e-05;-0.000156107;-0.000412;-0.000146037;-6.47456e-05;0;1.84483e-05
6.775e-05;-0.00017519;-0.000400237;-0.000141718;-6.17483e-05;0;1.8777e-05
6.7775e-05;-0.00019394;-0.000388573;-0.000137327;-5.86997e-05;0;1.90895e-05
6.78e-05;-0.000212343;-0.000377019;-0.000132864;-5.56016e-05;0;1.93876e-05
6.7825e-05;-0.000230387;-0.000365583;-0.000128325;-5.24559e-05;0;1.96711e-05
6.785e-05;-0.000248063;-0.000354275;-0.000123707;-4.92646e-05;0;1.99381e-05
6.7875e-05;-0.000265366;-0.000343108;-0.000119012;-4.60298e-05;0;2.01855e-05
6.79e-05;-0.000282292;-0.000332101;-0.000114242;-4.27534e-05;0;2.04091e-05
6.7925e-05;-0.000298837;-0.000321265;-0.000109399;-3.94378e-05;0;2.06051e-05
6.795e-05;-0.000314996;-0.000310611;-0.000104486;-3.60853e-05;0;2.07706e-05
6.7975e-05;-0.000330761;-0.000300147;-9.95062e-05;-3.26983e-05;0;2.09039e-05
6.8e-05;-0.000346127;-0.000289884;-9.44706e-05;-2.92794e-05;0;2.10048e-05
6.8025e-05;-0.000361086;-0.00027984;-8.93937e-05;-2.58316e-05;0;2.10741e-05
6.805e-05;-0.000375629;-0.000270033;-8.42898e-05;-2.2358e-05;0;2.11135e-05
6.8075e-05;-0.000389744;-0.000260484;-7.91698e-05;-1.8862e-05;0;2.11245e-05
6.81e-05;-0.000403419;-0.000251214;-7.40424e-05;-1.5347e-05;0;2.11082e-05
6.8125e-05;-0.000416638;-0.000242256;-6.8919e-05;-1.18162e-05;0;2.10646e-05
6.815e-05;-0.000429388;-0.000233648;-6.38151e-05;-8.27292e-06;0;2.0993e-05
6.8175e-05;-0.000441654;-0.000225436;-5.87477e-05;-4.72009e-06;0;2.08917e-05
6.82e-05;-0.000453422;-0.000217653;-5.37305e-05;-1.16064e-06;0;2.07591e-05
6.8225e-05;-0.000464681;-0.000210323;-4.87708e-05;2.4025e-06;0;2.05935e-05
6.825e-05;-0.000475426;-0.000203458;-4.38707e-05;5.96624e-06;0;2.03945e-05
6.8275e-05;-0.000485659;-0.000197066;-3.90285e-05;9.5273e-06;0;2.01625e-05
6.83e-05;-0.00049539;-0.000191148;-3.42383e-05;1.30822e-05;0;1.98994e-05
6.8325e-05;-0.000504637;-0.000185697;-2.94893e-05;1.66276e-05;0;1.96078e-05
6.835e-05;-0.000513419;-0.000180699;-2.47674e-05;2.01603e-05;0;1.92906e-05
6.8375e-05;-0.000521757;-0.000176132;-2.0061e-05;2.36774e-05;0;1.89504e-05
6.84e-05;-0.000529675;-0.000171983;-1.53671e-05;2.71764e-05;0;1.85887e-05
6.8425e-05;-0.000537193;-0.000168244;-1.06917e-05;3.06553e-05;0;1.82057e-05
6.845e-05;-0.000544333;-0.000164916;-6.04579e-06;3.4112e-05;0;1.78e-05
6.8475e-05;-0.000551113;-0.000161998;-1.43943e-06;3.75445e-05;0;1.73695e-05
6.85e-05;-0.000557548;-0.000159493;3.11872e-06;4.09503e-05;0;1.69117e-05
6.8525e-05;-0.000563647;-0.000157407;7.61809e-06;4.43264e-05;0;1.64247e-05
6.855e-05;-0.000569421;-0.00015576;1.20432e-05;4.76698e-05;0;1.59079e-05
6.8575e-05;-0.000574877;-0.000154576;1.63748e-05;5.0977e-05;0;1.53624e-05
6.86e-05;-0.000580019;-0.000153878;2.05951e-05;5.42447e-05;0;1.47908e-05
6.8625e-05;-0.000584851;-0.000153682;2.46904e-05;5.74695e-05;0;1.41969e-05
6.865e-05;-0.000589372;-0.000154;2.86511e-05;6.06484e-05;0;1.35846e-05
6.8675e-05;-0.000593586;-0.000154836;3.24697e-05;6.37787e-05;0;1.29577e-05
6.87e-05;-0.000597496;-0.000156199;3.61409e-05;6.68572e-05;0;1.23183e-05
6.8725e-05;-0.000601113;-0.000158087;3.96639e-05;6.98812e-05;0;1.16673e-05
6.875e-05;-0.00060445;-0.000160493;4.30434e-05;7.28475e-05;0;1.10038e-05
6.8775e-05;-0.000607528;-0.000163399;4.62865e-05;7.57532e-05;0;1.03259e-05
6.88e-05;-0.000610371;-0.000166789;4.93986e-05;7.85953e-05;0;9.63113e-06
6.8825e-05;-0.000613004;-0.000170649;5.23818e-05;8.13713e-05;0;8.91755e-06
6.885e-05;-0.000615454;-0.000174969;5.52381e-05;8.40789e-05;0;8.18408e-06
6.8875e-05;-0.000617741;-0.000179737;5.79737e-05;8.67161e-05;0;7.43105e-06
6.89e-05;-0.000619882;-0.000184936;6.0599e-05;8.92811e-05;0;6.66025e-06
6.8925e-05;-0.000621887;-0.000190551;6.31242e-05;9.17719e-05;0;5.87469e-06
6.895e-05;-0.000623766;-0.000196571;6.55532e-05;9.41865e-05;0;5.07809e-06
6.8975e-05;-0.000625525;-0.000202998;6.78834e-05;9.65223e-05;0;4.27428e-06
6.9e-05;-0.000627173;-0.000209833;7.0109e-05;9.87772e-05;0;3.4666e-06
6.9025e-05;-0.000628718;-0.000217077;7.22245e-05;0.000100949;0;2.65745e-06
6.905e-05;-0.000630169;-0.000224732;7.42248e-05;0.000103035;0;1.84799e-06
6.9075e-05;-0.000631535;-0.000232799;7.61024e-05;0.000105033;0;1.03819e-06
6.91e-05;-0.000632826;-0.000241286;7.78483e-05;0.000106942;0;2.27131e-07
6.9125e-05;-0.000634052;-0.0002502;7.94549e-05;0.000108761;0;-5.86498e-07
6.915e-05;-0.000635223;-0.000259538;8.09199e-05;0.000110486;0;-1.4038e-06
6.9175e-05;-0.000636347;-0.000269287;8.22463e-05;0.000112115;0;-2.22506e-06
6.92e-05;-0.000637434;-0.00027943;8.34395e-05;0.000113645;0;-3.04938e-06
6.9225e-05;-0.000638492;-0.00028995;8.45047e-05;0.000115073;0;-3.87451e-06
6.925e-05;-0.000639529;-0.000300828;8.54489e-05;0.000116396;0;-4.69707e-06
6.9275e-05;-0.000640551;-0.000312044;8.62844e-05;0.000117611;0;-5.51294e-06
6.93e-05;-0.000641558;-0.00032357;8.70288e-05;0.000118716;0;-6.31795e-06
6.9325e-05;-0.00064255;-0.000335373;8.76999e-05;0.00011971;0;-7.10841e-06
6.935e-05;-0.000643523;-0.000347423;8.83099e-05;0.000120591;0;-7.8816e-06
6.9375e-05;-0.000644475;-0.000359691;8.88636e-05;0.00012136;0;-8.63596e-06
6.94e-05;-0.000645405;-0.000372151;8.93616e-05;0.000122014;0;-9.37095e-06
6.9425e-05;-0.00064631;-0.000384768;8.9804e-05;0.000122553;0;-1.00868e-05
6.945e-05;-0.000647191;-0.00039751;9.01895e-05;0.000122976;0;-1.0784e-05
6.9475e-05;-0.000648048;-0.000410346;9.05123e-05;0.000123282;0;-1.14632e-05
6.95e-05;-0.000648883;-0.000423258;9.07613e-05;0.000123471;0;-1.21245e-05
6.9525e-05;-0.000649699;-0.000436233;9.09237e-05;0.000123543;0;-1.27678e-05
6.955e-05;-0.000650498;-0.000449255;9.09921e-05;0.000123498;0;-1.33927e-05
6.9575e-05;-0.000651279;-0.000462304;9.09667e-05;0.000123338;0;-1.39984e-05
6.96e-05;-0.00065204;-0.000475354;9.08531e-05;0.000123061;0;-1.45844e-05
6.9625e-05;-0.00065278;-0.000488384;9.06582e-05;0.000122669;0;-1.51498e-05
6.965e-05;-0.000653492;-0.000501378;9.03897e-05;0.000122162;0;-1.56938e-05
6.9675e-05;-0.000654172;-0.000514319;9.00578e-05;0.000121538;0;-1.62155e-05
6.97e-05;-0.000654812;-0.000527192;8.96755e-05;0.0001208;0;-1.67136e-05
6.9725e-05;-0.000655401;-0.000539978;8.92545e-05;0.000119948;0;-1.71864e-05
6.975e-05;-0.000655927;-0.000552663;8.87992e-05;0.000118982;0;-1.76321e-05
6.9775e-05;-0.000656379;-0.000565238;8.83063e-05;0.000117904;0;-1.80486e-05
6.98e-05;-0.000656745;-0.000577691;8.77699e-05;0.000116715;0;-1.84336e-05
6.9825e-05;-0.000657014;-0.000589999;8.71887e-05;0.000115415;0;-1.87849e-05
6.985e-05;-0.000657174;-0.000602127;8.65669e-05;0.000114004;0;-1.91002e-05
6.9875e-05;-0.000657215;-0.000614037;8.59105e-05;0.000112483;0;-1.93776e-05
6.99e-05;-0.000657131;-0.000625693;8.52229e-05;0.000110852;0;-1.96154e-05
6.9925e-05;-0.000656914;-0.000637069;8.45061e-05;0.000109111;0;-1.98122e-05
6.995e-05;-0.000656557;-0.000648135;8.37651e-05;0.000107261;0;-1.99669e-05
6.9975e-05;-0.000656051;-0.000658861;8.30107e-05;0.000105306;0;-2.00791e-05
7e-05;-0.000655384;-0.000669215;8.22556e-05;0.000103247;0;-2.01485e-05
7.0025e-05;-0.000654539;-0.00067917;8.15093e-05;0.000101087;0;-2.01753e-05
7.005e-05;-0.000653505;-0.000688711;8.0776e-05;9.88307e-05;0;-2.01594e-05
7.0075e-05;-0.000652267;-0.000697825;8.00578e-05;9.64805e-05;0;-2.01009e-05
7.01e-05;-0.000650813;-0.000706492;7.93581e-05;9.40398e-05;0;-1.99992e-05
7.0125e-05;-0.000649131;-0.000714692;7.86807e-05;9.15126e-05;0;-1.98535e-05
7.015e-05;-0.000647206;-0.000722402;7.80245e-05;8.89032e-05;0;-1.96628e-05
7.0175e-05;-0.000645023;-0.000729607;7.73808e-05;8.62164e-05;0;-1.9426e-05
7.02e-05;-0.00064256;-0.000736297;7.67382e-05;8.34578e-05;0;-1.91424e-05
7.0225e-05;-0.000639796;-0.000742456;7.60903e-05;8.06332e-05;0;-1.88115e-05
7.025e-05;-0.000636703;-0.000748061;7.54392e-05;7.77486e-05;0;-1.84338e-05
7.0275e-05;-0.000633255;-0.000753084;7.47925e-05;7.48096e-05;0;-1.80102e-05
7.03e-05;-0.000629428;-0.000757499;7.4158e-05;7.18221e-05;0;-1.75419e-05
7.0325e-05;-0.0006252;-0.000761286;7.35426e-05;6.87917e-05;0;-1.70303e-05
7.035e-05;-0.000620556;-0.000764424;7.29551e-05;6.57247e-05;0;-1.64767e-05
7.0375e-05;-0.000615481;-0.000766886;7.24095e-05;6.26278e-05;0;-1.58822e-05
7.04e-05;-0.000609961;-0.000768644;7.19205e-05;5.95086e-05;0;-1.52475e-05
7.0425e-05;-0.000603983;-0.000769676;7.14965e-05;5.6375e-05;0;-1.45734e-05
7.045e-05;-0.000597533;-0.000769974;7.11352e-05;5.3235e-05;0;-1.38601e-05
7.0475e-05;-0.000590599;-0.00076954;7.08271e-05;5.00964e-05;0;-1.31081e-05
7.05e-05;-0.00058317;-0.000768378;7.05619e-05;4.69666e-05;0;-1.23178e-05
7.0525e-05;-0.000575236;-0.000766484;7.03312e-05;4.38526e-05;0;-1.14891e-05
7.055e-05;-0.000566792;-0.000763856;7.01261e-05;4.07612e-05;0;-1.06223e-05
7.0575e-05;-0.000557829;-0.000760495;6.99329e-05;3.76998e-05;0;-9.71738e-06
7.06e-05;-0.000548341;-0.000756412;6.97354e-05;3.46759e-05;0;-8.77422e-06
7.0625e-05;-0.000538318;-0.000751611;6.95215e-05;3.16976e-05;0;-7.79299e-06
7.065e-05;-0.000527745;-0.000746092;6.9288e-05;2.87732e-05;0;-6.77411e-06
7.0675e-05;-0.000516602;-0.000739845;6.90393e-05;2.59109e-05;0;-5.71842e-06
7.07e-05;-0.000504864;-0.000732855;6.87817e-05;2.3118e-05;0;-4.62717e-06
7.0725e-05;-0.000492506;-0.000725112;6.85212e-05;2.04016e-05;0;-3.50204e-06
7.075e-05;-0.000479504;-0.000716605;6.82662e-05;1.7768e-05;0;-2.34503e-06
7.0775e-05;-0.000465838;-0.000707317;6.80319e-05;1.52234e-05;0;-1.1584e-06
7.08e-05;-0.000451492;-0.000697228;6.78384e-05;1.27742e-05;0;5.5346e-08
7.0825e-05;-0.000436452;-0.000686325;6.77029e-05;1.04276e-05;0;1.29348e-06
7.085e-05;-0.00042071;-0.00067461;6.76338e-05;8.19099e-06;0;2.553e-06
7.0875e-05;-0.000404259;-0.000662098;6.76311e-05;6.07219e-06;0;3.83069e-06
7.09e-05;-0.000387095;-0.000648806;6.76927e-05;4.07891e-06;0;5.12321e-06
7.0925e-05;-0.000369213;-0.000634741;6.78179e-05;2.21847e-06;0;6.42723e-06
7.095e-05;-0.000350603;-0.000619904;6.80062e-05;4.97718e-07;0;7.73969e-06
7.0975e-05;-0.000331262;-0.000604294;6.82518e-05;-1.07684e-06;0;9.05788e-06
7.1e-05;-0.000311186;-0.000587917;6.85432e-05;-2.49869e-06;0;1.03795e-05
7.1025e-05;-0.000290374;-0.000570782;6.88678e-05;-3.7611e-06;0;1.17026e-05
7.105e-05;-0.000268828;-0.000552895;6.92173e-05;-4.85705e-06;0;1.30252e-05
7.1075e-05;-0.000246551;-0.000534256;6.95865e-05;-5.77942e-06;0;1.43452e-05
7.11e-05;-0.000223548;-0.00051487;6.99688e-05;-6.52144e-06;0;1.56598e-05
7.1125e-05;-0.000199825;-0.000494746;7.03529e-05;-7.07705e-06;0;1.69658e-05
7.115e-05;-0.000175391;-0.000473895;7.07264e-05;-7.44122e-06;0;1.82594e-05
7.1175e-05;-0.000150255;-0.000452322;7.10831e-05;-7.60987e-06;0;1.95365e-05
7.12e-05;-0.000124425;-0.000430025;7.14261e-05;-7.57956e-06;0;2.07929e-05
7.1225e-05;-9.7911e-05;-0.000406995;7.1763e-05;-7.34713e-06;0;2.20245e-05
7.125e-05;-7.07219e-05;-0.000383234;7.21004e-05;-6.90939e-06;0;2.3228e-05
7.1275e-05;-4.28696e-05;-0.00035875;7.24418e-05;-6.26319e-06;0;2.44004e-05
7.13e-05;-1.43654e-05;-0.00033356;7.27905e-05;-5.40569e-06;0;2.55393e-05
7.1325e-05;1.47819e-05;-0.000307677;7.31524e-05;-4.33488e-06;0;2.66432e-05
7.135e-05;4.45669e-05;-0.000281109;7.3532e-05;-3.05003e-06;0;2.77105e-05
7.1375e-05;7.49866e-05;-0.000253873;7.39262e-05;-1.55186e-06;0;2.87405e-05
7.14e-05;0.000106037;-0.000225992;7.43226e-05;1.57629e-07;0;2.97322e-05
7.1425e-05;0.000137714;-0.000197493;7.47045e-05;2.07558e-06;0;3.06847e-05
7.145e-05;0.000170009;-0.000168403;7.50596e-05;4.19882e-06;0;3.15967e-05
7.1475e-05;0.000202913;-0.000138739;7.53821e-05;6.5242e-06;0;3.24666e-05
7.15e-05;0.000236411;-0.000108514;7.5669e-05;9.04867e-06;0;3.3292e-05
7.1525e-05;0.000270482;-7.7748e-05;7.59155e-05;1.1769e-05;0;3.40699e-05
7.155e-05;0.000305098;-4.64657e-05;7.61156e-05;1.46816e-05;0;3.47971e-05
7.1575e-05;0.000340227;-1.46896e-05;7.62681e-05;1.7782e-05;0;3.547e-05
7.16e-05;0.000375832;1.75661e-05;7.63798e-05;2.10649e-05;0;3.60855e-05
7.1625e-05;0.000411876;5.02936e-05;7.64618e-05;2.45244e-05;0;3.66408e-05
7.165e-05;0.000448322;8.34852e-05;7.65233e-05;2.81548e-05;0;3.71338e-05
7.1675e-05;0.000485126;0.000117128;7.65686e-05;3.19504e-05;0;3.7563e-05
7.17e-05;0.000522246;0.000151209;7.66008e-05;3.59056e-05;0;3.79272e-05
7.1725e-05;0.000559635;0.000185715;7.66253e-05;4.00151e-05;0;3.82255e-05
7.175e-05;0.00059725;0.000220638;7.66479e-05;4.42729e-05;0;3.8457e-05
7.1775e-05;0.000635048;0.000255963;7.66684e-05;4.86721e-05;0;3.86206e-05
7.18e-05;0.000672988;0.000291659;7.66766e-05;5.32047e-05;0;3.87153e-05
7.1825e-05;0.000711031;0.000327692;7.66573e-05;5.78616e-05;0;3.87397e-05
7.185e-05;0.000749139;0.000364025;7.65984e-05;6.26331e-05;0;3.86927e-05
7.1875e-05;0.000787283;0.000400639;7.64959e-05;6.75098e-05;0;3.85734e-05
7.19e-05;0.000825435;0.00043752;7.63504e-05;7.24826e-05;0;3.83805e-05
7.1925e-05;0.000863572;0.000474656;7.61602e-05;7.75425e-05;0;3.81133e-05
7.195e-05;0.000901669;0.00051203;7.592e-05;8.26806e-05;0;3.77707e-05
7.1975e-05;0.000939699;0.000549622;7.56262e-05;8.78875e-05;0;3.7352e-05
7.2e-05;0.000977632;0.000587413;7.52811e-05;9.31523e-05;0;3.68569e-05
7.2025e-05;0.00101544;0.000625385;7.48919e-05;9.84631e-05;0;3.62853e-05
7.205e-05;0.00105308;0.000663515;7.44643e-05;0.000103807;0;3.56378e-05
7.2075e-05;0.00109052;0.000701773;7.39997e-05;0.000109171;0;3.49158e-05
7.21e-05;0.00112771;0.000740123;7.34984e-05;0.000114544;0;3.41209e-05
7.2125e-05;0.00116462;0.000778536;7.29655e-05;0.000119914;0;3.32551e-05
7.215e-05;0.0012012;0.000816988;7.24103e-05;0.000125271;0;3.23206e-05
7.2175e-05;0.0012374;0.000855455;7.18397e-05;0.000130605;0;3.1319e-05
7.22e-05;0.00127317;0.000893903;7.12504e-05;0.000135907;0;3.02522e-05
7.2225e-05;0.00130849;0.000932285;7.06302e-05;0.000141165;0;2.91217e-05
7.225e-05;0.00134331;0.000970556;6.9966e-05;0.000146368;0;2.79293e-05
7.2275e-05;0.00137758;0.00100868;6.92498e-05;0.000151502;0;2.66765e-05
7.23e-05;0.00141126;0.00104661;6.84785e-05;0.000156556;0;2.53649e-05
7.2325e-05;0.00144433;0.00108435;6.76486e-05;0.000161518;0;2.39961e-05
7.235e-05;0.00147674;0.00112184;6.67535e-05;0.000166378;0;2.25708e-05
7.2375e-05;0.00150845;0.00115908;6.57891e-05;0.000171126;0;2.10894e-05
7.24e-05;0.00153943;0.00119603;6.4759e-05;0.000175752;0;1.95517e-05
7.2425e-05;0.00156965;0.00123268;6.36744e-05;0.000180246;0;1.79573e-05
7.245e-05;0.00159905;0.00126901;6.25461e-05;0.000184597;0;1.63056e-05
7.2475e-05;0.00162761;0.00130499;6.13779e-05;0.000188792;0;1.45968e-05
7.25e-05;0.00165528;0.00134057;6.01684e-05;0.00019282;0;1.28316e-05
7.2525e-05;0.00168201;0.00137572;5.89174e-05;0.000196667;0;1.10113e-05
7.255e-05;0.00170777;0.00141037;5.76296e-05;0.000200324;0;9.13774e-06
7.2575e-05;0.00173251;0.0014445;5.63107e-05;0.000203782;0;7.21311e-06
7.26e-05;0.00175619;0.00147806;5.496e-05;0.000207033;0;5.23948e-06
7.2625e-05;0.00177877;0.001511;5.35686e-05;0.000210068;0;3.21895e-06
7.265e-05;0.0018002;0.00154326;5.2125e-05;0.000212879;0;1.15367e-06
7.2675e-05;0.00182044;0.00157481;5.06208e-05;0.000215456;0;-9.53794e-07
7.27e-05;0.00183945;0.0016056;4.90516e-05;0.000217788;0;-3.10035e-06
7.2725e-05;0.0018572;0.00163561;4.74113e-05;0.000219865;0;-5.28226e-06
7.275e-05;0.00187366;0.00166479;4.56899e-05;0.000221678;0;-7.49538e-06
7.2775e-05;0.00188879;0.00169309;4.38786e-05;0.00022322;0;-9.73549e-06
7.28e-05;0.00190258;0.00172049;4.19781e-05;0.000224486;0;-1.19987e-05
7.2825e-05;0.001915;0.00174696;4.00009e-05;0.00022547;0;-1.4282e-05
7.285e-05;0.00192603;0.00177248;3.79645e-05;0.000226168;0;-1.65828e-05
7.2875e-05;0.00193564;0.00179704;3.58814e-05;0.000226574;0;-1.88993e-05
7.29e-05;0.00194381;0.00182059;3.37556e-05;0.00022668;0;-2.123e-05
7.2925e-05;0.00195053;0.00184311;3.15862e-05;0.000226478;0;-2.35732e-05
7.295e-05;0.00195575;0.00186455;2.93712e-05;0.000225961;0;-2.59271e-05
7.2975e-05;0.00195948;0.0018849;2.71063e-05;0.000225123;0;-2.82895e-05
7.3e-05;0.0019617;0.0019041;2.47794e-05;0.000223958;0;-3.06581e-05
7.3025e-05;0.00196239;0.0019221;2.23697e-05;0.000222462;0;-3.30304e-05
7.305e-05;0.00196155;0.00193884;1.98546e-05;0.00022063;0;-3.54041e-05
7.3075e-05;0.00195916;0.00195426;1.72185e-05;0.000218456;0;-3.77766e-05
7.31e-05;0.0019552;0.00196834;1.44557e-05;0.000215932;0;-4.01454e-05
7.3125e-05;0.00194968;0.00198103;1.15648e-05;0.00021305;0;-4.25073e-05
7.315e-05;0.00194257;0.00199231;8.5438e-06;0.0002098;0;-4.48592e-05
7.3175e-05;0.00193387;0.00200213;5.39169e-06;0.000206175;0;-4.71978e-05
7.32e-05;0.00192355;0.00201048;2.11479e-06;0.000202169;0;-4.952e-05
7.3225e-05;0.00191161;0.00201736;-1.26973e-06;0.000197779;0;-5.18236e-05
7.325e-05;0.00189805;0.00202276;-4.73929e-06;0.000193005;0;-5.41067e-05
7.3275e-05;0.00188286;0.00202669;-8.2757e-06;0.000187845;0;-5.63679e-05
7.33e-05;0.00186605;0.00202915;-1.18703e-05;0.000182299;0;-5.86052e-05
7.3325e-05;0.00184761;0.00203013;-1.55211e-05;0.000176366;0;-6.08156e-05
7.335e-05;0.00182753;0.00202961;-1.92275e-05;0.000170043;0;-6.29946e-05
7.3375e-05;0.00180584;0.00202758;-2.29906e-05;0.00016333;0;-6.51358e-05
7.34e-05;0.00178252;0.00202404;-2.68173e-05;0.000156227;0;-6.72313e-05
7.3425e-05;0.00175759;0.00201895;-3.0723e-05;0.000148738;0;-6.92728e-05
7.345e-05;0.00173106;0.00201228;-3.4725e-05;0.000140868;0;-7.12526e-05
7.3475e-05;0.00170293;0.00200401;-3.88332e-05;0.000132625;0;-7.31641e-05
7.35e-05;0.00167322;0.00199412;-4.30455e-05;0.000124013;0;-7.50025e-05
7.3525e-05;0.00164194;0.0019826;-4.73519e-05;0.000115038;0;-7.67648e-05
7.355e-05;0.00160911;0.00196946;-5.17427e-05;0.000105703;0;-7.84491e-05
7.3575e-05;0.00157474;0.00195469;-5.62099e-05;9.60081e-05;0;-8.0054e-05
7.36e-05;0.00153885;0.00193827;-6.07423e-05;8.59565e-05;0;-8.1578e-05
7.3625e-05;0.00150145;0.00192022;-6.53215e-05;7.55515e-05;0;-8.30192e-05
7.365e-05;0.00146257;0.00190055;-6.9925e-05;6.47989e-05;0;-8.43752e-05
7.3675e-05;0.00142223;0.00187928;-7.45339e-05;5.37063e-05;0;-8.56432e-05
7.37e-05;0.00138045;0.00185641;-7.91381e-05;4.22819e-05;0;-8.68201e-05
7.3725e-05;0.00133726;0.00183196;-8.37316e-05;3.05333e-05;0;-8.79027e-05
7.375e-05;0.00129268;0.00180593;-8.83063e-05;1.84667e-05;0;-8.88875e-05
7.3775e-05;0.00124674;0.00177836;-9.285e-05;6.08719e-06;0;-8.97705e-05
7.38e-05;0.00119945;0.00174927;-9.73533e-05;-6.60001e-06;0;-9.0548e-05
7.3825e-05;0.00115085;0.00171867;-0.000101815;-1.95877e-05;0;-9.12163e-05
7.385e-05;0.00110096;0.00168657;-0.000106243;-3.28654e-05;0;-9.17724e-05
7.3875e-05;0.00104982;0.00165296;-0.000110643;-4.64192e-05;0;-9.22147e-05
7.39e-05;0.000997438;0.00161787;-0.000115015;-6.02324e-05;0;-9.25429e-05
7.3925e-05;0.000943861;0.00158132;-0.000119353;-7.42875e-05;0;-9.27579e-05
7.395e-05;0.000889121;0.00154333;-0.000123655;-8.85677e-05;0;-9.28613e-05
7.3975e-05;0.000833258;0.00150392;-0.00012792;-0.000103058;0;-9.28543e-05
7.4e-05;0.000776309;0.0014631;-0.000132148;-0.000117744;0;-9.27374e-05
7.4025e-05;0.000718317;0.00142091;-0.000136331;-0.000132612;0;-9.25094e-05
7.405e-05;0.000659326;0.00137737;-0.000140452;-0.000147647;0;-9.21682e-05
7.4075e-05;0.000599388;0.00133252;-0.000144501;-0.000162831;0;-9.17111e-05
7.41e-05;0.000538558;0.00128639;-0.000148472;-0.000178143;0;-9.11358e-05
7.4125e-05;0.000476892;0.001239;-0.000152365;-0.000193561;0;-9.04411e-05
7.415e-05;0.000414447;0.00119038;-0.00015618;-0.000209064;0;-8.96272e-05
7.4175e-05;0.000351279;0.00114057;-0.000159905;-0.000224632;0;-8.8695e-05
7.42e-05;0.000287442;0.00108962;-0.000163526;-0.00024025;0;-8.76462e-05
7.4225e-05;0.00022299;0.00103755;-0.000167034;-0.000255903;0;-8.64816e-05
7.425e-05;0.000157975;0.000984394;-0.000170428;-0.000271578;0;-8.52013e-05
7.4275e-05;9.24464e-05;0.000930182;-0.000173708;-0.000287262;0;-8.38041e-05
7.43e-05;2.64522e-05;0.000874941;-0.00017687;-0.000302937;0;-8.22885e-05
7.4325e-05;-3.99564e-05;0.000818709;-0.000179906;-0.000318585;0;-8.0653e-05
7.435e-05;-0.000106726;0.000761525;-0.000182809;-0.000334188;0;-7.88971e-05
7.4375e-05;-0.000173801;0.000703425;-0.000185578;-0.000349725;0;-7.70214e-05
7.44e-05;-0.000241127;0.000644446;-0.000188211;-0.000365179;0;-7.50277e-05
7.4425e-05;-0.000308649;0.000584634;-0.000190698;-0.000380538;0;-7.29186e-05
7.445e-05;-0.000376313;0.000524048;-0.000193023;-0.000395785;0;-7.06971e-05
7.4475e-05;-0.000444061;0.000462753;-0.000195166;-0.000410907;0;-6.8366e-05
7.45e-05;-0.000511838;0.000400806;-0.000197121;-0.000425887;0;-6.5928e-05
7.4525e-05;-0.000579585;0.000338256;-0.00019889;-0.000440705;0;-6.3386e-05
7.455e-05;-0.000647244;0.000275151;-0.000200482;-0.000455337;0;-6.07431e-05
7.4575e-05;-0.000714752;0.000211539;-0.000201901;-0.000469762;0;-5.80027e-05
7.46e-05;-0.000782046;0.000147473;-0.00020315;-0.000483956;0;-5.51687e-05
7.4625e-05;-0.000849062;8.29993e-05;-0.000204235;-0.000497899;0;-5.22446e-05
7.465e-05;-0.000915738;1.81574e-05;-0.000205167;-0.000511575;0;-4.92337e-05
7.4675e-05;-0.000982012;-4.70174e-05;-0.00020596;-0.000524969;0;-4.61382e-05
7.47e-05;-0.00104783;-0.000112485;-0.00020662;-0.000538063;0;-4.29598e-05
7.4725e-05;-0.00111312;-0.000178197;-0.000207145;-0.000550841;0;-3.97e-05
7.475e-05;-0.00117783;-0.000244106;-0.000207532;-0.000563282;0;-3.63607e-05
7.4775e-05;-0.00124189;-0.000310168;-0.000207783;-0.000575366;0;-3.29448e-05
7.48e-05;-0.00130524;-0.000376341;-0.000207905;-0.000587074;0;-2.94558e-05
7.4825e-05;-0.00136781;-0.000442578;-0.000207897;-0.000598388;0;-2.58979e-05
7.485e-05;-0.00142955;-0.000508819;-0.000207752;-0.000609294;0;-2.2275e-05
7.4875e-05;-0.00149038;-0.000574993;-0.000207456;-0.000619783;0;-1.85897e-05
7.49e-05;-0.00155026;-0.000641036;-0.000206996;-0.000629843;0;-1.48437e-05
7.4925e-05;-0.00160912;-0.000706891;-0.00020637;-0.000639466;0;-1.10371e-05
7.495e-05;-0.0016669;-0.000772511;-0.000205578;-0.000648639;0;-7.16985e-06
7.4975e-05;-0.00172356;-0.000837849;-0.000204617;-0.000657345;0;-3.24199e-06
7.5e-05;-0.00177902;-0.000902856;-0.000203483;-0.000665568;0;7.45016e-07
7.5025e-05;-0.00183323;-0.00096749;-0.000202178;-0.000673291;0;4.78816e-06
7.505e-05;-0.00188612;-0.00103172;-0.000200712;-0.000680498;0;8.88303e-06
7.5075e-05;-0.00193764;-0.0010955;-0.000199101;-0.000687178;0;1.30244e-05
7.51e-05;-0.00198773;-0.0011588;-0.000197357;-0.00069332;0;1.72072e-05
7.5125e-05;-0.00203634;-0.00122156;-0.000195479;-0.000698916;0;2.14265e-05
7.515e-05;-0.00208343;-0.0012837;-0.000193461;-0.000703954;0;2.56783e-05
7.5175e-05;-0.00212894;-0.00134518;-0.000191298;-0.000708421;0;2.99588e-05
7.52e-05;-0.00217286;-0.00140594;-0.00018899;-0.000712302;0;3.42636e-05
7.5225e-05;-0.00221513;-0.00146593;-0.000186538;-0.00071558;0;3.85876e-05
7.525e-05;-0.00225574;-0.00152509;-0.000183939;-0.000718241;0;4.29245e-05
7.5275e-05;-0.00229465;-0.00158338;-0.000181186;-0.000720272;0;4.72671e-05
7.53e-05;-0.00233183;-0.00164074;-0.000178279;-0.000721666;0;5.16076e-05
7.5325e-05;-0.00236725;-0.00169715;-0.000175223;-0.000722417;0;5.59386e-05
7.535e-05;-0.00240088;-0.00175257;-0.000172026;-0.000722519;0;6.02533e-05
7.5375e-05;-0.0024327;-0.00180696;-0.000168695;-0.000721966;0;6.45455e-05
7.54e-05;-0.00246267;-0.00186029;-0.000165225;-0.00072075;0;6.88099e-05
7.5425e-05;-0.00249077;-0.00191251;-0.000161617;-0.000718861;0;7.30415e-05
7.545e-05;-0.00251697;-0.00196359;-0.000157877;-0.00071629;0;7.72354e-05
7.5475e-05;-0.00254125;-0.00201349;-0.000154017;-0.000713028;0;8.13872e-05
7.55e-05;-0.00256356;-0.00206217;-0.000150052;-0.000709072;0;8.54929e-05
7.5525e-05;-0.0025839;-0.00210959;-0.000145987;-0.000704422;0;8.9549e-05
7.555e-05;-0.00260222;-0.00215569;-0.000141822;-0.000699079;0;9.35527e-05
7.5575e-05;-0.0026185;-0.00220041;-0.000137561;-0.000693044;0;9.75014e-05
7.56e-05;-0.00263271;-0.00224371;-0.000133212;-0.00068632;0;0.000101392
7.5625e-05;-0.00264484;-0.00228556;-0.000128785;-0.000678902;0;0.00010522
7.565e-05;-0.00265486;-0.00232591;-0.000124288;-0.00067079;0;0.000108979
7.5675e-05;-0.00266277;-0.00236475;-0.000119721;-0.000661978;0;0.000112662
7.57e-05;-0.00266855;-0.00240203;-0.000115087;-0.000652468;0;0.00011626
7.5725e-05;-0.00267218;-0.00243775;-0.00011039;-0.000642261;0;0.000119765
7.575e-05;-0.00267367;-0.00247187;-0.00010564;-0.000631364;0;0.000123168
7.5775e-05;-0.00267299;-0.00250439;-0.000100835;-0.000619786;0;0.000126464
7.58e-05;-0.00267016;-0.00253527;-9.59693e-05;-0.000607535;0;0.000129651
7.5825e-05;-0.00266517;-0.00256446;-9.10289e-05;-0.000594617;0;0.000132726
7.585e-05;-0.00265803;-0.00259193;-8.60074e-05;-0.00058104;0;0.000135689
7.5875e-05;-0.00264874;-0.00261766;-8.09066e-05;-0.000566806;0;0.000138539
7.59e-05;-0.00263732;-0.00264162;-7.57325e-05;-0.000551923;0;0.000141274
7.5925e-05;-0.00262378;-0.00266379;-7.04895e-05;-0.0005364;0;0.000143892
7.595e-05;-0.00260814;-0.00268414;-6.51801e-05;-0.000520249;0;0.000146387
7.5975e-05;-0.00259041;-0.00270266;-5.9811e-05;-0.000503484;0;0.000148756
7.6e-05;-0.0025706;-0.00271933;-5.43959e-05;-0.000486123;0;0.000150992
7.6025e-05;-0.00254875;-0.00273415;-4.89523e-05;-0.000468182;0;0.000153091
7.605e-05;-0.00252487;-0.00274711;-4.34927e-05;-0.000449674;0;0.000155047
7.6075e-05;-0.00249899;-0.00275819;-3.80225e-05;-0.000430612;0;0.000156854
7.61e-05;-0.00247112;-0.00276737;-3.25444e-05;-0.000411007;0;0.000158508
7.6125e-05;-0.00244128;-0.00277463;-2.70651e-05;-0.000390873;0;0.000160004
7.615e-05;-0.00240949;-0.00277997;-2.15958e-05;-0.000370224;0;0.000161339
7.6175e-05;-0.00237578;-0.00278337;-1.61453e-05;-0.000349079;0;0.000162508
7.62e-05;-0.00234016;-0.00278483;-1.07151e-05;-0.000327456;0;0.000163512
7.6225e-05;-0.00230267;-0.00278432;-5.30111e-06;-0.000305377;0;0.00016435
7.625e-05;-0.00226335;-0.00278183;9.96017e-08;-0.000282861;0;0.000165022
7.6275e-05;-0.00222222;-0.00277734;5.48493e-06;-0.000259926;0;0.00016553
7.63e-05;-0.00217933;-0.00277086;1.08514e-05;-0.000236589;0;0.000165875
7.6325e-05;-0.00213473;-0.00276238;1.61999e-05;-0.000212866;0;0.000166055
7.635e-05;-0.00208847;-0.00275189;2.1537e-05;-0.000188775;0;0.000166068
7.6375e-05;-0.00204059;-0.00273938;2.68688e-05;-0.000164337;0;0.000165914
7.64e-05;-0.00199114;-0.00272486;3.21959e-05;-0.000139576;0;0.000165589
7.6425e-05;-0.00194017;-0.00270834;3.75162e-05;-0.000114518;0;0.000165094
7.645e-05;-0.00188773;-0.00268983;4.28325e-05;-8.91887e-05;0;0.000164428
7.6475e-05;-0.00183387;-0.00266931;4.81565e-05;-6.36141e-05;0;0.000163592
7.65e-05;-0.00177863;-0.0026468;5.35049e-05;-3.78174e-05;0;0.000162588
7.6525e-05;-0.00172207;-0.00262229;5.88905e-05;-1.18201e-05;0;0.000161417
7.655e-05;-0.00166422;-0.00259578;6.43168e-05;1.43563e-05;0;0.000160081
7.6575e-05;-0.00160515;-0.00256731;6.97805e-05;4.06897e-05;0;0.000158581
7.66e-05;-0.0015449;-0.00253688;7.5276e-05;6.71563e-05;0;0.000156916
7.6625e-05;-0.00148354;-0.00250453;8.07957e-05;9.37307e-05;0;0.000155088
7.665e-05;-0.00142111;-0.00247028;8.63251e-05;0.000120387;0;0.000153097
7.6675e-05;-0.00135768;-0.00243418;9.18405e-05;0.0001471;0;0.000150944
7.67e-05;-0.00129329;-0.00239627;9.73138e-05;0.000173847;0;0.00014863
7.6725e-05;-0.00122802;-0.00235661;0.000102721;0.000200607;0;0.000146156
7.675e-05;-0.00116192;-0.00231521;0.000108049;0.000227359;0;0.000143523
7.6775e-05;-0.00109505;-0.00227213;0.000113289;0.000254084;0;0.00014073
7.68e-05;-0.00102746;-0.00222738;0.000118436;0.000280758;0;0.00013778
7.6825e-05;-0.000959212;-0.00218101;0.000123486;0.000307358;0;0.000134671
7.685e-05;-0.000890367;-0.00213304;0.000128441;0.000333857;0;0.000131404
7.6875e-05;-0.000820979;-0.0020835;0.000133317;0.000360227;0;0.000127982
7.69e-05;-0.0007511;-0.00203239;0.000138137;0.000386441;0;0.000124408
7.6925e-05;-0.000680785;-0.00197973;0.000142923;0.000412474;0;0.000120683
7.695e-05;-0.000610089;-0.00192554;0.00014769;0.000438303;0;0.000116811
7.6975e-05;-0.000539071;-0.00186985;0.000152444;0.000463903;0;0.000112794
7.7e-05;-0.000467791;-0.00181271;0.000157185;0.000489253;0;0.000108635
7.7025e-05;-0.000396303;-0.00175414;0.000161908;0.000514328;0;0.000104334
7.705e-05;-0.000324661;-0.00169419;0.000166601;0.000539104;0;9.98959e-05
7.7075e-05;-0.000252918;-0.00163293;0.000171242;0.000563552;0;9.53218e-05
7.71e-05;-0.000181132;-0.00157043;0.0001758;0.000587647;0;9.06162e-05
7.7125e-05;-0.000109364;-0.00150674;0.000180249;0.000611363;0;8.57842e-05
7.715e-05;-3.76767e-05;-0.00144193;0.000184572;0.000634676;0;8.08318e-05
7.7175e-05;3.38697e-05;-0.00137606;0.000188762;0.000657563;0;7.57658e-05
7.72e-05;0.000105212;-0.00130916;0.000192814;0.000680005;0;7.05932e-05
7.7225e-05;0.000176286;-0.00124129;0.000196728;0.000701977;0;6.53216e-05
7.725e-05;0.000247022;-0.00117248;0.000200505;0.000723459;0;5.99586e-05
7.7275e-05;0.000317351;-0.00110279;0.000204152;0.000744426;0;5.4512e-05
7.73e-05;0.000387206;-0.00103224;0.000207681;0.000764854;0;4.89899e-05
7.7325e-05;0.000456525;-0.000960877;0.000211101;0.000784719;0;4.33999e-05
7.735e-05;0.000525243;-0.000888749;0.000214414;0.000804002;0;3.77493e-05
7.7375e-05;0.000593294;-0.00081592;0.000217616;0.000822683;0;3.2044e-05
7.74e-05;0.000660613;-0.000742456;0.000220698;0.000840745;0;2.62891e-05
7.7425e-05;0.000727138;-0.000668421;0.000223655;0.000858171;0;2.04882e-05
7.745e-05;0.000792814;-0.000593882;0.000226481;0.000874944;0;1.4644e-05
7.7475e-05;0.00085759;-0.000518913;0.000229167;0.000891047;0;8.75896e-06
7.75e-05;0.000921415;-0.000443591;0.000231697;0.00090646;0;2.8357e-06
7.7525e-05;0.000984239;-0.000367997;0.000234058;0.000921164;0;-3.12239e-06
7.755e-05;0.00104602;-0.0002922;0.000236242;0.000935141;0;-9.11108e-06
7.7575e-05;0.00110671;-0.000216262;0.000238248;0.000948372;0;-1.51253e-05
7.76e-05;0.00116628;-0.000140239;0.000240074;0.000960843;0;-2.11596e-05
7.7625e-05;0.00122469;-6.41875e-05;0.000241718;0.00097254;0;-2.72081e-05
7.765e-05;0.00128189;1.18403e-05;0.000243178;0.000983452;0;-3.32649e-05
7.7675e-05;0.00133785;8.77965e-05;0.000244457;0.000993567;0;-3.9324e-05
7.77e-05;0.00139251;0.000163637;0.000245561;0.00100287;0;-4.53792e-05
7.7725e-05;0.00144582;0.000239317;0.000246495;0.00101136;0;-5.14237e-05
7.775e-05;0.00149776;0.000314781;0.000247261;0.00101902;0;-5.74502e-05
7.7775e-05;0.00154827;0.000389967;0.000247856;0.00102584;0;-6.34508e-05
7.78e-05;0.00159732;0.000464812;0.000248278;0.00103183;0;-6.94174e-05
7.7825e-05;0.00164487;0.000539256;0.00024853;0.00103697;0;-7.53422e-05
7.785e-05;0.00169088;0.000613245;0.000248619;0.00104126;0;-8.12175e-05
7.7875e-05;0.00173532;0.000686724;0.000248551;0.0010447;0;-8.70364e-05
7.79e-05;0.00177818;0.000759636;0.000248331;0.0010473;0;-9.27927e-05
7.7925e-05;0.0018194;0.000831924;0.00024796;0.00104903;0;-9.84808e-05
7.795e-05;0.00185898;0.000903534;0.000247445;0.00104991;0;-0.000104096
7.7975e-05;0.00189689;0.000974416;0.000246791;0.00104992;0;-0.000109633
7.8e-05;0.0019331;0.00104452;0.000246002;0.00104905;0;-0.000115088
7.8025e-05;0.0019676;0.00111379;0.000245074;0.0010473;0;-0.000120458
7.805e-05;0.00200038;0.00118218;0.000244003;0.00104468;0;-0.000125739
7.8075e-05;0.00203142;0.00124963;0.000242787;0.00104116;0;-0.000130928
7.81e-05;0.00206071;0.00131611;0.000241429;0.00103676;0;-0.000136021
7.8125e-05;0.00208822;0.00138157;0.000239932;0.00103146;0;-0.000141017
7.815e-05;0.00211394;0.00144597;0.000238293;0.00102527;0;-0.00014591
7.8175e-05;0.00213785;0.00150925;0.000236506;0.00101818;0;-0.000150697
7.82e-05;0.00215993;0.00157137;0.00023456;0.0010102;0;-0.000155372
7.8225e-05;0.00218016;0.00163227;0.000232447;0.00100132;0;-0.000159931
7.825e-05;0.00219851;0.0016919;0.00023016;0.000991549;0;-0.000164368
7.8275e-05;0.00221498;0.00175023;0.00022769;0.000980898;0;-0.00016868
7.83e-05;0.00222956;0.0018072;0.000225031;0.000969373;0;-0.000172863
7.8325e-05;0.00224225;0.00186277;0.000222179;0.000956983;0;-0.000176914
7.835e-05;0.00225305;0.0019169;0.000219139;0.000943736;0;-0.00018083
7.8375e-05;0.00226197;0.00196957;0.000215924;0.000929644;0;-0.000184608
7.84e-05;0.002269;0.00202075;0.000212548;0.000914717;0;-0.000188244
7.8425e-05;0.00227417;0.0020704;0.000209026;0.000898965;0;-0.000191734
7.845e-05;0.00227748;0.00211847;0.000205366;0.000882403;0;-0.000195073
7.8475e-05;0.00227894;0.00216493;0.000201581;0.000865043;0;-0.000198255
7.85e-05;0.00227857;0.00220974;0.000197683;0.000846902;0;-0.000201276
7.8525e-05;0.00227639;0.00225286;0.000193688;0.000827993;0;-0.000204131
7.855e-05;0.00227242;0.00229426;0.000189604;0.00080833;0;-0.000206817
7.8575e-05;0.00226668;0.00233392;0.000185436;0.000787925;0;-0.00020933
7.86e-05;0.00225919;0.00237181;0.000181186;0.00076679;0;-0.000211668
7.8625e-05;0.00224996;0.00240792;0.000176859;0.000744936;0;-0.000213828
7.865e-05;0.00223902;0.00244225;0.000172462;0.000722374;0;-0.000215806
7.8675e-05;0.00222637;0.00247481;0.000168001;0.000699117;0;-0.0002176
7.87e-05;0.00221204;0.00250557;0.000163476;0.000675181;0;-0.000219206
7.8725e-05;0.00219604;0.00253453;0.000158887;0.000650581;0;-0.00022062
7.875e-05;0.00217839;0.00256166;0.000154234;0.000625336;0;-0.000221838
7.8775e-05;0.00215912;0.00258696;0.000149519;0.000599465;0;-0.000222857
7.88e-05;0.00213825;0.00261039;0.000144744;0.000572988;0;-0.000223673
7.8825e-05;0.00211581;0.00263194;0.000139907;0.000545926;0;-0.000224284
7.885e-05;0.00209182;0.00265157;0.000134997;0.000518303;0;-0.000224689
7.8875e-05;0.00206631;0.00266927;0.000130007;0.000490142;0;-0.000224885
7.89e-05;0.00203931;0.00268502;0.000124932;0.000461471;0;-0.000224872
7.8925e-05;0.00201084;0.00269881;0.000119772;0.000432318;0;-0.000224652
7.895e-05;0.00198096;0.00271065;0.000114524;0.000402711;0;-0.000224225
7.8975e-05;0.00194968;0.00272051;0.000109186;0.000372679;0;-0.000223593
7.9e-05;0.00191705;0.00272841;0.000103759;0.000342252;0;-0.000222759
7.9025e-05;0.0018831;0.00273434;9.82481e-05;0.000311459;0;-0.000221722
7.905e-05;0.00184789;0.00273831;9.26663e-05;0.000280328;0;-0.000220483
7.9075e-05;0.00181147;0.00274034;8.70273e-05;0.000248889;0;-0.000219042
7.91e-05;0.00177389;0.00274043;8.13416e-05;0.00021717;0;-0.000217397
7.9125e-05;0.00173521;0.00273858;7.56157e-05;0.000185201;0;-0.000215549
7.915e-05;0.00169547;0.00273478;6.98549e-05;0.000153012;0;-0.000213497
7.9175e-05;0.00165473;0.00272905;6.40652e-05;0.000120631;0;-0.000211242
7.92e-05;0.00161302;0.00272139;5.82514e-05;8.80876e-05;0;-0.000208785
7.9225e-05;0.00157041;0.0027118;5.24136e-05;5.54078e-05;0;-0.00020613
7.925e-05;0.00152693;0.0027003;4.65483e-05;2.26191e-05;0;-0.00020328
7.9275e-05;0.00148262;0.00268689;4.06511e-05;-1.02516e-05;0;-0.000200238
7.93e-05;0.00143752;0.00267159;3.47213e-05;-4.31765e-05;0;-0.000197007
7.9325e-05;0.00139167;0.00265443;2.87604e-05;-7.61263e-05;0;-0.000193593
7.935e-05;0.0013451;0.00263543;2.27696e-05;-0.000109071;0;-0.000189997
7.9375e-05;0.00129784;0.0026146;1.67478e-05;-0.000141977;0;-0.000186224
7.94e-05;0.00124994;0.00259197;1.0695e-05;-0.000174813;0;-0.000182278
7.9425e-05;0.00120143;0.00256757;4.61717e-06;-0.000207546;0;-0.000178162
7.945e-05;0.00115235;0.00254141;-1.47291e-06;-0.000240142;0;-0.00017388
7.9475e-05;0.00110274;0.00251353;-7.5593e-06;-0.000272569;0;-0.000169437
7.95e-05;0.00105264;0.00248396;-1.36284e-05;-0.000304793;0;-0.000164835
7.9525e-05;0.00100211;0.00245271;-1.9671e-05;-0.00033678;0;-0.000160077
7.955e-05;0.000951185;0.00241981;-2.56808e-05;-0.000368497;0;-0.000155166
7.9575e-05;0.000899922;0.00238529;-3.16521e-05;-0.00039991;0;-0.000150105
7.96e-05;0.000848372;0.00234919;-3.75815e-05;-0.000430988;0;-0.000144897
7.9625e-05;0.000796592;0.00231155;-4.34693e-05;-0.000461699;0;-0.000139546
7.965e-05;0.00074464;0.00227241;-4.93198e-05;-0.000492017;0;-0.000134055
7.9675e-05;0.000692573;0.00223179;-5.51372e-05;-0.000521914;0;-0.00012843
7.97e-05;0.000640439;0.00218976;-6.09221e-05;-0.000551368;0;-0.000122677
7.9725e-05;0.000588285;0.00214636;-6.66721e-05;-0.000580356;0;-0.000116801
7.975e-05;0.000536153;0.00210164;-7.2386e-05;-0.000608855;0;-0.000110811
7.9775e-05;0.000484088;0.00205564;-7.80662e-05;-0.000636843;0;-0.000104714
7.98e-05;0.000432131;0.00200839;-8.37168e-05;-0.000664297;0;-9.85178e-05
7.9825e-05;0.000380324;0.00195994;-8.93386e-05;-0.000691194;0;-9.22316e-05
7.985e-05;0.00032871;0.00191034;-9.49274e-05;-0.00071751;0;-8.58627e-05
7.9875e-05;0.000277334;0.00185962;-0.000100476;-0.000743223;0;-7.94179e-05
7.99e-05;0.000226242;0.00180782;-0.000105978;-0.000768308;0;-7.29026e-05
7.9925e-05;0.000175484;0.00175498;-0.00011143;-0.000792744;0;-6.63213e-05
7.995e-05;0.000125106;0.00170112;-0.00011683;-0.000816506;0;-5.96778e-05
7.9975e-05;7.51558e-05;0.0016463;-0.000122173;-0.000839572;0;-5.29753e-05
8e-05;2.5682e-05;0.00159055;-0.000127454;-0.000861915;0;-4.62176e-05
8.0025e-05;-2.32653e-05;0.00153392;-0.000132669;-0.000883512;0;-3.94097e-05
8.005e-05;-7.16351e-05;0.00147646;-0.00013782;-0.000904337;0;-3.25576e-05
8.0075e-05;-0.000119378;0.00141822;-0.000142905;-0.000924366;0;-2.56687e-05
8.01e-05;-0.000166448;0.00135924;-0.000147924;-0.000943576;0;-1.87513e-05
8.0125e-05;-0.000212803;0.00129959;-0.000152867;-0.000961947;0;-1.18136e-05
8.015e-05;-0.000258403;0.00123933;-0.000157727;-0.000979459;0;-4.86352e-06
8.0175e-05;-0.000303215;0.00117851;-0.000162494;-0.000996094;0;2.09217e-06
8.02e-05;-0.00034721;0.00111718;-0.000167162;-0.00101184;0;9.04781e-06
8.0225e-05;-0.000390364;0.00105539;-0.000171721;-0.00102667;0;1.59987e-05
8.025e-05;-0.000432658;0.000993192;-0.000176158;-0.00104058;0;2.29407e-05
8.0275e-05;-0.000474074;0.000930631;-0.00018046;-0.00105355;0;2.98696e-05
8.03e-05;-0.000514592;0.00086775;-0.00018462;-0.00106558;0;3.67805e-05
8.0325e-05;-0.000554195;0.000804583;-0.000188637;-0.00107665;0;4.36677e-05
8.035e-05;-0.000592862;0.000741167;-0.000192514;-0.00108676;0;5.05244e-05
8.0375e-05;-0.000630574;0.000677543;-0.000196255;-0.00109592;0;5.73427e-05
8.04e-05;-0.000667312;0.000613762;-0.000199863;-0.00110411;0;6.41143e-05
8.0425e-05;-0.000703054;0.000549878;-0.00020334;-0.00111133;0;7.08307e-05
8.045e-05;-0.000737782;0.000485945;-0.000206695;-0.00111758;0;7.74835e-05
8.0475e-05;-0.000771476;0.000422015;-0.000209938;-0.00112287;0;8.40656e-05
8.05e-05;-0.000804117;0.000358143;-0.00021308;-0.00112719;0;9.05705e-05
8.0525e-05;-0.000835683;0.000294385;-0.000216131;-0.00113053;0;9.69931e-05
8.055e-05;-0.00086615;0.000230796;-0.000219098;-0.0011329;0;0.000103329
8.0575e-05;-0.000895495;0.000167426;-0.000221986;-0.0011343;0;0.000109576
8.06e-05;-0.000923698;0.000104317;-0.000224802;-0.00113472;0;0.00011573
8.0625e-05;-0.000950748;4.15081e-05;-0.000227543;-0.00113415;0;0.000121786
8.065e-05;-0.000976636;-2.09603e-05;-0.000230201;-0.0011326;0;0.000127741
8.0675e-05;-0.00100136;-8.30484e-05;-0.000232761;-0.00113007;0;0.000133587
8.07e-05;-0.00102492;-0.000144719;-0.000235209;-0.00112653;0;0.000139318
8.0725e-05;-0.00104731;-0.000205939;-0.000237536;-0.00112201;0;0.000144924
8.075e-05;-0.00106853;-0.000266674;-0.000239734;-0.00111649;0;0.000150398
8.0775e-05;-0.00108859;-0.000326884;-0.000241799;-0.00110998;0;0.000155732
8.08e-05;-0.00110749;-0.000386524;-0.000243722;-0.00110249;0;0.000160921
8.0825e-05;-0.00112521;-0.000445544;-0.000245497;-0.00109402;0;0.000165961
8.085e-05;-0.00114178;-0.000503897;-0.000247119;-0.00108458;0;0.000170848
8.0875e-05;-0.00115719;-0.000561538;-0.000248588;-0.00107418;0;0.000175582
8.09e-05;-0.00117145;-0.000618426;-0.000249908;-0.00106284;0;0.000180161
8.0925e-05;-0.00118459;-0.000674521;-0.000251081;-0.00105057;0;0.000184585
8.095e-05;-0.0011966;-0.000729787;-0.00025211;-0.00103738;0;0.00018885
8.0975e-05;-0.00120752;-0.0007842;-0.000253;-0.00102329;0;0.000192956
8.1e-05;-0.00121734;-0.00083774;-0.000253758;-0.00100833;0;0.000196898
8.1025e-05;-0.00122609;-0.000890395;-0.000254389;-0.000992513;0;0.000200674
8.105e-05;-0.00123378;-0.000942151;-0.000254895;-0.000975858;0;0.000204279
8.1075e-05;-0.00124041;-0.00099299;-0.000255275;-0.000958384;0;0.000207711
8.11e-05;-0.00124601;-0.00104289;-0.000255526;-0.00094011;0;0.000210966
8.1125e-05;-0.00125057;-0.00109184;-0.000255651;-0.00092105;0;0.000214041
8.115e-05;-0.00125411;-0.0011398;-0.000255653;-0.00090122;0;0.000216934
8.1175e-05;-0.00125663;-0.00118675;-0.000255539;-0.000880634;0;0.000219642
8.12e-05;-0.00125814;-0.00123267;-0.000255309;-0.000859307;0;0.000222163
8.1225e-05;-0.00125866;-0.00127752;-0.000254966;-0.000837256;0;0.000224495
8.125e-05;-0.00125818;-0.00132127;-0.000254512;-0.000814495;0;0.000226637
8.1275e-05;-0.00125672;-0.0013639;-0.000253949;-0.000791041;0;0.000228587
8.13e-05;-0.00125428;-0.00140539;-0.000253281;-0.000766911;0;0.000230344
8.1325e-05;-0.00125089;-0.0014457;-0.000252508;-0.000742121;0;0.000231905
8.135e-05;-0.00124658;-0.00148479;-0.000251625;-0.000716692;0;0.000233266
8.1375e-05;-0.00124136;-0.00152264;-0.000250629;-0.000690643;0;0.000234425
8.14e-05;-0.00123527;-0.00155922;-0.000249517;-0.000664;0;0.000235378
8.1425e-05;-0.00122835;-0.00159451;-0.000248284;-0.000636787;0;0.000236122
8.145e-05;-0.00122063;-0.00162848;-0.000246927;-0.000609035;0;0.000236653
8.1475e-05;-0.00121213;-0.00166112;-0.000245439;-0.000580774;0;0.000236968
8.15e-05;-0.00120289;-0.00169242;-0.000243815;-0.000552034;0;0.000237065
8.1525e-05;-0.00119292;-0.00172237;-0.000242056;-0.000522847;0;0.000236944
8.155e-05;-0.00118225;-0.00175096;-0.000240162;-0.000493243;0;0.000236603
8.1575e-05;-0.0011709;-0.00177818;-0.000238135;-0.000463252;0;0.000236043
8.16e-05;-0.0011589;-0.00180403;-0.000235976;-0.000432904;0;0.000235266
8.1625e-05;-0.00114626;-0.00182851;-0.000233686;-0.00040223;0;0.000234274
8.165e-05;-0.00113302;-0.00185161;-0.000231269;-0.00037126;0;0.000233074
8.1675e-05;-0.0011192;-0.00187333;-0.000228731;-0.000340024;0;0.000231672
8.17e-05;-0.00110483;-0.00189367;-0.000226076;-0.000308552;0;0.000230075
8.1725e-05;-0.00108994;-0.00191262;-0.000223307;-0.000276871;0;0.000228294
8.175e-05;-0.00107457;-0.00193018;-0.000220423;-0.000245009;0;0.000226334
8.1775e-05;-0.00105875;-0.00194633;-0.000217421;-0.000212992;0;0.000224204
8.18e-05;-0.00104251;-0.00196108;-0.000214301;-0.000180845;0;0.000221907
8.1825e-05;-0.0010259;-0.00197441;-0.000211063;-0.000148595;0;0.000219447
8.185e-05;-0.00100894;-0.00198633;-0.000207708;-0.000116268;0;0.000216824
8.1875e-05;-0.000991664;-0.00199684;-0.000204238;-8.3896e-05;0;0.00021404
8.19e-05;-0.000974105;-0.00200594;-0.000200658;-5.15075e-05;0;0.000211096
8.1925e-05;-0.000956283;-0.00201366;-0.00019697;-1.91346e-05;0;0.000207993
8.195e-05;-0.000938219;-0.00202001;-0.00019318;1.31909e-05;0;0.000204735
8.1975e-05;-0.000919933;-0.00202502;-0.000189287;4.54366e-05;0;0.000201326
8.2e-05;-0.00090144;-0.0020287;-0.000185285;7.75696e-05;0;0.000197771
8.2025e-05;-0.000882753;-0.00203106;-0.000181169;0.000109556;0;0.000194076
8.205e-05;-0.000863884;-0.00203213;-0.000176935;0.000141363;0;0.000190246
8.2075e-05;-0.000844843;-0.00203192;-0.000172584;0.000172953;0;0.000186286
8.21e-05;-0.000825646;-0.00203044;-0.000168116;0.000204293;0;0.000182197
8.2125e-05;-0.000806312;-0.00202768;-0.000163534;0.000235348;0;0.000177983
8.215e-05;-0.000786859;-0.00202365;-0.000158837;0.000266086;0;0.000173645
8.2175e-05;-0.000767308;-0.00201834;-0.000154023;0.000296476;0;0.000169184
8.22e-05;-0.000747678;-0.00201175;-0.000149092;0.000326494;0;0.000164601
8.2225e-05;-0.00072799;-0.00200388;-0.000144044;0.000356114;0;0.000159899
8.225e-05;-0.000708264;-0.00199474;-0.00013888;0.000385314;0;0.00015508
8.2275e-05;-0.000688516;-0.00198434;-0.0001336;0.000414074;0;0.000150152
8.23e-05;-0.000668757;-0.00197267;-0.000128209;0.000442373;0;0.00014512
8.2325e-05;-0.000648996;-0.00195976;-0.000122713;0.000470193;0;0.000139994
8.235e-05;-0.000629244;-0.00194564;-0.000117121;0.000497515;0;0.000134784
8.2375e-05;-0.000609513;-0.00193031;-0.00011144;0.000524322;0;0.000129498
8.24e-05;-0.000589816;-0.00191381;-0.000105674;0.000550596;0;0.000124144
8.2425e-05;-0.000570165;-0.00189616;-9.98237e-05;0.00057632;0;0.000118727
8.245e-05;-0.000550569;-0.00187736;-9.38931e-05;0.000601478;0;0.000113253
8.2475e-05;-0.000531038;-0.00185746;-8.7888e-05;0.000626053;0;0.000107724
8.25e-05;-0.000511584;-0.00183646;-8.18163e-05;0.000650023;0;0.000102143
8.2525e-05;-0.000492218;-0.00181439;-7.56856e-05;0.00067337;0;9.65116e-05
8.255e-05;-0.000472949;-0.00179127;-6.95033e-05;0.00069607;0;9.08357e-05
8.2575e-05;-0.000453786;-0.00176712;-6.32781e-05;0.000718103;0;8.51215e-05
8.26e-05;-0.000434734;-0.00174197;-5.70202e-05;0.000739445;0;7.93768e-05
8.2625e-05;-0.000415802;-0.00171585;-5.07399e-05;0.000760076;0;7.36106e-05
8.265e-05;-0.000397001;-0.00168879;-4.4445e-05;0.000779977;0;6.78317e-05
8.2675e-05;-0.000378343;-0.00166083;-3.81385e-05;0.000799129;0;6.20477e-05
8.27e-05;-0.000359837;-0.00163197;-3.18197e-05;0.000817513;0;5.62644e-05
8.2725e-05;-0.00034149;-0.00160226;-2.54862e-05;0.000835112;0;5.04854e-05
8.275e-05;-0.000323308;-0.00157171;-1.91341e-05;0.000851908;0;4.47123e-05
8.2775e-05;-0.000305294;-0.00154035;-1.27579e-05;0.000867886;0;3.89453e-05
8.28e-05;-0.000287453;-0.0015082;-6.35032e-06;0.000883031;0;3.31844e-05
8.2825e-05;-0.000269786;-0.00147527;9.54651e-08;0.00089733;0;2.74298e-05
8.285e-05;-0.000252294;-0.00144158;6.58308e-06;0.000910774;0;2.16827e-05
8.2875e-05;-0.000234978;-0.00140715;1.31115e-05;0.000923353;0;1.5946e-05
8.29e-05;-0.000217842;-0.00137201;1.96763e-05;0.000935063;0;1.02235e-05
8.2925e-05;-0.000200891;-0.00133618;2.62712e-05;0.000945897;0;4.52015e-06
8.295e-05;-0.000184131;-0.0012997;3.28885e-05;0.00095585;0;-1.15866e-06
8.2975e-05;-0.000167567;-0.0012626;3.95188e-05;0.000964917;0;-6.80785e-06
8.3e-05;-0.0001512;-0.00122492;4.61503e-05;0.000973092;0;-1.2423e-05
8.3025e-05;-0.000135029;-0.00118669;5.27713e-05;0.000980372;0;-1.80003e-05
8.305e-05;-0.000119057;-0.00114796;5.93745e-05;0.000986752;0;-2.35371e-05
8.3075e-05;-0.000103284;-0.00110876;6.59586e-05;0.00099223;0;-2.90306e-05
8.31e-05;-8.7713e-05;-0.00106911;7.25281e-05;0.000996803;0;-3.44776e-05
8.3125e-05;-7.23466e-05;-0.00102905;7.90898e-05;0.00100047;0;-3.9874e-05
8.315e-05;-5.71887e-05;-0.00098859;8.56507e-05;0.00100322;0;-4.52138e-05
8.3175e-05;-4.22448e-05;-0.000947773;9.22156e-05;0.00100507;0;-5.04895e-05
8.32e-05;-2.75226e-05;-0.000906621;9.87861e-05;0.00100599;0;-5.56921e-05
8.3225e-05;-1.30295e-05;-0.000865157;0.000105359;0.001006;0;-6.08121e-05
8.325e-05;1.22926e-06;-0.000823404;0.000111924;0.0010051;0;-6.58407e-05
8.3275e-05;1.52521e-05;-0.000781383;0.000118466;0.00100328;0;-7.07706e-05
8.33e-05;2.90417e-05;-0.000739116;0.000124968;0.00100055;0;-7.55974e-05
8.3325e-05;4.26039e-05;-0.000696621;0.000131412;0.000996908;0;-8.03195e-05
8.335e-05;5.59471e-05;-0.00065392;0.000137781;0.000992373;0;-8.49376e-05
8.3375e-05;6.9081e-05;-0.000611033;0.000144059;0.000986948;0;-8.94543e-05
8.34e-05;8.20153e-05;-0.000567992;0.000150228;0.000980643;0;-9.38726e-05
8.3425e-05;9.47595e-05;-0.000524833;0.000156272;0.000973467;0;-9.81943e-05
8.345e-05;0.000107323;-0.000481595;0.000162178;0.000965432;0;-0.00010242
8.3475e-05;0.000119717;-0.000438315;0.000167936;0.000956548;0;-0.000106546
8.35e-05;0.000131953;-0.000395031;0.000173545;0.000946829;0;-0.000110571
8.3525e-05;0.000144045;-0.000351776;0.000179002;0.000936287;0;-0.000114487
8.355e-05;0.000156006;-0.000308582;0.000184312;0.000924938;0;-0.000118289
8.3575e-05;0.000167848;-0.000265476;0.000189479;0.000912795;0;-0.000121973
8.36e-05;0.00017958;-0.000222484;0.00019451;0.000899872;0;-0.000125536
8.3625e-05;0.000191209;-0.000179628;0.00019941;0.000886183;0;-0.000128977
8.365e-05;0.000202741;-0.000136931;0.000204186;0.000871741;0;-0.000132298
8.3675e-05;0.000214179;-9.44172e-05;0.00020884;0.000856561;0;-0.0001355
8.37e-05;0.000225524;-5.21069e-05;0.000213377;0.000840657;0;-0.000138588
8.3725e-05;0.000236779;-1.00183e-05;0.0002178;0.000824043;0;-0.000141563
8.375e-05;0.000247948;3.1834e-05;0.00022212;0.000806736;0;-0.000144425
8.3775e-05;0.000259035;7.34353e-05;0.000226344;0.000788753;0;-0.000147175
8.38e-05;0.00027004;0.000114768;0.000230483;0.000770111;0;-0.000149809
8.3825e-05;0.000280963;0.000155812;0.000234544;0.00075083;0;-0.000152324
8.385e-05;0.0002918;0.000196547;0.000238538;0.00073093;0;-0.000154715
8.3875e-05;0.000302547;0.000236952;0.000242473;0.00071043;0;-0.00015698
8.39e-05;0.000313202;0.000277005;0.000246355;0.000689352;0;-0.000159116
8.3925e-05;0.000323767;0.000316685;0.000250182;0.000667721;0;-0.000161123
8.395e-05;0.000334244;0.000355967;0.000253945;0.000645559;0;-0.000163003
8.3975e-05;0.000344636;0.000394824;0.000257626;0.000622892;0;-0.000164759
8.4e-05;0.000354946;0.000433229;0.000261205;0.000599743;0;-0.000166394
8.4025e-05;0.00036518;0.000471154;0.000264657;0.000576138;0;-0.000167911
8.405e-05;0.000375346;0.000508565;0.000267956;0.0005521;0;-0.00016931
8.4075e-05;0.000385449;0.000545428;0.000271076;0.000527651;0;-0.000170591
8.41e-05;0.00039549;0.000581705;0.000273992;0.000502814;0;-0.000171749
8.4125e-05;0.000405463;0.000617365;0.000276685;0.000477611;0;-0.00017278
8.415e-05;0.000415361;0.000652384;0.000279144;0.000452062;0;-0.000173678
8.4175e-05;0.000425177;0.000686737;0.000281363;0.000426192;0;-0.000174438
8.42e-05;0.000434905;0.000720406;0.000283338;0.000400023;0;-0.000175057
8.4225e-05;0.00044454;0.000753374;0.000285071;0.000373578;0;-0.000175531
8.425e-05;0.000454079;0.000785629;0.000286566;0.000346881;0;-0.000175862
8.4275e-05;0.000463518;0.000817166;0.000287836;0.000319957;0;-0.000176051
8.43e-05;0.000472859;0.000847984;0.000288893;0.00029283;0;-0.000176102
8.4325e-05;0.000482099;0.000878079;0.000289751;0.000265525;0;-0.000176018
8.435e-05;0.000491237;0.000907443;0.000290416;0.000238068;0;-0.000175805
8.4375e-05;0.000500262;0.000936066;0.000290894;0.000210485;0;-0.000175466
8.44e-05;0.00050916;0.000963935;0.00029119;0.000182801;0;-0.000175005
8.4425e-05;0.000517916;0.000991035;0.000291304;0.000155042;0;-0.000174425
8.445e-05;0.000526514;0.00101734;0.000291236;0.000127237;0;-0.000173729
8.4475e-05;0.000534943;0.00104283;0.000290976;9.94096e-05;0;-0.000172919
8.45e-05;0.000543187;0.00106747;0.000290514;7.15875e-05;0;-0.000171999
8.4525e-05;0.000551232;0.00109123;0.000289843;4.37966e-05;0;-0.000170973
8.455e-05;0.000559056;0.00111408;0.00028896;1.60631e-05;0;-0.000169842
8.4575e-05;0.000566637;0.001136;0.000287865;-1.15867e-05;0;-0.000168611
8.46e-05;0.000573951;0.00115698;0.000286561;-3.91265e-05;0;-0.00016728
8.4625e-05;0.000580974;0.001177;0.000285056;-6.65302e-05;0;-0.000165851
8.465e-05;0.000587684;0.00119605;0.000283358;-9.37719e-05;0;-0.000164323
8.4675e-05;0.00059406;0.00121415;0.000281482;-0.000120826;0;-0.000162693
8.47e-05;0.000600086;0.00123129;0.000279442;-0.000147668;0;-0.000160959
8.4725e-05;0.00060575;0.00124747;0.000277247;-0.000174272;0;-0.000159119
8.475e-05;0.000611047;0.00126268;0.000274902;-0.000200615;0;-0.00015717
8.4775e-05;0.000615971;0.00127692;0.000272404;-0.000226673;0;-0.000155112
8.48e-05;0.000620519;0.00129015;0.000269751;-0.000252423;0;-0.000152948
8.4825e-05;0.000624684;0.00130237;0.000266935;-0.000277844;0;-0.000150682
8.485e-05;0.000628462;0.00131356;0.000263948;-0.000302914;0;-0.00014832
8.4875e-05;0.000631845;0.00132371;0.000260773;-0.000327615;0;-0.000145868
8.49e-05;0.000634824;0.0013328;0.000257392;-0.000351926;0;-0.000143332
8.4925e-05;0.000637389;0.00134084;0.000253787;-0.00037583;0;-0.000140717
8.495e-05;0.000639526;0.00134782;0.000249947;-0.000399307;0;-0.000138023
8.4975e-05;0.000641224;0.00135375;0.000245863;-0.000422338;0;-0.000135251
8.5e-05;0.00064247;0.00135864;0.000241533;-0.000444904;0;-0.0001324
8.5025e-05;0.000643256;0.00136249;0.000236957;-0.000466983;0;-0.000129467
8.505e-05;0.000643573;0.00136531;0.00023214;-0.000488556;0;-0.00012645
8.5075e-05;0.000643416;0.0013671;0.000227095;-0.000509602;0;-0.00012335
8.51e-05;0.000642781;0.00136788;0.000221838;-0.000530103;0;-0.000120167
8.5125e-05;0.000641666;0.00136765;0.000216386;-0.000550041;0;-0.000116906
8.515e-05;0.000640068;0.00136641;0.000210753;-0.000569399;0;-0.000113571
8.5175e-05;0.000637986;0.00136416;0.000204951;-0.000588163;0;-0.000110169
8.52e-05;0.000635419;0.00136089;0.000198993;-0.000606318;0;-0.000106707
8.5225e-05;0.000632366;0.0013566;0.000192891;-0.000623849;0;-0.000103191
8.525e-05;0.000628825;0.0013513;0.000186657;-0.000640745;0;-9.96263e-05
8.5275e-05;0.000624797;0.00134498;0.000180298;-0.000656992;0;-9.60177e-05
8.53e-05;0.000620277;0.00133767;0.000173823;-0.00067258;0;-9.23682e-05
8.5325e-05;0.000615258;0.00132938;0.000167238;-0.000687498;0;-8.86798e-05
8.535e-05;0.000609733;0.00132014;0.000160556;-0.000701739;0;-8.49541e-05
8.5375e-05;0.000603696;0.00130999;0.000153787;-0.000715294;0;-8.11927e-05
8.54e-05;0.00059714;0.00129894;0.000146942;-0.000728154;0;-7.73983e-05
8.5425e-05;0.000590059;0.00128703;0.000140026;-0.000740313;0;-7.35745e-05
8.545e-05;0.000582448;0.00127427;0.000133044;-0.00075176;0;-6.97266e-05
8.5475e-05;0.000574302;0.00126067;0.000125997;-0.000762489;0;-6.58608e-05
8.55e-05;0.000565622;0.00124625;0.000118893;-0.000772491;0;-6.19839e-05
8.5525e-05;0.000556415;0.00123102;0.000111733;-0.000781759;0;-5.8102e-05
8.555e-05;0.000546691;0.00121499;0.000104518;-0.000790286;0;-5.42198e-05
8.5575e-05;0.000536464;0.00119816;9.72458e-05;-0.000798069;0;-5.03402e-05
8.56e-05;0.000525746;0.00118053;8.99152e-05;-0.000805101;0;-4.64635e-05
8.5625e-05;0.000514552;0.00116212;8.25262e-05;-0.00081138;0;-4.25887e-05
8.565e-05;0.0005029;0.00114294;7.50799e-05;-0.000816902;0;-3.87137e-05
8.5675e-05;0.000490806;0.001123;6.75778e-05;-0.000821664;0;-3.48364e-05
8.57e-05;0.000478286;0.00110232;6.00231e-05;-0.000825662;0;-3.09561e-05
8.5725e-05;0.000465349;0.00108093;5.24241e-05;-0.000828896;0;-2.70736e-05
8.575e-05;0.000452006;0.00105887;4.47957e-05;-0.000831365;0;-2.31919e-05
8.5775e-05;0.000438263;0.00103618;3.71568e-05;-0.000833071;0;-1.93156e-05
8.58e-05;0.000424131;0.0010129;2.95254e-05;-0.000834018;0;-1.54504e-05
8.5825e-05;0.000409622;0.000989099;2.19158e-05;-0.000834211;0;-1.16025e-05
8.585e-05;0.000394745;0.000964803;1.43388e-05;-0.000833656;0;-7.77784e-06
8.5875e-05;0.000379509;0.000940058;6.8049e-06;-0.000832358;0;-3.98189e-06
8.59e-05;0.000363926;0.000914899;-6.75765e-07;-0.000830324;0;-2.194e-07
8.5925e-05;0.000348012;0.000889352;-8.09597e-06;-0.000827559;0;3.50553e-06
8.595e-05;0.000331789;0.000863432;-1.5454e-05;-0.00082407;0;7.18928e-06
8.5975e-05;0.000315279;0.000837144;-2.27533e-05;-0.000819866;0;1.08285e-05
8.6e-05;0.000298502;0.000810498;-2.99996e-05;-0.000814952;0;1.44197e-05
8.6025e-05;0.000281476;0.000783506;-3.71988e-05;-0.000809339;0;1.79595e-05
8.605e-05;0.00026422;0.000756184;-4.43565e-05;-0.000803033;0;2.1444e-05
8.6075e-05;0.000246754;0.000728548;-5.14787e-05;-0.000796043;0;2.48692e-05
8.61e-05;0.000229098;0.000700615;-5.857e-05;-0.000788376;0;2.82305e-05
8.6125e-05;0.000211271;0.000672405;-6.56287e-05;-0.000780038;0;3.15237e-05
8.615e-05;0.000193287;0.000643945;-7.26442e-05;-0.000771037;0;3.47446e-05
8.6175e-05;0.000175161;0.000615271;-7.9598e-05;-0.000761381;0;3.78904e-05
8.62e-05;0.000156906;0.000586424;-8.64682e-05;-0.000751081;0;4.09594e-05
8.6225e-05;0.000138537;0.000557447;-9.32339e-05;-0.000740149;0;4.39516e-05
8.625e-05;0.000120066;0.000528384;-9.98755e-05;-0.000728596;0;4.6869e-05
8.6275e-05;0.000101501;0.000499283;-0.000106374;-0.000716438;0;4.97147e-05
8.63e-05;8.28501e-05;0.000470191;-0.000112709;-0.000703688;0;5.24928e-05
8.6325e-05;6.4119e-05;0.000441149;-0.000118867;-0.00069036;0;5.52068e-05
8.635e-05;4.53174e-05;0.000412187;-0.000124844;-0.00067647;0;5.78596e-05
8.6375e-05;2.64563e-05;0.000383327;-0.000130643;-0.000662034;0;6.04521e-05
8.64e-05;7.54685e-06;0.000354581;-0.000136279;-0.000647068;0;6.29838e-05
8.6425e-05;-1.14014e-05;0.000325964;-0.000141768;-0.000631592;0;6.54526e-05
8.645e-05;-3.03789e-05;0.000297492;-0.000147127;-0.000615625;0;6.78549e-05
8.6475e-05;-4.93743e-05;0.000269183;-0.000152374;-0.000599189;0;7.01869e-05
8.65e-05;-6.83731e-05;0.000241052;-0.000157528;-0.000582301;0;7.24442e-05
8.6525e-05;-8.73577e-05;0.000213118;-0.000162598;-0.000564982;0;7.46227e-05
8.655e-05;-0.000106309;0.000185406;-0.000167584;-0.000547248;0;7.67184e-05
8.6575e-05;-0.000125205;0.000157941;-0.000172475;-0.000529117;0;7.87278e-05
8.66e-05;-0.000144025;0.00013075;-0.000177251;-0.000510604;0;8.06477e-05
8.6625e-05;-0.000162745;0.000103853;-0.00018189;-0.000491726;0;8.24757e-05
8.665e-05;-0.000181343;7.72684e-05;-0.00018637;-0.000472504;0;8.42104e-05
8.6675e-05;-0.000199796;5.10094e-05;-0.000190669;-0.000452955;0;8.58512e-05
8.67e-05;-0.000218086;2.50912e-05;-0.000194768;-0.0004331;0;8.73986e-05
8.6725e-05;-0.000236196;-4.72838e-07;-0.00019865;-0.000412959;0;8.88533e-05
8.675e-05;-0.000254112;-2.56721e-05;-0.000202307;-0.000392549;0;9.02164e-05
8.6775e-05;-0.000271821;-5.04978e-05;-0.00020574;-0.000371889;0;9.14878e-05
8.68e-05;-0.000289307;-7.49387e-05;-0.000208956;-0.000350996;0;9.26666e-05
8.6825e-05;-0.000306554;-9.89786e-05;-0.000211963;-0.000329887;0;9.37504e-05
8.685e-05;-0.000323544;-0.000122597;-0.000214767;-0.000308583;0;9.47357e-05
8.6875e-05;-0.00034026;-0.000145771;-0.000217375;-0.000287103;0;9.56184e-05
8.69e-05;-0.000356681;-0.000168483;-0.000219795;-0.00026547;0;9.63945e-05
8.6925e-05;-0.00037279;-0.000190714;-0.000222033;-0.000243706;0;9.70609e-05
8.695e-05;-0.000388568;-0.000212447;-0.000224094;-0.000221834;0;9.76158e-05
8.6975e-05;-0.000403997;-0.000233666;-0.000225978;-0.000199874;0;9.80588e-05
8.7e-05;-0.000419058;-0.000254361;-0.000227681;-0.000177845;0;9.83908e-05
8.7025e-05;-0.000433733;-0.000274527;-0.000229199;-0.000155767;0;9.86141e-05
8.705e-05;-0.000448004;-0.000294162;-0.000230532;-0.000133657;0;9.87319e-05
8.7075e-05;-0.000461854;-0.000313265;-0.000231679;-0.000111535;0;9.87482e-05
8.71e-05;-0.000475266;-0.000331831;-0.000232637;-8.942e-05;0;9.86678e-05
8.7125e-05;-0.000488225;-0.000349853;-0.000233405;-6.73327e-05;0;9.8496e-05
8.715e-05;-0.000500722;-0.000367324;-0.000233983;-4.52935e-05;0;9.82381e-05
8.7175e-05;-0.000512749;-0.000384234;-0.000234378;-2.33212e-05;0;9.78994e-05
8.72e-05;-0.000524306;-0.000400573;-0.000234595;-1.43333e-06;0;9.74841e-05
8.7225e-05;-0.000535392;-0.000416329;-0.00023464;2.0354e-05;0;9.69953e-05
8.725e-05;-0.000546003;-0.000431488;-0.000234516;4.20252e-05;0;9.64346e-05
8.7275e-05;-0.000556132;-0.000446041;-0.000234224;6.3564e-05;0;9.58021e-05
8.73e-05;-0.00056577;-0.000459988;-0.000233766;8.49525e-05;0;9.50971e-05
8.7325e-05;-0.000574907;-0.000473327;-0.000233143;0.00010617;0;9.43186e-05
8.735e-05;-0.000583535;-0.00048606;-0.000232354;0.000127195;0;9.34659e-05
8.7375e-05;-0.000591646;-0.000498185;-0.000231394;0.000148003;0;9.25393e-05
8.74e-05;-0.000599231;-0.000509702;-0.000230255;0.000168571;0;9.15398e-05
8.7425e-05;-0.000606282;-0.000520615;-0.000228932;0.000188874;0;9.04693e-05
8.745e-05;-0.000612792;-0.000530932;-0.000227422;0.000208889;0;8.93294e-05
8.7475e-05;-0.000618756;-0.000540661;-0.000225722;0.000228595;0;8.8122e-05
8.75e-05;-0.000624166;-0.000549809;-0.000223832;0.000247968;0;8.68479e-05
8.7525e-05;-0.000629014;-0.000558382;-0.000221753;0.000266985;0;8.55076e-05
8.755e-05;-0.000633284;-0.000566387;-0.000219488;0.000285623;0;8.4101e-05
8.7575e-05;-0.000636966;-0.000573832;-0.000217042;0.00030386;0;8.26282e-05
8.76e-05;-0.000640051;-0.000580722;-0.000214421;0.000321676;0;8.10893e-05
8.7625e-05;-0.000642533;-0.000587059;-0.000211631;0.000339052;0;7.94849e-05
8.765e-05;-0.00064441;-0.000592842;-0.000208676;0.000355974;0;7.78161e-05
8.7675e-05;-0.000645679;-0.000598077;-0.00020556;0.000372429;0;7.60841e-05
8.77e-05;-0.000646335;-0.000602775;-0.000202289;0.000388409;0;7.42905e-05
8.7725e-05;-0.000646376;-0.000606954;-0.000198873;0.000403902;0;7.2437e-05
8.775e-05;-0.000645802;-0.000610632;-0.000195318;0.0004189;0;7.05258e-05
8.7775e-05;-0.000644616;-0.000613822;-0.000191629;0.000433393;0;6.85591e-05
8.78e-05;-0.000642824;-0.000616539;-0.000187807;0.000447371;0;6.65397e-05
8.7825e-05;-0.00064043;-0.000618796;-0.000183858;0.000460826;0;6.44705e-05
8.785e-05;-0.000637441;-0.00062061;-0.000179786;0.000473747;0;6.23545e-05
8.7875e-05;-0.000633867;-0.000621993;-0.000175597;0.000486129;0;6.01942e-05
8.79e-05;-0.000629719;-0.000622954;-0.000171296;0.000497965;0;5.79917e-05
8.7925e-05;-0.000625004;-0.000623496;-0.000166891;0.000509248;0;5.57484e-05
8.795e-05;-0.000619726;-0.000623626;-0.000162389;0.000519969;0;5.34657e-05
8.7975e-05;-0.000613885;-0.000623354;-0.000157806;0.000530117;0;5.11454e-05
8.8e-05;-0.000607476;-0.000622688;-0.000153156;0.000539682;0;4.87903e-05
8.8025e-05;-0.000600497;-0.00062164;-0.000148455;0.00054865;0;4.64045e-05
8.805e-05;-0.000592948;-0.000620218;-0.000143717;0.000557009;0;4.39939e-05
8.8075e-05;-0.000584831;-0.000618438;-0.000138951;0.000564746;0;4.15655e-05
8.81e-05;-0.000576148;-0.000616319;-0.000134166;0.000571851;0;3.91273e-05
8.8125e-05;-0.000566905;-0.000613884;-0.000129364;0.000578316;0;3.66873e-05
8.815e-05;-0.000557107;-0.00061115;-0.000124542;0.000584131;0;3.42534e-05
8.8175e-05;-0.000546767;-0.000608126;-0.000119689;0.00058929;0;3.18322e-05
8.82e-05;-0.000535896;-0.000604819;-0.000114787;0.000593785;0;2.94294e-05
8.8225e-05;-0.000524505;-0.000601234;-0.000109821;0.000597607;0;2.70496e-05
8.825e-05;-0.00051261;-0.000597379;-0.000104778;0.000600752;0;2.46962e-05
8.8275e-05;-0.000500226;-0.000593261;-9.96478e-05;0.000603214;0;2.23716e-05
8.83e-05;-0.000487371;-0.000588886;-9.44229e-05;0.000604992;0;2.00772e-05
8.8325e-05;-0.000474066;-0.00058426;-8.90998e-05;0.000606086;0;1.78131e-05
8.835e-05;-0.000460331;-0.00057939;-8.36814e-05;0.000606499;0;1.55786e-05
8.8375e-05;-0.000446182;-0.000574293;-7.8179e-05;0.000606232;0;1.3372e-05
8.84e-05;-0.000431632;-0.000568988;-7.26116e-05;0.00060529;0;1.11911e-05
8.8425e-05;-0.000416688;-0.000563496;-6.70019e-05;0.000603675;0;9.03353e-06
8.845e-05;-0.000401357;-0.000557834;-6.13732e-05;0.000601391;0;6.89736e-06
8.8475e-05;-0.000385643;-0.000552023;-5.57479e-05;0.00059844;0;4.78132e-06
8.85e-05;-0.000369551;-0.000546084;-5.01465e-05;0.000594828;0;2.68522e-06
8.8525e-05;-0.000353087;-0.000540037;-4.45857e-05;0.00059056;0;6.10046e-07
8.855e-05;-0.000336259;-0.000533894;-3.9076e-05;0.000585643;0;-1.4419e-06
8.8575e-05;-0.000319079;-0.000527661;-3.36213e-05;0.000580084;0;-3.46704e-06
8.86e-05;-0.000301558;-0.00052134;-2.82215e-05;0.000573891;0;-5.46058e-06
8.8625e-05;-0.000283711;-0.000514933;-2.28767e-05;0.000567073;0;-7.41657e-06
8.865e-05;-0.000265552;-0.000508452;-1.75899e-05;0.000559637;0;-9.32823e-06
8.8675e-05;-0.000247097;-0.00050191;-1.23655e-05;0.000551594;0;-1.11883e-05
8.87e-05;-0.000228364;-0.000495317;-7.20747e-06;0.000542956;0;-1.29895e-05
8.8725e-05;-0.000209374;-0.000488684;-2.11837e-06;0.000533734;0;-1.47256e-05
8.875e-05;-0.000190146;-0.000482021;2.89858e-06;0.000523947;0;-1.63912e-05
8.8775e-05;-0.000170701;-0.000475344;7.83769e-06;0.00051361;0;-1.79829e-05
8.88e-05;-0.000151058;-0.000468673;1.26913e-05;0.000502741;0;-1.9499e-05
8.8825e-05;-0.000131237;-0.000462021;1.74519e-05;0.000491359;0;-2.09391e-05
8.885e-05;-0.00011125;-0.000455402;2.21145e-05;0.000479481;0;-2.23039e-05
8.8875e-05;-9.11087e-05;-0.000448824;2.66764e-05;0.000467123;0;-2.35944e-05
8.89e-05;-7.0817e-05;-0.000442297;3.11371e-05;0.000454305;0;-2.48114e-05
8.8925e-05;-5.03804e-05;-0.000435826;3.54982e-05;0.000441045;0;-2.59554e-05
8.895e-05;-2.98061e-05;-0.000429411;3.97651e-05;0.000427364;0;-2.70261e-05
8.8975e-05;-9.105e-06;-0.000423045;4.39471e-05;0.000413281;0;-2.80228e-05
8.9e-05;1.17085e-05;-0.000416713;4.80544e-05;0.000398818;0;-2.89442e-05
8.9025e-05;3.26167e-05;-0.000410409;5.20953e-05;0.000383995;0;-2.97887e-05
8.905e-05;5.35981e-05;-0.000404131;5.60744e-05;0.000368833;0;-3.05549e-05
8.9075e-05;7.46256e-05;-0.000397886;5.99939e-05;0.000353351;0;-3.12412e-05
8.91e-05;9.56679e-05;-0.000391677;6.38559e-05;0.000337567;0;-3.18465e-05
8.9125e-05;0.000116692;-0.000385509;6.76621e-05;0.000321503;0;-3.23702e-05
8.915e-05;0.000137666;-0.000379389;7.14114e-05;0.000305179;0;-3.28129e-05
8.9175e-05;0.000158561;-0.000373328;7.50978e-05;0.000288619;0;-3.31764e-05
8.92e-05;0.000179348;-0.00036734;7.87107e-05;0.000271845;0;-3.34642e-05
8.9225e-05;0.000199999;-0.000361439;8.22374e-05;0.000254882;0;-3.36808e-05
8.925e-05;0.000220486;-0.000355632;8.56647e-05;0.000237749;0;-3.38319e-05
8.9275e-05;0.000240784;-0.000349922;8.8979e-05;0.000220467;0;-3.39234e-05
8.93e-05;0.000260874;-0.000344311;9.2165e-05;0.000203053;0;-3.3961e-05
8.9325e-05;0.000280742;-0.000338803;9.52076e-05;0.000185525;0;-3.39491e-05
8.935e-05;0.000300373;-0.000333394;9.80938e-05;0.000167899;0;-3.38908e-05
8.9375e-05;0.000319754;-0.000328075;0.000100815;0.000150194;0;-3.37877e-05
8.94e-05;0.000338868;-0.000322832;0.000103367;0.000132429;0;-3.36397e-05
8.9425e-05;0.000357701;-0.000317652;0.000105745;0.000114624;0;-3.34454e-05
8.945e-05;0.000376238;-0.00031253;0.000107946;9.67994e-05;0;-3.32022e-05
8.9475e-05;0.000394462;-0.000307468;0.000109968;7.89719e-05;0;-3.29069e-05
8.95e-05;0.000412356;-0.000302467;0.000111814;6.11581e-05;0;-3.25554e-05
8.9525e-05;0.0004299;-0.000297524;0.000113488;4.33731e-05;0;-3.21439e-05
8.955e-05;0.000447081;-0.00029264;0.000114996;2.56311e-05;0;-3.16688e-05
8.9575e-05;0.000463887;-0.000287817;0.000116338;7.94699e-06;0;-3.11278e-05
8.96e-05;0.00048031;-0.000283059;0.000117514;-9.66394e-06;0;-3.05196e-05
8.9625e-05;0.000496342;-0.000278366;0.000118524;-2.71858e-05;0;-2.98449e-05
8.965e-05;0.000511968;-0.00027373;0.000119371;-4.46029e-05;0;-2.91058e-05
8.9675e-05;0.000527173;-0.000269135;0.000120061;-6.19007e-05;0;-2.83054e-05
8.97e-05;0.000541939;-0.000264567;0.0001206;-7.90663e-05;0;-2.74472e-05
8.9725e-05;0.00055625;-0.000260016;0.000120994;-9.60878e-05;0;-2.65343e-05
8.975e-05;0.000570094;-0.000255469;0.00012125;-0.000112954;0;-2.55693e-05
8.9775e-05;0.000583459;-0.000250913;0.00012138;-0.000129652;0;-2.45537e-05
8.98e-05;0.000596335;-0.000246331;0.000121397;-0.00014617;0;-2.34887e-05
8.9825e-05;0.000608714;-0.000241709;0.000121317;-0.000162491;0;-2.23755e-05
8.985e-05;0.000620591;-0.000237038;0.000121148;-0.0001786;0;-2.12158e-05
8.9875e-05;0.00063196;-0.000232313;0.0001209;-0.000194482;0;-2.00125e-05
8.99e-05;0.000642816;-0.000227528;0.00012058;-0.000210124;0;-1.8769e-05
8.9925e-05;0.000653149;-0.000222678;0.000120195;-0.000225514;0;-1.74897e-05
8.995e-05;0.000662951;-0.000217758;0.000119749;-0.000240645;0;-1.61788e-05
8.9975e-05;0.00067221;-0.000212772;0.000119236;-0.000255507;0;-1.48407e-05
9e-05;0.000680919;-0.00020773;0.000118645;-0.000270094;0;-1.34793e-05
9.0025e-05;0.00068907;-0.000202636;0.000117964;-0.000284396;0;-1.20983e-05
9.005e-05;0.000696654;-0.000197488;0.000117183;-0.000298402;0;-1.07012e-05
9.0075e-05;0.000703659;-0.000192273;0.000116298;-0.000312103;0;-9.29159e-06
9.01e-05;0.000710069;-0.000186975;0.000115306;-0.000325486;0;-7.87336e-06
9.0125e-05;0.000715868;-0.000181577;0.000114205;-0.000338543;0;-6.45028e-06
9.015e-05;0.000721037;-0.000176059;0.000112996;-0.000351267;0;-5.02595e-06
9.0175e-05;0.00072556;-0.000170399;0.000111686;-0.000363648;0;-3.60357e-06
9.02e-05;0.000729422;-0.000164573;0.000110283;-0.000375679;0;-2.18584e-06
9.0225e-05;0.000732609;-0.000158564;0.000108797;-0.000387348;0;-7.74946e-07
9.025e-05;0.000735115;-0.000152364;0.000107231;-0.000398642;0;6.27367e-07
9.0275e-05;0.000736936;-0.000145977;0.000105584;-0.000409543;0;2.01984e-06
9.03e-05;0.000738075;-0.000139403;0.000103853;-0.000420036;0;3.40189e-06
9.0325e-05;0.000738539;-0.000132642;0.000102037;-0.000430104;0;4.77402e-06
9.035e-05;0.000738336;-0.000125692;0.000100132;-0.00043973;0;6.13811e-06
9.0375e-05;0.000737476;-0.000118557;9.81344e-05;-0.000448903;0;7.49759e-06
9.04e-05;0.00073597;-0.000111242;9.6038e-05;-0.000457609;0;8.85705e-06
9.0425e-05;0.000733829;-0.000103752;9.38392e-05;-0.000465836;0;1.02215e-05
9.045e-05;0.000731065;-9.60866e-05;9.1541e-05;-0.000473569;0;1.15952e-05
9.0475e-05;0.000727693;-8.82369e-05;8.91533e-05;-0.000480793;0;1.29804e-05
9.05e-05;0.000723725;-8.01947e-05;8.6689e-05;-0.000487495;0;1.43767e-05
9.0525e-05;0.000719172;-7.19557e-05;8.4162e-05;-0.000493661;0;1.57806e-05
9.055e-05;0.000714042;-6.35158e-05;8.1587e-05;-0.000499284;0;1.71865e-05
9.0575e-05;0.00070834;-5.48661e-05;7.89818e-05;-0.000504357;0;1.85876e-05
9.06e-05;0.000702067;-4.59914e-05;7.63672e-05;-0.000508878;0;1.99772e-05
9.0625e-05;0.00069522;-3.68764e-05;7.37634e-05;-0.000512847;0;2.13498e-05
9.065e-05;0.000687798;-2.75127e-05;7.11863e-05;-0.00051626;0;2.27015e-05
9.0675e-05;0.000679795;-1.78993e-05;6.86465e-05;-0.000519114;0;2.403e-05
9.07e-05;0.000671208;-8.03601e-06;6.61524e-05;-0.000521401;0;2.53335e-05
9.0725e-05;0.000662035;2.08164e-06;6.37119e-05;-0.000523112;0;2.66101e-05
9.075e-05;0.000652274;1.24605e-05;6.13316e-05;-0.00052424;0;2.78571e-05
9.0775e-05;0.00064193;2.31028e-05;5.90132e-05;-0.000524777;0;2.90708e-05
9.08e-05;0.000631008;3.40023e-05;5.67521e-05;-0.000524721;0;3.02466e-05
9.0825e-05;0.000619514;4.51476e-05;5.45397e-05;-0.000524069;0;3.13793e-05
9.085e-05;0.000607459;5.65284e-05;5.23665e-05;-0.00052282;0;3.24634e-05
9.0875e-05;0.000594855;6.81359e-05;5.02222e-05;-0.00052097;0;3.34937e-05
9.09e-05;0.000581721;7.99583e-05;4.80932e-05;-0.000518514;0;3.4465e-05
9.0925e-05;0.00056808;9.19753e-05;4.59621e-05;-0.000515443;0;3.53723e-05
9.095e-05;0.000553959;0.000104161;4.38092e-05;-0.00051175;0;3.62112e-05
9.0975e-05;0.000539381;0.00011649;4.16176e-05;-0.000507431;0;3.69784e-05
9.1e-05;0.000524373;0.000128945;3.93762e-05;-0.000502483;0;3.7672e-05
9.1025e-05;0.000508956;0.000141513;3.70778e-05;-0.000496909;0;3.82925e-05
9.105e-05;0.000493154;0.000154177;3.47172e-05;-0.000490716;0;3.88426e-05
9.1075e-05;0.000476989;0.000166916;3.22902e-05;-0.000483911;0;3.93272e-05
9.11e-05;0.000460479;0.000179708;2.97963e-05;-0.000476498;0;3.97523e-05
9.1125e-05;0.000443638;0.000192538;2.72408e-05;-0.000468481;0;4.0124e-05
9.115e-05;0.000426481;0.000205396;2.46331e-05;-0.000459863;0;4.04472e-05
9.1175e-05;0.000409021;0.000218277;2.19836e-05;-0.000450646;0;4.0725e-05
9.12e-05;0.000391273;0.000231167;1.93017e-05;-0.000440836;0;4.09586e-05
9.1225e-05;0.000373251;0.000244052;1.65972e-05;-0.000430444;0;4.11479e-05
9.125e-05;0.000354965;0.000256915;1.3883e-05;-0.000419484;0;4.12921e-05
9.1275e-05;0.000336426;0.00026975;1.11744e-05;-0.000407973;0;4.13906e-05
9.13e-05;0.000317645;0.000282548;8.48515e-06;-0.000395928;0;4.14431e-05
9.1325e-05;0.000298633;0.000295301;5.8245e-06;-0.000383364;0;4.14496e-05
9.135e-05;0.000279406;0.000307997;3.19782e-06;-0.000370291;0;4.14099e-05
9.1375e-05;0.00025998;0.000320626;6.10246e-07;-0.000356718;0;4.13233e-05
9.14e-05;0.00024037;0.000333184;-1.93107e-06;-0.000342653;0;4.11881e-05
9.1425e-05;0.000220592;0.000345671;-4.41867e-06;-0.000328104;0;4.10025e-05
9.145e-05;0.000200661;0.000358082;-6.84826e-06;-0.000313082;0;4.0765e-05
9.1475e-05;0.000180591;0.000370407;-9.21965e-06;-0.0002976;0;4.04755e-05
9.15e-05;0.000160396;0.000382625;-1.15345e-05;-0.000281671;0;4.01357e-05
9.1525e-05;0.000140089;0.000394715;-1.37937e-05;-0.000265309;0;3.97489e-05
9.155e-05;0.000119681;0.000406655;-1.59984e-05;-0.000248521;0;3.93197e-05
9.1575e-05;9.9186e-05;0.000418421;-1.8153e-05;-0.000231316;0;3.88523e-05
9.16e-05;7.86216e-05;0.000429985;-2.0266e-05;-0.000213697;0;3.83498e-05
9.1625e-05;5.80067e-05;0.000441314;-2.23471e-05;-0.000195675;0;3.78131e-05
9.165e-05;3.73618e-05;0.000452376;-2.44028e-05;-0.000177259;0;3.72409e-05
9.1675e-05;1.6707e-05;0.000463147;-2.64346e-05;-0.000158469;0;3.66302e-05
9.17e-05;-3.93814e-06;0.000473605;-2.84424e-05;-0.000139324;0;3.59767e-05
9.1725e-05;-2.45546e-05;0.000483731;-3.04275e-05;-0.00011985;0;3.52764e-05
9.175e-05;-4.51231e-05;0.000493504;-3.23921e-05;-0.00010007;0;3.45255e-05
9.1775e-05;-6.5624e-05;0.000502906;-3.43353e-05;-8.00043e-05;0;3.37212e-05
9.18e-05;-8.6037e-05;0.000511929;-3.62508e-05;-5.96721e-05;0;3.28619e-05
9.1825e-05;-0.000106343;0.000520568;-3.81286e-05;-3.90894e-05;0;3.19467e-05
9.185e-05;-0.000126522;0.000528819;-3.99597e-05;-1.82726e-05;0;3.09759e-05
9.1875e-05;-0.000146558;0.000536676;-4.17382e-05;2.76007e-06;0;2.99509e-05
9.19e-05;-0.000166435;0.000544128;-4.34599e-05;2.39883e-05;0;2.88745e-05
9.1925e-05;-0.000186139;0.000551166;-4.51196e-05;4.53907e-05;0;2.77506e-05
9.195e-05;-0.000205657;0.000557781;-4.67123e-05;6.69466e-05;0;2.65839e-05
9.1975e-05;-0.000224974;0.000563961;-4.82378e-05;8.86382e-05;0;2.53795e-05
9.2e-05;-0.000244076;0.000569684;-4.9703e-05;0.000110451;0;2.41413e-05
9.2025e-05;-0.000262951;0.000574923;-5.11197e-05;0.000132375;0;2.28723e-05
9.205e-05;-0.000281586;0.000579655;-5.24979e-05;0.000154399;0;2.15738e-05
9.2075e-05;-0.000299968;0.000583865;-5.38421e-05;0.00017651;0;2.0246e-05
9.21e-05;-0.000318087;0.000587546;-5.51521e-05;0.000198691;0;1.88895e-05
9.2125e-05;-0.000335932;0.000590695;-5.64257e-05;0.00022092;0;1.75058e-05
9.215e-05;-0.000353492;0.000593315;-5.76581e-05;0.000243172;0;1.60983e-05
9.2175e-05;-0.00037076;0.00059541;-5.88393e-05;0.00026542;0;1.46726e-05
9.22e-05;-0.000387729;0.000596989;-5.99521e-05;0.000287636;0;1.32355e-05
9.2225e-05;-0.000404392;0.000598062;-6.09766e-05;0.000309798;0;1.17938e-05
9.225e-05;-0.000420742;0.000598633;-6.18979e-05;0.000331883;0;1.03533e-05
9.2275e-05;-0.000436773;0.000598689;-6.27109e-05;0.000353868;0;8.91717e-06
9.23e-05;-0.000452477;0.000598213;-6.34177e-05;0.00037573;0;7.4863e-06
9.2325e-05;-0.000467847;0.00059719;-6.40221e-05;0.000397442;0;6.0593e-06
9.235e-05;-0.000482875;0.000595609;-6.4527e-05;0.000418976;0;4.63367e-06
9.2375e-05;-0.000497546;0.000593468;-6.49355e-05;0.0004403;0;3.20689e-06
9.24e-05;-0.000511849;0.000590762;-6.5254e-05;0.000461386;0;1.77727e-06
9.2425e-05;-0.00052577;0.000587488;-6.54906e-05;0.000482209;0;3.44325e-07
9.245e-05;-0.000539297;0.000583647;-6.56506e-05;0.000502746;0;-1.09131e-06
9.2475e-05;-0.00055242;0.000579251;-6.57337e-05;0.00052298;0;-2.5283e-06
9.25e-05;-0.00056513;0.000574313;-6.57364e-05;0.000542891;0;-3.96505e-06
9.2525e-05;-0.000577415;0.000568846;-6.56567e-05;0.000562461;0;-5.40002e-06
9.255e-05;-0.000589262;0.000562855;-6.54955e-05;0.00058167;0;-6.83186e-06
9.2575e-05;-0.000600662;0.000556343;-6.52518e-05;0.000600494;0;-8.25942e-06
9.26e-05;-0.00061161;0.000549316;-6.4919e-05;0.000618909;0;-9.68176e-06
9.2625e-05;-0.0006221;0.000541785;-6.44861e-05;0.000636892;0;-1.10984e-05
9.265e-05;-0.000632132;0.00053376;-6.39443e-05;0.000654423;0;-1.25092e-05
9.2675e-05;-0.000641708;0.000525243;-6.32933e-05;0.000671483;0;-1.39147e-05
9.27e-05;-0.00065083;0.000516228;-6.254e-05;0.000688058;0;-1.53161e-05
9.2725e-05;-0.000659502;0.000506712;-6.16929e-05;0.000704131;0;-1.67141e-05
9.275e-05;-0.000667729;0.000496698;-6.07588e-05;0.000719685;0;-1.81088e-05
9.2775e-05;-0.000675514;0.00048619;-5.97438e-05;0.000734701;0;-1.94986e-05
9.28e-05;-0.000682854;0.00047519;-5.86575e-05;0.000749158;0;-2.08801e-05
9.2825e-05;-0.000689746;0.000463697;-5.75126e-05;0.000763036;0;-2.22482e-05
9.285e-05;-0.000696185;0.00045171;-5.63198e-05;0.000776315;0;-2.35967e-05
9.2875e-05;-0.000702165;0.000439237;-5.50841e-05;0.000788979;0;-2.49197e-05
9.29e-05;-0.000707682;0.000426295;-5.38057e-05;0.000801015;0;-2.62124e-05
9.2925e-05;-0.000712728;0.000412903;-5.2486e-05;0.00081241;0;-2.7472e-05
9.295e-05;-0.000717297;0.000399072;-5.11301e-05;0.000823151;0;-2.86975e-05
9.2975e-05;-0.000721382;0.000384813;-4.97443e-05;0.000833223;0;-2.98894e-05
9.3e-05;-0.000724978;0.000370136;-4.83291e-05;0.00084261;0;-3.10485e-05
9.3025e-05;-0.000728078;0.000355061;-4.6878e-05;0.000851293;0;-3.21748e-05
9.305e-05;-0.000730677;0.000339611;-4.53815e-05;0.000859256;0;-3.32674e-05
9.3075e-05;-0.000732769;0.000323809;-4.38325e-05;0.000866483;0;-3.43237e-05
9.31e-05;-0.000734346;0.000307679;-4.22266e-05;0.000872965;0;-3.53404e-05
9.3125e-05;-0.000735404;0.000291245;-4.05574e-05;0.000878691;0;-3.63136e-05
9.315e-05;-0.000735942;0.000274544;-3.88135e-05;0.000883654;0;-3.724e-05
9.3175e-05;-0.000735965;0.000257614;-3.69822e-05;0.000887847;0;-3.81168e-05
9.32e-05;-0.000735484;0.000240488;-3.50563e-05;0.000891263;0;-3.89423e-05
9.3225e-05;-0.000734513;0.000223185;-3.30375e-05;0.000893891;0;-3.97157e-05
9.325e-05;-0.000733069;0.000205713;-3.09325e-05;0.000895723;0;-4.04373e-05
9.3275e-05;-0.000731169;0.000188081;-2.87467e-05;0.000896751;0;-4.11081e-05
9.33e-05;-0.000728833;0.000170296;-2.64817e-05;0.000896969;0;-4.17304e-05
9.3325e-05;-0.000726076;0.000152368;-2.41396e-05;0.000896373;0;-4.23077e-05
9.335e-05;-0.000722913;0.000134302;-2.1727e-05;0.000894958;0;-4.28444e-05
9.3375e-05;-0.000719357;0.000116101;-1.92536e-05;0.00089272;0;-4.33458e-05
9.34e-05;-0.000715415;9.77772e-05;-1.67271e-05;0.000889652;0;-4.3817e-05
9.3425e-05;-0.000711093;7.93514e-05;-1.41506e-05;0.000885746;0;-4.42625e-05
9.345e-05;-0.00070639;6.08527e-05;-1.15258e-05;0.000880992;0;-4.46856e-05
9.3475e-05;-0.000701302;4.23087e-05;-8.85963e-06;0.000875384;0;-4.5088e-05
9.35e-05;-0.000695821;2.37421e-05;-6.16479e-06;0.000868918;0;-4.54701e-05
9.3525e-05;-0.000689939;5.17334e-06;-3.45531e-06;0.000861594;0;-4.58317e-05
9.355e-05;-0.000683642;-1.3374e-05;-7.40908e-07;0.000853419;0;-4.6172e-05
9.3575e-05;-0.000676922;-3.18743e-05;1.97239e-06;0.000844401;0;-4.64906e-05
9.36e-05;-0.000669771;-5.03065e-05;4.67606e-06;0.000834549;0;-4.67872e-05
9.3625e-05;-0.000662182;-6.86596e-05;7.35466e-06;0.000823871;0;-4.70616e-05
9.365e-05;-0.000654153;-8.69291e-05;9.98858e-06;0.000812375;0;-4.73129e-05
9.3675e-05;-0.000645684;-0.00010511;1.25615e-05;0.000800067;0;-4.75393e-05
9.37e-05;-0.000636776;-0.000123194;1.50651e-05;0.000786954;0;-4.77385e-05
9.3725e-05;-0.00062743;-0.000141168;1.74971e-05;0.000773043;0;-4.79071e-05
9.375e-05;-0.000617655;-0.000159027;1.98569e-05;0.000758343;0;-4.80415e-05
9.3775e-05;-0.000607461;-0.000176767;2.21452e-05;0.000742863;0;-4.81384e-05
9.38e-05;-0.000596862;-0.00019438;2.43678e-05;0.000726614;0;-4.81949e-05
9.3825e-05;-0.000585874;-0.000211846;2.65387e-05;0.000709602;0;-4.82082e-05
9.385e-05;-0.000574512;-0.000229135;2.86766e-05;0.000691831;0;-4.81758e-05
9.3875e-05;-0.000562791;-0.000246213;3.07968e-05;0.000673304;0;-4.80947e-05
9.39e-05;-0.000550725;-0.000263049;3.29064e-05;0.000654024;0;-4.79616e-05
9.3925e-05;-0.00053833;-0.000279615;3.50062e-05;0.000633992;0;-4.77728e-05
9.395e-05;-0.000525618;-0.000295879;3.70965e-05;0.000613216;0;-4.75253e-05
9.3975e-05;-0.000512599;-0.000311808;3.9179e-05;0.000591707;0;-4.7217e-05
9.4e-05;-0.000499281;-0.000327375;4.12525e-05;0.00056948;0;-4.68476e-05
9.4025e-05;-0.00048567;-0.000342563;4.33088e-05;0.000546551;0;-4.64191e-05
9.405e-05;-0.000471774;-0.000357368;4.53335e-05;0.000522939;0;-4.59356e-05
9.4075e-05;-0.000457602;-0.000371789;4.73125e-05;0.000498661;0;-4.54029e-05
9.41e-05;-0.000443164;-0.000385822;4.92372e-05;0.000473734;0;-4.48274e-05
9.4125e-05;-0.000428471;-0.000399458;5.11037e-05;0.000448176;0;-4.42157e-05
9.415e-05;-0.000413533;-0.000412691;5.29077e-05;0.000422003;0;-4.35735e-05
9.4175e-05;-0.000398363;-0.000425521;5.46428e-05;0.000395237;0;-4.29055e-05
9.42e-05;-0.000382976;-0.000437941;5.63033e-05;0.0003679;0;-4.22153e-05
9.4225e-05;-0.000367387;-0.000449935;5.78885e-05;0.000340014;0;-4.15052e-05
9.425e-05;-0.000351609;-0.000461475;5.94024e-05;0.000311602;0;-4.07764e-05
9.4275e-05;-0.000335655;-0.000472531;6.08472e-05;0.000282685;0;-4.00297e-05
9.43e-05;-0.000319536;-0.000483075;6.22183e-05;0.000253281;0;-3.92648e-05
9.4325e-05;-0.000303265;-0.00049309;6.35049e-05;0.00022341;0;-3.84816e-05
9.435e-05;-0.000286856;-0.000502559;6.4696e-05;0.00019309;0;-3.76797e-05
9.4375e-05;-0.00027032;-0.000511465;6.57846e-05;0.00016234;0;-3.686e-05
9.44e-05;-0.000253665;-0.000519793;6.6767e-05;0.000131184;0;-3.60241e-05
9.4425e-05;-0.000236897;-0.000527534;6.76387e-05;9.96472e-05;0;-3.5175e-05
9.445e-05;-0.000220023;-0.000534691;6.83941e-05;6.77567e-05;0;-3.43171e-05
9.4475e-05;-0.000203051;-0.000541265;6.903e-05;3.55404e-05;0;-3.34552e-05
9.45e-05;-0.000185994;-0.000547256;6.95503e-05;3.02562e-06;0;-3.25938e-05
9.4525e-05;-0.00016886;-0.000552655;6.99642e-05;-2.97613e-05;0;-3.17366e-05
9.455e-05;-0.000151659;-0.000557455;7.0281e-05;-6.2794e-05;0;-3.08854e-05
9.4575e-05;-0.000134398;-0.000561654;7.05063e-05;-9.60458e-05;0;-3.00404e-05
9.46e-05;-0.000117082;-0.000565252;7.06429e-05;-0.000129488;0;-2.92004e-05
9.4625e-05;-9.97188e-05;-0.000568248;7.06958e-05;-0.000163089;0;-2.83631e-05
9.465e-05;-8.23117e-05;-0.00057063;7.06735e-05;-0.000196818;0;-2.75265e-05
9.4675e-05;-6.48657e-05;-0.000572386;7.0585e-05;-0.000230641;0;-2.66889e-05
9.47e-05;-4.7388e-05;-0.000573508;7.04355e-05;-0.000264525;0;-2.58496e-05
9.4725e-05;-2.98897e-05;-0.000573992;7.02261e-05;-0.000298441;0;-2.50085e-05
9.475e-05;-1.23865e-05;-0.00057384;6.99578e-05;-0.000332361;0;-2.41661e-05
9.4775e-05;5.10401e-06;-0.000573052;6.96346e-05;-0.000366258;0;-2.33231e-05
9.48e-05;2.25649e-05;-0.000571626;6.92623e-05;-0.000400105;0;-2.24797e-05
9.4825e-05;3.99809e-05;-0.000569559;6.88436e-05;-0.000433877;0;-2.16363e-05
9.485e-05;5.73374e-05;-0.000566857;6.83759e-05;-0.000467547;0;-2.07928e-05
9.4875e-05;7.46185e-05;-0.000563525;6.78544e-05;-0.000501088;0;-1.99492e-05
9.49e-05;9.18072e-05;-0.000559565;6.7276e-05;-0.000534472;0;-1.91059e-05
9.4925e-05;0.000108886;-0.000554974;6.66404e-05;-0.000567676;0;-1.82633e-05
9.495e-05;0.000125837;-0.000549747;6.59468e-05;-0.000600675;0;-1.74226e-05
9.4975e-05;0.000142642;-0.000543887;6.51913e-05;-0.000633446;0;-1.6585e-05
9.5e-05;0.000159283;-0.000537403;6.43674e-05;-0.000665965;0;-1.57525e-05
9.5025e-05;0.000175743;-0.000530306;6.34709e-05;-0.000698209;0;-1.49276e-05
9.505e-05;0.000192007;-0.000522609;6.25019e-05;-0.000730149;0;-1.41132e-05
9.5075e-05;0.000208065;-0.000514321;6.14631e-05;-0.000761756;0;-1.33133e-05
9.51e-05;0.000223911;-0.000505455;6.03568e-05;-0.000792997;0;-1.25322e-05
9.5125e-05;0.000239537;-0.000496026;5.91846e-05;-0.000823841;0;-1.17744e-05
9.515e-05;0.000254935;-0.00048605;5.79492e-05;-0.000854253;0;-1.10443e-05
9.5175e-05;0.000270095;-0.00047554;5.66565e-05;-0.000884202;0;-1.03448e-05
9.52e-05;0.000285011;-0.00046451;5.5312e-05;-0.000913654;0;-9.67798e-06
9.5225e-05;0.000299674;-0.000452974;5.39158e-05;-0.000942577;0;-9.04383e-06
9.525e-05;0.000314079;-0.000440956;5.24601e-05;-0.000970938;0;-8.44098e-06
9.5275e-05;0.000328223;-0.000428481;5.09328e-05;-0.000998702;0;-7.86676e-06
9.53e-05;0.000342106;-0.000415572;4.9324e-05;-0.00102583;0;-7.31758e-06
9.5325e-05;0.000355733;-0.000402244;4.76308e-05;-0.0010523;0;-6.78933e-06
9.535e-05;0.000369108;-0.000388508;4.58565e-05;-0.00107807;0;-6.2776e-06
9.5375e-05;0.000382237;-0.000374372;4.40081e-05;-0.0011031;0;-5.77776e-06
9.54e-05;0.000395118;-0.000359842;4.20961e-05;-0.00112738;0;-5.28506e-06
9.5425e-05;0.000407746;-0.000344924;4.0134e-05;-0.00115087;0;-4.79479e-06
9.545e-05;0.000420109;-0.00032963;3.8137e-05;-0.00117356;0;-4.30249e-06
9.5475e-05;0.000432194;-0.000313972;3.61176e-05;-0.00119542;0;-3.80431e-06
9.55e-05;0.000443988;-0.000297976;3.40799e-05;-0.00121642;0;-3.29745e-06
9.5525e-05;0.000455477;-0.000281673;3.20208e-05;-0.00123655;0;-2.78028e-06
9.555e-05;0.000466645;-0.000265096;2.99342e-05;-0.00125577;0;-2.25247e-06
9.5575e-05;0.00047748;-0.000248277;2.78166e-05;-0.00127408;0;-1.71461e-06
9.56e-05;0.000487969;-0.000231239;2.56683e-05;-0.00129145;0;-1.16781e-06
9.5625e-05;0.000498101;-0.000214005;2.34897e-05;-0.00130786;0;-6.13225e-07
9.565e-05;0.000507862;-0.000196598;2.12791e-05;-0.00132329;0;-5.16855e-08
9.5675e-05;0.000517239;-0.000179039;1.90342e-05;-0.00133773;0;5.16334e-07
9.57e-05;0.000526215;-0.000161347;1.67558e-05;-0.00135116;0;1.09049e-06
9.5725e-05;0.000534775;-0.000143542;1.44491e-05;-0.00136356;0;1.67013e-06
9.575e-05;0.000542909;-0.000125645;1.21208e-05;-0.00137491;0;2.2538e-06
9.5775e-05;0.000550611;-0.00010768;9.77615e-06;-0.00138517;0;2.83886e-06
9.58e-05;0.000557878;-8.96755e-05;7.41827e-06;-0.00139434;0;3.42139e-06
9.5825e-05;0.000564708;-7.16556e-05;5.05178e-06;-0.00140239;0;3.99629e-06
9.585e-05;0.000571098;-5.36394e-05;2.68428e-06;-0.00140931;0;4.5577e-06
9.5875e-05;0.000577047;-3.56422e-05;3.23724e-07;-0.00141507;0;5.09945e-06
9.59e-05;0.000582557;-1.76799e-05;-2.02615e-06;-0.00141967;0;5.61559e-06
9.5925e-05;0.000587628;2.29096e-07;-4.36735e-06;-0.00142309;0;6.10086e-06
9.595e-05;0.000592256;1.80661e-05;-6.70444e-06;-0.00142532;0;6.55109e-06
9.5975e-05;0.000596442;3.58143e-05;-9.03995e-06;-0.00142635;0;6.96353e-06
9.6e-05;0.000600187;5.34575e-05;-1.13735e-05;-0.00142618;0;7.3371e-06
9.6025e-05;0.0006035;7.09769e-05;-1.37043e-05;-0.00142479;0;7.67252e-06
9.605e-05;0.000606389;8.83497e-05;-1.60336e-05;-0.00142219;0;7.97229e-06
9.6075e-05;0.000608867;0.000105552;-1.83628e-05;-0.00141837;0;8.24045e-06
9.61e-05;0.00061094;0.000122563;-2.06896e-05;-0.00141336;0;8.48215e-06
9.6125e-05;0.000612613;0.000139365;-2.30068e-05;-0.00140714;0;8.70289e-06
9.615e-05;0.000613887;0.000155943;-2.53064e-05;-0.00139974;0;8.90793e-06
9.6175e-05;0.000614762;0.000172274;-2.75843e-05;-0.00139115;0;9.10154e-06
9.62e-05;0.000615232;0.000188335;-2.98413e-05;-0.00138138;0;9.28669e-06
9.6225e-05;0.000615291;0.000204101;-3.20787e-05;-0.00137044;0;9.46498e-06
9.625e-05;0.000614932;0.000219554;-3.42936e-05;-0.00135833;0;9.63693e-06
9.6275e-05;0.000614145;0.000234681;-3.64785e-05;-0.00134505;0;9.80251e-06
9.63e-05;0.000612927;0.000249466;-3.86249e-05;-0.00133061;0;9.9617e-06
9.6325e-05;0.000611271;0.000263892;-4.07261e-05;-0.00131502;0;1.0115e-05
9.635e-05;0.000609176;0.000277943;-4.27757e-05;-0.00129828;0;1.02637e-05
9.6375e-05;0.000606635;0.000291606;-4.47651e-05;-0.00128039;0;1.04098e-05
9.64e-05;0.000603648;0.000304873;-4.6683e-05;-0.00126137;0;1.05559e-05
9.6425e-05;0.000600215;0.000317736;-4.85191e-05;-0.00124121;0;1.07047e-05
9.645e-05;0.000596345;0.000330186;-5.02676e-05;-0.00121994;0;1.08591e-05
9.6475e-05;0.000592044;0.000342213;-5.19263e-05;-0.00119756;0;1.10216e-05
9.65e-05;0.000587323;0.000353812;-5.34923e-05;-0.00117409;0;1.11943e-05
9.6525e-05;0.00058219;0.000364982;-5.49596e-05;-0.00114955;0;1.13789e-05
9.655e-05;0.000576654;0.000375722;-5.63223e-05;-0.00112396;0;1.15765e-05
9.6575e-05;0.000570725;0.000386025;-5.75795e-05;-0.00109735;0;1.17876e-05
9.66e-05;0.000564414;0.000395877;-5.87382e-05;-0.00106975;0;1.20117e-05
9.6625e-05;0.00055773;0.000405259;-5.98092e-05;-0.00104117;0;1.22472e-05
9.665e-05;0.000550681;0.000414155;-6.08022e-05;-0.00101165;0;1.24914e-05
9.6675e-05;0.000543275;0.000422551;-6.17236e-05;-0.000981217;0;1.27404e-05
9.67e-05;0.00053552;0.00043043;-6.25784e-05;-0.000949888;0;1.2989e-05
9.6725e-05;0.000527422;0.000437772;-6.33732e-05;-0.000917692;0;1.32317e-05
9.675e-05;0.000518986;0.000444558;-6.41135e-05;-0.000884658;0;1.34626e-05
9.6775e-05;0.000510212;0.000450774;-6.48006e-05;-0.00085081;0;1.36762e-05
9.68e-05;0.000501104;0.000456414;-6.5429e-05;-0.000816174;0;1.38677e-05
9.6825e-05;0.000491662;0.000461477;-6.599e-05;-0.000780776;0;1.40331e-05
9.685e-05;0.000481894;0.000465961;-6.64763e-05;-0.00074464;0;1.41702e-05
9.6875e-05;0.000471807;0.000469865;-6.68841e-05;-0.000707788;0;1.42782e-05
9.69e-05;0.00046141;0.000473188;-6.721e-05;-0.000670247;0;1.43582e-05
9.6925e-05;0.000450715;0.000475934;-6.74484e-05;-0.00063204;0;1.44132e-05
9.695e-05;0.000439733;0.000478107;-6.75928e-05;-0.000593197;0;1.44484e-05
9.6975e-05;0.000428478;0.000479703;-6.76389e-05;-0.000553745;0;1.44701e-05
9.7e-05;0.00041696;0.000480716;-6.75874e-05;-0.000513717;0;1.44862e-05
9.7025e-05;0.000405189;0.000481138;-6.74405e-05;-0.000473145;0;1.45048e-05
9.705e-05;0.000393172;0.000480965;-6.71976e-05;-0.000432062;0;1.45337e-05
9.7075e-05;0.000380916;0.000480201;-6.68543e-05;-0.000390503;0;1.45797e-05
9.71e-05;0.00036843;0.000478853;-6.64055e-05;-0.000348503;0;1.46484e-05
9.7125e-05;0.000355724;0.00047692;-6.58506e-05;-0.000306099;0;1.47435e-05
9.715e-05;0.000342811;0.000474404;-6.51936e-05;-0.000263328;0;1.48677e-05
9.7175e-05;0.000329704;0.000471307;-6.4439e-05;-0.000220231;0;1.50226e-05
9.72e-05;0.000316415;0.000467639;-6.35885e-05;-0.000176847;0;1.52093e-05
9.7225e-05;0.000302956;0.000463412;-6.26413e-05;-0.000133219;0;1.54284e-05
9.725e-05;0.00028934;0.000458637;-6.15978e-05;-8.93895e-05;0;1.56802e-05
9.7275e-05;0.00027558;0.000453323;-6.04616e-05;-4.54017e-05;0;1.59644e-05
9.73e-05;0.000261686;0.000447476;-5.92382e-05;-1.2972e-06;0;1.62798e-05
9.7325e-05;0.000247668;0.000441107;-5.79323e-05;4.28832e-05;0;1.66238e-05
9.735e-05;0.000233538;0.000434228;-5.65476e-05;8.70998e-05;0;1.69926e-05
9.7375e-05;0.000219313;0.000426849;-5.50901e-05;0.000131314;0;1.73809e-05
9.74e-05;0.000205008;0.000418974;-5.35703e-05;0.000175488;0;1.77826e-05
9.7425e-05;0.000190634;0.000410607;-5.20009e-05;0.000219584;0;1.81908e-05
9.745e-05;0.000176202;0.000401755;-5.0391e-05;0.000263567;0;1.85991e-05
9.7475e-05;0.000161716;0.000392434;-4.87441e-05;0.000307402;0;1.90015e-05
9.75e-05;0.000147184;0.000382661;-4.70593e-05;0.000351056;0;1.93933e-05
9.7525e-05;0.000132613;0.000372452;-4.5336e-05;0.000394496;0;1.97714e-05
9.755e-05;0.000118012;0.000361819;-4.35759e-05;0.000437694;0;2.0134e-05
9.7575e-05;0.000103393;0.000350774;-4.17803e-05;0.000480619;0;2.04813e-05
9.76e-05;8.87659e-05;0.000339333;-3.99471e-05;0.000523244;0;2.08146e-05
9.7625e-05;7.41453e-05;0.000327514;-3.80718e-05;0.00056554;0;2.11364e-05
9.765e-05;5.95462e-05;0.000315334;-3.61504e-05;0.000607477;0;2.14501e-05
9.7675e-05;4.49832e-05;0.000302801;-3.41824e-05;0.000649024;0;2.17591e-05
9.77e-05;3.04678e-05;0.000289924;-3.21699e-05;0.000690146;0;2.20669e-05
9.7725e-05;1.60082e-05;0.000276711;-3.01146e-05;0.000730808;0;2.23762e-05
9.775e-05;1.61151e-06;0.000263178;-2.80162e-05;0.00077097;0;2.26892e-05
9.7775e-05;-1.2714e-05;0.000249342;-2.58754e-05;0.000810593;0;2.3007e-05
9.78e-05;-2.69585e-05;0.000235223;-2.36966e-05;0.000849637;0;2.33297e-05
9.7825e-05;-4.11118e-05;0.000220843;-2.14877e-05;0.000888059;0;2.36567e-05
9.785e-05;-5.5166e-05;0.000206224;-1.92575e-05;0.00092582;0;2.39867e-05
9.7875e-05;-6.91147e-05;0.000191397;-1.70122e-05;0.000962881;0;2.43178e-05
9.79e-05;-8.29518e-05;0.000176389;-1.47565e-05;0.000999203;0;2.46474e-05
9.7925e-05;-9.66704e-05;0.000161225;-1.24968e-05;0.00103475;0;2.49725e-05
9.795e-05;-0.000110263;0.000145918;-1.02427e-05;0.00106949;0;2.52894e-05
9.7975e-05;-0.00012372;0.000130481;-8.00408e-06;0.00110338;0;2.55943e-05
9.8e-05;-0.000137033;0.000114924;-5.78778e-06;0.0011364;0;2.58832e-05
9.8025e-05;-0.00015019;9.92654e-05;-3.59597e-06;0.00116853;0;2.61524e-05
9.805e-05;-0.000163171;8.35227e-05;-1.42854e-06;0.00119973;0;2.63987e-05
9.8075e-05;-0.000175954;6.77169e-05;7.14442e-07;0.00122999;0;2.66201e-05
9.81e-05;-0.000188516;5.18717e-05;2.83282e-06;0.00125929;0;2.68158e-05
9.8125e-05;-0.000200837;3.60161e-05;4.9286e-06;0.00128761;0;2.69864e-05
9.815e-05;-0.000212899;2.0184e-05;7.00663e-06;0.00131494;0;2.71338e-05
9.8175e-05;-0.000224691;4.41071e-06;9.07189e-06;0.00134127;0;2.72612e-05
9.82e-05;-0.000236201;-1.12721e-05;1.11255e-05;0.00136658;0;2.73725e-05
9.8225e-05;-0.000247423;-2.68374e-05;1.31636e-05;0.00139085;0;2.74715e-05
9.825e-05;-0.000258348;-4.2261e-05;1.51795e-05;0.00141406;0;2.7562e-05
9.8275e-05;-0.000268971;-5.75195e-05;1.71684e-05;0.00143619;0;2.76468e-05
9.83e-05;-0.000279286;-7.25901e-05;1.91281e-05;0.00145722;0;2.77271e-05
9.8325e-05;-0.000289283;-8.7453e-05;2.10585e-05;0.00147712;0;2.78025e-05
9.835e-05;-0.000298957;-0.000102092;2.29603e-05;0.00149588;0;2.78705e-05
9.8375e-05;-0.0003083;-0.000116492;2.48357e-05;0.00151347;0;2.79265e-05
9.84e-05;-0.000317308;-0.000130637;2.66896e-05;0.00152987;0;2.79644e-05
9.8425e-05;-0.000325982;-0.000144514;2.85288e-05;0.00154506;0;2.79772e-05
9.845e-05;-0.000334319;-0.000158112;3.03577e-05;0.00155903;0;2.79573e-05
9.8475e-05;-0.000342315;-0.000171422;3.21753e-05;0.00157174;0;2.78977e-05
9.85e-05;-0.000349967;-0.000184439;3.39741e-05;0.00158319;0;2.77927e-05
9.8525e-05;-0.000357267;-0.000197155;3.57436e-05;0.00159337;0;2.76382e-05
9.855e-05;-0.000364211;-0.000209557;3.74736e-05;0.00160226;0;2.74319e-05
9.8575e-05;-0.000370793;-0.000221628;3.91546e-05;0.00160987;0;2.71738e-05
9.86e-05;-0.00037701;-0.000233354;4.07763e-05;0.00161618;0;2.68657e-05
9.8625e-05;-0.000382858;-0.000244718;4.23268e-05;0.00162121;0;2.6511e-05
9.865e-05;-0.000388336;-0.000255706;4.37945e-05;0.00162494;0;2.61143e-05
9.8675e-05;-0.000393441;-0.0002663;4.51702e-05;0.00162739;0;2.56812e-05
9.87e-05;-0.000398171;-0.000276485;4.64487e-05;0.00162856;0;2.52178e-05
9.8725e-05;-0.00040252;-0.000286249;4.76276e-05;0.00162845;0;2.47301e-05
9.875e-05;-0.000406485;-0.000295582;4.87065e-05;0.00162707;0;2.42238e-05
9.8775e-05;-0.00041006;-0.000304477;4.96875e-05;0.00162443;0;2.37037e-05
9.88e-05;-0.000413241;-0.000312921;5.0577e-05;0.00162054;0;2.31735e-05
9.8825e-05;-0.000416024;-0.0003209;5.13856e-05;0.0016154;0;2.26354e-05
9.885e-05;-0.000418406;-0.000328402;5.21242e-05;0.00160903;0;2.20902e-05
9.8875e-05;-0.000420385;-0.000335421;5.28001e-05;0.00160143;0;2.15374e-05
9.89e-05;-0.000421957;-0.000341955;5.34147e-05;0.00159261;0;2.09754e-05
9.8925e-05;-0.000423119;-0.000348;5.39654e-05;0.00158256;0;2.04019e-05
9.895e-05;-0.000423871;-0.000353554;5.44481e-05;0.00157131;0;1.98144e-05
9.8975e-05;-0.000424209;-0.000358617;5.4859e-05;0.00155884;0;1.921e-05
9.9e-05;-0.000424134;-0.000363192;5.51946e-05;0.00154516;0;1.85866e-05
9.9025e-05;-0.000423647;-0.000367281;5.54524e-05;0.00153029;0;1.79421e-05
9.905e-05;-0.000422751;-0.000370888;5.56318e-05;0.00151422;0;1.72754e-05
9.9075e-05;-0.000421451;-0.000374012;5.57362e-05;0.00149697;0;1.65862e-05
9.91e-05;-0.000419753;-0.000376651;5.57716e-05;0.00147856;0;1.58751e-05
9.9125e-05;-0.000417661;-0.000378806;5.57441e-05;0.00145898;0;1.51437e-05
9.915e-05;-0.000415181;-0.00038048;5.56567e-05;0.00143826;0;1.43944e-05
9.9175e-05;-0.000412319;-0.000381678;5.55089e-05;0.00141642;0;1.363e-05
9.92e-05;-0.000409082;-0.000382402;5.52983e-05;0.00139349;0;1.28534e-05
9.9225e-05;-0.000405479;-0.00038265;5.50219e-05;0.00136947;0;1.20671e-05
9.925e-05;-0.000401521;-0.000382418;5.46765e-05;0.00134441;0;1.12731e-05
9.9275e-05;-0.000397216;-0.000381708;5.42571e-05;0.00131833;0;1.04724e-05
9.93e-05;-0.000392574;-0.000380519;5.37569e-05;0.00129127;0;9.66531e-06
9.9325e-05;-0.000387607;-0.000378853;5.31689e-05;0.00126324;0;8.85172e-06
9.935e-05;-0.000382326;-0.000376707;5.24878e-05;0.00123427;0;8.03123e-06
9.9375e-05;-0.000376739;-0.000374075;5.17105e-05;0.00120439;0;7.20352e-06
9.94e-05;-0.000370854;-0.000370959;5.08352e-05;0.00117363;0;6.36847e-06
9.9425e-05;-0.000364677;-0.000367358;4.98605e-05;0.001142;0;5.52611e-06
9.945e-05;-0.000358217;-0.000363279;4.87869e-05;0.00110953;0;4.67644e-06
9.9475e-05;-0.000351485;-0.000358727;4.76175e-05;0.00107625;0;3.81917e-06
9.95e-05;-0.000344493;-0.000353709;4.63577e-05;0.00104217;0;2.95356e-06
9.9525e-05;-0.000337252;-0.00034824;4.50142e-05;0.00100733;0;2.07841e-06
9.955e-05;-0.000329772;-0.000342343;4.35921e-05;0.000971748;0;1.19219e-06
9.9575e-05;-0.000322061;-0.000336044;4.20947e-05;0.000935444;0;2.93358e-07
9.96e-05;-0.00031413;-0.000329367;4.05255e-05;0.000898445;0;-6.19214e-07
9.9625e-05;-0.000305989;-0.000322333;3.88896e-05;0.000860776;0;-1.54592e-06
9.965e-05;-0.000297647;-0.000314959;3.71938e-05;0.000822468;0;-2.48608e-06
9.9675e-05;-0.000289111;-0.000307262;3.54461e-05;0.000783552;0;-3.43785e-06
9.97e-05;-0.000280388;-0.000299257;3.36551e-05;0.000744063;0;-4.39805e-06
9.9725e-05;-0.000271487;-0.000290956;3.18304e-05;0.000704038;0;-5.36235e-06
9.975e-05;-0.000262415;-0.000282371;2.99819e-05;0.000663514;0;-6.32535e-06
9.9775e-05;-0.000253179;-0.000273509;2.81185e-05;0.000622527;0;-7.2809e-06
9.98e-05;-0.000243784;-0.000264383;2.62453e-05;0.000581113;0;-8.22258e-06
9.9825e-05;-0.000234232;-0.00025501;2.43617e-05;0.000539306;0;-9.14423e-06
9.985e-05;-0.000224525;-0.000245408;2.24622e-05;0.000497141;0;-1.00407e-05
9.9875e-05;-0.000214667;-0.000235599;2.05388e-05;0.000454653;0;-1.09083e-05
9.99e-05;-0.000204665;-0.000225602;1.85836e-05;0.000411877;0;-1.17456e-05
9.9925e-05;-0.000194527;-0.000215441;1.65898e-05;0.000368851;0;-1.25529e-05
9.995e-05;-0.000184265;-0.00020514;1.45533e-05;0.00032561;0;-1.33325e-05
9.9975e-05;-0.000173892;-0.000194722;1.24731e-05;0.000282189;0;-1.40875e-05



==> figures/ex2/expl_401_short.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
9e-08;0;0;0;0;0;0
1.9e-07;0;0;0;0;0;0
2.9e-07;0;0;0;0;0;0
3.9e-07;0;0;0;0;0;0
4.9e-07;0;0;0;0;0;0
5.9e-07;0;0;0;0;0;0
6.9e-07;-2.64586e-127;-1.20421e-128;-7.82477e-128;0;0;0
7.9e-07;-6.32359e-118;-1.95152e-117;1.45762e-117;0;0;0
8.9e-07;7.221e-110;9.12087e-110;-4.86558e-110;0;0;0
9.9e-07;-1.35042e-103;-1.52628e-103;6.68439e-104;0;0;0
1.09e-06;1.39572e-98;1.49338e-98;-4.89968e-99;0;0;0
1.19e-06;1.08822e-93;1.64012e-93;-7.20099e-94;0;0;0
1.29e-06;-3.54703e-89;-5.99821e-89;2.31183e-89;0;0;0
1.39e-06;-6.26846e-86;-5.18649e-87;2.20934e-87;0;0;0
1.49e-06;1.608e-81;3.00129e-81;-1.05939e-81;0;0;0
1.59e-06;6.8747e-79;-1.17957e-78;5.01778e-79;0;0;0
1.69e-06;-6.26618e-75;-1.30897e-74;4.25705e-75;0;0;0
1.79e-06;-3.1822e-72;-1.30755e-72;1.31861e-73;0;0;0
1.89e-06;3.08307e-69;8.57227e-69;-2.6744e-69;0;0;0
1.99e-06;1.87622e-66;2.65506e-66;-6.84146e-67;0;0;0
2.09e-06;-9.13528e-66;-7.34384e-64;2.4606e-64;0;0;0
2.19e-06;-1.58158e-61;-3.71809e-61;1.00488e-61;0;0;0
2.29e-06;-2.817e-59;-2.97431e-59;5.50208e-60;0;0;0
2.39e-06;7.32167e-59;5.9787e-57;-1.85815e-57;0;0;0
2.49e-06;4.92185e-55;1.27473e-54;-3.1216e-55;0;0;0
2.59e-06;5.45264e-53;7.45974e-53;-1.33613e-53;0;0;0
2.69e-06;1.75716e-51;-2.0727e-51;8.94431e-52;0;0;0
2.79e-06;-1.15535e-49;-5.31366e-49;1.29572e-49;0;0;0
2.89e-06;-1.42562e-47;-3.11894e-47;5.9702e-48;0;0;0
2.99e-06;-6.37324e-46;-7.08654e-46;6.91738e-47;0;0;0
3.09e-06;-1.16957e-44;1.34954e-44;-5.77133e-45;0;0;0
3.19e-06;2.03261e-43;1.52673e-42;-3.42293e-43;0;0;0
3.29e-06;1.94106e-41;5.34027e-41;-8.92338e-42;0;0;0
3.39e-06;6.11404e-40;9.98587e-40;-1.01902e-40;0;0;0
3.49e-06;1.10258e-38;6.32998e-39;1.06628e-39;0;0;0
3.59e-06;9.70849e-38;-2.04315e-37;6.83435e-38;0;0;0
3.69e-06;-7.02291e-37;-7.51228e-36;1.43768e-36;0;0;0
3.79e-06;-4.04902e-35;-1.34483e-34;1.74686e-35;0;0;0
3.89e-06;-7.65439e-34;-1.53282e-33;1.01878e-34;0;0;0
3.99e-06;-9.24308e-33;-1.01184e-32;-6.29651e-34;0;0;0
4.09e-06;-7.52436e-32;4.07856e-33;-2.28695e-32;0;0;0
4.19e-06;-3.3658e-31;1.06126e-30;-2.97849e-31;0;0;0
4.29e-06;9.40227e-31;1.54766e-29;-2.46192e-30;0;0;0
4.39e-06;3.48628e-29;1.40737e-28;-1.28846e-29;0;0;0
4.49e-06;3.86655e-28;9.12675e-28;-2.12206e-29;0;0;0
4.59e-06;2.89118e-27;4.08181e-27;3.62617e-28;0;0;0
4.69e-06;1.61605e-26;8.38847e-27;4.70144e-27;0;0;0
4.79e-06;6.68015e-26;-5.03183e-26;3.44213e-26;0;0;0
4.89e-06;1.70225e-25;-7.01824e-25;1.83501e-25;0;0;0
4.99e-06;-1.2779e-25;-4.89503e-24;7.35875e-25;9.88131e-324;0;-4.94066e-324
5.09e-06;-4.65148e-24;-2.5408e-23;2.00024e-24;1.64969e-320;0;-1.5567e-319
5.19e-06;-3.39879e-23;-1.0677e-22;1.04331e-24;-8.64427e-316;0;-1.22287e-315
5.29e-06;-1.75657e-22;-3.69657e-22;-2.86558e-23;-1.01202e-311;0;-2.81941e-312
5.39e-06;-7.40375e-22;-1.01864e-21;-2.2702e-22;-4.97285e-308;0;2.85245e-308
5.49e-06;-2.65645e-21;-1.86855e-21;-1.1593e-21;-5.71103e-305;0;2.85552e-304
5.59e-06;-8.1792e-21;5.66761e-22;-4.67888e-21;6.64635e-301;0;1.1115e-300
5.69e-06;-2.11791e-20;2.50378e-20;-1.57493e-20;4.09269e-297;0;1.45547e-297
5.79e-06;-4.26489e-20;1.44998e-19;-4.48396e-20;1.04144e-293;0;-5.15792e-294
5.89e-06;-4.5272e-20;5.99041e-19;-1.06461e-19;7.30327e-291;0;-2.90787e-290
5.99e-06;1.21389e-19;2.05891e-18;-1.94836e-19;-3.30182e-287;0;-6.12945e-287
6.09e-06;1.02065e-18;6.18236e-18;-1.69543e-19;-1.14706e-283;0;-4.6031e-284
6.19e-06;4.39348e-18;1.64769e-17;6.5758e-19;-1.60918e-280;0;7.69094e-281
6.29e-06;1.48972e-17;3.87681e-17;4.77406e-18;-5.76779e-278;0;2.53556e-277
6.39e-06;4.33633e-17;7.81249e-17;1.96157e-17;1.77879e-274;0;2.9876e-274
6.49e-06;1.11243e-16;1.2366e-16;6.38897e-17;3.38686e-271;0;1.02716e-271
6.59e-06;2.52759e-16;1.04525e-16;1.76823e-16;2.47233e-268;0;-1.84865e-268
6.69e-06;5.04748e-16;-2.06227e-16;4.24647e-16;-1.24406e-266;0;-3.01264e-265
6.79e-06;8.65511e-16;-1.36199e-15;8.88026e-16;-1.93934e-262;0;-1.77082e-262
6.89e-06;1.19921e-15;-4.49832e-15;1.59998e-15;-1.77319e-259;0;1.85195e-260
6.99e-06;1.06839e-15;-1.16649e-14;2.38941e-15;-5.43935e-257;0;1.10956e-256
7.09e-06;-5.07847e-16;-2.61707e-14;2.57224e-15;3.56006e-254;0;8.4796e-254
7.19e-06;-5.39098e-15;-5.2691e-14;4.1256e-16;4.97399e-251;0;2.43195e-251
7.29e-06;-1.68381e-14;-9.64531e-14;-7.66131e-15;2.58775e-248;0;-9.46231e-249
7.39e-06;-3.97048e-14;-1.60843e-13;-2.79243e-14;4.76117e-246;0;-1.32392e-245
7.49e-06;-8.29405e-14;-2.41072e-13;-7.13601e-14;-2.65594e-243;0;-6.4964e-243
7.59e-06;-1.57387e-13;-3.13807e-13;-1.49059e-13;-2.46381e-240;0;-1.45622e-240
7.69e-06;-2.61974e-13;-3.44896e-13;-2.81355e-13;-9.5637e-238;0;1.86358e-238
7.79e-06;-5.31852e-13;-1.48745e-13;-4.98747e-13;-1.75706e-235;0;2.78905e-235
7.89e-06;-3.47692e-13;2.6211e-14;-5.85768e-13;1.78207e-233;0;1.10725e-232
7.99e-06;-2.38811e-12;1.83169e-12;-1.68009e-12;2.28524e-230;0;2.30863e-230
8.09e-06;3.34119e-12;4.06553e-13;1.13901e-12;7.66349e-228;0;9.84156e-229
8.19e-06;-1.61519e-11;1.22385e-11;-8.91475e-12;1.36434e-225;0;-1.06568e-225
8.29e-06;2.41101e-11;-8.28395e-12;1.2388e-11;5.64618e-224;0;-4.06212e-223
8.39e-06;-1.48504e-10;7.27324e-11;-6.91254e-11;-4.25349e-221;0;-7.7555e-221
8.49e-06;-1.42117e-10;-4.26145e-11;-6.62495e-11;-1.40542e-218;0;-6.63789e-219
8.59e-06;-1.29891e-09;3.87509e-10;-5.30549e-10;-2.27724e-216;0;7.69316e-217
8.69e-06;-2.49822e-09;1.64818e-11;-1.13263e-09;-1.55882e-214;0;3.69665e-214
8.79e-06;-6.84869e-09;1.37056e-09;-2.54283e-09;2.03854e-212;0;6.37963e-212
8.89e-06;-1.26791e-08;8.66316e-10;-5.30155e-09;7.52335e-210;0;5.37284e-210
8.99e-06;-2.21572e-08;2.98374e-09;-7.75597e-09;1.07017e-207;0;-1.60815e-208
9.09e-06;-3.96992e-08;4.65973e-09;-1.45103e-08;6.75986e-206;0;-1.20008e-205
9.19e-06;-6.31422e-08;6.31912e-09;-2.14668e-08;-4.69985e-204;0;-1.82874e-203
9.29e-06;-1.07785e-07;1.4578e-08;-3.33036e-08;-1.71805e-201;0;-1.35438e-201
9.39e-06;-1.61842e-07;1.86496e-08;-4.87007e-08;-2.13363e-199;0;1.59298e-200
9.49e-06;-2.27862e-07;2.9928e-08;-6.10194e-08;-1.29203e-197;0;1.78701e-197
9.59e-06;-3.11277e-07;4.78019e-08;-7.5136e-08;2.99959e-196;0;2.44494e-195
9.69e-06;-4.29239e-07;6.63258e-08;-9.906e-08;1.60443e-193;0;1.77149e-193
9.79e-06;-5.92042e-07;1.05784e-07;-1.15896e-07;1.8922e-191;0;3.54453e-192
9.89e-06;-7.72956e-07;1.6081e-07;-1.2681e-07;1.23076e-189;0;-8.43992e-190
9.99e-06;-9.08556e-07;2.13177e-07;-1.24718e-07;2.58453e-188;0;-1.24542e-187
1.009e-05;-1.04798e-06;3.05516e-07;-9.95669e-08;-4.09449e-186;0;-9.3351e-186
1.019e-05;-1.28512e-06;4.39943e-07;-8.44477e-08;-5.70037e-184;0;-3.69682e-184
1.029e-05;-1.55255e-06;6.0793e-07;-4.88235e-08;-3.92458e-182;0;4.72365e-183
1.039e-05;-1.66577e-06;8.30862e-07;6.08319e-08;-1.46039e-180;0;1.94154e-180
1.049e-05;-1.57794e-06;1.09106e-06;2.06972e-07;8.91593e-180;0;1.58285e-178
1.059e-05;-1.52434e-06;1.41089e-06;3.41648e-07;5.41849e-177;0;7.2333e-177
1.069e-05;-1.51642e-06;1.86151e-06;5.54934e-07;4.06758e-175;0;1.25043e-175
1.079e-05;-1.26572e-06;2.42474e-06;8.69826e-07;1.66427e-173;0;-9.16441e-174
1.089e-05;-5.727e-07;2.9875e-06;1.17994e-06;2.3829e-172;0;-9.35363e-172
1.099e-05;3.266e-07;3.66466e-06;1.53668e-06;-1.85678e-170;0;-4.29738e-170
1.109e-05;1.40311e-06;4.51984e-06;2.00873e-06;-1.58232e-168;0;-9.21984e-169
1.119e-05;2.72702e-06;5.50284e-06;2.49965e-06;-5.93568e-167;0;1.83124e-167
1.129e-05;4.38894e-06;6.51771e-06;2.92322e-06;-7.44399e-166;0;2.30067e-165
1.139e-05;6.39704e-06;7.69113e-06;3.40664e-06;4.45898e-164;0;8.13674e-164
1.149e-05;8.82093e-06;8.96906e-06;3.8762e-06;2.72947e-162;0;3.14229e-163
1.159e-05;1.14292e-05;1.03296e-05;4.23131e-06;3.55583e-161;0;-1.04262e-160
1.169e-05;1.40816e-05;1.17878e-05;4.48766e-06;-3.47291e-159;0;-4.74458e-159
1.179e-05;1.67224e-05;1.33815e-05;4.69877e-06;-2.48239e-157;0;-2.16176e-158
1.189e-05;1.94615e-05;1.4981e-05;4.77386e-06;-7.1369e-156;0;8.46517e-156
1.199e-05;2.2169e-05;1.65716e-05;4.64324e-06;3.72028e-155;0;5.43161e-154
1.209e-05;2.47268e-05;1.81635e-05;4.39479e-06;1.40137e-152;0;1.78981e-152
1.219e-05;2.68956e-05;1.97564e-05;4.07588e-06;7.46121e-151;0;2.18212e-151
1.229e-05;2.8609e-05;2.1282e-05;3.65658e-06;2.25525e-149;0;-1.18015e-149
1.239e-05;2.98564e-05;2.26172e-05;3.03685e-06;3.01997e-148;0;-8.90664e-148
1.249e-05;3.06451e-05;2.37284e-05;2.23799e-06;-9.19122e-147;0;-3.26513e-146
1.259e-05;3.08869e-05;2.45907e-05;1.33865e-06;-7.53409e-145;0;-7.1606e-145
1.269e-05;3.04919e-05;2.5204e-05;3.57627e-07;-2.72588e-143;0;-3.92754e-144
1.279e-05;2.93545e-05;2.53923e-05;-8.21003e-07;-6.07849e-142;0;4.2824e-142
1.289e-05;2.72681e-05;2.51353e-05;-2.21613e-06;-5.4626e-141;0;2.20107e-140
1.299e-05;2.43106e-05;2.43823e-05;-3.73479e-06;2.09006e-139;0;6.27673e-139
1.309e-05;2.0505e-05;2.31251e-05;-5.32945e-06;1.23127e-137;0;1.09946e-137
1.319e-05;1.59099e-05;2.12552e-05;-7.07851e-06;3.59733e-136;0;4.26921e-137
1.329e-05;1.04041e-05;1.87128e-05;-8.92808e-06;6.66217e-135;0;-4.83928e-135
1.339e-05;3.90777e-06;1.55725e-05;-1.07342e-05;5.16546e-134;0;-2.05301e-133
1.349e-05;-3.4795e-06;1.17526e-05;-1.24232e-05;-1.55795e-132;0;-4.97408e-132
1.359e-05;-1.16018e-05;7.22844e-06;-1.4068e-05;-7.99671e-131;0;-7.62187e-131
1.369e-05;-2.02313e-05;1.93771e-06;-1.57017e-05;-2.03269e-129;0;-3.50179e-130
1.379e-05;-2.93553e-05;-4.03185e-06;-1.72529e-05;-3.35309e-128;0;2.09581e-128
1.389e-05;-3.8857e-05;-1.06442e-05;-1.85831e-05;-2.68463e-127;0;8.2019e-127
1.399e-05;-4.86189e-05;-1.79102e-05;-1.96749e-05;4.23626e-126;0;1.78889e-125
1.409e-05;-5.85111e-05;-2.57879e-05;-2.0608e-05;2.25273e-124;0;2.54863e-124
1.419e-05;-6.83715e-05;-3.4259e-05;-2.14267e-05;5.28024e-123;0;1.56362e-123
1.429e-05;-7.80481e-05;-4.32076e-05;-2.20631e-05;8.14408e-122;0;-3.58098e-122
1.439e-05;-8.72962e-05;-5.24608e-05;-2.22938e-05;7.12988e-121;0;-1.48261e-120
1.449e-05;-9.5898e-05;-6.20068e-05;-2.21318e-05;-3.51935e-120;0;-3.06134e-119
1.459e-05;-0.000103739;-7.17151e-05;-2.16033e-05;-2.85695e-118;0;-4.21556e-118
1.469e-05;-0.000110693;-8.15279e-05;-2.07599e-05;-6.55988e-117;0;-3.20744e-117
1.479e-05;-0.000116659;-9.12518e-05;-1.95751e-05;-9.80278e-116;0;2.0211e-116
1.489e-05;-0.000121321;-0.000100738;-1.80038e-05;-9.32749e-115;0;1.23817e-114
1.499e-05;-0.000124415;-0.000109854;-1.6044e-05;-1.31301e-114;0;2.56283e-113
1.509e-05;-0.000125896;-0.000118499;-1.38037e-05;1.61126e-112;0;3.50595e-112
1.519e-05;-0.000125763;-0.000126587;-1.13407e-05;3.97233e-111;0;3.06598e-111
1.529e-05;-0.000124116;-0.000133921;-8.62835e-06;5.9454e-110;0;3.69777e-111
1.539e-05;-0.000120838;-0.000140328;-5.58965e-06;6.04272e-109;0;-4.63036e-109
1.549e-05;-0.000115789;-0.000145737;-2.33549e-06;2.96618e-108;0;-1.05892e-107
1.559e-05;-0.000108986;-0.000150003;1.07127e-06;-3.46456e-107;0;-1.48141e-106
1.569e-05;-0.000100441;-0.000153045;4.61333e-06;-1.16367e-105;0;-1.42087e-105
1.579e-05;-9.03527e-05;-0.000154771;8.28473e-06;-1.82865e-104;0;-6.89665e-105
1.589e-05;-7.87362e-05;-0.000155083;1.21205e-05;-1.96924e-103;0;6.25163e-104
1.599e-05;-6.55612e-05;-0.000153916;1.6113e-05;-1.3534e-102;0;2.11765e-102
1.609e-05;-5.08178e-05;-0.0001512;2.01354e-05;-4.87939e-103;0;3.18586e-101
1.619e-05;-3.45524e-05;-0.000146967;2.41196e-05;1.54392e-100;0;3.29122e-100
1.629e-05;-1.68144e-05;-0.000140986;2.81747e-05;2.82801e-99;0;2.2337e-99
1.639e-05;2.3208e-06;-0.000132985;3.26123e-05;3.26807e-98;0;2.92721e-99
1.649e-05;2.27953e-05;-0.000122982;3.72445e-05;2.64242e-97;0;-1.85761e-97
1.659e-05;4.4607e-05;-0.000111066;4.17282e-05;1.15765e-96;0;-3.43134e-96
1.669e-05;6.79497e-05;-9.76798e-05;4.59249e-05;-6.38115e-96;0;-3.87368e-95
1.679e-05;9.26122e-05;-8.42173e-05;4.94314e-05;-2.09926e-94;0;-3.09237e-94
1.689e-05;0.00011817;-7.27183e-05;5.12e-05;-2.75863e-93;0;-1.46793e-93
1.699e-05;0.000144467;-6.4589e-05;5.06507e-05;-2.50096e-92;0;3.47086e-93
1.709e-05;0.000170873;-5.99593e-05;4.82352e-05;-1.56298e-91;0;1.7245e-91
1.719e-05;0.000196364;-5.86724e-05;4.39896e-05;-3.83201e-91;0;2.30374e-90
1.729e-05;0.000220379;-6.0713e-05;3.74136e-05;6.06231e-90;0;2.08047e-89
1.739e-05;0.00024266;-6.51709e-05;2.93776e-05;1.14242e-88;0;1.33059e-88
1.749e-05;0.000262525;-7.07856e-05;2.14758e-05;1.18812e-87;0;4.38071e-88
1.759e-05;0.000278911;-7.75542e-05;1.36922e-05;8.8343e-87;0;-2.76253e-87
1.769e-05;0.000291347;-8.65029e-05;5.13717e-06;4.41505e-86;0;-6.52832e-86
1.779e-05;0.00029915;-9.8272e-05;-4.20507e-06;4.79584e-86;0;-6.98925e-85
1.789e-05;0.000301192;-0.000112501;-1.39956e-05;-1.95761e-84;0;-5.28307e-84
1.799e-05;0.000296787;-0.000128251;-2.39799e-05;-2.7702e-83;0;-2.81801e-83
1.809e-05;0.000285492;-0.000144183;-3.36994e-05;-2.4154e-82;0;-6.73296e-83
1.819e-05;0.000266949;-0.000158567;-4.27222e-05;-1.53308e-81;0;6.41218e-82
1.829e-05;0.000241185;-0.000169413;-5.04355e-05;-6.44629e-81;0;1.11567e-80
1.839e-05;0.000208371;-0.000174995;-5.56865e-05;-2.68073e-81;0;1.01778e-79
1.849e-05;0.00016833;-0.000174883;-5.80165e-05;2.67853e-79;0;6.70215e-79
1.859e-05;0.000121106;-0.000169701;-5.82507e-05;3.19e-78;0;3.13086e-78
1.869e-05;6.72086e-05;-0.000159763;-5.70468e-05;2.43934e-77;0;6.35204e-78
1.879e-05;7.20499e-06;-0.000144408;-5.42361e-05;1.37596e-76;0;-6.00893e-77
1.889e-05;-5.82585e-05;-0.000122188;-4.94977e-05;5.20758e-76;0;-9.10964e-76
1.899e-05;-0.000128296;-9.1552e-05;-4.23383e-05;2.58351e-76;0;-7.43944e-75
1.909e-05;-0.000201786;-5.14771e-05;-3.24585e-05;-1.6684e-74;0;-4.43649e-74
1.919e-05;-0.000277362;-1.61293e-06;-2.01312e-05;-1.81918e-73;0;-1.91429e-73
1.929e-05;-0.000353343;5.76801e-05;-5.52632e-06;-1.27231e-72;0;-4.05802e-73
1.939e-05;-0.000428239;0.000125492;1.13654e-05;-6.64032e-72;0;2.37492e-72
1.949e-05;-0.000500838;0.000200489;2.99456e-05;-2.42133e-71;0;3.6666e-71
1.959e-05;-0.000569858;0.000281234;4.93067e-05;-2.69188e-71;0;2.81753e-70
1.969e-05;-0.00063394;0.000366528;6.86833e-05;4.75882e-70;0;1.58131e-69
1.979e-05;-0.000691427;0.000455686;8.75986e-05;5.26029e-69;0;6.61287e-69
1.989e-05;-0.000740493;0.000548229;0.000106114;3.52061e-68;0;1.63639e-68
1.999e-05;-0.00077957;0.000643554;0.000124539;1.76747e-67;0;-3.25456e-68
2.009e-05;-0.000807476;0.000740054;0.000142592;6.52995e-67;0;-7.29157e-67
2.019e-05;-0.000823241;0.000835182;0.000159384;1.23565e-66;0;-5.62696e-66
2.029e-05;-0.000825861;0.000926032;0.000173876;-5.4838e-66;0;-3.09462e-65
2.039e-05;-0.000814568;0.0010097;0.000185325;-7.69584e-65;0;-1.30214e-64
2.049e-05;-0.000788947;0.00108387;0.000193243;-5.23903e-64;0;-3.7862e-64
2.059e-05;-0.00074886;0.00114717;0.000197485;-2.63165e-63;0;-2.01829e-64
2.069e-05;-0.000694351;0.00119847;0.000198074;-1.01522e-62;0;6.71635e-63
2.079e-05;-0.000625668;0.00123666;0.000194787;-2.62647e-62;0;5.91234e-62
2.089e-05;-0.00054301;0.00126044;0.000187483;3.02525e-64;0;3.35619e-61
2.099e-05;-0.000446896;0.00126813;0.000176297;5.34035e-61;0;1.4662e-60
2.109e-05;-0.000338484;0.00125796;0.000161177;4.17838e-60;0;4.87322e-60
2.119e-05;-0.000219276;0.00122836;0.000142007;2.21026e-59;0;9.55964e-60
2.129e-05;-9.11444e-05;0.00117814;0.000118736;9.09906e-59;0;-1.82038e-59
2.139e-05;4.39816e-05;0.00110692;9.12096e-05;2.85177e-58;0;-3.13112e-58
2.149e-05;0.00018427;0.00101521;5.96531e-05;5.13011e-58;0;-2.02223e-57
2.159e-05;0.000327928;0.000904121;2.49614e-05;-1.16738e-57;0;-9.52978e-57
2.169e-05;0.000472748;0.000775167;-1.18539e-05;-1.72921e-56;0;-3.53977e-56
2.179e-05;0.00061646;0.000629903;-5.00096e-05;-1.05951e-55;0;-9.77995e-56
2.189e-05;0.000756664;0.000469418;-8.89646e-05;-4.7825e-55;0;-1.23595e-55
2.199e-05;0.000890858;0.000294661;-0.00012847;-1.70298e-54;0;6.89441e-55
2.209e-05;0.00101661;0.000106892;-0.000168292;-4.4746e-54;0;6.79993e-54
2.219e-05;0.00113164;-9.19182e-05;-0.000207921;-4.94614e-54;0;3.67667e-53
2.229e-05;0.00123378;-0.000298688;-0.000246462;3.343e-53;0;1.50726e-52
2.239e-05;0.00132104;-0.00050965;-0.000282833;3.00688e-52;0;4.82927e-52
2.249e-05;0.00139163;-0.000720924;-0.000316034;1.53876e-51;0;1.06595e-51
2.259e-05;0.00144417;-0.000928977;-0.000345227;5.9604e-51;0;2.26808e-52
2.269e-05;0.00147758;-0.00113082;-0.000369762;1.77355e-50;0;-1.33661e-50
2.279e-05;0.00149088;-0.00132397;-0.000389363;3.38093e-50;0;-8.99013e-50
2.289e-05;0.00148335;-0.0015061;-0.000403953;-2.00155e-50;0;-3.97695e-49
2.299e-05;0.00145458;-0.00167454;-0.000413152;-5.66756e-49;0;-1.34009e-48
2.309e-05;0.0014043;-0.00182626;-0.000416629;-3.27072e-48;0;-3.27568e-48
2.319e-05;0.00133285;-0.00195808;-0.000414115;-1.30011e-47;0;-3.4022e-48
2.329e-05;0.00124113;-0.0020669;-0.000405243;-3.87813e-47;0;1.9373e-47
2.339e-05;0.00113037;-0.0021501;-0.000389726;-7.63719e-47;0;1.56351e-46
2.349e-05;0.00100212;-0.00220591;-0.000367645;2.69705e-48;0;6.94745e-46
2.359e-05;0.00085813;-0.00223331;-0.00033925;8.85063e-46;0;2.2494e-45
2.369e-05;0.000700176;-0.00223198;-0.000305074;5.02511e-45;0;5.12063e-45
2.379e-05;0.000530399;-0.0022021;-0.000265861;1.86584e-44;0;4.3295e-45
2.389e-05;0.000351072;-0.00214392;-0.00022236;5.00395e-44;0;-3.06911e-44
2.399e-05;0.000164775;-0.00205767;-0.000175042;7.92087e-44;0;-2.14169e-43
2.409e-05;-2.57393e-05;-0.00194362;-0.000124269;-8.47366e-44;0;-8.47094e-43
2.419e-05;-0.000217485;-0.00180247;-7.05953e-05;-1.25267e-42;0;-2.38171e-42
2.429e-05;-0.000407536;-0.00163566;-1.47706e-05;-5.79516e-42;0;-4.22985e-42
2.439e-05;-0.00059298;-0.00144542;4.23e-05;-1.81701e-41;0;1.0271e-42
2.449e-05;-0.000770982;-0.00123485;9.95861e-05;-3.87677e-41;0;4.58944e-41
2.459e-05;-0.000939048;-0.00100755;0.000155972;-2.80456e-41;0;2.26428e-40
2.469e-05;-0.00109471;-0.000767157;0.000210474;2.16505e-40;0;7.2839e-40
2.479e-05;-0.00123577;-0.000517004;0.000262246;1.34884e-39;0;1.61345e-39
2.489e-05;-0.00136023;-0.000260311;0.000310499;4.81138e-39;0;1.54271e-39
2.499e-05;-0.00146622;-1.90957e-07;0.000354556;1.19979e-38;0;-6.58262e-39
2.509e-05;-0.00155197;0.000260178;0.000393961;1.74063e-38;0;-4.58332e-38
2.519e-05;-0.00161614;0.000517158;0.000428222;-1.70297e-38;0;-1.6792e-37
2.529e-05;-0.00165783;0.000766811;0.000456749;-2.27652e-37;0;-4.30449e-37
2.539e-05;-0.00167665;0.00100508;0.000478948;-9.53119e-37;0;-6.90623e-37
2.549e-05;-0.00167266;0.00122804;0.000494282;-2.70805e-36;0;1.72142e-37
2.559e-05;-0.00164627;0.00143235;0.000502292;-5.27906e-36;0;6.2514e-36
2.569e-05;-0.00159805;0.0016153;0.000502802;-3.83557e-36;0;2.78969e-35
2.579e-05;-0.00152877;0.00177484;0.000496002;2.19467e-35;0;8.2004e-35
2.589e-05;-0.00143961;0.00190947;0.000482377;1.28635e-34;0;1.70131e-34
2.599e-05;-0.00133196;0.00201801;0.000462481;4.25109e-34;0;1.8064e-34
2.609e-05;-0.0012077;0.00209925;0.000436701;1.00298e-33;0;-3.8804e-34
2.619e-05;-0.00106904;0.00215213;0.000405264;1.53381e-33;0;-2.97006e-33
2.629e-05;-0.000918352;0.00217579;0.000368383;1.02916e-35;0;-1.04558e-32
2.639e-05;-0.000758062;0.0021697;0.00032634;-1.00054e-32;0;-2.59857e-32
2.649e-05;-0.000590751;0.00213429;0.000279796;-4.30932e-32;0;-4.47489e-32
2.659e-05;-0.000419015;0.00207085;0.00022978;-1.20783e-31;0;-2.75762e-32
2.669e-05;-0.000245413;0.00198155;0.000177551;-2.45174e-31;0;1.58236e-31
2.679e-05;-7.26298e-05;0.00186884;0.00012421;-3.00123e-31;0;8.25674e-31
2.689e-05;9.67405e-05;0.00173527;7.05805e-05;1.93569e-31;0;2.48264e-30
2.699e-05;0.000260346;0.00158302;1.7204e-05;2.50161e-30;0;5.4179e-30
2.709e-05;0.000415774;0.00141422;-3.54884e-05;9.0213e-30;0;8.01725e-30
2.719e-05;0.00056091;0.00123116;-8.69083e-05;2.24152e-29;0;2.45009e-30
2.729e-05;0.000693981;0.00103655;-0.000136286;4.05843e-29;0;-3.31722e-29
2.739e-05;0.000813283;0.000833764;-0.000182621;4.20833e-29;0;-1.42888e-28
2.749e-05;0.000917152;0.000626641;-0.000224932;-4.3774e-29;0;-3.84996e-28
2.759e-05;0.00100435;0.000419257;-0.000262409;-3.77981e-28;0;-7.64735e-28
2.769e-05;0.00107436;0.000215259;-0.000294529;-1.22332e-27;0;-1.02556e-27
2.779e-05;0.00112697;1.75396e-05;-0.00032116;-2.80041e-27;0;-2.01341e-28
2.789e-05;0.00116197;-0.00017143;-0.000342322;-4.72337e-27;0;4.05828e-27
2.799e-05;0.00117909;-0.000349606;-0.000358073;-4.62815e-27;0;1.59328e-26
2.809e-05;0.00117864;-0.000515067;-0.000368369;4.24194e-27;0;4.01284e-26
2.819e-05;0.00116133;-0.000665864;-0.000373046;3.57287e-26;0;7.5513e-26
2.829e-05;0.00112802;-0.00079982;-0.00037182;1.10221e-25;0;9.85343e-26
2.839e-05;0.00107982;-0.00091474;-0.000364604;2.42138e-25;0;3.20779e-26
2.849e-05;0.00101819;-0.00100914;-0.000351651;3.9977e-25;0;-2.94996e-25
2.859e-05;0.000944668;-0.0010822;-0.000333525;4.18702e-25;0;-1.16428e-24
2.869e-05;0.00086111;-0.00113379;-0.000310879;-1.35346e-25;0;-2.87083e-24
2.879e-05;0.00076939;-0.00116455;-0.000284483;-2.10039e-24;0;-5.34417e-24
2.889e-05;0.000671379;-0.00117561;-0.000255094;-6.66231e-24;0;-7.26119e-24
2.899e-05;0.000568771;-0.00116813;-0.000223305;-1.47026e-23;0;-4.51542e-24
2.909e-05;0.000463322;-0.00114309;-0.000189398;-2.48991e-23;0;1.16231e-23
2.919e-05;0.000356943;-0.0011015;-0.000153815;-2.98933e-23;0;5.51652e-23
2.929e-05;0.000251523;-0.00104431;-0.000117131;-1.05063e-23;0;1.41347e-22
2.939e-05;0.000148976;-0.00097303;-8.00686e-05;6.98632e-23;0;2.71784e-22
2.949e-05;5.08069e-05;-0.000889516;-4.34436e-05;2.64111e-22;0;4.01361e-22
2.959e-05;-4.15331e-05;-0.000796444;-8.1901e-06;6.20305e-22;0;3.82938e-22
2.969e-05;-0.000126893;-0.000696767;2.48063e-05;1.12049e-21;0;-9.93542e-23
2.979e-05;-0.000204227;-0.000593432;5.49901e-05;1.55887e-21;0;-1.56459e-21
2.989e-05;-0.000272741;-0.000488769;8.22225e-05;1.35684e-21;0;-4.63967e-21
2.999e-05;-0.000331871;-0.0003845;0.000106502;-6.33493e-22;0;-9.67276e-21
3.009e-05;-0.000381273;-0.000282103;0.000127653;-6.18051e-21;0;-1.586e-20
3.019e-05;-0.000420735;-0.000182888;0.00014544;-1.72671e-20;0;-1.97659e-20
3.029e-05;-0.000450207;-8.84139e-05;0.000159543;-3.4758e-20;0;-1.3426e-20
3.039e-05;-0.000469669;-5.37626e-07;0.000169608;-5.56339e-20;0;1.71143e-20
3.049e-05;-0.000479196;7.87019e-05;0.000175246;-6.8588e-20;0;9.09034e-20
3.059e-05;-0.00047941;0.000147556;0.000176415;-4.87212e-20;0;2.25641e-19
3.069e-05;-0.000471303;0.000204889;0.000173529;4.60975e-20;0;4.21678e-19
3.079e-05;-0.000456011;0.000250489;0.000167251;2.71929e-19;0;6.3333e-19
3.089e-05;-0.000434536;0.000284665;0.000158141;6.80304e-19;0;7.28738e-19
3.099e-05;-0.000407723;0.000308006;0.000146475;1.27493e-18;0;4.49239e-19
3.109e-05;-0.000376406;0.000321051;0.000132375;1.93682e-18;0;-6.05038e-19
3.119e-05;-0.00034133;0.000324194;0.000116128;2.32232e-18;0;-2.91704e-18
3.129e-05;-0.00030348;0.000317634;9.80686e-05;1.7618e-18;0;-6.86041e-18
3.139e-05;-0.000263963;0.000301697;7.86168e-05;-7.79085e-19;0;-1.23129e-17
3.149e-05;-0.00022381;0.000276957;5.82047e-05;-6.56703e-18;0;-1.80586e-17
3.159e-05;-0.000184278;0.000244619;3.75008e-05;-1.66775e-17;0;-2.10616e-17
3.169e-05;-0.000146182;0.000206339;1.72221e-05;-3.11032e-17;0;-1.58609e-17
3.179e-05;-0.00011009;0.000164067;-2.08819e-06;-4.75278e-17;0;5.39645e-18
3.189e-05;-7.62483e-05;0.000119581;-2.00949e-05;-5.94023e-17;0;5.17562e-17
3.199e-05;-4.50891e-05;7.42876e-05;-3.66649e-05;-5.54517e-17;0;1.29678e-16
3.209e-05;-1.69699e-05;2.93499e-05;-5.17248e-05;-1.68125e-17;0;2.38393e-16
3.219e-05;7.94617e-06;-1.45356e-05;-6.49735e-05;7.34809e-17;0;3.57322e-16
3.229e-05;2.9644e-05;-5.66373e-05;-7.61352e-05;2.43906e-16;0;4.49394e-16
3.239e-05;4.81555e-05;-9.61999e-05;-8.50141e-05;4.71938e-16;0;4.19069e-16
3.249e-05;6.34742e-05;-0.000132266;-9.14243e-05;7.99464e-16;0;2.10291e-16
3.259e-05;7.57518e-05;-0.000163549;-9.52548e-05;9.8787e-16;0;-4.28058e-16
3.269e-05;8.54171e-05;-0.00018903;-9.64133e-05;1.29845e-15;0;-1.2735e-15
3.279e-05;9.30127e-05;-0.000208119;-9.51473e-05;6.05333e-16;0;-3.09387e-15
3.289e-05;9.91425e-05;-0.000220516;-9.16988e-05;7.85857e-16;0;-4.01127e-15
3.299e-05;0.000104387;-0.000226627;-8.64723e-05;-3.1001e-15;0;-7.40775e-15
3.309e-05;0.000109008;-0.000227176;-7.99094e-05;-9.20298e-16;0;-4.60661e-15
3.319e-05;0.000113135;-0.000222944;-7.21954e-05;-1.42241e-14;0;-1.07752e-14
3.329e-05;0.000116963;-0.000214386;-6.33705e-05;2.10041e-15;0;6.42031e-15
3.339e-05;0.000120582;-0.000201954;-5.3628e-05;-4.0143e-14;0;-9.4744e-15
3.349e-05;0.00012417;-0.000186193;-4.35446e-05;3.31807e-14;0;4.15297e-14
3.359e-05;0.000127971;-0.000167568;-3.35463e-05;-9.96221e-14;0;-2.0216e-15
3.369e-05;0.000132085;-0.000146696;-2.3741e-05;1.46707e-13;0;9.25407e-14
3.379e-05;0.000136196;-0.000124527;-1.44042e-05;-2.38734e-13;0;2.7459e-14
3.389e-05;0.000139914;-0.000101456;-5.78413e-06;4.18202e-13;0;5.30117e-14
3.399e-05;0.000143217;-7.71003e-05;2.62048e-06;-5.19349e-13;0;2.1326e-13
3.409e-05;0.000145662;-5.09351e-05;1.16464e-05;8.25945e-13;0;-4.6675e-13
3.419e-05;0.000146844;-2.29115e-05;2.12585e-05;-8.57479e-13;0;1.076e-12
3.429e-05;0.000146976;6.40441e-06;3.10802e-05;8.57669e-13;0;-2.41347e-12
3.439e-05;0.000146135;3.69158e-05;4.14656e-05;-5.54637e-13;0;3.7928e-12
3.449e-05;0.000143928;6.80241e-05;5.21641e-05;-1.24384e-12;0;-7.24666e-12
3.459e-05;0.000140192;9.80022e-05;6.1483e-05;2.22196e-12;0;9.59592e-12
3.469e-05;0.000135169;0.000125623;6.85913e-05;-9.05133e-12;0;-1.54978e-11
3.479e-05;0.000128698;0.000151014;7.42974e-05;9.47567e-12;0;1.68486e-11
3.489e-05;0.000120438;0.000174796;7.92326e-05;-2.67982e-11;0;-2.33418e-11
3.499e-05;0.000110501;0.000197229;8.34247e-05;1.82263e-11;0;1.6385e-11
3.509e-05;9.90991e-05;0.000218356;8.71327e-05;-5.61074e-11;0;-2.10599e-11
3.519e-05;8.63001e-05;0.000237969;9.02974e-05;1.09287e-11;0;-7.97937e-12
3.529e-05;7.23042e-05;0.000255572;9.26414e-05;-9.74255e-11;0;-3.74038e-12
3.539e-05;5.72145e-05;0.000270121;9.39187e-05;-5.15345e-11;0;-6.49627e-11
3.549e-05;4.09568e-05;0.000280304;9.33354e-05;-1.72163e-10;0;2.60346e-12
3.559e-05;2.37144e-05;0.000285442;9.00961e-05;-2.28535e-10;0;-1.40554e-10
3.569e-05;5.92165e-06;0.000286299;8.48001e-05;-3.73034e-10;0;-7.11341e-11
3.579e-05;-1.23793e-05;0.000284142;7.88257e-05;-6.14901e-10;0;-2.30023e-10
3.589e-05;-3.12475e-05;0.000279668;7.26168e-05;-9.18313e-10;0;-2.95577e-10
3.599e-05;-5.02987e-05;0.000272844;6.61271e-05;-1.43359e-09;0;-4.30781e-10
3.609e-05;-6.91716e-05;0.000263072;5.9101e-05;-2.19232e-09;0;-7.03281e-10
3.619e-05;-8.73967e-05;0.000249907;5.11645e-05;-3.22416e-09;0;-9.79236e-10
3.629e-05;-0.000104658;0.000233039;4.22682e-05;-4.86068e-09;0;-1.40804e-09
3.639e-05;-0.000121043;0.000212407;3.25277e-05;-7.04101e-09;0;-2.13329e-09
3.649e-05;-0.000136524;0.000188277;2.1772e-05;-1.02079e-08;0;-2.83324e-09
3.659e-05;-0.00015085;0.000161296;1.02529e-05;-1.46461e-08;0;-4.15254e-09
3.669e-05;-0.000163581;0.000132397;-1.19071e-06;-2.06316e-08;0;-5.6642e-09
3.679e-05;-0.00017431;0.000102457;-1.18513e-05;-2.89438e-08;0;-7.66994e-09
3.689e-05;-0.000182805;7.19056e-05;-2.13735e-05;-4.00418e-08;0;-1.05573e-08
3.699e-05;-0.000189086;4.06028e-05;-2.98313e-05;-5.47621e-08;0;-1.39152e-08
3.709e-05;-0.000193261;8.09389e-06;-3.79549e-05;-7.42836e-08;0;-1.83947e-08
3.719e-05;-0.000195072;-2.59879e-05;-4.62814e-05;-9.94868e-08;0;-2.41599e-08
3.729e-05;-0.000194337;-6.12282e-05;-5.4723e-05;-1.3194e-07;0;-3.08595e-08
3.739e-05;-0.000191061;-9.67768e-05;-6.26177e-05;-1.7323e-07;0;-3.94694e-08
3.749e-05;-0.000185414;-0.000131562;-6.933e-05;-2.24874e-07;0;-4.97246e-08
3.759e-05;-0.000177538;-0.000164378;-7.44382e-05;-2.88971e-07;0;-6.14708e-08
3.769e-05;-0.00016749;-0.000194717;-7.79342e-05;-3.67554e-07;0;-7.57257e-08
3.779e-05;-0.00015537;-0.000222301;-8.00875e-05;-4.62294e-07;0;-9.1676e-08
3.789e-05;-0.000141161;-0.000246887;-8.11298e-05;-5.75565e-07;0;-1.09236e-07
3.799e-05;-0.000125224;-0.000268346;-8.11606e-05;-7.08798e-07;0;-1.29176e-07
3.809e-05;-0.0001081;-0.000286308;-8.04537e-05;-8.63183e-07;0;-1.49821e-07
3.819e-05;-9.02413e-05;-0.000300028;-7.91468e-05;-1.03998e-06;0;-1.7114e-07
3.829e-05;-7.18927e-05;-0.000308678;-7.70652e-05;-1.23867e-06;0;-1.93052e-07
3.839e-05;-5.34282e-05;-0.000311113;-7.39708e-05;-1.45818e-06;0;-2.13032e-07
3.849e-05;-3.50076e-05;-0.000306121;-6.9436e-05;-1.69626e-06;0;-2.30651e-07
3.859e-05;-1.69869e-05;-0.000293101;-6.31527e-05;-1.94896e-06;0;-2.45019e-07
3.869e-05;-3.51506e-08;-0.000272024;-5.54575e-05;-2.21073e-06;0;-2.52924e-07
3.879e-05;1.54577e-05;-0.00024326;-4.7072e-05;-2.47431e-06;0;-2.53268e-07
3.889e-05;2.93286e-05;-0.000207588;-3.85503e-05;-2.72924e-06;0;-2.44718e-07
3.899e-05;4.1298e-05;-0.000165536;-3.01424e-05;-2.9643e-06;0;-2.2371e-07
3.909e-05;5.11157e-05;-0.000117184;-2.18151e-05;-3.16723e-06;0;-1.89688e-07
3.919e-05;5.85982e-05;-6.24369e-05;-1.32323e-05;-3.3233e-06;0;-1.41811e-07
3.929e-05;6.35783e-05;-1.37355e-06;-4.04485e-06;-3.41462e-06;0;-7.64928e-08
3.939e-05;6.60215e-05;6.53467e-05;5.79646e-06;-3.42361e-06;0;5.86041e-09
3.949e-05;6.60431e-05;0.000136059;1.57893e-05;-3.33481e-06;0;1.02958e-07
3.959e-05;6.38877e-05;0.000208722;2.52372e-05;-3.13482e-06;0;2.16022e-07
3.969e-05;5.97929e-05;0.000281433;3.3671e-05;-2.80737e-06;0;3.44031e-07
3.979e-05;5.37783e-05;0.000352589;4.07307e-05;-2.33473e-06;0;4.83058e-07
3.989e-05;4.59885e-05;0.000420808;4.62428e-05;-1.70797e-06;0;6.30267e-07
3.999e-05;3.67538e-05;0.000485067;5.05404e-05;-9.30781e-07;0;7.80233e-07
4.009e-05;2.63851e-05;0.000544364;5.39096e-05;-4.66052e-09;0;9.27375e-07
4.019e-05;1.53743e-05;0.000597556;5.64291e-05;1.07776e-06;0;1.07138e-06
4.029e-05;4.25518e-06;0.000643304;5.80518e-05;2.31347e-06;0;1.20643e-06
4.039e-05;-6.58987e-06;0.000680142;5.86483e-05;3.67379e-06;0;1.31938e-06
4.049e-05;-1.6822e-05;0.00070641;5.78106e-05;5.12574e-06;0;1.40889e-06
4.059e-05;-2.61347e-05;0.000720898;5.54002e-05;6.65777e-06;0;1.4795e-06
4.069e-05;-3.43348e-05;0.000722644;5.1438e-05;8.26232e-06;0;1.52235e-06
4.079e-05;-4.09426e-05;0.000711055;4.60526e-05;9.89791e-06;0;1.52803e-06
4.089e-05;-4.55309e-05;0.000686034;3.97324e-05;1.15039e-05;0;1.50041e-06
4.099e-05;-4.78594e-05;0.000647872;3.31253e-05;1.3049e-05;0;1.44285e-06
4.109e-05;-4.76733e-05;0.000596692;2.64903e-05;1.45294e-05;0;1.35357e-06
4.119e-05;-4.47923e-05;0.000532618;1.95659e-05;1.59124e-05;0;1.23102e-06
4.129e-05;-3.9084e-05;0.000455715;1.20541e-05;1.71349e-05;0;1.07507e-06
4.139e-05;-3.05116e-05;0.000366291;3.89042e-06;1.81577e-05;0;8.90274e-07
4.149e-05;-1.90972e-05;0.000265002;-4.81e-06;1.89708e-05;0;6.82901e-07
4.159e-05;-5.08023e-06;0.000153132;-1.37969e-05;1.95558e-05;0;4.50423e-07
4.169e-05;1.14445e-05;3.26417e-05;-2.26661e-05;1.9877e-05;0;1.9178e-07
4.179e-05;3.02442e-05;-9.42908e-05;-3.10835e-05;1.99089e-05;0;-8.38246e-08
4.189e-05;5.09501e-05;-0.00022551;-3.87836e-05;1.96264e-05;0;-3.73291e-07
4.199e-05;7.32192e-05;-0.000358873;-4.54561e-05;1.90136e-05;0;-6.80137e-07
4.209e-05;9.67218e-05;-0.000492231;-5.09802e-05;1.80695e-05;0;-9.95188e-07
4.219e-05;0.000120916;-0.000623849;-5.55466e-05;1.6804e-05;0;-1.30939e-06
4.229e-05;0.000145151;-0.000751989;-5.94024e-05;1.52004e-05;0;-1.62458e-06
4.239e-05;0.000168862;-0.000874596;-6.24882e-05;1.32481e-05;0;-1.93512e-06
4.249e-05;0.000191425;-0.00098951;-6.46988e-05;1.09718e-05;0;-2.22572e-06
4.259e-05;0.000212247;-0.00109432;-6.57505e-05;8.4068e-06;0;-2.49257e-06
4.269e-05;0.000230856;-0.00118672;-6.53453e-05;5.58348e-06;0;-2.73352e-06
4.279e-05;0.000246636;-0.00126464;-6.33429e-05;2.52657e-06;0;-2.93664e-06
4.289e-05;0.000259118;-0.00132653;-5.98899e-05;-7.23166e-07;0;-3.09517e-06
4.299e-05;0.000267851;-0.0013712;-5.527e-05;-4.13322e-06;0;-3.20783e-06
4.309e-05;0.000272332;-0.00139794;-4.98848e-05;-7.63152e-06;0;-3.27053e-06
4.319e-05;0.000272139;-0.00140632;-4.42433e-05;-1.11558e-05;0;-3.27776e-06
4.329e-05;0.000267297;-0.00139586;-3.84112e-05;-1.4645e-05;0;-3.23116e-06
4.339e-05;0.00025775;-0.00136608;-3.20313e-05;-1.8071e-05;0;-3.12958e-06
4.349e-05;0.000243375;-0.0013165;-2.46601e-05;-2.13613e-05;0;-2.975e-06
4.359e-05;0.000224301;-0.00124714;-1.61564e-05;-2.44602e-05;0;-2.76746e-06
4.369e-05;0.000200742;-0.00115848;-6.69724e-06;-2.72945e-05;0;-2.50635e-06
4.379e-05;0.000172887;-0.00105179;3.29585e-06;-2.98091e-05;0;-2.19584e-06
4.389e-05;0.000141263;-0.000928894;1.31906e-05;-3.19525e-05;0;-1.83967e-06
4.399e-05;0.000106715;-0.000792006;2.24782e-05;-3.36972e-05;0;-1.43374e-06
4.409e-05;6.97541e-05;-0.000643251;3.12224e-05;-3.49793e-05;0;-9.8257e-07
4.419e-05;3.08171e-05;-0.000484483;3.96686e-05;-3.57479e-05;0;-4.96224e-07
4.429e-05;-9.52385e-06;-0.000317451;4.78821e-05;-3.59564e-05;0;2.44913e-08
4.439e-05;-5.0485e-05;-0.000144022;5.59965e-05;-3.55804e-05;0;5.79899e-07
4.449e-05;-9.13469e-05;3.35405e-05;6.40116e-05;-3.46003e-05;0;1.15224e-06
4.459e-05;-0.000131399;0.000212624;7.14643e-05;-3.30179e-05;0;1.73103e-06
4.469e-05;-0.000169853;0.000390175;7.77e-05;-3.08117e-05;0;2.31232e-06
4.479e-05;-0.000205923;0.000563158;8.24594e-05;-2.79845e-05;0;2.88216e-06
4.489e-05;-0.000238938;0.000728726;8.58493e-05;-2.45518e-05;0;3.42194e-06
4.499e-05;-0.00026851;0.000884411;8.81721e-05;-2.05678e-05;0;3.92226e-06
4.509e-05;-0.000294265;0.0010281;8.97414e-05;-1.60816e-05;0;4.37496e-06
4.519e-05;-0.000315639;0.00115811;9.06575e-05;-1.11591e-05;0;4.76381e-06
4.529e-05;-0.000332043;0.00127284;9.07584e-05;-5.86113e-06;0;5.075e-06
4.539e-05;-0.00034323;0.00137076;8.98343e-05;-2.67537e-07;0;5.29765e-06
4.549e-05;-0.000349118;0.0014501;8.76122e-05;5.52171e-06;0;5.43267e-06
4.559e-05;-0.000349599;0.00150945;8.38571e-05;1.13871e-05;0;5.46399e-06
4.569e-05;-0.000344562;0.00154784;7.85346e-05;1.72111e-05;0;5.38291e-06
4.579e-05;-0.000334069;0.00156464;7.18815e-05;2.28762e-05;0;5.18453e-06
4.589e-05;-0.000318396;0.00155984;6.42516e-05;2.8268e-05;0;4.87414e-06
4.599e-05;-0.00029786;0.0015341;5.60395e-05;3.32699e-05;0;4.44298e-06
4.609e-05;-0.00027293;0.00148866;4.75415e-05;3.77452e-05;0;3.89239e-06
4.619e-05;-0.000244051;0.00142462;3.87437e-05;4.1565e-05;0;3.23229e-06
4.629e-05;-0.000211719;0.00134309;2.94115e-05;4.46196e-05;0;2.47918e-06
4.639e-05;-0.000176406;0.00124519;1.95026e-05;4.68203e-05;0;1.63278e-06
4.649e-05;-0.000138737;0.00113213;9.05311e-06;4.80837e-05;0;7.10301e-07
4.659e-05;-9.94798e-05;0.00100543;-1.83619e-06;4.83549e-05;0;-2.61758e-07
4.669e-05;-5.94537e-05;0.000867325;-1.27499e-05;4.75684e-05;0;-1.26018e-06
4.679e-05;-1.95357e-05;0.000720404;-2.32293e-05;4.57054e-05;0;-2.27487e-06
4.689e-05;1.92978e-05;0.00056756;-3.30622e-05;4.27389e-05;0;-3.28598e-06
4.699e-05;5.64173e-05;0.000411716;-4.21796e-05;3.87129e-05;0;-4.2664e-06
4.709e-05;9.14236e-05;0.000255451;-5.05726e-05;3.36597e-05;0;-5.19666e-06
4.719e-05;0.00012383;0.000100778;-5.84456e-05;2.76511e-05;0;-6.06583e-06
4.729e-05;0.00015315;-5.05766e-05;-6.59397e-05;2.07355e-05;0;-6.85772e-06
4.739e-05;0.000178874;-0.000196615;-7.28261e-05;1.30127e-05;0;-7.54899e-06
4.749e-05;0.000200381;-0.000335366;-7.87463e-05;4.59155e-06;0;-8.12568e-06
4.759e-05;0.000217236;-0.00046473;-8.34565e-05;-4.38069e-06;0;-8.57853e-06
4.769e-05;0.000229167;-0.000582557;-8.67304e-05;-1.37588e-05;0;-8.89502e-06
4.779e-05;0.000236188;-0.000687107;-8.85988e-05;-2.33863e-05;0;-9.0514e-06
4.789e-05;0.000238408;-0.00077719;-8.92494e-05;-3.30932e-05;0;-9.039e-06
4.799e-05;0.000235845;-0.000852109;-8.89575e-05;-4.27194e-05;0;-8.85137e-06
4.809e-05;0.000228668;-0.000911452;-8.78898e-05;-5.20601e-05;0;-8.49367e-06
4.819e-05;0.000217103;-0.000955133;-8.61031e-05;-6.09318e-05;0;-7.95854e-06
4.829e-05;0.000201323;-0.000983391;-8.35099e-05;-6.9133e-05;0;-7.24362e-06
4.839e-05;0.000181703;-0.000996423;-7.99733e-05;-7.64974e-05;0;-6.36851e-06
4.849e-05;0.000158709;-0.000994488;-7.53892e-05;-8.28697e-05;0;-5.34944e-06
4.859e-05;0.000132907;-0.000978025;-6.97254e-05;-8.81063e-05;0;-4.20032e-06
4.869e-05;0.00010487;-0.000947867;-6.31946e-05;-9.20696e-05;0;-2.93308e-06
4.879e-05;7.53237e-05;-0.000905327;-5.62316e-05;-9.463e-05;0;-1.57742e-06
4.889e-05;4.49275e-05;-0.000851992;-4.90753e-05;-9.57046e-05;0;-1.61273e-07
4.899e-05;1.42315e-05;-0.000789737;-4.18275e-05;-9.5227e-05;0;1.30543e-06
4.909e-05;-1.63962e-05;-0.000720522;-3.45943e-05;-9.31752e-05;0;2.80182e-06
4.919e-05;-4.65566e-05;-0.000646092;-2.73675e-05;-8.95276e-05;0;4.29958e-06
4.929e-05;-7.57725e-05;-0.000568028;-2.01307e-05;-8.4295e-05;0;5.76615e-06
4.939e-05;-0.000103713;-0.000487757;-1.29401e-05;-7.75082e-05;0;7.18079e-06
4.949e-05;-0.000129913;-0.000406649;-5.90905e-06;-6.92275e-05;0;8.52563e-06
4.959e-05;-0.000153984;-0.000326095;9.13656e-07;-5.95555e-05;0;9.77242e-06
4.969e-05;-0.000175448;-0.000247554;7.41871e-06;-4.86225e-05;0;1.08869e-05
4.979e-05;-0.000193907;-0.000172669;1.34902e-05;-3.65855e-05;0;1.18447e-05
4.989e-05;-0.000209093;-0.00010281;1.9072e-05;-2.36014e-05;0;1.26313e-05
4.999e-05;-0.000220678;-3.90083e-05;2.40889e-05;-9.85168e-06;0;1.32295e-05
5.009e-05;-0.00022855;1.81299e-05;2.8634e-05;4.45915e-06;0;1.36211e-05
5.019e-05;-0.000232396;6.85145e-05;3.29175e-05;1.90975e-05;0;1.37946e-05
5.029e-05;-0.000232007;0.000112337;3.70297e-05;3.38276e-05;0;1.37511e-05
5.039e-05;-0.000227114;0.000149906;4.09613e-05;4.84172e-05;0;1.3498e-05
5.049e-05;-0.000217421;0.000181566;4.45741e-05;6.26432e-05;0;1.3025e-05
5.059e-05;-0.000202632;0.000207662;4.7851e-05;7.62829e-05;0;1.23365e-05
5.069e-05;-0.00018258;0.000228445;5.07416e-05;8.9112e-05;0;1.14434e-05
5.079e-05;-0.000157411;0.000244442;5.33439e-05;0.000100914;0;1.03692e-05
5.089e-05;-0.000127202;0.000256349;5.57775e-05;0.000111486;0;9.12359e-06
5.099e-05;-9.21429e-05;0.000264976;5.80901e-05;0.000120645;0;7.7082e-06
5.109e-05;-5.25127e-05;0.00027132;6.03769e-05;0.000128239;0;6.15333e-06
5.119e-05;-8.7421e-06;0.000276418;6.25663e-05;0.000134132;0;4.48338e-06
5.129e-05;3.87046e-05;0.000281029;6.44718e-05;0.00013823;0;2.73409e-06
5.139e-05;8.92852e-05;0.000285616;6.58217e-05;0.00014044;0;9.2543e-07
5.149e-05;0.000142306;0.00029041;6.65457e-05;0.000140709;0;-9.14881e-07
5.159e-05;0.000196831;0.000295589;6.6614e-05;0.000139016;0;-2.74821e-06
5.169e-05;0.000251819;0.00030116;6.59639e-05;0.000135386;0;-4.53941e-06
5.179e-05;0.000306344;0.000307303;6.45415e-05;0.00012988;0;-6.2655e-06
5.189e-05;0.000359597;0.000314092;6.24111e-05;0.000122571;0;-7.90041e-06
5.199e-05;0.000410698;0.000321683;5.97117e-05;0.000113574;0;-9.41785e-06
5.209e-05;0.000458781;0.000330016;5.64921e-05;0.000103009;0;-1.07851e-05
5.219e-05;0.000503042;0.000338662;5.2471e-05;9.10435e-05;0;-1.19788e-05
5.229e-05;0.000542641;0.000346853;4.75306e-05;7.78603e-05;0;-1.2994e-05
5.239e-05;0.000576664;0.000353757;4.1604e-05;6.36753e-05;0;-1.38129e-05
5.249e-05;0.000604124;0.000358659;3.47428e-05;4.87075e-05;0;-1.44146e-05
5.259e-05;0.000624172;0.000360872;2.70777e-05;3.31921e-05;0;-1.47751e-05
5.269e-05;0.000636005;0.000359645;1.87521e-05;1.73725e-05;0;-1.49016e-05
5.279e-05;0.000638808;0.000354264;9.87139e-06;1.47293e-06;0;-1.47964e-05
5.289e-05;0.000632127;0.00034424;5.24777e-07;-1.42483e-05;0;-1.44636e-05
5.299e-05;0.00061569;0.000329056;-9.06828e-06;-2.95425e-05;0;-1.39e-05
5.309e-05;0.000589366;0.000307943;-1.88345e-05;-4.41679e-05;0;-1.31241e-05
5.319e-05;0.000553159;0.000280242;-2.87605e-05;-5.79158e-05;0;-1.21579e-05
5.329e-05;0.000507246;0.000245521;-3.87268e-05;-7.06023e-05;0;-1.10245e-05
5.339e-05;0.000451972;0.000203561;-4.85024e-05;-8.20607e-05;0;-9.75169e-06
5.349e-05;0.000387855;0.0001543;-5.78548e-05;-9.21449e-05;0;-8.35717e-06
5.359e-05;0.000315631;9.80893e-05;-6.65265e-05;-0.000100719;0;-6.87645e-06
5.369e-05;0.00023609;3.56876e-05;-7.42645e-05;-0.000107692;0;-5.35298e-06
5.379e-05;0.000150106;-3.21648e-05;-8.09696e-05;-0.000113032;0;-3.82047e-06
5.389e-05;5.87538e-05;-0.000104773;-8.65479e-05;-0.00011672;0;-2.29433e-06
5.399e-05;-3.67726e-05;-0.000181254;-9.09161e-05;-0.000118788;0;-8.18049e-07
5.409e-05;-0.00013518;-0.000260634;-9.38841e-05;-0.000119281;0;5.61224e-07
5.419e-05;-0.000235117;-0.000341974;-9.53876e-05;-0.000118289;0;1.81034e-06
5.429e-05;-0.000335079;-0.00042424;-9.53797e-05;-0.000115923;0;2.90782e-06
5.439e-05;-0.000433442;-0.000506169;-9.37254e-05;-0.000112326;0;3.83093e-06
5.449e-05;-0.000528518;-0.000586121;-9.02281e-05;-0.000107679;0;4.57586e-06
5.459e-05;-0.000618511;-0.000662585;-8.49305e-05;-0.000102168;0;5.1117e-06
5.469e-05;-0.000701778;-0.000734179;-7.82061e-05;-9.60063e-05;0;5.4326e-06
5.479e-05;-0.000776555;-0.000799729;-7.03616e-05;-8.93753e-05;0;5.56298e-06
5.489e-05;-0.000841354;-0.000858197;-6.14242e-05;-8.24582e-05;0;5.5135e-06
5.499e-05;-0.000894912;-0.000908696;-5.14192e-05;-7.54508e-05;0;5.29445e-06
5.509e-05;-0.000936248;-0.000950508;-4.06165e-05;-6.85309e-05;0;4.9412e-06
5.519e-05;-0.000964547;-0.000982874;-2.93379e-05;-6.18777e-05;0;4.47189e-06
5.529e-05;-0.000979239;-0.001005;-1.77726e-05;-5.56138e-05;0;3.92174e-06
5.539e-05;-0.000980018;-0.00101587;-6.0091e-06;-4.98353e-05;0;3.33891e-06
5.549e-05;-0.000966602;-0.00101467;5.70665e-06;-4.46073e-05;0;2.75065e-06
5.559e-05;-0.000938975;-0.00100113;1.69423e-05;-3.99659e-05;0;2.17019e-06
5.569e-05;-0.000897394;-0.000974938;2.74735e-05;-3.59613e-05;0;1.66226e-06
5.579e-05;-0.000842497;-0.000935692;3.71774e-05;-3.25787e-05;0;1.2526e-06
5.589e-05;-0.000775203;-0.000883132;4.58982e-05;-2.97729e-05;0;9.53148e-07
5.599e-05;-0.000696795;-0.000817333;5.34156e-05;-2.74701e-05;0;7.95218e-07
5.609e-05;-0.000608725;-0.000738269;5.96901e-05;-2.55836e-05;0;7.69997e-07
5.619e-05;-0.000512575;-0.000646197;6.48955e-05;-2.40293e-05;0;8.77461e-07
5.629e-05;-0.000410091;-0.000541559;6.91843e-05;-2.26984e-05;0;1.15476e-06
5.639e-05;-0.000303359;-0.000424927;7.24908e-05;-2.14723e-05;0;1.5865e-06
5.649e-05;-0.000194494;-0.000297267;7.45639e-05;-2.0246e-05;0;2.12416e-06
5.659e-05;-8.54904e-05;-0.000159723;7.5385e-05;-1.89178e-05;0;2.77233e-06
5.669e-05;2.17192e-05;-1.3778e-05;7.51359e-05;-1.73651e-05;0;3.54273e-06
5.679e-05;0.000125264;0.000138718;7.38147e-05;-1.54263e-05;0;4.4038e-06
5.689e-05;0.00022345;0.000295795;7.14027e-05;-1.30208e-05;0;5.34629e-06
5.699e-05;0.000314582;0.00045583;6.81601e-05;-1.00852e-05;0;6.35064e-06
5.709e-05;0.000397199;0.000617229;6.42744e-05;-6.54893e-06;0;7.38045e-06
5.719e-05;0.000470045;0.000777868;5.96977e-05;-2.30529e-06;0;8.43998e-06
5.729e-05;0.000532068;0.000935434;5.44787e-05;2.74438e-06;0;9.51258e-06
5.739e-05;0.000582388;0.0010877;4.87913e-05;8.58268e-06;0;1.05333e-05
5.749e-05;0.000620167;0.00123242;4.27508e-05;1.52067e-05;0;1.14853e-05
5.759e-05;0.000644742;0.00136733;3.63806e-05;2.26417e-05;0;1.23706e-05
5.769e-05;0.000655924;0.00149015;2.97588e-05;3.08678e-05;0;1.31375e-05
5.779e-05;0.000654031;0.0015988;2.32801e-05;3.9815e-05;0;1.37279e-05
5.789e-05;0.0006395;0.00169144;1.7277e-05;4.93385e-05;0;1.41304e-05
5.799e-05;0.00061296;0.00176663;1.18688e-05;5.93625e-05;0;1.43219e-05
5.809e-05;0.00057542;0.00182304;6.95482e-06;6.97634e-05;0;1.42477e-05
5.819e-05;0.0005282;0.00185953;2.48313e-06;8.03384e-05;0;1.39023e-05
5.829e-05;0.000472847;0.001875;-1.32417e-06;9.0869e-05;0;1.32971e-05
5.839e-05;0.000410979;0.00186847;-4.27656e-06;0.000101156;0;1.23977e-05
5.849e-05;0.000344202;0.00183928;-6.35347e-06;0.000111002;0;1.11785e-05
5.859e-05;0.000273988;0.0017875;-7.5627e-06;0.000120177;0;9.68259e-06
5.869e-05;0.000201981;0.00171363;-7.85563e-06;0.000128476;0;7.93242e-06
5.879e-05;0.000129827;0.00161829;-7.27054e-06;0.000135685;0;5.93687e-06
5.889e-05;5.94124e-05;0.00150219;-5.86399e-06;0.000141549;0;3.72988e-06
5.899e-05;-7.40598e-06;0.00136636;-3.71878e-06;0.000145883;0;1.36252e-06
5.909e-05;-6.88231e-05;0.00121208;-9.34374e-07;0.00014858;0;-1.14183e-06
5.919e-05;-0.000123337;0.00104086;2.2818e-06;0.000149514;0;-3.74188e-06
5.929e-05;-0.000169601;0.000854315;5.6366e-06;0.000148555;0;-6.37116e-06
5.939e-05;-0.000206496;0.000654332;8.80942e-06;0.000145615;0;-8.99743e-06
5.949e-05;-0.00023319;0.000443075;1.15874e-05;0.00014067;0;-1.16105e-05
5.959e-05;-0.000249096;0.000223127;1.39059e-05;0.000133707;0;-1.41581e-05
5.969e-05;-0.000253988;-2.76312e-06;1.55749e-05;0.000124728;0;-1.65783e-05
5.979e-05;-0.000247939;-0.000231599;1.62927e-05;0.000113813;0;-1.88404e-05
5.989e-05;-0.00023118;-0.000460518;1.58843e-05;0.000101029;0;-2.09152e-05
5.999e-05;-0.000204267;-0.000686548;1.44385e-05;8.65124e-05;0;-2.27183e-05
6.009e-05;-0.000168063;-0.000906856;1.19635e-05;7.04668e-05;0;-2.42122e-05
6.019e-05;-0.000123456;-0.00111877;8.29175e-06;5.31029e-05;0;-2.53882e-05
6.029e-05;-7.13405e-05;-0.00131971;3.47109e-06;3.46311e-05;0;-2.61712e-05
6.039e-05;-1.30675e-05;-0.00150699;-2.20626e-06;1.53252e-05;0;-2.6532e-05
6.049e-05;4.98675e-05;-0.00167813;-8.51789e-06;-4.50008e-06;0;-2.65076e-05
6.059e-05;0.000115916;-0.00183095;-1.55368e-05;-2.45451e-05;0;-2.60866e-05
6.069e-05;0.000183441;-0.00196341;-2.33675e-05;-4.44924e-05;0;-2.52026e-05
6.079e-05;0.000250537;-0.00207376;-3.20349e-05;-6.40036e-05;0;-2.38909e-05
6.089e-05;0.000315448;-0.00216056;-4.15164e-05;-8.27862e-05;0;-2.2219e-05
6.099e-05;0.000376384;-0.00222266;-5.15677e-05;-0.000100562;0;-2.01772e-05
6.109e-05;0.000431631;-0.00225927;-6.17943e-05;-0.000116971;0;-1.77872e-05
6.119e-05;0.000479644;-0.00226983;-7.19606e-05;-0.000131734;0;-1.51304e-05
6.129e-05;0.000519286;-0.00225404;-8.19086e-05;-0.000144618;0;-1.22378e-05
6.139e-05;0.000549512;-0.00221201;-9.11499e-05;-0.00015547;0;-9.1224e-06
6.149e-05;0.000569346;-0.00214429;-9.93376e-05;-0.000164121;0;-5.87608e-06
6.159e-05;0.000577953;-0.00205177;-0.000106488;-0.000170446;0;-2.57182e-06
6.169e-05;0.00057493;-0.00193583;-0.000112587;-0.000174314;0;7.75962e-07
6.179e-05;0.000560174;-0.00179829;-0.000117287;-0.000175664;0;4.14415e-06
6.189e-05;0.000533588;-0.0016411;-0.000120301;-0.00017447;0;7.45388e-06
6.199e-05;0.000495371;-0.00146631;-0.000121473;-0.000170785;0;1.06355e-05
6.209e-05;0.00044609;-0.00127614;-0.000120869;-0.000164665;0;1.36461e-05
6.219e-05;0.000386635;-0.00107292;-0.000118434;-0.000156237;0;1.64566e-05
6.229e-05;0.000318116;-0.000859138;-0.000113867;-0.000145601;0;1.89965e-05
6.239e-05;0.000241781;-0.000637536;-0.000106905;-0.000132957;0;2.12118e-05
6.249e-05;0.000159097;-0.000410938;-9.76541e-05;-0.000118533;0;2.31049e-05
6.259e-05;7.17672e-05;-0.000182325;-8.63758e-05;-0.000102555;0;2.46487e-05
6.269e-05;-1.8514e-05;4.53446e-05;-7.32373e-05;-8.52934e-05;0;2.57914e-05
6.279e-05;-0.000110179;0.00026896;-5.83178e-05;-6.70239e-05;0;2.65356e-05
6.289e-05;-0.000201671;0.000485631;-4.16817e-05;-4.8013e-05;0;2.69233e-05
6.299e-05;-0.000291582;0.000692868;-2.34333e-05;-2.85286e-05;0;2.69158e-05
6.309e-05;-0.00037864;0.000888305;-3.98527e-06;-8.88614e-06;0;2.65096e-05
6.319e-05;-0.000461503;0.00106942;1.61135e-05;1.06052e-05;0;2.57426e-05
6.329e-05;-0.000538449;0.00123422;3.65849e-05;2.96465e-05;0;2.46537e-05
6.339e-05;-0.00060749;0.00138104;5.73555e-05;4.79851e-05;0;2.32412e-05
6.349e-05;-0.000666994;0.00150846;7.80506e-05;6.53661e-05;0;2.14974e-05
6.359e-05;-0.000715792;0.00161532;9.81901e-05;8.156e-05;0;1.94325e-05
6.369e-05;-0.000753097;0.00170091;0.000117544;9.63049e-05;0;1.70802e-05
6.379e-05;-0.00077824;0.00176474;0.000135969;0.000109429;0;1.44635e-05
6.389e-05;-0.000790533;0.00180651;0.000153047;0.000120782;0;1.16011e-05
6.399e-05;-0.000789398;0.0018264;0.000168438;0.000130227;0;8.55396e-06
6.409e-05;-0.000774627;0.00182486;0.000181786;0.000137658;0;5.37906e-06
6.419e-05;-0.000746582;0.00180265;0.000192709;0.000142971;0;2.14144e-06
6.429e-05;-0.000705726;0.00176072;0.000200976;0.000146128;0;-1.03104e-06
6.439e-05;-0.000652716;0.00170044;0.000206678;0.000147173;0;-3.99992e-06
6.449e-05;-0.000588294;0.00162307;0.000209612;0.000146084;0;-6.68848e-06
6.459e-05;-0.000513393;0.00153006;0.000209418;0.000142906;0;-9.04745e-06
6.469e-05;-0.000429166;0.00142329;0.000205985;0.000137677;0;-1.10452e-05
6.479e-05;-0.00033717;0.00130495;0.000199635;0.000130456;0;-1.26998e-05
6.489e-05;-0.000239315;0.00117723;0.000190485;0.000121339;0;-1.41014e-05
6.499e-05;-0.000137345;0.00104217;0.000178377;0.000110503;0;-1.53426e-05
6.509e-05;-3.29219e-05;0.000901821;0.000163317;9.81758e-05;0;-1.64741e-05
6.519e-05;7.21901e-05;0.000758227;0.000145655;8.45823e-05;0;-1.75097e-05
6.529e-05;0.000175937;0.000613099;0.000125592;6.9945e-05;0;-1.84561e-05
6.539e-05;0.000276324;0.000468112;0.000103249;5.45419e-05;0;-1.92423e-05
6.549e-05;0.000371589;0.000325402;7.91714e-05;3.86104e-05;0;-1.97306e-05
6.559e-05;0.000459836;0.000187204;5.40502e-05;2.2364e-05;0;-1.98915e-05
6.569e-05;0.000539125;5.48534e-05;2.79297e-05;6.04858e-06;0;-1.98331e-05
6.579e-05;0.000608253;-7.04341e-05;9.02262e-07;-1.01221e-05;0;-1.95733e-05
6.589e-05;0.000666422;-0.000186948;-2.62047e-05;-2.59731e-05;0;-1.90868e-05
6.599e-05;0.000712526;-0.000293241;-5.26377e-05;-4.12406e-05;0;-1.84719e-05
6.609e-05;0.000745463;-0.000388791;-7.8516e-05;-5.56301e-05;0;-1.77982e-05
6.619e-05;0.000764993;-0.000473059;-0.000103635;-6.88376e-05;0;-1.69375e-05
6.629e-05;0.000771247;-0.000545198;-0.00012706;-8.06762e-05;0;-1.57444e-05
6.639e-05;0.000764347;-0.000604928;-0.00014817;-9.10717e-05;0;-1.42295e-05
6.649e-05;0.000744685;-0.000652281;-0.000166866;-9.9864e-05;0;-1.24152e-05
6.659e-05;0.000713046;-0.00068718;-0.000182994;-0.000107035;0;-1.02745e-05
6.669e-05;0.000670277;-0.000709796;-0.000196292;-0.000112595;0;-7.91855e-06
6.679e-05;0.000617292;-0.000720761;-0.000206622;-0.00011643;0;-5.51411e-06
6.689e-05;0.000555193;-0.000720689;-0.000213896;-0.0001184;0;-3.07893e-06
6.699e-05;0.000485305;-0.000710413;-0.000218005;-0.000118473;0;-5.76791e-07
6.709e-05;0.000409167;-0.000691153;-0.000218896;-0.0001167;0;2.00206e-06
6.719e-05;0.000328287;-0.000663969;-0.000216501;-0.000113106;0;4.6617e-06
6.729e-05;0.000244258;-0.000629992;-0.000210985;-0.000107788;0;7.39885e-06
6.739e-05;0.000158807;-0.000590546;-0.000202576;-0.000100874;0;1.01235e-05
6.749e-05;7.36646e-05;-0.00054722;-0.00019151;-9.25529e-05;0;1.27061e-05
6.759e-05;-9.91132e-06;-0.000501374;-0.000177934;-8.29824e-05;0;1.50158e-05
6.769e-05;-9.09668e-05;-0.000454532;-0.000162299;-7.22607e-05;0;1.69534e-05
6.779e-05;-0.000168591;-0.000408165;-0.000145112;-6.05007e-05;0;1.84803e-05
6.789e-05;-0.000241703;-0.00036335;-0.000126683;-4.7865e-05;0;1.96341e-05
6.799e-05;-0.000309073;-0.000320966;-0.000107196;-3.45468e-05;0;2.04044e-05
6.809e-05;-0.000369651;-0.000282061;-8.68527e-05;-2.0683e-05;0;2.08112e-05
6.819e-05;-0.000422831;-0.000247284;-6.59516e-05;-6.47413e-06;0;2.08953e-05
6.829e-05;-0.000468477;-0.000217365;-4.49765e-05;7.84217e-06;0;2.06345e-05
6.839e-05;-0.000506873;-0.000193277;-2.44183e-05;2.19654e-05;0;1.98939e-05
6.849e-05;-0.000538778;-0.000175974;-4.64825e-06;3.57477e-05;0;1.86143e-05
6.859e-05;-0.000565129;-0.000166017;1.39992e-05;4.9072e-05;0;1.68159e-05
6.869e-05;-0.000586487;-0.000164097;3.09847e-05;6.18066e-05;0;1.45643e-05
6.879e-05;-0.000603402;-0.000170425;4.59915e-05;7.38056e-05;0;1.19366e-05
6.889e-05;-0.000616406;-0.000184733;5.90652e-05;8.4884e-05;0;9.0526e-06
6.899e-05;-0.000626157;-0.000206358;7.0303e-05;9.48615e-05;0;5.99354e-06
6.909e-05;-0.000633299;-0.000234553;7.96798e-05;0.000103515;0;2.83503e-06
6.919e-05;-0.000638538;-0.000268395;8.715e-05;0.000110693;0;-3.40656e-07
6.929e-05;-0.000642465;-0.000307216;9.25526e-05;0.000116228;0;-3.55016e-06
6.939e-05;-0.000645764;-0.000350521;9.59458e-05;0.000120063;0;-6.79708e-06
6.949e-05;-0.00064896;-0.000397395;9.7683e-05;0.000122185;0;-9.96715e-06
6.959e-05;-0.00065217;-0.000446641;9.80531e-05;0.000122568;0;-1.2895e-05
6.969e-05;-0.00065515;-0.000497054;9.7082e-05;0.00012113;0;-1.54493e-05
6.979e-05;-0.000657458;-0.000547034;9.49286e-05;0.000117848;0;-1.7539e-05
6.989e-05;-0.000658436;-0.000594738;9.21279e-05;0.000112795;0;-1.90721e-05
6.999e-05;-0.00065735;-0.000638554;8.91888e-05;0.000105987;0;-1.99973e-05
7.009e-05;-0.000653299;-0.000677035;8.62441e-05;9.75516e-05;0;-2.0298e-05
7.019e-05;-0.000645204;-0.000708631;8.32703e-05;8.7692e-05;0;-1.99657e-05
7.029e-05;-0.000631915;-0.000732059;8.02916e-05;7.66306e-05;0;-1.89923e-05
7.039e-05;-0.000612659;-0.000746278;7.73581e-05;6.47769e-05;0;-1.7378e-05
7.049e-05;-0.000586677;-0.000750395;7.45826e-05;5.25858e-05;0;-1.50199e-05
7.059e-05;-0.000553299;-0.000743913;7.2036e-05;4.04625e-05;0;-1.19046e-05
7.069e-05;-0.000511905;-0.00072619;6.9858e-05;2.88242e-05;0;-8.11417e-06
7.079e-05;-0.000461666;-0.000696648;6.81186e-05;1.80972e-05;0;-3.7429e-06
7.089e-05;-0.000401611;-0.000654874;6.68762e-05;8.73415e-06;0;1.1058e-06
7.099e-05;-0.000330979;-0.000600521;6.62401e-05;1.28346e-06;0;6.22819e-06
7.109e-05;-0.000249135;-0.0005335;6.62427e-05;-3.79479e-06;0;1.14398e-05
7.119e-05;-0.000155605;-0.000454256;6.66947e-05;-6.17868e-06;0;1.65535e-05
7.129e-05;-5.05078e-05;-0.000363613;6.73292e-05;-5.58037e-06;0;2.14085e-05
7.139e-05;6.54356e-05;-0.000262134;6.79644e-05;-1.68072e-06;0;2.59174e-05
7.149e-05;0.000191174;-0.000150422;6.8608e-05;5.68334e-06;0;2.99943e-05
7.159e-05;0.000325443;-2.94656e-05;6.92419e-05;1.62454e-05;0;3.34676e-05
7.169e-05;0.000466567;9.9694e-05;6.96045e-05;2.96385e-05;0;3.61121e-05
7.179e-05;0.000612801;0.000235886;6.95612e-05;4.56991e-05;0;3.77608e-05
7.189e-05;0.000762229;0.000377929;6.93212e-05;6.40695e-05;0;3.83047e-05
7.199e-05;0.000912687;0.000524663;6.88736e-05;8.41204e-05;0;3.76845e-05
7.209e-05;0.00106185;0.000674621;6.78776e-05;0.000105132;0;3.58438e-05
7.219e-05;0.00120727;0.000825927;6.61862e-05;0.000126469;0;3.28364e-05
7.229e-05;0.00134612;0.00097676;6.3909e-05;0.000147468;0;2.87585e-05
7.239e-05;0.00147582;0.00112518;6.10392e-05;0.000167452;0;2.36804e-05
7.249e-05;0.00159403;0.00126902;5.74665e-05;0.000185573;0;1.7651e-05
7.259e-05;0.00169831;0.00140616;5.31319e-05;0.000200976;0;1.07535e-05
7.269e-05;0.00178627;0.00153467;4.7941e-05;0.000212987;0;3.08174e-06
7.279e-05;0.00185568;0.00165247;4.18413e-05;0.000221184;0;-5.33098e-06
7.289e-05;0.00190452;0.00175709;3.46132e-05;0.000225165;0;-1.43217e-05
7.299e-05;0.00193117;0.00184589;2.60841e-05;0.00022436;0;-2.37117e-05
7.309e-05;0.0019344;0.0019165;1.64535e-05;0.000218246;0;-3.32411e-05
7.319e-05;0.00191304;0.00196693;5.83729e-06;0.000206492;0;-4.27155e-05
7.329e-05;0.0018662;0.00199542;-5.99871e-06;0.000188971;0;-5.19133e-05
7.339e-05;0.00179354;0.00200062;-1.92304e-05;0.000165586;0;-6.07004e-05
7.349e-05;0.00169523;0.00198163;-3.36573e-05;0.000136132;0;-6.88612e-05
7.359e-05;0.001572;0.00193776;-4.90685e-05;0.000100633;0;-7.61302e-05
7.369e-05;0.00142485;0.00186873;-6.52575e-05;5.92891e-05;0;-8.23225e-05
7.379e-05;0.00125491;0.00177466;-8.21869e-05;1.26263e-05;0;-8.72378e-05
7.389e-05;0.00106367;0.00165598;-9.96705e-05;-3.87582e-05;0;-9.06464e-05
7.399e-05;0.000853164;0.0015136;-0.000117075;-9.41696e-05;0;-9.22819e-05
7.409e-05;0.000625909;0.00134869;-0.000133837;-0.000152932;0;-9.20311e-05
7.419e-05;0.000384607;0.00116268;-0.000149608;-0.000214153;0;-8.98042e-05
7.429e-05;0.000132032;0.000957638;-0.000163955;-0.000276622;0;-8.56545e-05
7.439e-05;-0.000128814;0.00073624;-0.000176436;-0.000339168;0;-7.96387e-05
7.449e-05;-0.000394449;0.000501179;-0.000186933;-0.000400618;0;-7.18409e-05
7.459e-05;-0.000661136;0.000255189;-0.000195238;-0.000459785;0;-6.23262e-05
7.469e-05;-0.000924973;1.0583e-06;-0.000200992;-0.000515503;0;-5.11837e-05
7.479e-05;-0.00118203;-0.000258261;-0.000203978;-0.000566535;0;-3.85945e-05
7.489e-05;-0.00142845;-0.000519677;-0.000204217;-0.000611754;0;-2.47372e-05
7.499e-05;-0.00166042;-0.000779913;-0.000201689;-0.000650116;0;-9.69099e-06
7.509e-05;-0.0018743;-0.00103586;-0.000196525;-0.000680846;0;6.34935e-06
7.519e-05;-0.00206686;-0.00128446;-0.000188996;-0.000703131;0;2.30569e-05
7.529e-05;-0.0022353;-0.00152262;-0.000179409;-0.000716245;0;4.00882e-05
7.539e-05;-0.00237716;-0.00174723;-0.000168072;-0.000719441;0;5.71616e-05
7.549e-05;-0.00249025;-0.00195544;-0.000155176;-0.000712104;0;7.39848e-05
7.559e-05;-0.00257269;-0.00214442;-0.000140656;-0.000693939;0;9.03217e-05
7.569e-05;-0.00262291;-0.0023116;-0.000124442;-0.000664808;0;0.000105903
7.579e-05;-0.00263978;-0.00245485;-0.000106619;-0.000624687;0;0.000120366
7.589e-05;-0.00262277;-0.00257228;-8.74733e-05;-0.000573796;0;0.00013333
7.599e-05;-0.00257206;-0.00266215;-6.72859e-05;-0.000512483;0;0.00014451
7.609e-05;-0.00248846;-0.00272294;-4.62661e-05;-0.00044135;0;0.000153643
7.619e-05;-0.00237315;-0.00275342;-2.46692e-05;-0.00036133;0;0.000160435
7.629e-05;-0.00222777;-0.0027529;-2.89167e-06;-0.000273539;0;0.00016468
7.639e-05;-0.00205468;-0.00272111;1.88135e-05;-0.000179089;0;0.000166249
7.649e-05;-0.00185651;-0.00265802;4.04515e-05;-7.92523e-05;0;0.000165045
7.659e-05;-0.00163606;-0.00256394;6.19716e-05;2.45782e-05;0;0.000161136
7.669e-05;-0.00139626;-0.00243955;8.31996e-05;0.000130784;0;0.000154623
7.679e-05;-0.00114029;-0.00228582;0.000104029;0.000237765;0;0.000145556
7.689e-05;-0.000871596;-0.00210433;0.000124312;0.000343954;0;0.000133857
7.699e-05;-0.000593935;-0.00189712;0.000144005;0.000447735;0;0.000119645
7.709e-05;-0.000311266;-0.00166663;0.000162907;0.000547696;0;0.000103091
7.719e-05;-2.76599e-05;-0.00141586;0.00018056;0.000642332;0;8.43889e-05
7.729e-05;0.000252956;-0.0011482;0.000196507;0.000730105;0;6.39114e-05
7.739e-05;0.00052672;-0.000866972;0.000210669;0.000809653;0;4.19126e-05
7.749e-05;0.000790069;-0.000575565;0.000222947;0.000879555;0;1.8723e-05
7.759e-05;0.00103974;-0.000277532;0.000233043;0.00093858;0;-5.24185e-06
7.769e-05;0.00127266;2.36937e-05;0.00024069;0.000985741;0;-2.96018e-05
7.779e-05;0.00148587;0.000324505;0.000245803;0.00102016;0;-5.40002e-05
7.789e-05;0.00167674;0.000621094;0.000248386;0.00104096;0;-7.80318e-05
7.799e-05;0.00184302;0.000909528;0.000248286;0.00104776;0;-0.000101343
7.809e-05;0.00198298;0.00118602;0.000245261;0.00104046;0;-0.000123584
7.819e-05;0.0020952;0.00144718;0.000239311;0.00101896;0;-0.000144383
7.829e-05;0.00217856;0.00169006;0.000230741;0.000983259;0;-0.000163328
7.839e-05;0.00223243;0.00191219;0.000220072;0.000933801;0;-0.000180186
7.849e-05;0.00225692;0.00211122;0.000207557;0.000870976;0;-0.000194721
7.859e-05;0.00225243;0.00228489;0.00019303;0.000795538;0;-0.000206713
7.869e-05;0.00221969;0.00243123;0.00017637;0.000708323;0;-0.000215995
7.879e-05;0.00215968;0.00254873;0.000157875;0.000610328;0;-0.000222457
7.889e-05;0.00207386;0.00263646;0.000137964;0.000502772;0;-0.000225903
7.899e-05;0.0019642;0.00269373;0.000116968;0.000387115;0;-0.000226095
7.909e-05;0.001833;0.00272001;9.50638e-05;0.000264919;0;-0.000222932
7.919e-05;0.00168259;0.00271507;7.23565e-05;0.000137825;0;-0.000216429
7.929e-05;0.00151559;0.00267917;4.89692e-05;7.67431e-06;0;-0.000206632
7.939e-05;0.00133491;0.00261322;2.51185e-05;-0.000123485;0;-0.000193644
7.949e-05;0.00114351;0.0025187;9.88597e-07;-0.000253746;0;-0.000177704
7.959e-05;0.000944335;0.0023973;-2.32221e-05;-0.00038109;0;-0.00015904
7.969e-05;0.000740211;0.00225079;-4.73146e-05;-0.000503544;0;-0.000137974
7.979e-05;0.000533931;0.00208113;-7.10957e-05;-0.000619175;0;-0.000114776
7.989e-05;0.000328307;0.00189052;-9.43523e-05;-0.000726236;0;-8.98505e-05
7.999e-05;0.000126223;0.00168148;-0.000116846;-0.000823244;0;-6.35429e-05
8.009e-05;-6.93744e-05;0.00145688;-0.000138379;-0.000908756;0;-3.61611e-05
8.019e-05;-0.000255543;0.00121999;-0.000158583;-0.000981556;0;-8.04543e-06
8.029e-05;-0.000429532;0.000974298;-0.000177021;-0.00104066;0;2.0249e-05
8.039e-05;-0.000589129;0.00072308;-0.00019365;-0.00108524;0;4.81796e-05
8.049e-05;-0.000732937;0.000469385;-0.000208665;-0.00111447;0;7.5381e-05
8.059e-05;-0.000860155;0.000216059;-0.000222069;-0.00112791;0;0.000101521
8.069e-05;-0.00097029;-3.4181e-05;-0.000233641;-0.00112549;0;0.000126254
8.079e-05;-0.00106288;-0.000278714;-0.000243163;-0.00110723;0;0.000149246
8.089e-05;-0.00113748;-0.000514951;-0.000250634;-0.0010733;0;0.000170206
8.099e-05;-0.00119384;-0.000740327;-0.000256073;-0.00102435;0;0.000188828
8.109e-05;-0.00123217;-0.000952335;-0.000259369;-0.000961295;0;0.000204835
8.119e-05;-0.00125304;-0.00114889;-0.000260419;-0.000885166;0;0.000217995
8.129e-05;-0.00125743;-0.00132826;-0.000259221;-0.00079705;0;0.000228199
8.139e-05;-0.00124646;-0.00148896;-0.000255803;-0.000698273;0;0.000235311
8.149e-05;-0.00122145;-0.00162986;-0.000250396;-0.000590393;0;0.000239153
8.159e-05;-0.00118396;-0.00175018;-0.000243303;-0.000474973;0;0.000239627
8.169e-05;-0.00113578;-0.00184932;-0.000234453;-0.000353685;0;0.0002368
8.179e-05;-0.00107867;-0.00192656;-0.000223428;-0.000228371;0;0.000230736
8.189e-05;-0.00101426;-0.00198156;-0.00021018;-0.000100811;0;0.000221517
8.199e-05;-0.000943847;-0.00201454;-0.000195059;2.72275e-05;0;0.00020936
8.209e-05;-0.000868774;-0.00202559;-0.000178115;0.000153885;0;0.000194569
8.219e-05;-0.000790603;-0.00201499;-0.000159291;0.000277097;0;0.000177471
8.229e-05;-0.000710838;-0.00198363;-0.000138947;0.000395013;0;0.000158392
8.239e-05;-0.000630438;-0.00193266;-0.000117363;0.000506024;0;0.000137709
8.249e-05;-0.000550375;-0.00186283;-9.42108e-05;0.000608548;0;0.000115852
8.259e-05;-0.000471722;-0.00177534;-6.94913e-05;0.00070117;0;9.30956e-05
8.269e-05;-0.000395229;-0.00167206;-4.38568e-05;0.00078263;0;6.97219e-05
8.279e-05;-0.000321074;-0.0015545;-1.75929e-05;0.000851881;0;4.60036e-05
8.289e-05;-0.000249393;-0.00142372;9.39277e-06;0.000908163;0;2.23348e-05
8.299e-05;-0.000180613;-0.00128143;3.66152e-05;0.000950903;0;-1.04051e-06
8.309e-05;-0.000114909;-0.00112981;6.32649e-05;0.000979747;0;-2.3793e-05
8.319e-05;-5.20957e-05;-0.000970489;8.94137e-05;0.000994447;0;-4.55489e-05
8.329e-05;7.83023e-06;-0.000804891;0.000115388;0.00099478;0;-6.60742e-05
8.339e-05;6.45535e-05;-0.000635077;0.000140721;0.000980757;0;-8.53145e-05
8.349e-05;0.000117997;-0.000463107;0.000164677;0.000952715;0;-0.000103107
8.359e-05;0.000168414;-0.000290563;0.000187163;0.000911205;0;-0.000119275
8.369e-05;0.000216085;-0.000119015;0.000208297;0.000857008;0;-0.000133699
8.379e-05;0.00026148;4.97811e-05;0.000227852;0.000791234;0;-0.000146249
8.389e-05;0.000305239;0.000214085;0.000245398;0.00071496;0;-0.000156684
8.399e-05;0.000347742;0.000372246;0.000260548;0.000629353;0;-0.000164955
8.409e-05;0.000388888;0.000522748;0.000272964;0.000535773;0;-0.000171075
8.419e-05;0.000428201;0.000664168;0.000282522;0.000435789;0;-0.00017507
8.429e-05;0.00046533;0.000795233;0.000289197;0.000331038;0;-0.00017698
8.439e-05;0.000500063;0.000914743;0.000292965;0.000223011;0;-0.000176881
8.449e-05;0.000532065;0.00102163;0.000293772;0.000113227;0;-0.00017487
8.459e-05;0.000560724;0.00111499;0.00029148;3.38073e-06;0;-0.000171034
8.469e-05;0.000585538;0.00119408;0.000285815;-0.000104862;0;-0.000165411
8.479e-05;0.000606113;0.00125831;0.000276739;-0.000210052;0;-0.000158032
8.489e-05;0.000622079;0.00130731;0.00026459;-0.000310689;0;-0.000149033
8.499e-05;0.000632718;0.00134051;0.000249549;-0.000405328;0;-0.000138516
8.509e-05;0.000636901;0.00135733;0.000231616;-0.000492634;0;-0.000126629
8.519e-05;0.000633314;0.00135765;0.000210955;-0.000571603;0;-0.000113621
8.529e-05;0.00062112;0.00134172;0.000187757;-0.000641234;0;-9.978e-05
8.539e-05;0.000600118;0.00130973;0.00016217;-0.000700506;0;-8.53306e-05
8.549e-05;0.000570758;0.0012626;0.000134671;-0.000748647;0;-7.03604e-05
8.559e-05;0.000533783;0.0012017;0.000105725;-0.000785176;0;-5.48906e-05
8.569e-05;0.000489956;0.00112836;7.55894e-05;-0.00080991;0;-3.91526e-05
8.579e-05;0.000439773;0.00104417;4.48405e-05;-0.00082276;0;-2.3422e-05
8.589e-05;0.000383621;0.000950947;1.41925e-05;-0.000823716;0;-7.94753e-06
8.599e-05;0.000321974;0.000850169;-1.60296e-05;-0.000812973;0;7.08402e-06
8.609e-05;0.000255472;0.000743378;-4.56213e-05;-0.000790923;0;2.13927e-05
8.619e-05;0.000185014;0.000632245;-7.42287e-05;-0.000758068;0;3.48377e-05
8.629e-05;0.000111666;0.00051834;-0.000101339;-0.000715044;0;4.71072e-05
8.639e-05;3.65802e-05;0.000403299;-0.000126483;-0.000662688;0;5.81934e-05
8.649e-05;-3.90023e-05;0.00028906;-0.000149366;-0.000601793;0;6.80421e-05
8.659e-05;-0.000113722;0.000177447;-0.00016994;-0.000533508;0;7.66275e-05
8.669e-05;-0.000186564;6.98162e-05;-0.000188225;-0.000458974;0;8.38367e-05
8.679e-05;-0.000256846;-3.27212e-05;-0.000204031;-0.000379548;0;8.97029e-05
8.689e-05;-0.000323781;-0.000129057;-0.000217032;-0.000296275;0;9.41477e-05
8.699e-05;-0.000386429;-0.000218217;-0.000227016;-0.000210506;0;9.708e-05
8.709e-05;-0.000443787;-0.000299156;-0.000233897;-0.00012336;0;9.8396e-05
8.719e-05;-0.000494885;-0.000371169;-0.000237769;-3.61646e-05;0;9.81515e-05
8.729e-05;-0.00053906;-0.000434118;-0.000238792;4.98945e-05;0;9.64495e-05
8.739e-05;-0.000575815;-0.000487967;-0.000236982;0.000133527;0;9.33913e-05
8.749e-05;-0.000604377;-0.000532666;-0.000232243;0.000213443;0;8.90414e-05
8.759e-05;-0.000624146;-0.00056834;-0.000224613;0.000288342;0;8.35053e-05
8.769e-05;-0.000634803;-0.00059507;-0.000214149;0.000357172;0;7.69466e-05
8.779e-05;-0.000636113;-0.000612877;-0.000200994;0.000418931;0;6.94999e-05
8.789e-05;-0.000627934;-0.000622336;-0.00018548;0.000472641;0;6.13516e-05
8.799e-05;-0.000610252;-0.000624416;-0.000168028;0.000517436;0;5.26444e-05
8.809e-05;-0.000583009;-0.000620003;-0.000149107;0.000552701;0;4.35584e-05
8.819e-05;-0.000546555;-0.000610121;-0.000129114;0.000578118;0;3.42877e-05
8.829e-05;-0.000501894;-0.000595785;-0.00010821;0.000593363;0;2.50437e-05
8.839e-05;-0.000450116;-0.000577595;-8.65336e-05;0.00059821;0;1.5967e-05
8.849e-05;-0.000392019;-0.000556261;-6.44863e-05;0.000592523;0;7.18752e-06
8.859e-05;-0.000328166;-0.000532691;-4.2528e-05;0.000576289;0;-1.13633e-06
8.869e-05;-0.000259099;-0.000507557;-2.10846e-05;0.000550006;0;-8.82874e-06
8.879e-05;-0.000185387;-0.000481424;-3.44071e-07;0.000514564;0;-1.56913e-05
8.889e-05;-0.000107955;-0.000454779;1.97315e-05;0.000470606;0;-2.15323e-05
8.899e-05;-2.79398e-05;-0.000427842;3.89961e-05;0.000418994;0;-2.62919e-05
8.909e-05;5.34974e-05;-0.000401241;5.7007e-05;0.000360803;0;-2.98255e-05
8.919e-05;0.000135049;-0.000375921;7.32878e-05;0.000297467;0;-3.20584e-05
8.929e-05;0.000215276;-0.000352422;8.74312e-05;0.000230311;0;-3.30521e-05
8.939e-05;0.000293164;-0.000330677;9.93288e-05;0.00016068;0;-3.29965e-05
8.949e-05;0.000367722;-0.000310218;0.000109176;8.97727e-05;0;-3.19907e-05
8.959e-05;0.000437828;-0.000290466;0.000117003;1.88478e-05;0;-3.00948e-05
8.969e-05;0.000502396;-0.00027091;0.000122675;-5.09337e-05;0;-2.73853e-05
8.979e-05;0.000560581;-0.000251205;0.000126188;-0.000118568;0;-2.40027e-05
8.989e-05;0.000611357;-0.000231265;0.000127489;-0.000183252;0;-1.99392e-05
8.999e-05;0.000653891;-0.000210909;0.000126636;-0.000244295;0;-1.5271e-05
9.009e-05;0.000687439;-0.000189938;0.000123873;-0.000300915;0;-1.00252e-05
9.019e-05;0.000711252;-0.000167771;0.000119446;-0.000352345;0;-4.38965e-06
9.029e-05;0.000724908;-0.000143724;0.000113496;-0.000397887;0;1.42749e-06
9.039e-05;0.000728391;-0.000116994;0.000106399;-0.00043712;0;7.24591e-06
9.049e-05;0.000721772;-8.70569e-05;9.83888e-05;-0.000469469;0;1.29783e-05
9.059e-05;0.000705414;-5.36886e-05;8.93663e-05;-0.000494228;0;1.84794e-05
9.069e-05;0.000679765;-1.70226e-05;7.9384e-05;-0.000510609;0;2.35551e-05
9.079e-05;0.000645194;2.26807e-05;6.87527e-05;-0.000518159;0;2.81155e-05
9.089e-05;0.000602213;6.51458e-05;5.78581e-05;-0.000516529;0;3.21407e-05
9.099e-05;0.00055145;0.000110184;4.71793e-05;-0.000505509;0;3.56228e-05
9.109e-05;0.000493252;0.000157522;3.68774e-05;-0.000484881;0;3.84075e-05
9.119e-05;0.000428017;0.000206563;2.66305e-05;-0.00045444;0;4.03225e-05
9.129e-05;0.000356771;0.000256643;1.62167e-05;-0.000414145;0;4.12727e-05
9.139e-05;0.000281023;0.000306973;5.71669e-06;-0.00036469;0;4.1317e-05
9.149e-05;0.000202315;0.000356702;-4.65245e-06;-0.000306888;0;4.05702e-05
9.159e-05;0.00012178;0.00040471;-1.45365e-05;-0.000241614;0;3.9e-05
9.169e-05;4.03619e-05;0.000449631;-2.3659e-05;-0.000169872;0;3.65481e-05
9.179e-05;-4.09899e-05;0.000489898;-3.20775e-05;-9.27071e-05;0;3.32994e-05
9.189e-05;-0.000121332;0.000524253;-3.98531e-05;-1.12121e-05;0;2.94859e-05
9.199e-05;-0.000199758;0.000551799;-4.70983e-05;7.34796e-05;0;2.52429e-05
9.209e-05;-0.000275438;0.000571879;-5.40866e-05;0.000160223;0;2.04636e-05
9.219e-05;-0.00034762;0.000584259;-6.06342e-05;0.000247862;0;1.51796e-05
9.229e-05;-0.000415386;0.000588936;-6.60334e-05;0.00033528;0;9.45797e-06
9.239e-05;-0.00047777;0.000585782;-6.96549e-05;0.00042121;0;3.48697e-06
9.249e-05;-0.000534011;0.00057434;-7.13616e-05;0.000504303;0;-2.43082e-06
9.259e-05;-0.000583766;0.000554452;-7.11925e-05;0.000582899;0;-8.24309e-06
9.269e-05;-0.000626912;0.000526045;-6.94456e-05;0.000655417;0;-1.40554e-05
9.279e-05;-0.00066324;0.000489203;-6.63894e-05;0.000720515;0;-1.95615e-05
9.289e-05;-0.000692356;0.000444343;-6.21138e-05;0.000776776;0;-2.45844e-05
9.299e-05;-0.000713882;0.00039236;-5.65987e-05;0.000822899;0;-2.93018e-05
9.309e-05;-0.000727665;0.000334355;-4.97901e-05;0.000858162;0;-3.35298e-05
9.319e-05;-0.000733604;0.000271381;-4.186e-05;0.000881714;0;-3.72577e-05
9.329e-05;-0.00073188;0.000204261;-3.3219e-05;0.000892837;0;-4.057e-05
9.339e-05;-0.000722733;0.000133798;-2.41491e-05;0.000891131;0;-4.32614e-05
9.349e-05;-0.000706238;6.09766e-05;-1.46839e-05;0.000876203;0;-4.53583e-05
9.359e-05;-0.000682485;-1.28945e-05;-4.71595e-06;0.000847965;0;-4.68578e-05
9.369e-05;-0.000651922;-8.62553e-05;5.8807e-06;0.000806457;0;-4.77235e-05
9.379e-05;-0.000615167;-0.000157749;1.68514e-05;0.00075188;0;-4.80258e-05
9.389e-05;-0.000572706;-0.000226401;2.75752e-05;0.000684705;0;-4.77713e-05
9.399e-05;-0.000524934;-0.000291341;3.74649e-05;0.00060537;0;-4.68664e-05
9.409e-05;-0.000472197;-0.000351553;4.61677e-05;0.0005146;0;-4.53616e-05
9.419e-05;-0.000414934;-0.000406027;5.35363e-05;0.000413384;0;-4.33101e-05
9.429e-05;-0.000353638;-0.000453694;5.98146e-05;0.000302705;0;-4.0744e-05
9.439e-05;-0.000288933;-0.000493411;6.53556e-05;0.000183915;0;-3.77103e-05
9.449e-05;-0.000221622;-0.000524507;7.00418e-05;5.85231e-05;0;-3.42296e-05
9.459e-05;-0.00015255;-0.000546593;7.34799e-05;-7.19198e-05;0;-3.06398e-05
9.469e-05;-8.26617e-05;-0.000559365;7.52772e-05;-0.000205655;0;-2.70363e-05
9.479e-05;-1.28128e-05;-0.000562751;7.5234e-05;-0.000341017;0;-2.32763e-05
9.489e-05;5.63472e-05;-0.000556607;7.34651e-05;-0.000476223;0;-1.96263e-05
9.499e-05;0.000124225;-0.000540706;7.02746e-05;-0.000609201;0;-1.62382e-05
9.509e-05;0.000190208;-0.000514973;6.59831e-05;-0.000737906;0;-1.31112e-05
9.519e-05;0.000253575;-0.000479787;6.09354e-05;-0.000860856;0;-1.00234e-05
9.529e-05;0.000313444;-0.000435896;5.52345e-05;-0.000976243;0;-7.14985e-06
9.539e-05;0.000369116;-0.000384446;4.87457e-05;-0.00108186;0;-4.7253e-06
9.549e-05;0.000420086;-0.00032682;4.12189e-05;-0.00117579;0;-2.54732e-06
9.559e-05;0.000465859;-0.00026425;3.26129e-05;-0.00125644;0;-4.66393e-07
9.569e-05;0.000506048;-0.000197829;2.32433e-05;-0.00132241;0;1.32884e-06
9.579e-05;0.000540414;-0.000128494;1.36239e-05;-0.0013725;0;2.89332e-06
9.589e-05;0.000568666;-5.75451e-05;3.96364e-06;-0.00140551;0;4.42929e-06
9.599e-05;0.00059054;1.34139e-05;-5.89035e-06;-0.00142052;0;6.12026e-06
9.609e-05;0.0006056;8.27499e-05;-1.60609e-05;-0.0014169;0;7.5253e-06
9.619e-05;0.000613548;0.000149047;-2.62804e-05;-0.00139407;0;8.50183e-06
9.629e-05;0.000614388;0.000211315;-3.59786e-05;-0.00135186;0;9.57131e-06
9.639e-05;0.000608328;0.00026886;-4.45996e-05;-0.00129059;0;1.06229e-05
9.649e-05;0.000595492;0.00032078;-5.1955e-05;-0.00121103;0;1.13372e-05
9.659e-05;0.000576022;0.000365943;-5.81755e-05;-0.00111405;0;1.17956e-05
9.669e-05;0.00055019;0.000403443;-6.34102e-05;-0.00100081;0;1.2127e-05
9.679e-05;0.000518499;0.000432556;-6.76269e-05;-0.000873009;0;1.24124e-05
9.689e-05;0.000481473;0.000452844;-7.06136e-05;-0.000732386;0;1.25607e-05
9.699e-05;0.000439638;0.000464277;-7.2053e-05;-0.000580735;0;1.29426e-05
9.709e-05;0.00039334;0.000466966;-7.17584e-05;-0.000419834;0;1.37006e-05
9.719e-05;0.00034305;0.000461013;-6.96556e-05;-0.000251751;0;1.46246e-05
9.729e-05;0.00028954;0.000446382;-6.58936e-05;-7.8576e-05;0;1.57256e-05
9.739e-05;0.000233773;0.000423248;-6.0814e-05;9.7454e-05;0;1.68232e-05
9.749e-05;0.000176438;0.000392044;-5.48459e-05;0.00027395;0;1.80248e-05
9.759e-05;0.000118091;0.000353506;-4.8089e-05;0.000448376;0;1.92849e-05
9.769e-05;5.93544e-05;0.000308618;-4.04748e-05;0.00061805;0;2.04129e-05
9.779e-05;1.06309e-06;0.000258312;-3.19956e-05;0.000780641;0;2.15169e-05
9.789e-05;-5.58157e-05;0.000203625;-2.27836e-05;0.000934011;0;2.2611e-05
9.799e-05;-0.000110494;0.000145589;-1.30567e-05;0.00107616;0;2.37607e-05
9.809e-05;-0.000162533;8.53389e-05;-3.16746e-06;0.00120507;0;2.49921e-05
9.819e-05;-0.000211446;2.42647e-05;6.5469e-06;0.0013192;0;2.61916e-05
9.829e-05;-0.000256563;-3.60795e-05;1.57082e-05;0.00141711;0;2.7215e-05
9.839e-05;-0.00029717;-9.43464e-05;2.41012e-05;0.00149738;0;2.77586e-05
9.849e-05;-0.00033252;-0.000149258;3.17325e-05;0.00155887;0;2.79609e-05
9.859e-05;-0.000362209;-0.000199752;3.87623e-05;0.0016008;0;2.76251e-05
9.869e-05;-0.000386084;-0.000244952;4.53633e-05;0.00162261;0;2.65292e-05
9.879e-05;-0.000404063;-0.000283958;5.14491e-05;0.00162401;0;2.4824e-05
9.889e-05;-0.000416077;-0.000316199;5.64969e-05;0.00160497;0;2.27235e-05
9.899e-05;-0.000421873;-0.000341271;5.99906e-05;0.00156587;0;2.04932e-05
9.909e-05;-0.000421249;-0.000358734;6.1717e-05;0.00150721;0;1.79152e-05
9.919e-05;-0.000414199;-0.000368278;6.17397e-05;0.00142997;0;1.48316e-05
9.929e-05;-0.000400937;-0.000369996;6.03123e-05;0.00133522;0;1.16206e-05
9.939e-05;-0.000381932;-0.000364061;5.77416e-05;0.00122432;0;8.34893e-06
9.949e-05;-0.000357982;-0.000350827;5.40866e-05;0.00109855;0;5.04656e-06
9.959e-05;-0.000329789;-0.000330991;4.92852e-05;0.000959689;0;1.48513e-06
9.969e-05;-0.000297835;-0.000305272;4.32112e-05;0.000809681;0;-2.25111e-06
9.979e-05;-0.000262615;-0.000274356;3.59868e-05;0.000650514;0;-5.92699e-06
9.989e-05;-0.000224567;-0.000238991;2.78775e-05;0.0004844;0;-9.32428e-06
9.999e-05;-0.00018426;-0.000200121;1.90526e-05;0.000313278;0;-1.22351e-05


==> figures/ex3/timehist/cut101_sh334_dtcrit.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
3.4e-08;1.9907e-86;-1.05403e-88;-1.62659e-85;3.45268e-313;3.33239e-313;8.2905e-314
1.02e-07;4.12798e-73;-4.55092e-73;-7.7041e-72;-6.7794e-132;-1.53084e-131;2.09828e-132
1.7e-07;-1.39689e-65;-1.17976e-65;-8.77793e-65;-8.1001e-119;-2.55057e-118;4.59776e-119
2.38e-07;-7.37534e-60;1.59273e-61;1.3772e-59;-2.06464e-110;-9.89732e-110;2.06901e-110
3.06e-07;-6.65923e-56;-5.15134e-57;1.23631e-55;-1.1201e-104;-2.14544e-103;5.72167e-104
3.74e-07;-5.69831e-53;-3.61008e-53;-6.60248e-53;2.62761e-99;5.553e-99;2.76673e-100
4.42e-07;-5.00532e-51;-2.57258e-50;-1.33921e-49;-8.02568e-95;6.82656e-94;-1.90759e-94
5.1e-07;1.08032e-48;-4.25438e-48;-2.55805e-47;-4.79673e-91;1.3069e-90;-3.33773e-91
5.78e-07;1.06827e-46;-1.96892e-46;-1.13196e-45;1.98396e-87;-8.48311e-87;4.19827e-87
6.46e-07;2.6361e-45;-1.89533e-45;-7.39724e-45;4.06622e-84;-1.43892e-83;7.84625e-84
7.14e-07;1.88582e-44;2.78738e-44;1.70415e-43;1.28344e-81;-6.41407e-81;4.08884e-81
7.82e-07;-9.71576e-44;4.4096e-43;1.63047e-42;-1.51862e-79;-1.04198e-78;8.49535e-79
8.5e-07;-2.10209e-42;8.93404e-43;-6.16738e-43;-8.48671e-77;-6.33723e-77;8.04662e-77
9.18e-07;-9.10115e-42;-1.09097e-41;-4.68237e-41;-8.81213e-75;-7.4472e-76;3.13777e-75
9.86e-07;1.53453e-41;-5.77445e-41;-1.39854e-40;-3.29038e-73;5.74566e-74;2.18333e-76
1.054e-06;2.53869e-40;1.70465e-41;3.17246e-40;-3.27527e-72;2.08087e-72;-2.37491e-72
1.122e-06;6.92403e-40;8.68225e-40;2.79887e-39;5.54798e-71;2.06148e-71;-2.72826e-71
1.19e-06;-8.08404e-40;2.1653e-39;4.45594e-39;1.16943e-69;-1.44337e-70;2.97227e-70
1.258e-06;-8.97115e-39;-2.89705e-39;-1.47257e-38;2.40664e-69;-4.71621e-69;5.01176e-69
1.326e-06;-1.73038e-38;-2.6001e-38;-7.70414e-38;-7.05909e-68;-3.22802e-68;3.30562e-69
1.394e-06;1.22546e-38;-4.67636e-38;-9.64674e-38;-4.32314e-67;4.47476e-68;-2.15936e-67
1.462e-06;8.17544e-38;3.60272e-38;2.25448e-37;1.1337e-66;1.59177e-66;-7.99945e-67
1.53e-06;-2.90095e-38;3.28347e-37;1.05349e-36;1.75788e-65;5.86661e-66;3.29626e-66
1.598e-06;-3.88041e-37;7.91399e-37;1.64892e-36;3.00646e-65;-1.62845e-65;2.33686e-65
1.666e-06;1.22563e-36;1.56413e-36;8.42576e-37;-2.63908e-64;-1.78591e-64;-1.46316e-66
1.734e-06;1.01809e-35;2.68142e-36;-1.6612e-36;-1.23483e-63;-3.42016e-64;-1.67479e-64
1.802e-06;2.00544e-35;-3.76224e-36;-1.40676e-35;4.94471e-64;1.27934e-63;6.96011e-64
1.87e-06;-2.84506e-35;-5.17748e-35;-7.56282e-35;1.42382e-62;7.22095e-63;1.83507e-63
1.938e-06;-2.47549e-34;-1.803e-34;-2.14897e-34;1.49794e-62;9.49436e-63;-3.79514e-62
2.006e-06;-5.51426e-34;-2.37534e-34;-1.61597e-34;-9.94247e-62;-6.29443e-64;-1.93307e-61
2.074e-06;-4.23615e-35;5.00926e-34;1.07339e-33;-3.39413e-62;6.07926e-62;2.05115e-61
2.142e-06;3.15163e-33;3.16355e-33;4.48855e-33;1.7311e-60;-7.92032e-62;4.35203e-60
2.21e-06;9.18971e-33;6.75794e-33;7.09599e-33;2.27872e-60;-4.13249e-60;1.11921e-59
2.278e-06;9.23756e-33;2.6226e-33;-4.08852e-33;-2.49551e-59;-1.91883e-59;-2.39898e-59
2.346e-06;-1.99092e-32;-2.7379e-32;-4.76824e-32;-9.54301e-59;-7.93563e-60;-2.10728e-58
2.414e-06;-9.72353e-32;-9.01214e-32;-1.11317e-31;6.67326e-59;2.50123e-58;-3.75678e-58
2.482e-06;-1.71081e-31;-1.22478e-31;-8.41534e-32;1.25425e-57;9.94519e-58;9.80535e-58
2.55e-06;-3.6435e-32;6.52345e-32;2.54722e-31;2.6814e-57;5.54142e-58;6.28097e-57
2.618e-06;6.03989e-31;6.90257e-31;1.00642e-30;-4.43594e-57;-8.2544e-57;9.80628e-57
2.686e-06;1.69196e-30;1.54284e-30;1.58213e-30;-3.47569e-56;-3.02568e-56;-2.10846e-56
2.754e-06;2.00228e-30;1.28468e-30;2.16634e-31;-5.84829e-56;-1.8671e-56;-1.29925e-55
2.822e-06;-1.15358e-30;-2.53933e-30;-5.17776e-30;9.67179e-56;1.81547e-55;-2.16974e-55
2.89e-06;-9.86656e-30;-1.10053e-29;-1.34731e-29;6.6048e-55;6.08213e-55;2.21417e-55
2.958e-06;-2.00548e-29;-1.81608e-29;-1.52098e-29;1.17758e-54;3.12836e-55;1.83704e-54
3.026e-06;-1.56726e-29;-6.58753e-30;7.5445e-30;-7.53323e-55;-2.93945e-54;3.55104e-54
3.094e-06;2.67476e-29;4.42186e-29;6.58058e-29;-8.86815e-54;-7.72372e-54;1.28899e-56
3.162e-06;1.10839e-28;1.25455e-28;1.29984e-28;-2.10318e-53;2.13118e-54;-1.42947e-53
3.23e-06;1.75254e-28;1.54209e-28;1.02685e-28;-1.3329e-53;4.56093e-53;-2.6788e-53
3.298e-06;7.56933e-29;-2.62155e-29;-1.43089e-28;7.19233e-53;4.60979e-53;-4.27966e-54
3.366e-06;-3.27128e-28;-5.15254e-28;-6.08658e-28;2.85459e-52;-2.87232e-52;-9.31168e-54
3.434e-06;-9.35713e-28;-1.08011e-27;-9.51774e-28;4.82105e-52;-1.01746e-51;-4.2339e-52
3.502e-06;-1.17217e-27;-9.46148e-28;-4.50735e-28;-2.34448e-53;-5.9996e-53;-1.44345e-51
3.57e-06;-8.27763e-29;8.90543e-28;1.50622e-27;-2.37997e-51;8.61151e-51;1.96377e-52
3.638e-06;2.83244e-27;4.46877e-27;4.34953e-27;-6.22811e-51;2.65545e-50;1.64647e-50
3.706e-06;6.21839e-27;7.25278e-27;5.40896e-27;-5.93186e-51;1.58771e-50;5.79428e-50
3.774e-06;6.10171e-27;3.9333e-27;6.93189e-28;6.55259e-51;-1.43914e-49;6.5438e-50
3.842e-06;-2.26843e-27;-9.96131e-27;-1.14164e-26;1.83043e-50;-5.58095e-49;-2.21621e-49
3.91e-06;-1.90376e-26;-3.04423e-26;-2.48393e-26;-1.83901e-50;-7.75472e-49;-1.1969e-48
3.978e-06;-3.3543e-26;-3.87673e-26;-2.40002e-26;-3.61834e-50;1.17261e-48;-2.35262e-48
4.046e-06;-2.45392e-26;-7.1354e-27;7.67688e-27;5.82891e-49;8.37329e-48;2.79872e-49
4.114e-06;2.55878e-26;7.57503e-26;6.78056e-26;2.93354e-48;1.84602e-47;1.53423e-47
4.182e-06;1.04341e-25;1.68595e-25;1.16025e-25;5.17769e-48;7.21579e-48;4.50625e-47
4.25e-06;1.49826e-25;1.65947e-25;8.11204e-26;-6.33432e-48;-8.20902e-47;4.77198e-47
4.318e-06;7.08549e-26;-4.42302e-26;-8.60229e-26;-5.95032e-47;-2.82057e-46;-1.06974e-46
4.386e-06;-1.75298e-25;-4.47311e-25;-3.30057e-25;-1.48673e-46;-3.89507e-46;-5.66219e-46
4.454e-06;-4.80737e-25;-7.76136e-25;-4.4898e-25;-8.92401e-47;3.30397e-46;-1.07721e-45
4.522e-06;-5.5784e-25;-5.57753e-25;-1.83124e-25;6.11163e-46;2.90959e-45;-2.21557e-46
4.59e-06;-9.17194e-26;5.39586e-25;5.41357e-25;2.32279e-45;6.62881e-45;4.63365e-45
4.658e-06;9.25666e-25;2.16645e-24;1.35172e-24;3.48757e-45;4.65975e-45;1.39247e-44
4.726e-06;1.89319e-24;3.00849e-24;1.43606e-24;-2.0107e-45;-1.80661e-44;1.68134e-44
4.794e-06;1.7077e-24;1.34633e-24;5.40126e-26;-2.30528e-44;-7.09577e-44;-1.71475e-44
4.862e-06;-4.65972e-25;-3.38115e-24;-2.5818e-24;-5.44466e-44;-1.12494e-43;-1.20213e-43
4.93e-06;-4.03786e-24;-8.86447e-24;-4.72109e-24;-4.19485e-44;6.44992e-45;-2.46423e-43
4.998e-06;-6.40437e-24;-9.8659e-24;-3.68722e-24;1.32582e-43;4.97345e-43;-1.44344e-43
5.066e-06;-4.06554e-24;-1.3499e-24;2.00258e-24;5.39243e-43;1.28808e-42;6.36858e-43
5.134e-06;4.35903e-24;1.59007e-23;1.01039e-23;8.59772e-43;1.34066e-42;2.23055e-42
5.202e-06;1.49578e-23;3.12207e-23;1.41093e-23;2.16294e-45;-1.67902e-42;3.21249e-42
5.27e-06;1.85015e-23;2.72155e-23;6.81864e-24;-3.49279e-42;-9.58397e-42;-4.48994e-43
5.338e-06;6.03068e-24;-7.45057e-24;-1.26915e-23;-8.96952e-42;-1.79892e-41;-1.33095e-41
5.406e-06;-2.16343e-23;-6.16e-23;-3.35382e-23;-9.22119e-42;-9.32447e-42;-3.16359e-41
5.474e-06;-4.7593e-23;-9.58259e-23;-3.57554e-23;1.08889e-41;4.32629e-41;-2.99587e-41
5.542e-06;-4.46869e-23;-6.14298e-23;-4.25182e-24;6.15243e-41;1.41611e-40;3.95853e-41
5.61e-06;4.05904e-24;5.74466e-23;5.26277e-23;1.12531e-40;1.9513e-40;2.02232e-40
5.678e-06;8.13866e-23;2.04771e-22;9.5801e-23;5.59942e-41;-1.90407e-41;3.53648e-40
5.746e-06;1.3034e-22;2.58052e-22;7.42465e-23;-2.58939e-40;-7.19827e-40;1.63664e-40
5.814e-06;8.51437e-23;1.03017e-22;-3.2185e-23;-8.18781e-40;-1.67332e-39;-7.92161e-40
5.882e-06;-6.94411e-23;-2.50331e-22;-1.73625e-22;-1.08604e-39;-1.60747e-39;-2.41986e-39
5.95e-06;-2.51927e-22;-5.97123e-22;-2.35921e-22;1.41726e-40;1.67235e-39;-3.1385e-39
6.018e-06;-3.05076e-22;-6.09808e-22;-1.12786e-22;3.89147e-39;9.15221e-39;3.72921e-40
6.086e-06;-1.03355e-22;-7.18975e-23;1.87134e-22;8.67471e-39;1.61581e-38;1.07356e-38
6.154e-06;3.08248e-22;8.52421e-22;4.82512e-22;7.87643e-39;8.96247e-39;2.36616e-38
6.222e-06;6.61506e-22;1.54711e-21;4.94917e-22;-8.84883e-39;-2.91921e-38;2.15663e-38
6.29e-06;5.97016e-22;1.25296e-21;5.88745e-23;-4.45629e-38;-9.44998e-38;-2.2012e-38
6.358e-06;-4.60716e-23;-3.17783e-22;-6.61847e-22;-7.49932e-38;-1.28426e-37;-1.13967e-37
6.426e-06;-9.76164e-22;-2.46165e-21;-1.15423e-21;-3.7174e-38;-1.19087e-38;-1.92484e-37
6.494e-06;-1.49031e-21;-3.58773e-21;-8.52998e-22;1.36895e-37;3.48443e-37;-1.02006e-37
6.562e-06;-9.19402e-22;-2.17808e-21;3.63992e-22;4.14806e-37;8.16701e-37;3.21817e-37
6.63e-06;7.41528e-22;1.82554e-21;1.84607e-21;5.32267e-37;8.31135e-37;1.00015e-36
6.698e-06;2.51555e-21;6.24207e-21;2.39191e-21;6.8201e-39;-4.50437e-37;1.30787e-36
6.766e-06;2.8774e-21;7.47252e-21;1.07935e-21;-1.46956e-36;-3.29958e-36;1.172e-37
6.834e-06;8.81062e-22;2.95933e-21;-1.77639e-21;-3.23624e-36;-6.0039e-36;-3.2938e-36
6.902e-06;-2.74016e-21;-6.11772e-21;-4.35017e-21;-3.04913e-36;-4.16567e-36;-7.44893e-36
6.97e-06;-5.51001e-21;-1.41604e-20;-4.2686e-21;2.09164e-36;7.02017e-36;-7.31901e-36
7.038e-06;-4.67492e-21;-1.39748e-20;-4.73066e-22;1.25946e-35;2.61563e-35;3.83017e-36
7.106e-06;4.87507e-22;-2.18299e-21;5.30078e-21;2.14829e-35;3.77901e-35;2.71226e-35
7.174e-06;7.23649e-21;1.63216e-20;8.89795e-21;1.31089e-35;1.31088e-35;4.77061e-35
7.242e-06;1.04204e-20;2.90689e-20;6.38612e-21;-2.72763e-35;-6.86795e-35;3.19311e-35
7.31e-06;6.02663e-21;2.33472e-20;-2.4654e-21;-9.06968e-35;-1.78194e-34;-5.25441e-35
7.378e-06;-4.95933e-21;-3.3821e-21;-1.25839e-20;-1.21805e-34;-2.02905e-34;-1.88929e-34
7.446e-06;-1.56336e-20;-3.75173e-20;-1.59557e-20;-2.92733e-35;1.61947e-35;-2.63693e-34
7.514e-06;-1.70083e-20;-5.44174e-20;-7.35657e-21;2.37935e-34;5.30002e-34;-8.6427e-35
7.582e-06;-4.90389e-21;-3.43919e-20;1.02709e-20;5.6239e-34;1.05812e-33;4.56189e-34
7.65e-06;1.49999e-20;1.96764e-20;2.54901e-20;5.8431e-34;9.10147e-34;1.14015e-33
7.718e-06;2.88325e-20;7.68715e-20;2.5062e-20;-1.41905e-34;-6.43759e-34;1.24886e-33
7.786e-06;2.35654e-20;9.34617e-20;4.30614e-21;-1.66381e-33;-3.4513e-33;-1.27942e-34
7.854e-06;-2.01035e-21;4.33166e-20;-2.63698e-20;-3.03937e-33;-5.51252e-33;-3.14647e-33
7.922e-06;-3.29839e-20;-5.59498e-20;-4.53678e-20;-2.28818e-33;-3.19418e-33;-6.03255e-33
7.99e-06;-4.61114e-20;-1.43195e-19;-3.4102e-20;2.35461e-33;6.15009e-33;-4.9309e-33
8.058e-06;-2.6453e-20;-1.48106e-19;7.17123e-21;9.88301e-33;1.95392e-32;3.74462e-33
8.126e-06;1.85536e-20;-4.27709e-20;5.43271e-20;1.4369e-32;2.51887e-32;1.84185e-32
8.194e-06;5.96945e-20;1.24777e-19;7.21166e-20;6.47769e-33;6.64067e-33;2.80982e-32
8.262e-06;6.41904e-20;2.46034e-19;3.90709e-20;-1.88801e-32;-4.22754e-32;1.4905e-32
8.33e-06;2.07529e-20;2.17838e-19;-3.22249e-20;-5.11765e-32;-9.76622e-32;-3.18322e-32
8.398e-06;-4.71374e-20;2.14889e-20;-9.66374e-20;-5.91085e-32;-9.99809e-32;-9.41393e-32
8.466e-06;-9.2668e-20;-2.41505e-19;-1.03658e-19;-5.18381e-33;1.41936e-32;-1.14766e-31
8.534e-06;-7.74983e-20;-3.94804e-19;-3.48399e-20;1.15658e-31;2.39955e-31;-2.24996e-32
8.602e-06;-2.58433e-21;-2.99393e-19;7.52133e-20;2.33932e-31;4.34244e-31;1.97719e-31
8.67e-06;8.61824e-20;3.52723e-20;1.53763e-19;2.07289e-31;3.35172e-31;4.25889e-31
8.738e-06;1.25788e-19;4.23595e-19;1.36536e-19;-8.88513e-32;-2.56813e-31;4.04425e-31
8.806e-06;8.07581e-20;5.98716e-19;1.69282e-20;-5.9563e-31;-1.17951e-30;-1.04387e-31
8.874e-06;-2.71896e-20;3.87386e-19;-1.38401e-19;-9.48138e-31;-1.72059e-30;-1.02065e-30
8.942e-06;-1.28617e-19;-1.45111e-19;-2.24819e-19;-5.84579e-31;-8.74436e-31;-1.71448e-30
9.01e-06;-1.51839e-19;-6.90861e-19;-1.68442e-19;8.05329e-31;1.80324e-30;-1.17571e-30
9.078e-06;-7.38206e-20;-8.67783e-19;1.61857e-20;2.67424e-30;5.132e-30;1.21031e-30
9.146e-06;6.03126e-20;-4.7499e-19;2.22237e-19;3.39691e-30;6.04602e-30;4.57834e-30
9.214e-06;1.6481e-19;3.29143e-19;3.10833e-19;1.0623e-30;1.20926e-30;6.1304e-30
9.282e-06;1.69799e-19;1.06701e-18;2.01926e-19;-4.65485e-30;-9.528e-30;2.43072e-30
9.35e-06;6.76812e-20;1.21338e-18;-6.26858e-20;-1.06413e-29;-1.99767e-29;-7.36866e-30
9.418e-06;-8.19675e-20;5.52021e-19;-3.30189e-19;-1.06095e-29;-1.85544e-29;-1.81981e-29
9.486e-06;-1.90448e-19;-6.15649e-19;-4.22802e-19;8.7846e-31;3.97886e-30;-1.92514e-29
9.554e-06;-1.93423e-19;-1.58224e-18;-2.51095e-19;2.16982e-29;4.23948e-29;-6.42469e-31
9.622e-06;-8.56356e-20;-1.64747e-18;1.15464e-19;3.77702e-29;6.98472e-29;3.50368e-29
9.69e-06;7.98342e-20;-6.01462e-19;4.70346e-19;2.78355e-29;4.78144e-29;6.46166e-29
9.758e-06;2.20068e-19;1.04258e-18;5.81188e-19;-1.98779e-29;-4.28824e-29;5.15169e-29
9.826e-06;2.59264e-19;2.27115e-18;3.32723e-19;-8.70228e-29;-1.65399e-28;-2.6556e-29
9.894e-06;1.60393e-19;2.17558e-18;-1.81593e-19;-1.1943e-28;-2.18948e-28;-1.41944e-28
9.962e-06;-5.27852e-20;5.90992e-19;-6.8221e-19;-5.4811e-29;-9.17865e-29;-2.04998e-28
1.003e-05;-2.88852e-19;-1.66348e-18;-8.45229e-19;1.18364e-28;2.31295e-28;-1.07844e-28
1.0098e-05;-4.11543e-19;-3.1757e-18;-4.9871e-19;3.08118e-28;5.76112e-28;1.77393e-28
1.0166e-05;-3.04079e-19;-2.80201e-18;2.35904e-19;3.32829e-28;6.09407e-28;5.0611e-28
1.0234e-05;4.19866e-20;-4.88547e-19;9.57475e-19;3.9347e-29;5.68969e-29;5.7612e-28
1.0302e-05;4.70725e-19;2.51551e-18;1.18203e-18;-5.17411e-28;-9.71977e-28;1.17602e-28
1.037e-05;7.06223e-19;4.29699e-18;6.41121e-19;-9.73084e-28;-1.80558e-27;-8.05361e-28
1.0438e-05;5.13073e-19;3.47014e-18;-4.89042e-19;-7.94251e-28;-1.46978e-27;-1.60943e-27
1.0506e-05;-1.07551e-19;1.94154e-19;-1.59997e-18;3.04693e-28;5.5567e-28;-1.40025e-27
1.0574e-05;-8.34499e-19;-3.70306e-18;-1.96007e-18;1.89295e-27;3.48906e-27;3.49748e-28
1.0642e-05;-1.16712e-18;-5.7132e-18;-1.18507e-18;2.74327e-27;5.09629e-27;3.00517e-27
1.071e-05;-7.52191e-19;-4.23838e-18;4.16271e-19;1.49792e-27;2.88167e-27;4.57724e-27
1.0778e-05;3.07176e-19;2.09467e-19;1.89316e-18;-2.06895e-27;-3.63446e-27;2.75985e-27
1.0846e-05;1.41169e-18;5.06647e-18;2.15966e-18;-6.04938e-27;-1.10682e-26;-2.99665e-27
1.0914e-05;1.79782e-18;7.15932e-18;7.06205e-19;-6.84101e-27;-1.28738e-26;-9.73978e-27
1.0982e-05;1.0736e-18;4.73816e-18;-1.93827e-18;-1.55953e-27;-3.60669e-27;-1.15642e-26
1.105e-05;-4.10386e-19;-1.19174e-18;-4.37108e-18;8.66149e-27;1.50867e-26;-3.44707e-27
1.1118e-05;-1.67685e-18;-7.21204e-18;-5.12091e-18;1.71652e-26;3.14785e-26;1.32566e-26
1.1186e-05;-1.73781e-18;-9.46904e-18;-3.65863e-18;1.47021e-26;2.85962e-26;2.79995e-26
1.1254e-05;-3.45665e-19;-6.1536e-18;-9.49083e-19;-3.25311e-27;-2.85168e-27;2.54011e-26
1.1322e-05;1.65223e-18;1.10097e-18;9.24771e-19;-2.91907e-26;-5.08825e-26;-2.92705e-27
1.139e-05;2.67826e-18;7.9319e-18;-2.57425e-20;-4.33812e-26;-8.0621e-26;-4.59411e-26
1.1458e-05;1.34808e-18;9.81335e-18;-4.33133e-18;-2.53529e-26;-5.34516e-26;-7.18188e-26
1.1526e-05;-2.63848e-18;4.98564e-18;-1.04492e-17;2.7026e-26;3.88951e-26;-4.57924e-26
1.1594e-05;-8.27992e-18;-4.11123e-18;-1.54179e-17;8.47035e-26;1.48865e-25;3.84758e-26
1.1662e-05;-1.39563e-17;-1.19537e-17;-1.65084e-17;9.68173e-26;1.85284e-25;1.36074e-25
1.173e-05;-1.86237e-17;-1.31051e-17;-1.288e-17;2.6184e-26;7.33155e-26;1.63465e-25
1.1798e-05;-2.27469e-17;-5.59175e-18;-6.11585e-18;-1.07991e-25;-1.67106e-25;5.50525e-26
1.1866e-05;-2.83522e-17;7.64568e-18;8.67066e-19;-2.1666e-25;-3.87366e-25;-1.64963e-25
1.1934e-05;-3.8204e-17;2.03119e-17;6.01333e-18;-1.85696e-25;-3.76769e-25;-3.54944e-25
1.2002e-05;-5.47924e-17;2.66096e-17;1.01226e-17;3.14307e-26;-2.2204e-26;-3.23145e-25
1.207e-05;-8.0108e-17;2.51876e-17;1.73362e-17;3.34305e-25;5.37067e-25;2.1156e-26
1.2138e-05;-1.1688e-16;2.07794e-17;3.36562e-17;4.90968e-25;9.0462e-25;5.29093e-25
1.2206e-05;-1.71285e-16;2.24039e-17;6.42361e-17;2.83471e-25;6.54124e-25;8.22615e-25
1.2274e-05;-2.56535e-16;3.90945e-17;1.11005e-16;-2.84503e-25;-3.0074e-25;5.22906e-25
1.2342e-05;-3.9664e-16;7.57893e-17;1.72089e-16;-8.78936e-25;-1.45911e-24;-4.01816e-25
1.241e-05;-6.30008e-16;1.32227e-16;2.43491e-16;-9.76153e-25;-1.89388e-24;-1.43009e-24
1.2478e-05;-1.0132e-15;2.06175e-16;3.22144e-16;-2.46993e-25;-8.74471e-25;-1.68505e-24
1.2546e-05;-1.62564e-15;2.99871e-16;4.08535e-16;1.04969e-24;1.38827e-24;-5.56667e-25
1.2614e-05;-2.57611e-15;4.26555e-16;5.07231e-16;2.02075e-24;3.48716e-24;1.61345e-24
1.2682e-05;-4.0113e-15;6.13738e-16;6.24755e-16;1.64744e-24;3.51136e-24;3.3813e-24
1.275e-05;-6.12607e-15;9.01656e-16;7.65851e-16;-3.54281e-25;5.04069e-25;2.97874e-24
1.2818e-05;-9.17434e-15;1.33834e-15;9.3023e-16;-2.94202e-24;-4.26681e-24;-2.46799e-25
1.2886e-05;-1.3479e-14;1.97509e-15;1.11181e-15;-4.08348e-24;-7.43743e-24;-4.72843e-24
1.2954e-05;-1.944e-14;2.86622e-15;1.30116e-15;-2.13467e-24;-5.57848e-24;-7.06704e-24
1.3022e-05;-2.75389e-14;4.0746e-15;1.49011e-15;2.52242e-24;1.84088e-24;-4.23984e-24
1.309e-05;-3.83398e-14;5.68057e-15;1.67595e-15;6.94459e-24;1.07668e-23;3.53935e-24
1.3158e-05;-5.2487e-14;7.78937e-15;1.86292e-15;7.15117e-24;1.41702e-23;1.15883e-23
1.3226e-05;-7.06977e-14;1.05319e-14;2.05976e-15;1.2167e-24;6.90916e-24;1.29695e-23
1.3294e-05;-9.37506e-14;1.40573e-14;2.27439e-15;-8.17627e-24;-9.07486e-24;3.65882e-24
1.3362e-05;-1.22469e-13;1.85205e-14;2.50852e-15;-1.42256e-23;-2.36161e-23;-1.26796e-23
1.343e-05;-1.57696e-13;2.40691e-14;2.75533e-15;-1.03436e-23;-2.38337e-23;-2.47217e-23
1.3498e-05;-2.00264e-13;3.08372e-14;3.00175e-15;3.9704e-24;-4.10998e-24;-2.02802e-23
1.3566e-05;-2.5095e-13;3.8945e-14;3.23432e-15;2.03165e-23;2.63676e-23;3.37916e-24
1.3634e-05;-3.10431e-13;4.85016e-14;3.44509e-15;2.53231e-23;4.59156e-23;3.33862e-23
1.3702e-05;-3.79231e-13;5.96044e-14;3.63368e-15;1.04411e-23;3.41891e-23;4.63516e-23
1.377e-05;-4.57668e-13;7.23298e-14;3.80347e-15;-1.88047e-23;-1.01063e-23;2.46194e-23
1.3838e-05;-5.45804e-13;8.67158e-14;3.95328e-15;-4.2448e-23;-6.13691e-23;-2.62405e-23
1.3906e-05;-6.43405e-13;1.0274e-13;4.06904e-15;-3.8189e-23;-7.93033e-23;-7.35205e-23
1.3974e-05;-7.49899e-13;1.20307e-13;4.12059e-15;1.08174e-25;-3.77592e-23;-7.55482e-23
1.4042e-05;-8.64344e-13;1.39241e-13;4.06626e-15;5.14232e-23;4.85667e-23;-1.42942e-23
1.411e-05;-9.85399e-13;1.59292e-13;3.86375e-15;7.63341e-23;1.22896e-22;8.06341e-23
1.4178e-05;-1.11131e-12;1.80152e-13;3.48176e-15;4.47392e-23;1.20059e-22;1.40492e-22
1.4246e-05;-1.23988e-12;2.0146e-13;2.90626e-15;-3.50904e-23;1.80948e-23;1.0254e-22
1.4314e-05;-1.36853e-12;2.22802e-13;2.13783e-15;-1.1092e-22;-1.29912e-22;-3.43377e-23
1.4382e-05;-1.49423e-12;2.43706e-13;1.18204e-15;-1.17055e-22;-2.16646e-22;-1.87807e-22
1.445e-05;-1.61364e-12;2.63636e-13;3.90242e-17;-2.63286e-23;-1.52889e-22;-2.34225e-22
1.4518e-05;-1.72307e-12;2.8199e-13;-1.30055e-15;1.14456e-22;5.34209e-23;-9.99634e-23
1.4586e-05;-1.8186e-12;2.98119e-13;-2.84977e-15;2.01485e-22;2.75269e-22;1.60082e-22
1.4654e-05;-1.89608e-12;3.11338e-13;-4.61254e-15;1.45044e-22;3.36731e-22;3.67923e-22
1.4722e-05;-1.95122e-12;3.20958e-13;-6.57125e-15;-4.97404e-23;1.43502e-22;3.33969e-22
1.479e-05;-1.97964e-12;3.26297e-13;-8.68286e-15;-2.59034e-22;-2.17252e-22;1.302e-23
1.4858e-05;-1.97694e-12;3.26685e-13;-1.08874e-14;-3.10784e-22;-4.98749e-22;-4.13891e-22
1.4926e-05;-1.9388e-12;3.21465e-13;-1.31255e-14;-1.16903e-22;-4.53236e-22;-6.23629e-22
1.4994e-05;-1.86106e-12;3.09987e-13;-1.5356e-14;2.28135e-22;-3.34141e-23;-3.7958e-22
1.5062e-05;-1.7398e-12;2.91621e-13;-1.75645e-14;4.76212e-22;5.17622e-22;2.45627e-22
1.513e-05;-1.57146e-12;2.65766e-13;-1.97575e-14;3.93169e-22;7.90327e-22;8.42606e-22
1.5198e-05;-1.35292e-12;2.31887e-13;-2.19454e-14;-3.94711e-23;4.99074e-22;9.11644e-22
1.5266e-05;-1.08158e-12;1.89536e-13;-2.41243e-14;-5.51222e-22;-2.57043e-22;2.53052e-22
1.5334e-05;-7.55459e-13;1.38376e-13;-2.62658e-14;-7.34703e-22;-9.82773e-22;-7.85898e-22
1.5402e-05;-3.73262e-13;7.81926e-14;-2.83229e-14;-3.53409e-22;-1.09323e-21;-1.45285e-21
1.547e-05;6.5501e-14;8.89915e-15;-3.02457e-14;4.15601e-22;-3.63505e-22;-1.10628e-21
1.5538e-05;5.60438e-13;-6.94584e-14;-3.1999e-14;1.02665e-21;8.10472e-22;2.26465e-22
1.5606e-05;1.11019e-12;-1.56693e-13;-3.35685e-14;9.3264e-22;1.59325e-21;1.70256e-21
1.5674e-05;1.7124e-12;-2.5246e-13;-3.49522e-14;4.38174e-23;1.28372e-21;2.15441e-21
1.5742e-05;2.36362e-12;-3.56241e-13;-3.61396e-14;-1.08733e-21;-9.71227e-23;9.69489e-22
1.581e-05;3.0594e-12;-4.6733e-13;-3.70935e-14;-1.57725e-21;-1.67469e-21;-1.27421e-21
1.5878e-05;3.79421e-12;-5.84835e-13;-3.77431e-14;-8.73805e-22;-2.24523e-21;-3.00117e-21
1.5946e-05;4.56153e-12;-7.07689e-13;-3.79968e-14;7.06487e-22;-1.16723e-21;-2.69603e-21
1.6014e-05;5.35382e-12;-8.34674e-13;-3.77667e-14;2.04741e-21;1.02187e-21;-1.54517e-22
1.6082e-05;6.16265e-12;-9.64443e-13;-3.69941e-14;1.98746e-21;2.80969e-21;3.05803e-21
1.615e-05;6.9787e-12;-1.09554e-12;-3.56628e-14;2.78241e-22;2.72516e-21;4.49439e-21
1.6218e-05;7.79191e-12;-1.22641e-12;-3.37917e-14;-2.01326e-21;5.0667e-22;2.62606e-21
1.6286e-05;8.59156e-12;-1.35542e-12;-3.14132e-14;-3.11547e-21;-2.47981e-21;-1.72259e-21
1.6354e-05;9.36641e-12;-1.48086e-12;-2.85478e-14;-1.87909e-21;-4.03616e-21;-5.55774e-21
1.6422e-05;1.01049e-11;-1.60093e-12;-2.51914e-14;1.14188e-21;-2.71854e-21;-5.70201e-21
1.649e-05;1.0795e-11;-1.71383e-12;-2.13199e-14;3.80915e-21;9.08008e-22;-1.32766e-21
1.6558e-05;1.1425e-11;-1.81771e-12;-1.69105e-14;3.86144e-21;4.39161e-21;4.9191e-21
1.6626e-05;1.19828e-11;-1.91072e-12;-1.1963e-14;7.63579e-22;5.01477e-21;8.39261e-21
1.6694e-05;1.24567e-11;-1.99106e-12;-6.50854e-15;-3.52355e-21;1.87198e-21;5.81861e-21
1.6762e-05;1.28351e-11;-2.05695e-12;-5.99055e-16;-5.69962e-21;-3.15848e-21;-1.82127e-21
1.683e-05;1.31072e-11;-2.10667e-12;5.71718e-15;-3.60621e-21;-6.47188e-21;-9.32023e-21
1.6898e-05;1.32624e-11;-2.13855e-12;1.24179e-14;1.78728e-21;-5.28716e-21;-1.06899e-20
1.6966e-05;1.32913e-11;-2.15105e-12;1.95135e-14;6.63329e-21;9.15472e-23;-3.82892e-21
1.7034e-05;1.31851e-11;-2.14271e-12;2.70337e-14;6.87992e-21;6.10015e-21;7.14632e-21
1.7102e-05;1.29362e-11;-2.11226e-12;3.50007e-14;1.57185e-21;8.23544e-21;1.41836e-20
1.717e-05;1.25383e-11;-2.0586e-12;4.34021e-14;-5.85138e-21;4.39182e-21;1.11048e-20
1.7238e-05;1.19863e-11;-1.98088e-12;5.21789e-14;-9.66989e-21;-3.2365e-21;-1.17125e-21
1.7306e-05;1.12765e-11;-1.87847e-12;6.12316e-14;-6.21944e-21;-9.32221e-21;-1.42875e-20
1.7374e-05;1.0407e-11;-1.75101e-12;7.0442e-14;2.78156e-21;-9.09798e-21;-1.80098e-20
1.7442e-05;9.3773e-12;-1.5984e-12;7.96971e-14;1.08231e-20;-2.03135e-21;-8.10185e-21
1.751e-05;8.18884e-12;-1.42083e-12;8.89044e-14;1.12282e-20;7.32087e-21;9.46664e-21
1.7578e-05;6.84486e-12;-1.21874e-12;9.79886e-14;2.59986e-21;1.22164e-20;2.18724e-20
1.7646e-05;5.35047e-12;-9.92909e-13;1.06876e-13;-9.28298e-21;8.56272e-21;1.87067e-20
1.7714e-05;3.71266e-12;-7.44381e-13;1.15474e-13;-1.52001e-20;-1.77594e-21;5.38127e-22
1.7782e-05;1.94032e-12;-4.74496e-13;1.23664e-13;-9.57067e-21;-1.18166e-20;-2.01684e-20
1.785e-05;4.41941e-14;-1.84865e-13;1.3131e-13;4.49469e-21;-1.41678e-20;-2.74762e-20
1.7918e-05;-1.96318e-12;1.22646e-13;1.38281e-13;1.66119e-20;-6.42928e-21;-1.41701e-20
1.7986e-05;-4.06748e-12;4.45923e-13;1.44472e-13;1.67012e-20;6.65258e-21;1.15566e-20
1.8054e-05;-6.25275e-12;7.82622e-13;1.49808e-13;3.278e-21;1.60858e-20;3.0884e-20
1.8122e-05;-8.50147e-12;1.13017e-12;1.54241e-13;-1.42894e-20;1.48149e-20;2.80879e-20
1.819e-05;-1.07947e-11;1.48577e-12;1.57724e-13;-2.21685e-20;2.91356e-21;3.24435e-21
1.8258e-05;-1.31123e-11;1.84644e-12;1.60197e-13;-1.28842e-20;-1.20008e-20;-2.6292e-20
1.8326e-05;-1.54329e-11;2.20903e-12;1.6158e-13;7.82711e-21;-1.96766e-20;-3.7933e-20
1.8394e-05;-1.77344e-11;2.57023e-12;1.61781e-13;2.42551e-20;-1.42519e-20;-2.11554e-20
1.8462e-05;-1.9994e-11;2.92665e-12;1.6071e-13;2.25337e-20;1.4311e-21;1.32035e-20
1.853e-05;-2.21883e-11;3.27481e-12;1.58293e-13;2.24333e-21;1.73157e-20;3.97395e-20
1.8598e-05;-2.42937e-11;3.61117e-12;1.5448e-13;-2.18224e-20;2.26113e-20;3.7326e-20
1.8666e-05;-2.62863e-11;3.93219e-12;1.49247e-13;-3.02664e-20;1.30335e-20;6.01379e-21
1.8734e-05;-2.81427e-11;4.23434e-12;1.42585e-13;-1.46243e-20;-6.01886e-21;-3.15851e-20
1.8802e-05;-2.98396e-11;4.51418e-12;1.34491e-13;1.45263e-20;-2.25555e-20;-4.66498e-20
1.887e-05;-3.13547e-11;4.76837e-12;1.24958e-13;3.43959e-20;-2.5503e-20;-2.64455e-20
1.8938e-05;-3.26662e-11;4.99375e-12;1.13987e-13;2.7644e-20;-1.19195e-20;1.48034e-20
1.9006e-05;-3.37539e-11;5.18735e-12;1.01588e-13;-2.68547e-21;1.0663e-20;4.58144e-20
1.9074e-05;-3.45985e-11;5.34641e-12;8.77949e-14;-3.36589e-20;2.83856e-20;4.21872e-20
1.9142e-05;-3.51826e-11;5.4684e-12;7.26609e-14;-3.95482e-20;2.93853e-20;5.96458e-21
1.921e-05;-3.54908e-11;5.55103e-12;5.62528e-14;-1.29795e-20;1.14056e-20;-3.50921e-20
1.9278e-05;-3.55095e-11;5.5923e-12;3.86413e-14;2.70819e-20;-1.59615e-20;-4.88481e-20
1.9346e-05;-3.52275e-11;5.59051e-12;1.99002e-14;4.85056e-20;-3.61477e-20;-2.43849e-20
1.9414e-05;-3.4636e-11;5.54429e-12;1.13962e-16;3.14837e-20;-3.5278e-20;1.8772e-20
1.9482e-05;-3.37291e-11;5.45263e-12;-2.0615e-14;-1.36851e-20;-1.12646e-20;4.59325e-20
1.955e-05;-3.25033e-11;5.31486e-12;-4.21645e-14;-5.21282e-20;2.33384e-20;3.53529e-20
1.9618e-05;-3.09582e-11;5.13066e-12;-6.43984e-14;-5.09849e-20;4.73631e-20;-3.6344e-21
1.9686e-05;-2.90964e-11;4.90007e-12;-8.71711e-14;-7.00936e-21;4.34831e-20;-3.7971e-20
1.9754e-05;-2.69234e-11;4.6235e-12;-1.10328e-13;4.76899e-20;1.01421e-20;-3.84751e-20
1.9822e-05;-2.44477e-11;4.30174e-12;-1.33702e-13;6.87334e-20;-3.49225e-20;-5.03635e-21
1.989e-05;-2.16812e-11;3.93598e-12;-1.57109e-13;3.50726e-20;-6.33766e-20;3.24038e-20
1.9958e-05;-1.86385e-11;3.52783e-12;-1.80351e-13;-3.11726e-20;-5.35745e-20;3.92561e-20
2.0026e-05;-1.53372e-11;3.07931e-12;-2.03221e-13;-7.86091e-20;-6.2763e-21;7.37313e-21
2.0094e-05;-1.1798e-11;2.59281e-12;-2.25507e-13;-6.60045e-20;5.22051e-20;-3.54276e-20
2.0162e-05;-8.04409e-12;2.07107e-12;-2.46999e-13;2.78511e-21;8.38072e-20;-4.78471e-20
2.023e-05;-4.10155e-12;1.51718e-12;-2.67495e-13;7.75542e-20;6.28811e-20;-1.24517e-20
2.0298e-05;1.25963e-15;9.34538e-13;-2.86811e-13;9.83568e-20;-4.26069e-21;4.44311e-20
2.0366e-05;4.23369e-12;3.26847e-13;-3.04778e-13;4.35274e-20;-7.87467e-20;7.06727e-20
2.0434e-05;8.56306e-12;-3.01896e-13;-3.2124e-13;-4.90623e-20;-1.10977e-19;3.30578e-20
2.0502e-05;1.29549e-11;-9.4743e-13;-3.36035e-13;-1.07214e-19;-7.32129e-20;-4.79673e-20
2.057e-05;1.73734e-11;-1.60526e-12;-3.48989e-13;-7.96502e-20;1.81168e-20;-1.06628e-19
2.0638e-05;2.17813e-11;-2.27068e-12;-3.59922e-13;2.09385e-20;1.07451e-19;-8.28762e-20
2.0706e-05;2.61407e-11;-2.93885e-12;-3.68671e-13;1.22862e-19;1.32909e-19;2.21969e-20
2.0774e-05;3.04133e-11;-3.60479e-12;-3.75109e-13;1.483e-19;6.79719e-20;1.34937e-19
2.0842e-05;3.45603e-11;-4.26343e-12;-3.79142e-13;7.52893e-20;-5.56882e-20;1.5937e-19
2.091e-05;3.85434e-11;-4.90964e-12;-3.80697e-13;-4.01709e-20;-1.62527e-19;5.61961e-20
2.0978e-05;4.23245e-11;-5.53823e-12;-3.79709e-13;-1.02403e-19;-1.79457e-19;-1.1243e-19
2.1046e-05;4.58667e-11;-6.14399e-12;-3.76118e-13;-4.8312e-20;-8.62551e-20;-2.16172e-19
2.1114e-05;4.91341e-11;-6.72176e-12;-3.6987e-13;1.01651e-19;6.40642e-20;-1.52722e-19
2.1182e-05;5.20927e-11;-7.26644e-12;-3.60929e-13;2.55542e-19;1.72446e-19;6.32003e-20
2.125e-05;5.47101e-11;-7.77309e-12;-3.4928e-13;3.19102e-19;1.55528e-19;2.92869e-19
2.1318e-05;5.69566e-11;-8.23696e-12;-3.34939e-13;2.70475e-19;3.87847e-21;3.67016e-19
2.1386e-05;5.88047e-11;-8.65351e-12;-3.1796e-13;1.81571e-19;-2.03168e-19;2.18973e-19
2.1454e-05;6.02301e-11;-9.0185e-12;-2.98439e-13;1.66014e-19;-3.40886e-19;-4.37078e-20
2.1522e-05;6.12113e-11;-9.32796e-12;-2.76509e-13;2.90118e-19;-3.17628e-19;-1.9437e-19
2.159e-05;6.17306e-11;-9.5783e-12;-2.52309e-13;5.13729e-19;-1.38701e-19;-4.14766e-20
2.1658e-05;6.17737e-11;-9.76628e-12;-2.25968e-13;7.06926e-19;8.98618e-20;4.27789e-19
2.1726e-05;6.13301e-11;-9.8891e-12;-1.97598e-13;7.30623e-19;2.27618e-19;1.02927e-18
2.1794e-05;6.03934e-11;-9.94442e-12;-1.67328e-13;5.17881e-19;1.99659e-19;1.51903e-18
2.1862e-05;5.89614e-11;-9.93038e-12;-1.35324e-13;8.86456e-20;6.68574e-20;1.79898e-18
2.193e-05;5.7036e-11;-9.8456e-12;-1.01804e-13;-5.21438e-19;1.66433e-20;2.04261e-18
2.1998e-05;5.46233e-11;-9.68922e-12;-6.70046e-14;-1.37325e-18;2.73908e-19;2.63972e-18
2.2066e-05;5.17338e-11;-9.46089e-12;-3.11553e-14;-2.70233e-18;9.87054e-19;3.98873e-18
2.2134e-05;4.83821e-11;-9.16075e-12;5.53509e-15;-4.9172e-18;2.16827e-18;6.2844e-18
2.2202e-05;4.4587e-11;-8.78947e-12;4.28634e-14;-8.54078e-18;3.73992e-18;9.46647e-18
2.227e-05;4.03715e-11;-8.34826e-12;8.06115e-14;-1.41746e-17;5.67429e-18;1.33898e-17
2.2338e-05;3.57624e-11;-7.83886e-12;1.18545e-13;-2.25666e-17;8.15237e-18;1.812e-17
2.2406e-05;3.07905e-11;-7.26359e-12;1.56427e-13;-3.48068e-17;1.16524e-17;2.41647e-17
2.2474e-05;2.549e-11;-6.62529e-12;1.94034e-13;-5.26092e-17;1.69262e-17;3.24937e-17
2.2542e-05;1.98984e-11;-5.92731e-12;2.31144e-13;-7.86115e-17;2.49031e-17;4.43576e-17
2.261e-05;1.40565e-11;-5.17347e-12;2.67518e-13;-1.16664e-16;3.6632e-17;6.10734e-17
2.2678e-05;8.0077e-12;-4.36808e-12;3.0289e-13;-1.72162e-16;5.33697e-17;8.39919e-17
2.2746e-05;1.79773e-12;-3.51588e-12;3.36984e-13;-2.52518e-16;7.68612e-17;1.14757e-16
2.2814e-05;-4.52552e-12;-2.62205e-12;3.69544e-13;-3.67888e-16;1.0975e-16;1.5578e-16
2.2882e-05;-1.09126e-11;-1.69218e-12;4.00349e-13;-5.32165e-16;1.55995e-16;2.10712e-16
2.295e-05;-1.73126e-11;-7.32152e-13;4.29202e-13;-7.64208e-16;2.21197e-16;2.84717e-16
2.3018e-05;-2.36742e-11;2.51842e-13;4.55904e-13;-1.08922e-15;3.12812e-16;3.84503e-16
2.3086e-05;-2.99452e-11;1.25339e-12;4.80251e-13;-1.54023e-15;4.4038e-16;5.1823e-16
2.3154e-05;-3.60737e-11;2.26586e-12;5.02049e-13;-2.15968e-15;6.15899e-16;6.95535e-16
2.3222e-05;-4.20084e-11;3.2825e-12;5.21137e-13;-3.00123e-15;8.54447e-16;9.27788e-16
2.329e-05;-4.76987e-11;4.29641e-12;5.37392e-13;-4.1317e-15;1.175e-15;1.22853e-15
2.3358e-05;-5.30958e-11;5.30064e-12;5.50716e-13;-5.63313e-15;1.60128e-15;1.61386e-15
2.3426e-05;-5.81525e-11;6.2882e-12;5.6102e-13;-7.6048e-15;2.16242e-15;2.10256e-15
2.3494e-05;-6.28239e-11;7.2521e-12;5.68224e-13;-1.01648e-14;2.89332e-15;2.71574e-15
2.3562e-05;-6.70677e-11;8.18541e-12;5.72272e-13;-1.34513e-14;3.83475e-15;3.47612e-15
2.363e-05;-7.08448e-11;9.08126e-12;5.7314e-13;-1.76227e-14;5.03327e-15;4.40709e-15
2.3698e-05;-7.41194e-11;9.93297e-12;5.70828e-13;-2.28574e-14;6.54115e-15;5.53172e-15
2.3766e-05;-7.68597e-11;1.0734e-11;5.65339e-13;-2.93527e-14;8.41619e-15;6.87175e-15
2.3834e-05;-7.90379e-11;1.14782e-11;5.56669e-13;-3.73216e-14;1.07213e-14;8.44641e-15
2.3902e-05;-8.06307e-11;1.21593e-11;5.44825e-13;-4.699e-14;1.35237e-14;1.0271e-14
2.397e-05;-8.16194e-11;1.27718e-11;5.29852e-13;-5.859e-14;1.68931e-14;1.2355e-14
2.4038e-05;-8.199e-11;1.33103e-11;5.11845e-13;-7.23538e-14;2.08998e-14;1.47001e-14
2.4106e-05;-8.17336e-11;1.37699e-11;4.90943e-13;-8.8504e-14;2.56114e-14;1.72978e-14
2.4174e-05;-8.08466e-11;1.41462e-11;4.67297e-13;-1.07244e-13;3.10901e-14;2.01274e-14
2.4242e-05;-7.93303e-11;1.44353e-11;4.41058e-13;-1.28746e-13;3.73896e-14;2.31543e-14
2.431e-05;-7.71916e-11;1.46338e-11;4.12368e-13;-1.53138e-13;4.45514e-14;2.6329e-14
2.4378e-05;-7.44424e-11;1.4739e-11;3.81375e-13;-1.80492e-13;5.26018e-14;2.95863e-14
2.4446e-05;-7.10998e-11;1.47485e-11;3.48243e-13;-2.10809e-13;6.15482e-14;3.28454e-14
2.4514e-05;-6.71861e-11;1.46607e-11;3.13153e-13;-2.44008e-13;7.13748e-14;3.60105e-14
2.4582e-05;-6.27284e-11;1.44745e-11;2.76307e-13;-2.79911e-13;8.20389e-14;3.89717e-14
2.465e-05;-5.77586e-11;1.41897e-11;2.37929e-13;-3.18235e-13;9.34678e-14;4.16068e-14
2.4718e-05;-5.23129e-11;1.38064e-11;1.98263e-13;-3.58579e-13;1.05555e-13;4.3784e-14
2.4786e-05;-4.64316e-11;1.33255e-11;1.57561e-13;-4.00426e-13;1.1816e-13;4.53647e-14
2.4854e-05;-4.01591e-11;1.27485e-11;1.16064e-13;-4.43128e-13;1.31105e-13;4.62074e-14
2.4922e-05;-3.35432e-11;1.20777e-11;7.398e-14;-4.85916e-13;1.44178e-13;4.61724e-14
2.499e-05;-2.66348e-11;1.13159e-11;3.14893e-14;-5.279e-13;1.5713e-13;4.51255e-14
2.5058e-05;-1.94875e-11;1.04666e-11;-1.12404e-14;-5.68073e-13;1.69675e-13;4.29428e-14
2.5126e-05;-1.21573e-11;9.53395e-12;-5.40312e-14;-6.05325e-13;1.81495e-13;3.95143e-14
2.5194e-05;-4.7017e-12;8.5228e-12;-9.66842e-14;-6.38454e-13;1.92243e-13;3.4747e-14
2.5262e-05;2.82026e-12;7.43853e-12;-1.38989e-13;-6.66182e-13;2.01543e-13;2.85675e-14
2.533e-05;1.03488e-11;6.28714e-12;-1.8074e-13;-6.87177e-13;2.08996e-13;2.09244e-14
2.5398e-05;1.78237e-11;5.07521e-12;-2.21756e-13;-7.00067e-13;2.14189e-13;1.17902e-14
2.5466e-05;2.51852e-11;3.80985e-12;-2.61876e-13;-7.03471e-13;2.16697e-13;1.16274e-15
2.5534e-05;3.23741e-11;2.49864e-12;-3.00953e-13;-6.96018e-13;2.16094e-13;-1.09337e-14
2.5602e-05;3.93325e-11;1.1496e-12;-3.38847e-13;-6.7637e-13;2.11953e-13;-2.44481e-14
2.567e-05;4.60043e-11;-2.28879e-13;-3.75422e-13;-6.43252e-13;2.0386e-13;-3.93024e-14
2.5738e-05;5.23356e-11;-1.62807e-12;-4.10556e-13;-5.95477e-13;1.9142e-13;-5.53928e-14
2.5806e-05;5.82752e-11;-3.03892e-12;-4.44154e-13;-5.31967e-13;1.74265e-13;-7.25895e-14
2.5874e-05;6.37751e-11;-4.45216e-12;-4.76152e-13;-4.51786e-13;1.5206e-13;-9.07372e-14
2.5942e-05;6.8791e-11;-5.85836e-12;-5.06495e-13;-3.54157e-13;1.24522e-13;-1.09655e-13
2.601e-05;7.32823e-11;-7.24799e-12;-5.35131e-13;-2.38495e-13;9.14165e-14;-1.29136e-13
2.6078e-05;7.7213e-11;-8.61149e-12;-5.61993e-13;-1.04425e-13;5.25742e-14;-1.48949e-13
2.6146e-05;8.05514e-11;-9.93927e-12;-5.87015e-13;4.81948e-14;7.89498e-15;-1.68836e-13
2.6214e-05;8.32711e-11;-1.12218e-11;-6.10151e-13;2.19251e-13;-4.26442e-14;-1.88519e-13
2.6282e-05;8.53504e-11;-1.24497e-11;-6.31373e-13;4.08359e-13;-9.89825e-14;-2.07699e-13
2.635e-05;8.67732e-11;-1.36137e-11;-6.50655e-13;6.14846e-13;-1.60969e-13;-2.2606e-13
2.6418e-05;8.75289e-11;-1.47051e-11;-6.67937e-13;8.37741e-13;-2.28359e-13;-2.43275e-13
2.6486e-05;8.76122e-11;-1.57152e-11;-6.83119e-13;1.07577e-12;-3.0081e-13;-2.59007e-13
2.6554e-05;8.70235e-11;-1.66359e-11;-6.9609e-13;1.32734e-12;-3.77879e-13;-2.72917e-13
2.6622e-05;8.5769e-11;-1.74595e-11;-7.06775e-13;1.59056e-12;-4.59029e-13;-2.84668e-13
2.669e-05;8.38601e-11;-1.81786e-11;-7.15151e-13;1.86323e-12;-5.43621e-13;-2.93935e-13
2.6758e-05;8.1314e-11;-1.87869e-11;-7.21227e-13;2.14288e-12;-6.30926e-13;-3.00408e-13
2.6826e-05;7.8153e-11;-1.92782e-11;-7.24998e-13;2.42676e-12;-7.20124e-13;-3.03802e-13
2.6894e-05;7.44042e-11;-1.96475e-11;-7.26407e-13;2.71187e-12;-8.1031e-13;-3.03861e-13
2.6962e-05;7.00997e-11;-1.98904e-11;-7.25356e-13;2.995e-12;-9.00504e-13;-3.00364e-13
2.703e-05;6.5276e-11;-2.00033e-11;-7.21734e-13;3.27274e-12;-9.89653e-13;-2.93127e-13
2.7098e-05;5.99737e-11;-1.99835e-11;-7.15439e-13;3.54153e-12;-1.07664e-12;-2.82007e-13
2.7166e-05;5.42377e-11;-1.9829e-11;-7.06376e-13;3.7977e-12;-1.16032e-12;-2.669e-13
2.7234e-05;4.8116e-11;-1.95391e-11;-6.94435e-13;4.03749e-12;-1.23947e-12;-2.47749e-13
2.7302e-05;4.16594e-11;-1.91137e-11;-6.79484e-13;4.25712e-12;-1.31287e-12;-2.24539e-13
2.737e-05;3.49215e-11;-1.85539e-11;-6.61385e-13;4.45279e-12;-1.37928e-12;-1.97297e-13
2.7438e-05;2.79577e-11;-1.78616e-11;-6.4002e-13;4.62076e-12;-1.43744e-12;-1.66091e-13
2.7506e-05;2.08253e-11;-1.70398e-11;-6.15312e-13;4.75735e-12;-1.48613e-12;-1.31034e-13
2.7574e-05;1.35825e-11;-1.60925e-11;-5.87212e-13;4.85905e-12;-1.52413e-12;-9.22752e-14
2.7642e-05;6.2879e-12;-1.50246e-11;-5.55672e-13;4.92247e-12;-1.55028e-12;-5.00091e-14
2.771e-05;-9.9962e-13;-1.38421e-11;-5.20627e-13;4.94446e-12;-1.56347e-12;-4.47081e-15
2.7778e-05;-8.2219e-12;-1.25518e-11;-4.81999e-13;4.92211e-12;-1.56265e-12;4.40603e-14
2.7846e-05;-1.53217e-11;-1.11612e-11;-4.39728e-13;4.85284e-12;-1.5469e-12;9.52596e-14
2.7914e-05;-2.22432e-11;-9.67894e-12;-3.938e-13;4.73435e-12;-1.51535e-12;1.48756e-13
2.7982e-05;-2.89325e-11;-8.1145e-12;-3.4425e-13;4.56478e-12;-1.4673e-12;2.04131e-13
2.805e-05;-3.5338e-11;-6.47803e-12;-2.91146e-13;4.34267e-12;-1.40217e-12;2.60921e-13
2.8118e-05;-4.1411e-11;-4.78035e-12;-2.34568e-13;4.067e-12;-1.31952e-12;3.18616e-13
2.8186e-05;-4.71058e-11;-3.0328e-12;-1.74607e-13;3.73729e-12;-1.21909e-12;3.76665e-13
2.8254e-05;-5.23804e-11;-1.2472e-12;-1.11375e-13;3.35356e-12;-1.10079e-12;4.34479e-13
2.8322e-05;-5.71965e-11;5.64256e-13;-4.50384e-14;2.9164e-12;-9.6472e-13;4.91437e-13
2.839e-05;-6.15199e-11;2.38904e-12;2.41738e-14;2.42697e-12;-8.11175e-13;5.46895e-13
2.8458e-05;-6.5321e-11;4.2144e-12;9.59738e-14;1.88706e-12;-6.40655e-13;6.00195e-13
2.8526e-05;-6.85747e-11;6.02749e-12;1.7004e-13;1.299e-12;-4.53864e-13;6.50674e-13
2.8594e-05;-7.12608e-11;7.81542e-12;2.46047e-13;6.65774e-13;-2.51718e-13;6.97673e-13
2.8662e-05;-7.33642e-11;9.56543e-12;3.23687e-13;-9.06185e-15;-3.53421e-14;7.4055e-13
2.873e-05;-7.48747e-11;1.12649e-11;4.0266e-13;-7.21371e-13;1.93933e-13;7.78683e-13
2.8798e-05;-7.57871e-11;1.29016e-11;4.82639e-13;-1.46646e-12;4.34573e-13;8.11484e-13
2.8866e-05;-7.61013e-11;1.44636e-11;5.63227e-13;-2.2391e-12;6.84847e-13;8.38402e-13
2.8934e-05;-7.58222e-11;1.59393e-11;6.4393e-13;-3.03359e-12;9.42842e-13;8.58927e-13
2.9002e-05;-7.49597e-11;1.7318e-11;7.24181e-13;-3.84375e-12;1.20647e-12;8.72602e-13
2.907e-05;-7.35283e-11;1.85893e-11;8.03388e-13;-4.66301e-12;1.47349e-12;8.79017e-13
2.9138e-05;-7.15473e-11;1.97437e-11;8.80976e-13;-5.48444e-12;1.74152e-12;8.77819e-13
2.9206e-05;-6.90403e-11;2.07725e-11;9.56382e-13;-6.30081e-12;2.00807e-12;8.68713e-13
2.9274e-05;-6.60348e-11;2.16681e-11;1.02902e-12;-7.10462e-12;2.27054e-12;8.51462e-13
2.9342e-05;-6.25625e-11;2.24235e-11;1.09825e-12;-7.88821e-12;2.52626e-12;8.2589e-13
2.941e-05;-5.86583e-11;2.3033e-11;1.1634e-12;-8.64379e-12;2.77253e-12;7.91891e-13
2.9478e-05;-5.43605e-11;2.3492e-11;1.22383e-12;-9.36348e-12;3.00663e-12;7.49426e-13
2.9546e-05;-4.971e-11;2.37968e-11;1.27899e-12;-1.00395e-11;3.22582e-12;6.98533e-13
2.9614e-05;-4.47504e-11;2.3945e-11;1.3284e-12;-1.0664e-11;3.42744e-12;6.39332e-13
2.9682e-05;-3.9527e-11;2.39351e-11;1.3716e-12;-1.12295e-11;3.60889e-12;5.72025e-13
2.975e-05;-3.40869e-11;2.37669e-11;1.40807e-12;-1.17286e-11;3.76766e-12;4.96905e-13
2.9818e-05;-2.84782e-11;2.34412e-11;1.4372e-12;-1.21542e-11;3.90136e-12;4.14354e-13
2.9886e-05;-2.27498e-11;2.29601e-11;1.45839e-12;-1.24999e-11;4.00779e-12;3.24845e-13
2.9954e-05;-1.69508e-11;2.23263e-11;1.47112e-12;-1.27594e-11;4.08489e-12;2.28943e-13
3.0022e-05;-1.11301e-11;2.15441e-11;1.47498e-12;-1.29271e-11;4.13084e-12;1.273e-13
3.009e-05;-5.33623e-12;2.06183e-11;1.46968e-12;-1.29982e-11;4.14403e-12;2.06484e-14
3.0158e-05;3.83492e-13;1.9555e-11;1.45497e-12;-1.29683e-11;4.12313e-12;-9.01998e-14
3.0226e-05;5.98301e-12;1.8361e-11;1.43063e-12;-1.28341e-11;4.06706e-12;-2.04367e-13
3.0294e-05;1.14181e-11;1.7044e-11;1.39644e-12;-1.25928e-11;3.97504e-12;-3.20918e-13
3.0362e-05;1.66467e-11;1.56125e-11;1.35223e-12;-1.22426e-11;3.84661e-12;-4.3887e-13
3.043e-05;2.16291e-11;1.40757e-11;1.29798e-12;-1.17828e-11;3.68159e-12;-5.57205e-13
3.0498e-05;2.63284e-11;1.24434e-11;1.23379e-12;-1.12132e-11;3.48018e-12;-6.74878e-13
3.0566e-05;3.07109e-11;1.0726e-11;1.15988e-12;-1.0535e-11;3.24288e-12;-7.90826e-13
3.0634e-05;3.4746e-11;8.93456e-12;1.07651e-12;-9.75019e-12;2.97055e-12;-9.03978e-13
3.0702e-05;3.8407e-11;7.08054e-12;9.83968e-13;-8.86168e-12;2.66439e-12;-1.01326e-12
3.077e-05;4.16711e-11;5.1757e-12;8.82523e-13;-7.87348e-12;2.32593e-12;-1.11761e-12
3.0838e-05;4.45193e-11;3.23212e-12;7.72528e-13;-6.79054e-12;1.95706e-12;-1.21598e-12
3.0906e-05;4.69362e-11;1.26209e-12;6.54466e-13;-5.61879e-12;1.55998e-12;-1.30733e-12
3.0974e-05;4.89109e-11;-7.21953e-13;5.28974e-13;-4.36507e-12;1.13723e-12;-1.39068e-12
3.1042e-05;5.04361e-11;-2.70752e-12;3.96794e-13;-3.03716e-12;6.91636e-13;-1.46507e-12
3.111e-05;5.1509e-11;-4.68217e-12;2.58699e-13;-1.64368e-12;2.26327e-13;-1.5296e-12
3.1178e-05;5.21309e-11;-6.63356e-12;1.1545e-13;-1.94074e-13;-2.55304e-13;-1.58341e-12
3.1246e-05;5.23072e-11;-8.54957e-12;-3.2171e-14;1.30146e-12;-7.49614e-13;-1.62575e-12
3.1314e-05;5.20469e-11;-1.04183e-11;-1.83287e-13;2.83203e-12;-1.25274e-12;-1.65592e-12
3.1382e-05;5.13627e-11;-1.22282e-11;-3.36879e-13;4.38615e-12;-1.76063e-12;-1.67332e-12
3.145e-05;5.02708e-11;-1.39679e-11;-4.91812e-13;5.95182e-12;-2.26906e-12;-1.67745e-12
3.1518e-05;4.87912e-11;-1.56266e-11;-6.46931e-13;7.51658e-12;-2.77368e-12;-1.66794e-12
3.1586e-05;4.69467e-11;-1.71941e-11;-8.01145e-13;9.06767e-12;-3.27005e-12;-1.64451e-12
3.1654e-05;4.47633e-11;-1.86607e-11;-9.53431e-13;1.05921e-11;-3.75368e-12;-1.60704e-12
3.1722e-05;4.22692e-11;-2.00172e-11;-1.10276e-12;1.20768e-11;-4.22006e-12;-1.55549e-12
3.179e-05;3.94948e-11;-2.12552e-11;-1.24803e-12;1.35086e-11;-4.66469e-12;-1.48999e-12
3.1858e-05;3.64726e-11;-2.2367e-11;-1.388e-12;1.48746e-11;-5.08316e-12;-1.41078e-12
3.1926e-05;3.32364e-11;-2.33453e-11;-1.52143e-12;1.61621e-11;-5.47115e-12;-1.3182e-12
3.1994e-05;2.98215e-11;-2.4184e-11;-1.64711e-12;1.73586e-11;-5.8245e-12;-1.21275e-12
3.2062e-05;2.62641e-11;-2.48778e-11;-1.76398e-12;1.84522e-11;-6.13926e-12;-1.09503e-12
3.213e-05;2.26008e-11;-2.54221e-11;-1.87111e-12;1.94317e-11;-6.41171e-12;-9.65751e-13
3.2198e-05;1.88684e-11;-2.58136e-11;-1.96759e-12;2.02863e-11;-6.63842e-12;-8.25735e-13
3.2266e-05;1.51034e-11;-2.60494e-11;-2.05246e-12;2.10061e-11;-6.81628e-12;-6.75908e-13
3.2334e-05;1.13417e-11;-2.61279e-11;-2.12475e-12;2.15823e-11;-6.94255e-12;-5.17296e-13
3.2402e-05;7.61835e-12;-2.60482e-11;-2.18353e-12;2.20068e-11;-7.01489e-12;-3.51016e-13
3.247e-05;3.96704e-12;-2.58105e-11;-2.22806e-12;2.22727e-11;-7.0314e-12;-1.78273e-13
3.2538e-05;4.20133e-13;-2.5416e-11;-2.25781e-12;2.23742e-11;-6.99066e-12;-3.52115e-16
3.2606e-05;-2.99194e-12;-2.48667e-11;-2.27244e-12;2.23069e-11;-6.89171e-12;1.81388e-13
3.2674e-05;-6.24092e-12;-2.41656e-11;-2.27166e-12;2.20676e-11;-6.73413e-12;3.65529e-13
3.2742e-05;-9.30099e-12;-2.33167e-11;-2.25515e-12;2.16543e-11;-6.51802e-12;5.506e-13
3.281e-05;-1.21489e-11;-2.23248e-11;-2.22259e-12;2.10666e-11;-6.24404e-12;7.35092e-13
3.2878e-05;-1.47642e-11;-2.11955e-11;-2.17378e-12;2.03056e-11;-5.91336e-12;9.17472e-13
3.2946e-05;-1.7129e-11;-1.99354e-11;-2.1088e-12;1.93737e-11;-5.52773e-12;1.09619e-12
3.3014e-05;-1.92286e-11;-1.85518e-11;-2.02802e-12;1.82748e-11;-5.08942e-12;1.26972e-12
3.3082e-05;-2.10514e-11;-1.70529e-11;-1.93202e-12;1.70143e-11;-4.60123e-12;1.43651e-12
3.315e-05;-2.25891e-11;-1.54476e-11;-1.82143e-12;1.55992e-11;-4.0665e-12;1.59509e-12
3.3218e-05;-2.38366e-11;-1.37454e-11;-1.69679e-12;1.40376e-11;-3.48902e-12;1.744e-12
3.3286e-05;-2.47921e-11;-1.19565e-11;-1.55867e-12;1.23392e-11;-2.87306e-12;1.88185e-12
3.3354e-05;-2.54566e-11;-1.00914e-11;-1.40781e-12;1.05151e-11;-2.22332e-12;2.00733e-12
3.3422e-05;-2.58341e-11;-8.16131e-12;-1.2452e-12;8.57748e-12;-1.54489e-12;2.1192e-12
3.349e-05;-2.59314e-11;-6.17781e-12;-1.0721e-12;6.53973e-12;-8.43192e-13;2.2163e-12
3.3558e-05;-2.5758e-11;-4.15277e-12;-8.89898e-13;4.41635e-12;-1.23952e-13;2.29761e-12
3.3626e-05;-2.5326e-11;-2.09829e-12;-6.99965e-13;2.22281e-12;6.06857e-13;2.36218e-12
3.3694e-05;-2.46499e-11;-2.65671e-14;-5.03617e-13;-2.45669e-14;1.34307e-12;2.4092e-12
3.3762e-05;-2.37463e-11;2.05008e-12;-3.0218e-13;-2.30874e-12;2.07839e-12;2.43801e-12
3.383e-05;-2.26336e-11;4.11928e-12;-9.71045e-14;-4.61206e-12;2.80646e-12;2.44807e-12
3.3898e-05;-2.13316e-11;6.1687e-12;1.09966e-13;-6.91642e-12;3.52088e-12;2.43898e-12
3.3966e-05;-1.98618e-11;8.18613e-12;3.17257e-13;-9.20344e-12;4.21533e-12;2.41053e-12
3.4034e-05;-1.82468e-11;1.01596e-11;5.23013e-13;-1.14546e-11;4.88358e-12;2.36263e-12
3.4102e-05;-1.65103e-11;1.20775e-11;7.25639e-13;-1.36512e-11;5.51959e-12;2.29539e-12
3.417e-05;-1.46763e-11;1.39284e-11;9.23748e-13;-1.57751e-11;6.11754e-12;2.20908e-12
3.4238e-05;-1.27695e-11;1.57014e-11;1.11608e-12;-1.78081e-11;6.67187e-12;2.10412e-12
3.4306e-05;-1.0814e-11;1.73862e-11;1.30134e-12;-1.97327e-11;7.17739e-12;1.98114e-12
3.4374e-05;-8.834e-12;1.89728e-11;1.47814e-12;-2.15322e-11;7.62929e-12;1.84092e-12
3.4442e-05;-6.85314e-12;2.04519e-11;1.645e-12;-2.31903e-11;8.02317e-12;1.68438e-12
3.451e-05;-4.89441e-12;2.1815e-11;1.80046e-12;-2.46921e-11;8.35514e-12;1.51262e-12
3.4578e-05;-2.98004e-12;2.30541e-11;1.94328e-12;-2.60237e-11;8.62179e-12;1.32685e-12
3.4646e-05;-1.13107e-12;2.41622e-11;2.07246e-12;-2.71722e-11;8.82027e-12;1.12846e-12
3.4714e-05;6.32846e-13;2.5133e-11;2.18714e-12;-2.81266e-11;8.94832e-12;9.18906e-13
3.4782e-05;2.29369e-12;2.5961e-11;2.28655e-12;-2.88768e-11;9.00425e-12;6.99799e-13
3.485e-05;3.83516e-12;2.66418e-11;2.36988e-12;-2.94148e-11;8.98701e-12;4.72827e-13
3.4918e-05;5.24266e-12;2.71717e-11;2.43643e-12;-2.9734e-11;8.89618e-12;2.39763e-13
3.4986e-05;6.50339e-12;2.75479e-11;2.48568e-12;-2.98298e-11;8.73196e-12;2.4471e-15
3.5054e-05;7.60642e-12;2.77688e-11;2.51746e-12;-2.9699e-11;8.49519e-12;-2.3723e-13
3.5122e-05;8.54287e-12;2.78334e-11;2.53184e-12;-2.93408e-11;8.18736e-12;-4.77339e-13
3.519e-05;9.30607e-12;2.77418e-11;2.52899e-12;-2.87559e-11;7.81058e-12;-7.15922e-13
3.5258e-05;9.89155e-12;2.74948e-11;2.50897e-12;-2.79471e-11;7.36757e-12;-9.51013e-13
3.5326e-05;1.0297e-11;2.70942e-11;2.47174e-12;-2.69189e-11;6.86161e-12;-1.18065e-12
3.5394e-05;1.05221e-11;2.65424e-11;2.41732e-12;-2.56779e-11;6.29657e-12;-1.4029e-12
3.5462e-05;1.05685e-11;2.5843e-11;2.34597e-12;-2.42323e-11;5.67684e-12;-1.61587e-12
3.553e-05;1.04399e-11;2.50001e-11;2.25833e-12;-2.25922e-11;5.00729e-12;-1.81773e-12
3.5598e-05;1.01418e-11;2.40187e-11;2.15539e-12;-2.07694e-11;4.29323e-12;-2.00675e-12
3.5666e-05;9.68157e-12;2.29044e-11;2.03823e-12;-1.87772e-11;3.5404e-12;-2.18126e-12
3.5734e-05;9.06857e-12;2.16634e-11;1.90787e-12;-1.66305e-11;2.75489e-12;-2.33975e-12
3.5802e-05;8.31366e-12;2.03024e-11;1.76522e-12;-1.43453e-11;1.94309e-12;-2.4808e-12
3.587e-05;7.42902e-12;1.88292e-11;1.61123e-12;-1.19392e-11;1.11166e-12;-2.60315e-12
3.5938e-05;6.42795e-12;1.72517e-11;1.44702e-12;-9.43062e-12;2.67448e-13;-2.70571e-12
3.6006e-05;5.32478e-12;1.55787e-11;1.27395e-12;-6.83896e-12;-5.82555e-13;-2.78754e-12
3.6074e-05;4.13482e-12;1.38193e-11;1.09349e-12;-4.18442e-12;-1.43126e-12;-2.84788e-12
3.6142e-05;2.87428e-12;1.19831e-11;9.07061e-13;-1.48776e-12;-2.27157e-12;-2.88617e-12
3.621e-05;1.56007e-12;1.00799e-11;7.15939e-13;1.22985e-12;-3.09639e-12;-2.90202e-12
3.6278e-05;2.0952e-13;8.12002e-12;5.2129e-13;3.94702e-12;-3.89872e-12;-2.89524e-12
3.6346e-05;-1.15999e-12;6.11414e-12;3.24333e-13;6.64229e-12;-4.67173e-12;-2.8658e-12
3.6414e-05;-2.53122e-12;4.073e-12;1.26482e-13;9.29434e-12;-5.40876e-12;-2.8139e-12
3.6482e-05;-3.88724e-12;2.00756e-12;-7.06546e-14;1.18822e-11;-6.10347e-12;-2.73988e-12
3.655e-05;-5.21145e-12;-7.1163e-14;-2.65403e-13;1.43852e-11;-6.74979e-12;-2.64431e-12
3.6618e-05;-6.4877e-12;-2.15218e-12;-4.56209e-13;1.67836e-11;-7.34206e-12;-2.5279e-12
3.6686e-05;-7.70054e-12;-4.22455e-12;-6.41746e-13;1.90582e-11;-7.87503e-12;-2.39158e-12
3.6754e-05;-8.83538e-12;-6.27743e-12;-8.20878e-13;2.11911e-11;-8.34393e-12;-2.23643e-12
3.6822e-05;-9.87877e-12;-8.30005e-12;-9.92517e-13;2.31653e-11;-8.74452e-12;-2.06366e-12
3.689e-05;-1.08185e-11;-1.02818e-11;-1.15549e-12;2.49652e-11;-9.07309e-12;-1.87469e-12
3.6958e-05;-1.16438e-11;-1.22122e-11;-1.30856e-12;2.65764e-11;-9.32658e-12;-1.67103e-12
3.7026e-05;-1.23451e-11;-1.40813e-11;-1.4505e-12;2.79864e-11;-9.50254e-12;-1.45435e-12
3.7094e-05;-1.29143e-11;-1.58791e-11;-1.58033e-12;2.9184e-11;-9.59917e-12;-1.22643e-12
3.7162e-05;-1.33448e-11;-1.75962e-11;-1.69739e-12;3.01599e-11;-9.61536e-12;-9.89135e-13
3.723e-05;-1.36315e-11;-1.92233e-11;-1.80121e-12;3.09067e-11;-9.55071e-12;-7.44424e-13
3.7298e-05;-1.37712e-11;-2.07517e-11;-1.89136e-12;3.14187e-11;-9.40549e-12;-4.94304e-13
3.7366e-05;-1.37624e-11;-2.21729e-11;-1.96735e-12;3.16921e-11;-9.18069e-12;-2.4082e-13
3.7434e-05;-1.36052e-11;-2.34791e-11;-2.02862e-12;3.17253e-11;-8.87803e-12;1.39606e-14
3.7502e-05;-1.33013e-11;-2.46632e-11;-2.07473e-12;3.15183e-11;-8.49987e-12;2.67972e-13
3.757e-05;-1.28539e-11;-2.57185e-11;-2.10553e-12;3.10733e-11;-8.04928e-12;5.19167e-13
3.7638e-05;-1.22674e-11;-2.6639e-11;-2.12118e-12;3.03943e-11;-7.52996e-12;7.6553e-13
3.7706e-05;-1.15476e-11;-2.74194e-11;-2.12206e-12;2.94873e-11;-6.94623e-12;1.0051e-12
3.7774e-05;-1.0702e-11;-2.80551e-11;-2.10858e-12;2.83599e-11;-6.30298e-12;1.23597e-12
3.7842e-05;-9.73887e-12;-2.85423e-11;-2.0811e-12;2.70215e-11;-5.60563e-12;1.45634e-12
3.791e-05;-8.66798e-12;-2.8878e-11;-2.03993e-12;2.54833e-11;-4.86009e-12;1.66447e-12
3.7978e-05;-7.49977e-12;-2.90598e-11;-1.98549e-12;2.3758e-11;-4.07271e-12;1.85877e-12
3.8046e-05;-6.24537e-12;-2.90863e-11;-1.91846e-12;2.18595e-11;-3.25019e-12;2.03775e-12
3.8114e-05;-4.91649e-12;-2.89569e-11;-1.83978e-12;1.98034e-11;-2.39959e-12;2.20004e-12
3.8182e-05;-3.52537e-12;-2.86717e-11;-1.75055e-12;1.76062e-11;-1.5282e-12;2.34442e-12
3.825e-05;-2.08474e-12;-2.82318e-11;-1.65186e-12;1.52856e-11;-6.43489e-13;2.46984e-12
3.8318e-05;-6.07633e-13;-2.76388e-11;-1.54466e-12;1.28602e-11;2.46927e-13;2.57539e-12
3.8386e-05;8.92826e-13;-2.68955e-11;-1.42978e-12;1.03492e-11;1.13539e-12;2.66036e-12
3.8454e-05;2.40365e-12;-2.60052e-11;-1.30811e-12;7.77275e-12;2.01423e-12;2.72422e-12
3.8522e-05;3.91209e-12;-2.49724e-11;-1.18075e-12;5.15109e-12;2.87588e-12;2.76662e-12
3.859e-05;5.40569e-12;-2.38021e-11;-1.04901e-12;2.5049e-12;3.71289e-12;2.7874e-12
3.8658e-05;6.87222e-12;-2.25001e-11;-9.14283e-13;-1.45054e-13;4.51802e-12;2.78656e-12
3.8726e-05;8.29972e-12;-2.1073e-11;-7.77845e-13;-2.77806e-12;5.28432e-12;2.76431e-12
3.8794e-05;9.67663e-12;-1.9528e-11;-6.40736e-13;-5.37364e-12;6.00516e-12;2.72104e-12
3.8862e-05;1.09919e-11;-1.78732e-11;-5.0385e-13;-7.9117e-12;6.67432e-12;2.6573e-12
3.893e-05;1.22354e-11;-1.61172e-11;-3.68084e-13;-1.03727e-11;7.28601e-12;2.5738e-12
3.8998e-05;1.33974e-11;-1.42692e-11;-2.34458e-13;-1.27378e-11;7.83497e-12;2.47142e-12
3.9066e-05;1.44693e-11;-1.23389e-11;-1.04074e-13;-1.4989e-11;8.31646e-12;2.35114e-12
3.9134e-05;1.54429e-11;-1.03364e-11;2.20204e-14;-1.71093e-11;8.72635e-12;2.21412e-12
3.9202e-05;1.63107e-11;-8.27223e-12;1.42974e-13;-1.90828e-11;9.06113e-12;2.06161e-12
3.927e-05;1.70659e-11;-6.15749e-12;2.58155e-13;-2.0895e-11;9.31792e-12;1.89499e-12
3.9338e-05;1.77026e-11;-4.00352e-12;3.67062e-13;-2.25325e-11;9.49456e-12;1.71572e-12
3.9406e-05;1.82158e-11;-1.82194e-12;4.69197e-13;-2.39835e-11;9.58952e-12;1.52535e-12
3.9474e-05;1.86018e-11;3.75539e-13;5.64007e-13;-2.52378e-11;9.60199e-12;1.32552e-12
3.9542e-05;1.88574e-11;2.57718e-12;6.50928e-13;-2.62866e-11;9.53187e-12;1.11793e-12
3.961e-05;1.89808e-11;4.77124e-12;7.29499e-13;-2.71231e-11;9.37972e-12;9.04315e-13
3.9678e-05;1.89706e-11;6.94603e-12;7.9948e-13;-2.77419e-11;9.14679e-12;6.86459e-13
3.9746e-05;1.88267e-11;9.0899e-12;8.60879e-13;-2.81396e-11;8.835e-12;4.66139e-13
3.9814e-05;1.855e-11;1.11913e-11;9.13869e-13;-2.83144e-11;8.4469e-12;2.4513e-13
3.9882e-05;1.81425e-11;1.32388e-11;9.58658e-13;-2.82665e-11;7.98569e-12;2.51939e-14
3.995e-05;1.76072e-11;1.52214e-11;9.95385e-13;-2.79976e-11;7.45515e-12;-1.91927e-13
4.0018e-05;1.69481e-11;1.71285e-11;1.02413e-12;-2.75114e-11;6.85961e-12;-4.04542e-13
4.0086e-05;1.617e-11;1.89498e-11;1.04505e-12;-2.68133e-11;6.20397e-12;-6.11032e-13
4.0154e-05;1.52782e-11;2.06756e-11;1.05847e-12;-2.59103e-11;5.4936e-12;-8.0987e-13
4.0222e-05;1.42792e-11;2.22965e-11;1.06499e-12;-2.4811e-11;4.73434e-12;-9.99622e-13
4.029e-05;1.31802e-11;2.38036e-11;1.06537e-12;-2.35257e-11;3.93243e-12;-1.17894e-12
4.0358e-05;1.19894e-11;2.51883e-11;1.0604e-12;-2.20659e-11;3.09447e-12;-1.34659e-12
4.0426e-05;1.07157e-11;2.6443e-11;1.05071e-12;-2.04447e-11;2.22736e-12;-1.50143e-12
4.0494e-05;9.36869e-12;2.75605e-11;1.03681e-12;-1.86761e-11;1.33826e-12;-1.64247e-12
4.0562e-05;7.95848e-12;2.85347e-11;1.01923e-12;-1.67756e-11;4.34529e-13;-1.76884e-12
4.063e-05;6.49552e-12;2.93598e-11;9.9857e-13;-1.47594e-11;-4.76367e-13;-1.87982e-12
4.0698e-05;4.99072e-12;3.0031e-11;9.75601e-13;-1.26446e-11;-1.38689e-12;-1.9748e-12
4.0766e-05;3.45539e-12;3.05439e-11;9.5114e-13;-1.0449e-11;-2.2895e-12;-2.05329e-12
4.0834e-05;1.90125e-12;3.08951e-11;9.25909e-13;-8.19091e-12;-3.17671e-12;-2.11495e-12
4.0902e-05;3.40254e-13;3.1082e-11;9.00424e-13;-5.889e-12;-4.04118e-12;-2.15958e-12
4.097e-05;-1.21563e-12;3.11028e-11;8.75035e-13;-3.56221e-12;-4.87572e-12;-2.18715e-12
4.1038e-05;-2.75461e-12;3.09565e-11;8.50053e-13;-1.22955e-12;-5.6734e-12;-2.19775e-12
4.1106e-05;-4.26518e-12;3.06431e-11;8.25904e-13;1.09009e-12;-6.42755e-12;-2.19158e-12
4.1174e-05;-5.73611e-12;3.01632e-11;8.03157e-13;3.37802e-12;-7.13186e-12;-2.169e-12
4.1242e-05;-7.15653e-12;2.95182e-11;7.82403e-13;5.61599e-12;-7.78036e-12;-2.13046e-12
4.131e-05;-8.51595e-12;2.87104e-11;7.64059e-13;7.78625e-12;-8.36751e-12;-2.0766e-12
4.1378e-05;-9.80453e-12;2.77431e-11;7.48223e-13;9.87176e-12;-8.88826e-12;-2.00814e-12
4.1446e-05;-1.10132e-11;2.66205e-11;7.3471e-13;1.18563e-11;-9.33802e-12;-1.92592e-12
4.1514e-05;-1.2134e-11;2.53475e-11;7.23232e-13;1.37246e-11;-9.71277e-12;-1.83085e-12
4.1582e-05;-1.31596e-11;2.393e-11;7.13597e-13;1.54624e-11;-1.0009e-11;-1.72394e-12
4.165e-05;-1.40837e-11;2.23744e-11;7.05772e-13;1.70568e-11;-1.02239e-11;-1.60626e-12
4.1718e-05;-1.4901e-11;2.06881e-11;6.99763e-13;1.84959e-11;-1.03552e-11;-1.47897e-12
4.1786e-05;-1.56068e-11;1.8879e-11;6.95425e-13;1.97694e-11;-1.04014e-11;-1.34331e-12
4.1854e-05;-1.61974e-11;1.69563e-11;6.92329e-13;2.08683e-11;-1.03615e-11;-1.20051e-12
4.1922e-05;-1.66703e-11;1.49294e-11;6.89796e-13;2.17851e-11;-1.02353e-11;-1.05185e-12
4.199e-05;-1.70238e-11;1.28086e-11;6.87053e-13;2.2514e-11;-1.00234e-11;-8.98614e-13
4.2058e-05;-1.72577e-11;1.06046e-11;6.83397e-13;2.30505e-11;-9.72696e-12;-7.42115e-13
4.2126e-05;-1.73726e-11;8.32864e-12;6.78248e-13;2.3392e-11;-9.34792e-12;-5.83674e-13
4.2194e-05;-1.73698e-11;5.99252e-12;6.7109e-13;2.35373e-11;-8.8889e-12;-4.24606e-13
4.2262e-05;-1.72518e-11;3.60851e-12;6.61352e-13;2.34869e-11;-8.35317e-12;-2.66186e-13
4.233e-05;-1.70214e-11;1.18939e-12;6.48335e-13;2.3243e-11;-7.74468e-12;-1.09641e-13
4.2398e-05;-1.66829e-11;-1.2516e-12;6.3124e-13;2.2809e-11;-7.06798e-12;4.38491e-14
4.2466e-05;-1.6241e-11;-3.70098e-12;6.0928e-13;2.21903e-11;-6.3282e-12;1.93146e-13
4.2534e-05;-1.57015e-11;-6.14509e-12;5.81799e-13;2.13933e-11;-5.53101e-12;3.37158e-13
4.2602e-05;-1.50708e-11;-8.57012e-12;5.48321e-13;2.04263e-11;-4.68259e-12;4.74869e-13
4.267e-05;-1.43561e-11;-1.09622e-11;5.08499e-13;1.92985e-11;-3.78958e-12;6.05353e-13
4.2738e-05;-1.35648e-11;-1.33072e-11;4.61987e-13;1.80207e-11;-2.859e-12;7.27787e-13
4.2806e-05;-1.2705e-11;-1.55912e-11;4.08351e-13;1.66046e-11;-1.89821e-12;8.41437e-13
4.2874e-05;-1.1785e-11;-1.78002e-11;3.47077e-13;1.50631e-11;-9.14877e-13;9.45648e-13
4.2942e-05;-1.08136e-11;-1.99206e-11;2.77708e-13;1.34099e-11;8.31185e-14;1.03985e-12
4.301e-05;-9.79996e-12;-2.19391e-11;2.0001e-13;1.16598e-11;1.08772e-12;1.12359e-12
4.3078e-05;-8.75304e-12;-2.38429e-11;1.14056e-13;9.8279e-12;2.09078e-12;1.19653e-12
4.3146e-05;-7.68192e-12;-2.562e-11;2.01491e-14;7.93016e-12;3.08413e-12;1.25843e-12
4.3214e-05;-6.59553e-12;-2.72584e-11;-8.13399e-14;5.98275e-12;4.05966e-12;1.30916e-12
4.3282e-05;-5.50265e-12;-2.87471e-11;-1.90098e-13;4.00218e-12;5.00935e-12;1.34869e-12
4.335e-05;-4.41185e-12;-3.00757e-11;-3.05844e-13;2.00507e-12;5.92539e-12;1.37704e-12
4.3418e-05;-3.33148e-12;-3.12347e-11;-4.28172e-13;8.0096e-15;6.80024e-12;1.39437e-12
4.3486e-05;-2.26957e-12;-3.22158e-11;-5.56401e-13;-1.97254e-12;7.62667e-12;1.40093e-12
4.3554e-05;-1.2337e-12;-3.30115e-11;-6.8955e-13;-3.92042e-12;8.39786e-12;1.39704e-12
4.3622e-05;-2.30899e-13;-3.36154e-11;-8.26471e-13;-5.81987e-12;9.10746e-12;1.38313e-12
4.369e-05;7.32441e-13;-3.40223e-11;-9.66026e-13;-7.65566e-12;9.7496e-12;1.35966e-12
4.3758e-05;1.6506e-12;-3.42279e-11;-1.10716e-12;-9.4132e-12;1.0319e-11;1.32714e-12
4.3826e-05;2.51851e-12;-3.42291e-11;-1.24883e-12;-1.10786e-11;1.08109e-11;1.28618e-12
4.3894e-05;3.33173e-12;-3.40245e-11;-1.38985e-12;-1.2639e-11;1.12214e-11;1.23744e-12
4.3962e-05;4.08649e-12;-3.3614e-11;-1.5288e-12;-1.40823e-11;1.1547e-11;1.18164e-12
4.403e-05;4.7797e-12;-3.29988e-11;-1.66404e-12;-1.53976e-11;1.1785e-11;1.11949e-12
4.4098e-05;5.40907e-12;-3.21813e-11;-1.7939e-12;-1.65749e-11;1.19336e-11;1.05174e-12
4.4166e-05;5.97312e-12;-3.11653e-11;-1.91678e-12;-1.76058e-11;1.19915e-11;9.79122e-13
4.4234e-05;6.47116e-12;-2.99558e-11;-2.03128e-12;-1.84827e-11;1.19583e-11;9.02398e-13
4.4302e-05;6.90325e-12;-2.85592e-11;-2.13606e-12;-1.91997e-11;1.18342e-11;8.22338e-13
4.437e-05;7.27009e-12;-2.69835e-11;-2.22977e-12;-1.97521e-11;1.16202e-11;7.39705e-13
4.4438e-05;7.57308e-12;-2.52378e-11;-2.31089e-12;-2.01364e-11;1.1318e-11;6.55224e-13
4.4506e-05;7.81429e-12;-2.33327e-11;-2.37782e-12;-2.03507e-11;1.09302e-11;5.69587e-13
4.4574e-05;7.99643e-12;-2.12797e-11;-2.42903e-12;-2.03946e-11;1.04598e-11;4.83456e-13
4.4642e-05;8.12285e-12;-1.90913e-11;-2.46318e-12;-2.02687e-11;9.9106e-12;3.97483e-13
4.471e-05;8.19739e-12;-1.6781e-11;-2.4793e-12;-1.99752e-11;9.28694e-12;3.12302e-13
4.4778e-05;8.22429e-12;-1.43633e-11;-2.47666e-12;-1.95177e-11;8.59378e-12;2.28511e-13
4.4846e-05;8.20813e-12;-1.18538e-11;-2.45464e-12;-1.89009e-11;7.83655e-12;1.46654e-13
4.4914e-05;8.15378e-12;-9.26842e-12;-2.4126e-12;-1.8131e-11;7.02118e-12;6.72182e-14
4.4982e-05;8.06635e-12;-6.624e-12;-2.34994e-12;-1.7215e-11;6.15401e-12;-9.35432e-15
4.505e-05;7.95114e-12;-3.93757e-12;-2.2662e-12;-1.61614e-11;5.24172e-12;-8.26596e-14
4.5118e-05;7.81351e-12;-1.22653e-12;-2.16128e-12;-1.49796e-11;4.29132e-12;-1.52336e-13
4.5186e-05;7.65881e-12;1.49149e-12;-2.03543e-12;-1.36799e-11;3.31007e-12;-2.18081e-13
4.5254e-05;7.49232e-12;4.19873e-12;-1.88919e-12;-1.22736e-11;2.30543e-12;-2.79658e-13
4.5322e-05;7.31915e-12;6.87739e-12;-1.7232e-12;-1.07727e-11;1.28495e-12;-3.36893e-13
4.539e-05;7.14422e-12;9.50978e-12;-1.53814e-12;-9.18991e-12;2.56304e-13;-3.89654e-13
4.5458e-05;6.97207e-12;1.20785e-11;-1.33477e-12;-7.5386e-12;-7.72862e-13;-4.3784e-13
4.5526e-05;6.80686e-12;1.45666e-11;-1.11409e-12;-5.83255e-12;-1.79493e-12;-4.81383e-13
4.5594e-05;6.65219e-12;1.69576e-11;-8.77468e-13;-4.08595e-12;-2.80239e-12;-5.20259e-13
4.5662e-05;6.51115e-12;1.92358e-11;-6.26603e-13;-2.31324e-12;-3.7879e-12;-5.54496e-13
4.573e-05;6.38623e-12;2.13862e-11;-3.63447e-13;-5.28989e-13;-4.74434e-12;-5.84163e-13
4.5798e-05;6.27938e-12;2.33949e-11;-9.00355e-14;1.25221e-12;-5.66489e-12;-6.09361e-13
4.5866e-05;6.1919e-12;2.52486e-11;1.91609e-13;3.01588e-12;-6.54303e-12;-6.30205e-13
4.5934e-05;6.1244e-12;2.69354e-11;4.79475e-13;4.74774e-12;-7.37266e-12;-6.46835e-13
4.6002e-05;6.07677e-12;2.84446e-11;7.71453e-13;6.43386e-12;-8.14807e-12;-6.59409e-13
4.607e-05;6.04816e-12;2.97669e-11;1.0652e-12;8.06075e-12;-8.86404e-12;-6.68114e-13
4.6138e-05;6.037e-12;3.08943e-11;1.35807e-12;9.6155e-12;-9.51583e-12;-6.73157e-13
4.6206e-05;6.04109e-12;3.182e-11;1.64723e-12;1.10858e-11;-1.00992e-11;-6.74753e-13
4.6274e-05;6.05761e-12;3.25387e-11;1.92983e-12;1.24602e-11;-1.06106e-11;-6.73124e-13
4.6342e-05;6.08317e-12;3.30468e-11;2.20325e-12;1.3728e-11;-1.10469e-11;-6.68495e-13
4.641e-05;6.11382e-12;3.33419e-11;2.46512e-12;1.48794e-11;-1.14056e-11;-6.61096e-13
4.6478e-05;6.14508e-12;3.34233e-11;2.71319e-12;1.59057e-11;-1.16849e-11;-6.51158e-13
4.6546e-05;6.17208e-12;3.32919e-11;2.94516e-12;1.67991e-11;-1.18834e-11;-6.38912e-13
4.6614e-05;6.18964e-12;3.29498e-11;3.15858e-12;1.75532e-11;-1.20005e-11;-6.24585e-13
4.6682e-05;6.19234e-12;3.24009e-11;3.35094e-12;1.81625e-11;-1.20362e-11;-6.08389e-13
4.675e-05;6.17454e-12;3.165e-11;3.51996e-12;1.86229e-11;-1.19908e-11;-5.90525e-13
4.6818e-05;6.13049e-12;3.07036e-11;3.66373e-12;1.89314e-11;-1.18656e-11;-5.7118e-13
4.6886e-05;6.05435e-12;2.95695e-11;3.78073e-12;1.90864e-11;-1.16622e-11;-5.50525e-13
4.6954e-05;5.94044e-12;2.82566e-11;3.86964e-12;1.90875e-11;-1.13829e-11;-5.28715e-13
4.7022e-05;5.78334e-12;2.67752e-11;3.92923e-12;1.89355e-11;-1.10305e-11;-5.05878e-13
4.709e-05;5.57807e-12;2.51363e-11;3.95829e-12;1.86327e-11;-1.06082e-11;-4.82116e-13
4.7158e-05;5.32017e-12;2.33521e-11;3.95581e-12;1.81822e-11;-1.01198e-11;-4.57502e-13
4.7226e-05;5.00571e-12;2.14353e-11;3.92119e-12;1.75887e-11;-9.56952e-12;-4.3209e-13
4.7294e-05;4.6314e-12;1.93998e-11;3.85427e-12;1.68576e-11;-8.96184e-12;-4.05923e-13
4.7362e-05;4.19463e-12;1.72599e-11;3.75531e-12;1.59958e-11;-8.30175e-12;-3.79035e-13
4.743e-05;3.69361e-12;1.50306e-11;3.62482e-12;1.50109e-11;-7.59448e-12;-3.51445e-13
4.7498e-05;3.12746e-12;1.27271e-11;3.4634e-12;1.39114e-11;-6.84549e-12;-3.23156e-13
4.7566e-05;2.49621e-12;1.03651e-11;3.27181e-12;1.27069e-11;-6.06048e-12;-2.94155e-13
4.7634e-05;1.80084e-12;7.96038e-12;3.05107e-12;1.14077e-11;-5.24529e-12;-2.64425e-13
4.7702e-05;1.04328e-12;5.52884e-12;2.8026e-12;1.00245e-11;-4.40588e-12;-2.33949e-13
4.777e-05;2.26466e-13;3.08631e-12;2.52831e-12;8.56905e-12;-3.54829e-12;-2.02709e-13
4.7838e-05;-6.45684e-13;6.48528e-13;2.23045e-12;7.05317e-12;-2.67856e-12;-1.70684e-13
4.7906e-05;-1.56831e-12;-1.76898e-12;1.91143e-12;5.48928e-12;-1.80272e-12;-1.37847e-13
4.7974e-05;-2.53571e-12;-4.15107e-12;1.57376e-12;3.89001e-12;-9.26716e-13;-1.04177e-13
4.8042e-05;-3.54134e-12;-6.48304e-12;1.21994e-12;2.26816e-12;-5.64117e-14;-6.9657e-14
4.811e-05;-4.57781e-12;-8.7507e-12;8.52638e-13;6.36587e-13;8.02481e-13;-3.42872e-14
4.8178e-05;-5.63682e-12;-1.09404e-11;4.74803e-13;-9.91896e-13;1.64444e-12;1.92143e-15
4.8246e-05;-6.70926e-12;-1.30393e-11;8.96812e-14;-2.60464e-12;2.46415e-12;3.89442e-14
4.8314e-05;-7.78536e-12;-1.50349e-11;-2.99269e-13;-4.18923e-12;3.25659e-12;7.67365e-14
4.8382e-05;-8.85491e-12;-1.69158e-11;-6.88576e-13;-5.7336e-12;4.01701e-12;1.15227e-13
4.845e-05;-9.9074e-12;-1.86713e-11;-1.07492e-12;-7.22607e-12;4.74098e-12;1.54315e-13
4.8518e-05;-1.0932e-11;-2.02914e-11;-1.45519e-12;-8.65548e-12;5.42443e-12;1.93872e-13
4.8586e-05;-1.19177e-11;-2.17675e-11;-1.82634e-12;-1.00113e-11;6.06366e-12;2.3375e-13
4.8654e-05;-1.28533e-11;-2.30916e-11;-2.18527e-12;-1.12836e-11;6.65536e-12;2.73779e-13
4.8722e-05;-1.37278e-11;-2.42569e-11;-2.52876e-12;-1.24631e-11;7.19664e-12;3.13762e-13
4.879e-05;-1.45304e-11;-2.52574e-11;-2.85354e-12;-1.35417e-11;7.68503e-12;3.53476e-13
4.8858e-05;-1.52508e-11;-2.60884e-11;-3.15654e-12;-1.45116e-11;8.11846e-12;3.9267e-13
4.8926e-05;-1.58789e-11;-2.67462e-11;-3.43501e-12;-1.53663e-11;8.49532e-12;4.3107e-13
4.8994e-05;-1.64055e-11;-2.72281e-11;-3.68662e-12;-1.61001e-11;8.81445e-12;4.68391e-13
4.9062e-05;-1.68218e-11;-2.75328e-11;-3.90933e-12;-1.67083e-11;9.0751e-12;5.04329e-13
4.913e-05;-1.71201e-11;-2.766e-11;-4.10123e-12;-1.71871e-11;9.27697e-12;5.38567e-13
4.9198e-05;-1.72934e-11;-2.76104e-11;-4.26051e-12;-1.75339e-11;9.42016e-12;5.70773e-13
4.9266e-05;-1.73362e-11;-2.7386e-11;-4.38549e-12;-1.7747e-11;9.50521e-12;6.00612e-13
4.9334e-05;-1.72438e-11;-2.69895e-11;-4.47489e-12;-1.78259e-11;9.53306e-12;6.27757e-13
4.9402e-05;-1.70126e-11;-2.6425e-11;-4.52791e-12;-1.77711e-11;9.50506e-12;6.51905e-13
4.947e-05;-1.66404e-11;-2.56974e-11;-4.54424e-12;-1.7584e-11;9.42291e-12;6.72791e-13
4.9538e-05;-1.61262e-11;-2.48124e-11;-4.52386e-12;-1.72672e-11;9.28866e-12;6.90182e-13
4.9606e-05;-1.54703e-11;-2.3777e-11;-4.46694e-12;-1.68243e-11;9.10468e-12;7.03869e-13
4.9674e-05;-1.46747e-11;-2.25989e-11;-4.37376e-12;-1.62599e-11;8.87366e-12;7.13662e-13
4.9742e-05;-1.37427e-11;-2.12866e-11;-4.24484e-12;-1.55795e-11;8.59855e-12;7.19385e-13
4.981e-05;-1.26791e-11;-1.98495e-11;-4.08113e-12;-1.47895e-11;8.28255e-12;7.20885e-13
4.9878e-05;-1.14898e-11;-1.82977e-11;-3.88411e-12;-1.38972e-11;7.92905e-12;7.18037e-13
4.9946e-05;-1.01824e-11;-1.66421e-11;-3.65567e-12;-1.29106e-11;7.54164e-12;7.10749e-13
5.0014e-05;-8.76585e-12;-1.48941e-11;-3.398e-12;-1.18384e-11;7.12398e-12;6.98952e-13
5.0082e-05;-7.25024e-12;-1.30657e-11;-3.11339e-12;-1.069e-11;6.67988e-12;6.82592e-13
5.015e-05;-5.64696e-12;-1.11697e-11;-2.80421e-12;-9.47514e-12;6.21318e-12;6.61635e-13
5.0218e-05;-3.96847e-12;-9.21868e-12;-2.47293e-12;-8.20424e-12;5.72774e-12;6.36074e-13
5.0286e-05;-2.22819e-12;-7.226e-12;-2.12229e-12;-6.88792e-12;5.22739e-12;6.05942e-13
5.0354e-05;-4.4035e-13;-5.20506e-12;-1.75534e-12;-5.53715e-12;4.71588e-12;5.71321e-13
5.0422e-05;1.38008e-12;-3.16943e-12;-1.37538e-12;-4.16306e-12;4.1969e-12;5.32332e-13
5.049e-05;3.21752e-12;-1.13274e-12;-9.85874e-13;-2.77686e-12;3.67399e-12;4.89126e-13
5.0558e-05;5.05585e-12;8.9143e-13;-5.90262e-13;-1.38977e-12;3.15054e-12;4.41872e-13
5.0626e-05;6.87854e-12;2.88964e-12;-1.91866e-13;-1.28687e-14;2.6298e-12;3.90759e-13
5.0694e-05;8.66882e-12;4.84861e-12;2.06064e-13;1.34299e-12;2.11478e-12;3.36007e-13
5.0762e-05;1.04099e-11;6.75535e-12;6.00253e-13;2.66728e-12;1.60831e-12;2.77879e-13
5.083e-05;1.20854e-11;8.5972e-12;9.87341e-13;3.94986e-12;1.113e-12;2.16678e-13
5.0898e-05;1.36789e-11;1.0362e-11;1.36393e-12;5.18107e-12;6.31182e-13;1.52745e-13
5.0966e-05;1.51749e-11;1.20381e-11;1.72671e-12;6.35181e-12;1.64978e-13;8.64361e-14
5.1034e-05;1.65582e-11;1.36145e-11;2.07263e-12;7.45364e-12;-2.83762e-13;1.8122e-14
5.1102e-05;1.78144e-11;1.50809e-11;2.3989e-12;8.47884e-12;-7.13453e-13;-5.18138e-14
5.117e-05;1.89299e-11;1.64276e-11;2.70301e-12;9.42047e-12;-1.12278e-12;-1.22962e-13
5.1238e-05;1.98924e-11;1.76459e-11;2.98261e-12;1.02724e-11;-1.51072e-12;-1.94882e-13
5.1306e-05;2.06909e-11;1.8728e-11;3.23541e-12;1.10295e-11;-1.87651e-12;-2.67108e-13
5.1374e-05;2.13158e-11;1.96673e-11;3.45926e-12;1.16873e-11;-2.21965e-12;-3.39173e-13
5.1442e-05;2.17594e-11;2.04578e-11;3.65223e-12;1.22424e-11;-2.53992e-12;-4.10619e-13
5.151e-05;2.20151e-11;2.1095e-11;3.81274e-12;1.26925e-11;-2.83733e-12;-4.81005e-13
5.1578e-05;2.20782e-11;2.15752e-11;3.93967e-12;1.30361e-11;-3.11214e-12;-5.49886e-13
5.1646e-05;2.19455e-11;2.18957e-11;4.03233e-12;1.32727e-11;-3.3648e-12;-6.16794e-13
5.1714e-05;2.16159e-11;2.20551e-11;4.09037e-12;1.3403e-11;-3.59598e-12;-6.81231e-13
5.1782e-05;2.10903e-11;2.20533e-11;4.11367e-12;1.34283e-11;-3.80649e-12;-7.42678e-13
5.185e-05;2.03717e-11;2.18911e-11;4.1023e-12;1.33509e-11;-3.99725e-12;-8.00619e-13
5.1918e-05;1.94655e-11;2.15708e-11;4.05664e-12;1.31742e-11;-4.1693e-12;-8.54564e-13
5.1986e-05;1.83785e-11;2.10956e-11;3.97741e-12;1.29021e-11;-4.32375e-12;-9.04046e-13
5.2054e-05;1.71194e-11;2.04696e-11;3.8657e-12;1.25395e-11;-4.4618e-12;-9.48604e-13
5.2122e-05;1.56986e-11;1.96984e-11;3.7229e-12;1.20919e-11;-4.58464e-12;-9.87769e-13
5.219e-05;1.4128e-11;1.87883e-11;3.5506e-12;1.15655e-11;-4.69353e-12;-1.02107e-12
5.2258e-05;1.24216e-11;1.77469e-11;3.35059e-12;1.09669e-11;-4.7897e-12;-1.04806e-12
5.2326e-05;1.0595e-11;1.65827e-11;3.12481e-12;1.03033e-11;-4.87438e-12;-1.06835e-12
5.2394e-05;8.66528e-12;1.5305e-11;2.87553e-12;9.58226e-12;-4.94877e-12;-1.08162e-12
5.2462e-05;6.65074e-12;1.3924e-11;2.60527e-12;8.8118e-12;-5.01401e-12;-1.08762e-12
5.253e-05;4.57042e-12;1.24508e-11;2.31684e-12;8.00006e-12;-5.07122e-12;-1.08613e-12
5.2598e-05;2.44418e-12;1.08969e-11;2.01318e-12;7.1554e-12;-5.12142e-12;-1.07696e-12
5.2666e-05;2.92609e-13;9.2748e-12;1.69728e-12;6.28626e-12;-5.16553e-12;-1.06e-12
5.2734e-05;-1.86301e-12;7.59714e-12;1.37209e-12;5.40106e-12;-5.20437e-12;-1.03516e-12
5.2802e-05;-4.00091e-12;5.8771e-12;1.04058e-12;4.50816e-12;-5.23861e-12;-1.00246e-12
5.287e-05;-6.09918e-12;4.12814e-12;7.0575e-13;3.61575e-12;-5.26876e-12;-9.62018e-13
5.2938e-05;-8.13618e-12;2.36399e-12;3.70685e-13;2.73183e-12;-5.2952e-12;-9.13992e-13
5.3006e-05;-1.00909e-11;5.98521e-13;3.85172e-14;1.86412e-12;-5.31812e-12;-8.58595e-13
5.3074e-05;-1.1943e-11;-1.15445e-12;-2.87657e-13;1.01999e-12;-5.33758e-12;-7.96067e-13
5.3142e-05;-1.36733e-11;-2.88129e-12;-6.04881e-13;2.06376e-13;-5.35342e-12;-7.2669e-13
5.321e-05;-1.52636e-11;-4.56862e-12;-9.10405e-13;-5.70312e-13;-5.36535e-12;-6.50806e-13
5.3278e-05;-1.66969e-11;-6.20345e-12;-1.2017e-12;-1.30421e-12;-5.37286e-12;-5.68841e-13
5.3346e-05;-1.79578e-11;-7.77313e-12;-1.4764e-12;-1.99007e-12;-5.37532e-12;-4.81298e-13
5.3414e-05;-1.90324e-11;-9.26551e-12;-1.7323e-12;-2.62324e-12;-5.3719e-12;-3.88726e-13
5.3482e-05;-1.99092e-11;-1.06691e-11;-1.96733e-12;-3.19976e-12;-5.36167e-12;-2.91695e-13
5.355e-05;-2.05786e-11;-1.19729e-11;-2.17966e-12;-3.71636e-12;-5.34352e-12;-1.90787e-13
5.3618e-05;-2.10332e-11;-1.31672e-11;-2.36778e-12;-4.17056e-12;-5.31621e-12;-8.66269e-14
5.3686e-05;-2.12676e-11;-1.42427e-11;-2.53055e-12;-4.56058e-12;-5.27837e-12;2.00924e-14
5.3754e-05;-2.12788e-11;-1.51913e-11;-2.66718e-12;-4.88542e-12;-5.22852e-12;1.28594e-13
5.3822e-05;-2.10655e-11;-1.60057e-11;-2.77708e-12;-5.14473e-12;-5.16509e-12;2.38047e-13
5.389e-05;-2.06294e-11;-1.66798e-11;-2.85982e-12;-5.33886e-12;-5.08641e-12;3.47603e-13
5.3958e-05;-1.99745e-11;-1.72086e-11;-2.91513e-12;-5.4688e-12;-4.99079e-12;4.56428e-13
5.4026e-05;-1.91074e-11;-1.75884e-11;-2.943e-12;-5.53623e-12;-4.87649e-12;5.63692e-13
5.4094e-05;-1.80369e-11;-1.78166e-11;-2.94381e-12;-5.54347e-12;-4.74175e-12;6.68558e-13
5.4162e-05;-1.67741e-11;-1.78918e-11;-2.91826e-12;-5.4934e-12;-4.58485e-12;7.70173e-13
5.423e-05;-1.53319e-11;-1.78141e-11;-2.86735e-12;-5.38947e-12;-4.40413e-12;8.6769e-13
5.4298e-05;-1.37254e-11;-1.75845e-11;-2.7922e-12;-5.23564e-12;-4.19802e-12;9.60296e-13
5.4366e-05;-1.19714e-11;-1.72055e-11;-2.69407e-12;-5.03631e-12;-3.96508e-12;1.04723e-12
5.4434e-05;-1.00886e-11;-1.66807e-11;-2.57437e-12;-4.79631e-12;-3.70401e-12;1.1278e-12
5.4502e-05;-8.09717e-12;-1.6015e-11;-2.43479e-12;-4.52082e-12;-3.41372e-12;1.20134e-12
5.457e-05;-6.01882e-12;-1.52144e-11;-2.27732e-12;-4.21532e-12;-3.09332e-12;1.26722e-12
5.4638e-05;-3.87623e-12;-1.4286e-11;-2.10423e-12;-3.88548e-12;-2.74215e-12;1.32486e-12
5.4706e-05;-1.69288e-12;-1.32377e-11;-1.91783e-12;-3.53714e-12;-2.35984e-12;1.37372e-12
5.4774e-05;5.07228e-13;-1.20788e-11;-1.7204e-12;-3.17618e-12;-1.94629e-12;1.41328e-12
5.4842e-05;2.69981e-12;-1.0819e-11;-1.51413e-12;-2.80851e-12;-1.50174e-12;1.44312e-12
5.491e-05;4.8605e-12;-9.46921e-12;-1.30112e-12;-2.43999e-12;-1.02674e-12;1.46291e-12
5.4978e-05;6.96504e-12;-8.04082e-12;-1.08356e-12;-2.07635e-12;-5.22211e-13;1.47241e-12
5.5046e-05;8.9896e-12;-6.54601e-12;-8.6372e-13;-1.72316e-12;1.06017e-14;1.47143e-12
5.5114e-05;1.0911e-11;-4.99745e-12;-6.43938e-13;-1.38578e-12;5.70073e-13;1.45985e-12
5.5182e-05;1.27071e-11;-3.40823e-12;-4.26486e-13;-1.06929e-12;1.15421e-12;1.43761e-12
5.525e-05;1.43569e-11;-1.79171e-12;-2.13492e-13;-7.78401e-13;1.76063e-12;1.40468e-12
5.5318e-05;1.58412e-11;-1.61469e-13;-6.91157e-15;-5.17424e-13;2.38658e-12;1.36116e-12
5.5386e-05;1.71423e-11;1.46886e-12;1.91439e-13;-2.9018e-13;3.02896e-12;1.30726e-12
5.5454e-05;1.82441e-11;3.08565e-12;3.79834e-13;-9.99961e-14;3.68433e-12;1.24329e-12
5.5522e-05;1.9133e-11;4.67537e-12;5.56636e-13;5.03261e-14;4.34895e-12;1.1696e-12
5.559e-05;1.97971e-11;6.22474e-12;7.20349e-13;1.58545e-13;5.01875e-12;1.08662e-12
5.5658e-05;2.02272e-11;7.72082e-12;8.697e-13;2.23016e-13;5.6894e-12;9.94811e-13
5.5726e-05;2.04163e-11;9.15114e-12;1.0037e-12;2.42709e-13;6.35629e-12;8.94768e-13
5.5794e-05;2.03603e-11;1.05038e-11;1.12164e-12;2.17216e-13;7.01458e-12;7.87187e-13
5.5862e-05;2.00578e-11;1.17674e-11;1.22302e-12;1.46716e-13;7.65928e-12;6.72861e-13
5.593e-05;1.951e-11;1.29314e-11;1.30748e-12;3.19502e-14;8.28524e-12;5.52628e-13
5.5998e-05;1.87212e-11;1.39859e-11;1.37477e-12;-1.25784e-13;8.88724e-12;4.27332e-13
5.6066e-05;1.76981e-11;1.49219e-11;1.42478e-12;-3.24627e-13;9.45997e-12;2.97824e-13
5.6134e-05;1.64502e-11;1.57314e-11;1.45766e-12;-5.62144e-13;9.99809e-12;1.64983e-13
5.6202e-05;1.49894e-11;1.64075e-11;1.47384e-12;-8.35332e-13;1.04963e-11;2.97377e-14
5.627e-05;1.33303e-11;1.69441e-11;1.47402e-12;-1.14065e-12;1.09495e-11;-1.06939e-13
5.6338e-05;1.149e-11;1.73363e-11;1.45905e-12;-1.47408e-12;1.13525e-11;-2.44057e-13
5.6406e-05;9.48788e-12;1.75804e-11;1.42985e-12;-1.83115e-12;1.17005e-11;-3.80629e-13
5.6474e-05;7.34533e-12;1.76736e-11;1.38743e-12;-2.20698e-12;1.19889e-11;-5.15685e-13
5.6542e-05;5.08522e-12;1.76146e-11;1.33291e-12;-2.59634e-12;1.22132e-11;-6.48252e-13
5.661e-05;2.73188e-12;1.74033e-11;1.26751e-12;-2.99367e-12;1.23695e-11;-7.77341e-13
5.6678e-05;3.10906e-13;1.70406e-11;1.19261e-12;-3.39316e-12;1.24542e-11;-9.01946e-13
5.6746e-05;-2.15098e-12;1.65285e-11;1.10967e-12;-3.78885e-12;1.2464e-11;-1.02106e-12
5.6814e-05;-4.62616e-12;1.58704e-11;1.02015e-12;-4.17473e-12;1.23962e-11;-1.1337e-12
5.6882e-05;-7.08644e-12;1.50706e-11;9.25518e-13;-4.54476e-12;1.22485e-11;-1.23897e-12
5.695e-05;-9.5035e-12;1.41345e-11;8.2722e-13;-4.89292e-12;1.20192e-11;-1.33604e-12
5.7018e-05;-1.18492e-11;1.30689e-11;7.26724e-13;-5.21328e-12;1.17073e-11;-1.42418e-12
5.7086e-05;-1.40961e-11;1.18817e-11;6.25517e-13;-5.50005e-12;1.13122e-11;-1.50272e-12
5.7154e-05;-1.62173e-11;1.05814e-11;5.25058e-13;-5.74762e-12;1.0834e-11;-1.57106e-12
5.7222e-05;-1.81873e-11;9.17756e-12;4.26715e-13;-5.95065e-12;1.02736e-11;-1.62865e-12
5.729e-05;-1.99815e-11;7.68063e-12;3.31707e-13;-6.10414e-12;9.63253e-12;-1.67502e-12
5.7358e-05;-2.15771e-11;6.10185e-12;2.41109e-13;-6.20347e-12;8.91294e-12;-1.70984e-12
5.7426e-05;-2.29528e-11;4.45334e-12;1.55901e-13;-6.24446e-12;8.11777e-12;-1.73283e-12
5.7494e-05;-2.40898e-11;2.74794e-12;7.70072e-14;-6.22344e-12;7.25064e-12;-1.74382e-12
5.7562e-05;-2.49717e-11;9.99057e-13;5.28185e-15;-6.13728e-12;6.31588e-12;-1.74267e-12
5.763e-05;-2.55847e-11;-7.79498e-13;-5.85615e-14;-5.98347e-12;5.3185e-12;-1.72929e-12
5.7698e-05;-2.59179e-11;-2.5736e-12;-1.14032e-13;-5.76018e-12;4.26416e-12;-1.70364e-12
5.7766e-05;-2.59628e-11;-4.36883e-12;-1.60873e-13;-5.46627e-12;3.15916e-12;-1.66582e-12
5.7834e-05;-2.57142e-11;-6.15045e-12;-1.98986e-13;-5.10138e-12;2.01036e-12;-1.61604e-12
5.7902e-05;-2.51696e-11;-7.90359e-12;-2.28316e-13;-4.66586e-12;8.25153e-13;-1.55464e-12
5.797e-05;-2.43297e-11;-9.6133e-12;-2.48812e-13;-4.1608e-12;-3.88577e-13;-1.48205e-12
5.8038e-05;-2.31985e-11;-1.12649e-11;-2.60491e-13;-3.58802e-12;-1.62253e-12;-1.39873e-12
5.8106e-05;-2.17831e-11;-1.28439e-11;-2.63582e-13;-2.95012e-12;-2.86803e-12;-1.30523e-12
5.8174e-05;-2.00938e-11;-1.43365e-11;-2.58616e-13;-2.25047e-12;-4.11616e-12;-1.20214e-12
5.8242e-05;-1.8144e-11;-1.57292e-11;-2.46372e-13;-1.49323e-12;-5.35775e-12;-1.09017e-12
5.831e-05;-1.59499e-11;-1.70092e-11;-2.27714e-13;-6.83272e-13;-6.58352e-12;-9.70071e-13
5.8378e-05;-1.35304e-11;-1.81642e-11;-2.03429e-13;1.73827e-13;-7.78414e-12;-8.42662e-13
5.8446e-05;-1.0907e-11;-1.91828e-11;-1.742e-13;1.07185e-12;-8.95026e-12;-7.08782e-13
5.8514e-05;-8.10396e-12;-2.00546e-11;-1.40716e-13;2.00394e-12;-1.00727e-11;-5.6929e-13
5.8582e-05;-5.14761e-12;-2.07703e-11;-1.03826e-13;2.96268e-12;-1.11425e-11;-4.25073e-13
5.865e-05;-2.06662e-12;-2.13219e-11;-6.45889e-14;3.94012e-12;-1.21509e-11;-2.77069e-13
5.8718e-05;1.1085e-12;-2.17026e-11;-2.41871e-14;4.92786e-12;-1.30897e-11;-1.26261e-13
5.8786e-05;4.34578e-12;-2.19069e-11;1.62507e-14;5.9172e-12;-1.3951e-11;2.63228e-14
5.8854e-05;7.61216e-12;-2.19306e-11;5.57757e-14;6.89916e-12;-1.47275e-11;1.79633e-13
5.8922e-05;1.08739e-11;-2.17708e-11;9.36074e-14;7.86459e-12;-1.54125e-11;3.32614e-13
5.899e-05;1.40968e-11;-2.14263e-11;1.28994e-13;8.80425e-12;-1.59999e-11;4.84226e-13
5.9058e-05;1.72465e-11;-2.08977e-11;1.61051e-13;9.70884e-12;-1.64847e-11;6.33455e-13
5.9126e-05;2.02886e-11;-2.01869e-11;1.88714e-13;1.05691e-11;-1.68621e-11;7.79305e-13
5.9194e-05;2.31892e-11;-1.92976e-11;2.10853e-13;1.13759e-11;-1.71287e-11;9.20783e-13
5.9262e-05;2.59152e-11;-1.8235e-11;2.26499e-13;1.21204e-11;-1.72815e-11;1.05689e-12
5.933e-05;2.84348e-11;-1.70057e-11;2.35024e-13;1.27941e-11;-1.73187e-11;1.18663e-12
5.9398e-05;3.07183e-11;-1.5618e-11;2.36141e-13;1.33888e-11;-1.72393e-11;1.30903e-12
5.9466e-05;3.27378e-11;-1.40816e-11;2.29726e-13;1.3897e-11;-1.70431e-11;1.42317e-12
5.9534e-05;3.44679e-11;-1.24075e-11;2.156e-13;1.43116e-11;-1.67311e-11;1.52823e-12
5.9602e-05;3.58852e-11;-1.06082e-11;1.93443e-13;1.46262e-11;-1.6305e-11;1.62339e-12
5.967e-05;3.69693e-11;-8.69739e-12;1.62923e-13;1.48353e-11;-1.57675e-11;1.70789e-12
5.9738e-05;3.77028e-11;-6.68992e-12;1.23937e-13;1.49342e-11;-1.51222e-11;1.78098e-12
5.9806e-05;3.80713e-11;-4.60161e-12;7.67745e-14;1.49191e-11;-1.43734e-11;1.842e-12
5.9874e-05;3.80648e-11;-2.44914e-12;2.20783e-14;1.47871e-11;-1.35263e-11;1.89038e-12
5.9942e-05;3.7677e-11;-2.49891e-13;-3.93929e-14;1.45365e-11;-1.25868e-11;1.92569e-12
6.001e-05;3.69053e-11;1.97807e-12;-1.06997e-13;1.41664e-11;-1.15618e-11;1.94764e-12
6.0078e-05;3.57513e-11;4.21613e-12;-1.80257e-13;1.36772e-11;-1.04584e-11;1.95598e-12
6.0146e-05;3.42202e-11;6.44537e-12;-2.5868e-13;1.30701e-11;-9.28454e-12;1.95054e-12
6.0214e-05;3.23207e-11;8.64682e-12;-3.4147e-13;1.23476e-11;-8.0487e-12;1.93118e-12
6.0282e-05;3.00656e-11;1.08016e-11;-4.2737e-13;1.15133e-11;-6.75973e-12;1.8979e-12
6.035e-05;2.74719e-11;1.28912e-11;-5.14761e-13;1.05719e-11;-5.42687e-12;1.8508e-12
6.0418e-05;2.45604e-11;1.48973e-11;-6.01973e-13;9.529e-12;-4.05968e-12;1.79012e-12
6.0486e-05;2.13557e-11;1.68023e-11;-6.87585e-13;8.39136e-12;-2.66797e-12;1.71619e-12
6.0554e-05;1.78857e-11;1.85891e-11;-7.705e-13;7.16663e-12;-1.26169e-12;1.62941e-12
6.0622e-05;1.4181e-11;2.02417e-11;-8.49759e-13;5.86343e-12;1.49152e-13;1.53023e-12
6.069e-05;1.02746e-11;2.17452e-11;-9.24252e-13;4.49128e-12;1.55453e-12;1.4192e-12
6.0758e-05;6.20186e-12;2.30858e-11;-9.92565e-13;3.06052e-12;2.94455e-12;1.29702e-12
6.0826e-05;2.00057e-12;2.42509e-11;-1.05309e-12;1.58219e-12;4.30946e-12;1.16449e-12
6.0894e-05;-2.28938e-12;2.52293e-11;-1.10433e-12;6.78987e-14;5.63975e-12;1.02257e-12
6.0962e-05;-6.62646e-12;2.60115e-11;-1.14511e-12;-1.47025e-12;6.92619e-12;8.72262e-13
6.103e-05;-1.09683e-11;2.65893e-11;-1.17458e-12;-3.01973e-12;8.15996e-12;7.14644e-13
6.1098e-05;-1.52723e-11;2.69563e-11;-1.19205e-12;-4.56765e-12;9.33265e-12;5.50837e-13
6.1166e-05;-1.94962e-11;2.71079e-11;-1.19671e-12;-6.10092e-12;1.04364e-11;3.82028e-13
6.1234e-05;-2.35982e-11;2.70409e-11;-1.18761e-12;-7.60639e-12;1.1464e-11;2.09487e-13
6.1302e-05;-2.75371e-11;2.67542e-11;-1.16383e-12;-9.07101e-12;1.24087e-11;3.45397e-14
6.137e-05;-3.12725e-11;2.62483e-11;-1.12478e-12;-1.0482e-11;1.32646e-11;-1.41462e-13
6.1438e-05;-3.47652e-11;2.55257e-11;-1.07033e-12;-1.18267e-11;1.40262e-11;-3.17177e-13
6.1506e-05;-3.79784e-11;2.45907e-11;-1.00076e-12;-1.3093e-11;1.46892e-11;-4.91291e-13
6.1574e-05;-4.08774e-11;2.34496e-11;-9.1656e-13;-1.42693e-11;1.52498e-11;-6.625e-13
6.1642e-05;-4.34311e-11;2.21102e-11;-8.18204e-13;-1.53446e-11;1.57051e-11;-8.29499e-13
6.171e-05;-4.56111e-11;2.05821e-11;-7.06126e-13;-1.63086e-11;1.6053e-11;-9.90976e-13
6.1778e-05;-4.73928e-11;1.88767e-11;-5.80867e-13;-1.7152e-11;1.62923e-11;-1.14562e-12
6.1846e-05;-4.87547e-11;1.70068e-11;-4.43286e-13;-1.78666e-11;1.64225e-11;-1.29216e-12
6.1914e-05;-4.96788e-11;1.49865e-11;-2.9468e-13;-1.8445e-11;1.6444e-11;-1.42937e-12
6.1982e-05;-5.01516e-11;1.28315e-11;-1.36696e-13;-1.88812e-11;1.63581e-11;-1.55612e-12
6.205e-05;-5.01635e-11;1.05587e-11;2.89012e-14;-1.91701e-11;1.6167e-11;-1.67137e-12
6.2118e-05;-4.971e-11;8.18601e-12;2.00442e-13;-1.9308e-11;1.58734e-11;-1.77413e-12
6.2186e-05;-4.87909e-11;5.73205e-12;3.76385e-13;-1.92926e-11;1.5481e-11;-1.86351e-12
6.2254e-05;-4.74108e-11;3.21619e-12;5.55163e-13;-1.9123e-11;1.49943e-11;-1.93869e-12
6.2322e-05;-4.55782e-11;6.58345e-13;7.34959e-13;-1.87995e-11;1.44182e-11;-1.99897e-12
6.239e-05;-4.3306e-11;-1.92114e-12;9.13617e-13;-1.8324e-11;1.37585e-11;-2.04382e-12
6.2458e-05;-4.06111e-11;-4.50159e-12;1.08877e-12;-1.76995e-11;1.30213e-11;-2.07287e-12
6.2526e-05;-3.75146e-11;-7.0622e-12;1.25811e-12;-1.69304e-11;1.22136e-11;-2.08588e-12
6.2594e-05;-3.4042e-11;-9.58223e-12;1.41956e-12;-1.60226e-11;1.13425e-11;-2.08276e-12
6.2662e-05;-3.02229e-11;-1.20413e-11;1.57135e-12;-1.4983e-11;1.04157e-11;-2.06347e-12
6.273e-05;-2.60905e-11;-1.44194e-11;1.71176e-12;-1.38199e-11;9.44091e-12;-2.02812e-12
6.2798e-05;-2.16809e-11;-1.66972e-11;1.839e-12;-1.25428e-11;8.42633e-12;-1.97691e-12
6.2866e-05;-1.7033e-11;-1.88561e-11;1.9511e-12;-1.1162e-11;7.38011e-12;-1.91023e-12
6.2934e-05;-1.21879e-11;-2.08783e-11;2.04611e-12;-9.68904e-12;6.31051e-12;-1.82862e-12
6.3002e-05;-7.18909e-12;-2.27471e-11;2.12235e-12;-8.13613e-12;5.22572e-12;-1.73275e-12
6.307e-05;-2.08177e-12;-2.44467e-11;2.17856e-12;-6.51631e-12;4.13387e-12;-1.62339e-12
6.3138e-05;3.08717e-12;-2.5963e-11;2.21394e-12;-4.84326e-12;3.04286e-12;-1.50141e-12
6.3206e-05;8.26992e-12;-2.72831e-11;2.22787e-12;-3.13117e-12;1.96035e-12;-1.36776e-12
6.3274e-05;1.34183e-11;-2.83961e-11;2.2197e-12;-1.39462e-12;8.93694e-13;-1.22348e-12
6.3342e-05;1.84845e-11;-2.92926e-11;2.18868e-12;3.51524e-13;-1.50144e-13;-1.06979e-12
6.341e-05;2.3421e-11;-2.99648e-11;2.13418e-12;2.0923e-12;-1.16462e-12;-9.0801e-13
6.3478e-05;2.81815e-11;-3.04065e-11;2.05598e-12;3.81277e-12;-2.14363e-12;-7.39548e-13
6.3546e-05;3.2721e-11;-3.06136e-11;1.95445e-12;5.49814e-12;-3.0816e-12;-5.65841e-13
6.3614e-05;3.69962e-11;-3.05839e-11;1.83043e-12;7.13388e-12;-3.97349e-12;-3.88318e-13
6.3682e-05;4.0966e-11;-3.03171e-11;1.68497e-12;8.70582e-12;-4.81486e-12;-2.0841e-13
6.375e-05;4.45921e-11;-2.9815e-11;1.51906e-12;1.02003e-11;-5.60186e-12;-2.7576e-14
6.3818e-05;4.78394e-11;-2.90812e-11;1.33367e-12;1.16043e-11;-6.33129e-12;1.52669e-13
6.3886e-05;5.06762e-11;-2.8121e-11;1.12995e-12;1.29057e-11;-7.00054e-12;3.30779e-13
6.3954e-05;5.30745e-11;-2.69417e-11;9.09477e-13;1.40932e-11;-7.60765e-12;5.05223e-13
6.4022e-05;5.50103e-11;-2.55522e-11;6.74353e-13;1.51564e-11;-8.15125e-12;6.74542e-13
6.409e-05;5.64641e-11;-2.39632e-11;4.27007e-13;1.60862e-11;-8.63061e-12;8.37365e-13
6.4158e-05;5.74205e-11;-2.21871e-11;1.69916e-13;1.68746e-11;-9.04562e-12;9.92405e-13
6.4226e-05;5.7869e-11;-2.02378e-11;-9.4567e-14;1.75149e-11;-9.3967e-12;1.13844e-12
6.4294e-05;5.78035e-11;-1.81305e-11;-3.64181e-13;1.80017e-11;-9.68482e-12;1.27429e-12
6.4362e-05;5.72229e-11;-1.58816e-11;-6.36566e-13;1.83308e-11;-9.91141e-12;1.39887e-12
6.443e-05;5.61308e-11;-1.35088e-11;-9.09075e-13;1.84998e-11;-1.00783e-11;1.51122e-12
6.4498e-05;5.45357e-11;-1.10305e-11;-1.17876e-12;1.85073e-11;-1.01878e-11;1.61049e-12
6.4566e-05;5.2451e-11;-8.4661e-12;-1.44254e-12;1.83536e-11;-1.02425e-11;1.69597e-12
6.4634e-05;4.98946e-11;-5.83589e-12;-1.69745e-12;1.80403e-11;-1.02452e-11;1.76708e-12
6.4702e-05;4.68887e-11;-3.16059e-12;-1.94084e-12;1.75705e-11;-1.01991e-11;1.82333e-12
6.477e-05;4.34595e-11;-4.61326e-13;-2.17036e-12;1.69486e-11;-1.01075e-11;1.86435e-12
6.4838e-05;3.96369e-11;2.24075e-12;-2.38379e-12;1.61804e-11;-9.97368e-12;1.88987e-12
6.4906e-05;3.54545e-11;4.92458e-12;-2.57883e-12;1.52729e-11;-9.80122e-12;1.89976e-12
6.4974e-05;3.09495e-11;7.56933e-12;-2.75306e-12;1.42346e-11;-9.59362e-12;1.89402e-12
6.5042e-05;2.61621e-11;1.01545e-11;-2.90404e-12;1.30749e-11;-9.3544e-12;1.87285e-12
6.511e-05;2.11355e-11;1.26599e-11;-3.02959e-12;1.18046e-11;-9.087e-12;1.83661e-12
6.5178e-05;1.59146e-11;1.50663e-11;-3.12799e-12;1.04351e-11;-8.79476e-12;1.78582e-12
6.5246e-05;1.0546e-11;1.73552e-11;-3.19805e-12;8.97876e-12;-8.48091e-12;1.72109e-12
6.5314e-05;5.07741e-12;1.95094e-11;-3.23891e-12;7.44886e-12;-8.14848e-12;1.64312e-12
6.5382e-05;-4.42631e-13;2.15126e-11;-3.24984e-12;5.85916e-12;-7.80034e-12;1.55269e-12
6.545e-05;-5.96502e-12;2.33501e-11;-3.23008e-12;4.224e-12;-7.43913e-12;1.45073e-12
6.5518e-05;-1.14405e-11;2.50082e-11;-3.179e-12;2.55805e-12;-7.06724e-12;1.33826e-12
6.5586e-05;-1.68201e-11;2.64747e-11;-3.09629e-12;8.76236e-13;-6.68685e-12;1.21644e-12
6.5654e-05;-2.20559e-11;2.77391e-11;-2.98222e-12;-8.06481e-13;-6.29987e-12;1.08645e-12
6.5722e-05;-2.71016e-11;2.87928e-11;-2.83762e-12;-2.47516e-12;-5.90797e-12;9.4952e-13
6.579e-05;-3.19128e-11;2.96285e-11;-2.66373e-12;-4.11502e-12;-5.51256e-12;8.06856e-13
6.5858e-05;-3.64478e-11;3.02411e-11;-2.4619e-12;-5.71158e-12;-5.11479e-12;6.5972e-13
6.5926e-05;-4.0667e-11;3.0627e-11;-2.23347e-12;-7.25076e-12;-4.71553e-12;5.09419e-13
6.5994e-05;-4.45338e-11;3.07846e-11;-1.9799e-12;-8.71907e-12;-4.31541e-12;3.57299e-13
6.6062e-05;-4.80145e-11;3.0714e-11;-1.70297e-12;-1.01037e-11;-3.91483e-12;2.04702e-13
6.613e-05;-5.10792e-11;3.04175e-11;-1.405e-12;-1.13928e-11;-3.51398e-12;5.29364e-14
6.6198e-05;-5.37021e-11;2.9899e-11;-1.08883e-12;-1.25751e-11;-3.11288e-12;-9.67425e-14
6.6266e-05;-5.58618e-11;2.91642e-11;-7.57594e-13;-1.36407e-11;-2.71139e-12;-2.43124e-13
6.6334e-05;-5.75413e-11;2.82204e-11;-4.14403e-13;-1.45804e-11;-2.30924e-12;-3.85032e-13
6.6402e-05;-5.87281e-11;2.70765e-11;-6.22015e-14;-1.53862e-11;-1.90605e-12;-5.21319e-13
6.647e-05;-5.94135e-11;2.57426e-11;2.96183e-13;-1.60516e-11;-1.50143e-12;-6.50889e-13
6.6538e-05;-5.95935e-11;2.42305e-11;6.57792e-13;-1.65709e-11;-1.09497e-12;-7.72721e-13
6.6606e-05;-5.92687e-11;2.25533e-11;1.01932e-12;-1.69402e-11;-6.86318e-13;-8.85891e-13
6.6674e-05;-5.84444e-11;2.07251e-11;1.37711e-12;-1.71566e-11;-2.75152e-13;-9.89586e-13
6.6742e-05;-5.71308e-11;1.87612e-11;1.72734e-12;-1.72187e-11;1.38784e-13;-1.0831e-12
6.681e-05;-5.53427e-11;1.66772e-11;2.06638e-12;-1.71263e-11;5.55673e-13;-1.16585e-12
6.6878e-05;-5.30989e-11;1.449e-11;2.39095e-12;-1.68805e-11;9.75595e-13;-1.23732e-12
6.6946e-05;-5.04224e-11;1.22165e-11;2.6981e-12;-1.6484e-11;1.3985e-12;-1.29713e-12
6.7014e-05;-4.73393e-11;9.87462e-12;2.98501e-12;-1.59407e-11;1.82418e-12;-1.34498e-12
6.7082e-05;-4.38794e-11;7.48252e-12;3.24877e-12;-1.52555e-11;2.2523e-12;-1.38069e-12
6.715e-05;-4.00757e-11;5.05858e-12;3.48637e-12;-1.4435e-11;2.68236e-12;-1.40422e-12
6.7218e-05;-3.59643e-11;2.62105e-12;3.69489e-12;-1.34864e-11;3.1137e-12;-1.41564e-12
6.7286e-05;-3.15839e-11;1.87936e-13;3.87177e-12;-1.24182e-11;3.54546e-12;-1.41513e-12
6.7354e-05;-2.69755e-11;-2.22317e-12;4.01503e-12;-1.12399e-11;3.97659e-12;-1.40297e-12
6.7422e-05;-2.21814e-11;-4.59508e-12;4.12319e-12;-9.9617e-12;4.40584e-12;-1.37949e-12
6.749e-05;-1.72451e-11;-6.91108e-12;4.19516e-12;-8.59491e-12;4.83175e-12;-1.3451e-12
6.7558e-05;-1.22105e-11;-9.15511e-12;4.22991e-12;-7.15147e-12;5.25266e-12;-1.30034e-12
6.7626e-05;-7.12215e-12;-1.1312e-11;4.22653e-12;-5.64395e-12;5.66673e-12;-1.24582e-12
6.7694e-05;-2.0244e-12;-1.33676e-11;4.1843e-12;-4.08539e-12;6.07198e-12;-1.18227e-12
6.7762e-05;3.03842e-12;-1.5309e-11;4.10298e-12;-2.48925e-12;6.46624e-12;-1.11047e-12
6.783e-05;8.02281e-12;-1.71247e-11;3.983e-12;-8.69319e-13;6.8472e-12;-1.03123e-12
6.7898e-05;1.28866e-11;-1.88041e-11;3.82543e-12;7.60341e-13;7.21243e-12;-9.45394e-13
6.7966e-05;1.75894e-11;-2.03379e-11;3.63171e-12;2.38555e-12;7.5594e-12;-8.53852e-13
6.8034e-05;2.2093e-11;-2.1718e-11;3.40338e-12;3.9922e-12;7.88552e-12;-7.57564e-13
6.8102e-05;2.63614e-11;-2.29376e-11;3.142e-12;5.56638e-12;8.18812e-12;-6.57538e-13
6.817e-05;3.03613e-11;-2.3991e-11;2.84928e-12;7.09455e-12;8.46454e-12;-5.54796e-13
6.8238e-05;3.40621e-11;-2.48744e-11;2.52732e-12;8.56358e-12;8.71212e-12;-4.50338e-13
6.8306e-05;3.74362e-11;-2.55851e-11;2.17887e-12;9.96082e-12;8.92823e-12;-3.45131e-13
6.8374e-05;4.04595e-11;-2.61217e-11;1.80719e-12;1.12742e-11;9.11029e-12;-2.40116e-13
6.8442e-05;4.31116e-11;-2.64838e-11;1.41583e-12;1.24923e-11;9.2558e-12;-1.3623e-13
6.851e-05;4.53758e-11;-2.66724e-11;1.00837e-12;1.36046e-11;9.36233e-12;-3.44081e-14
6.8578e-05;4.72394e-11;-2.66894e-11;5.88263e-13;1.46016e-11;9.42764e-12;6.44391e-14
6.8646e-05;4.86934e-11;-2.65381e-11;1.58974e-13;1.54748e-11;9.44965e-12;1.59457e-13
6.8714e-05;4.97328e-11;-2.62228e-11;-2.75841e-13;1.62166e-11;9.42646e-12;2.49872e-13
6.8782e-05;5.0356e-11;-2.5749e-11;-7.12205e-13;1.68205e-11;9.35638e-12;3.34997e-13
6.885e-05;5.0565e-11;-2.51232e-11;-1.1459e-12;1.72812e-11;9.23793e-12;4.14211e-13
6.8918e-05;5.03656e-11;-2.43524e-11;-1.57268e-12;1.75944e-11;9.06983e-12;4.86948e-13
6.8986e-05;4.97673e-11;-2.34444e-11;-1.98853e-12;1.77574e-11;8.85111e-12;5.52702e-13
6.9054e-05;4.87832e-11;-2.24075e-11;-2.38978e-12;1.77684e-11;8.58112e-12;6.11046e-13
6.9122e-05;4.74298e-11;-2.12511e-11;-2.77297e-12;1.76273e-11;8.25951e-12;6.61646e-13
6.919e-05;4.57262e-11;-1.99846e-11;-3.13468e-12;1.7335e-11;7.88628e-12;7.04267e-13
6.9258e-05;4.36942e-11;-1.86183e-11;-3.47146e-12;1.68937e-11;7.46176e-12;7.38771e-13
6.9326e-05;4.1358e-11;-1.71624e-11;-3.7799e-12;1.63069e-11;6.98661e-12;7.65103e-13
6.9394e-05;3.87439e-11;-1.56272e-11;-4.05687e-12;1.55793e-11;6.46188e-12;7.8329e-13
6.9462e-05;3.58803e-11;-1.4023e-11;-4.29977e-12;1.47169e-11;5.88906e-12;7.93428e-13
6.953e-05;3.27974e-11;-1.23604e-11;-4.50651e-12;1.37268e-11;5.27001e-12;7.95688e-13
6.9598e-05;2.95272e-11;-1.06497e-11;-4.67541e-12;1.26172e-11;4.60703e-12;7.90316e-13
6.9666e-05;2.61023e-11;-8.90096e-12;-4.80492e-12;1.13975e-11;3.90275e-12;7.77639e-13
6.9734e-05;2.25563e-11;-7.12435e-12;-4.89355e-12;1.00776e-11;3.16018e-12;7.58068e-13
6.9802e-05;1.89228e-11;-5.32964e-12;-4.93998e-12;8.66863e-12;2.38268e-12;7.32084e-13
6.987e-05;1.52353e-11;-3.5264e-12;-4.94341e-12;7.18213e-12;1.57396e-12;7.00216e-13
6.9938e-05;1.15272e-11;-1.72391e-12;-4.90368e-12;5.63049e-12;7.38089e-13;6.63013e-13
7.0006e-05;7.83118e-12;6.89283e-14;-4.82123e-12;4.02666e-12;-1.20516e-13;6.21038e-13
7.0074e-05;4.17934e-12;1.8436e-12;-4.69689e-12;2.38406e-12;-9.97151e-13;5.74881e-13
7.0142e-05;6.02539e-13;3.59197e-12;-4.5317e-12;7.16445e-13;-1.88685e-12;5.25181e-13
7.021e-05;-2.86999e-12;5.30623e-12;-4.32679e-12;-9.62248e-13;-2.78442e-12;4.7264e-13
7.0278e-05;-6.21101e-12;6.97899e-12;-4.08358e-12;-2.63798e-12;-3.68442e-12;4.17996e-13
7.0346e-05;-9.39544e-12;8.60333e-12;-3.80399e-12;-4.29668e-12;-4.58122e-12;3.61987e-13
7.0414e-05;-1.24004e-11;1.01728e-11;-3.49047e-12;-5.92433e-12;-5.469e-12;3.05316e-13
7.0482e-05;-1.5205e-11;1.16816e-11;-3.14594e-12;-7.50711e-12;-6.34182e-12;2.48645e-13
7.055e-05;-1.77911e-11;1.3124e-11;-2.77361e-12;-9.03144e-12;-7.19365e-12;1.92614e-13
7.0618e-05;-2.01426e-11;1.44949e-11;-2.37669e-12;-1.04842e-11;-8.01849e-12;1.37865e-13
7.0686e-05;-2.22465e-11;1.57897e-11;-1.95842e-12;-1.18529e-11;-8.81034e-12;8.50422e-14
7.0754e-05;-2.40927e-11;1.70037e-11;-1.52209e-12;-1.31255e-11;-9.56329e-12;3.47648e-14
7.0822e-05;-2.5674e-11;1.81331e-11;-1.07129e-12;-1.42909e-11;-1.02715e-11;-1.24061e-14
7.089e-05;-2.69862e-11;1.91739e-11;-6.09999e-13;-1.53386e-11;-1.09293e-11;-5.59865e-14
7.0958e-05;-2.80277e-11;2.01227e-11;-1.42481e-13;-1.62591e-11;-1.15311e-11;-9.55682e-14
7.1026e-05;-2.87996e-11;2.09761e-11;3.26937e-13;-1.70439e-11;-1.20719e-11;-1.30805e-13
7.1094e-05;-2.93053e-11;2.1731e-11;7.94184e-13;-1.76854e-11;-1.25466e-11;-1.61397e-13
7.1162e-05;-2.95511e-11;2.23846e-11;1.25554e-12;-1.81774e-11;-1.29507e-11;-1.87086e-13
7.123e-05;-2.95457e-11;2.29342e-11;1.70751e-12;-1.85147e-11;-1.32801e-11;-2.07658e-13
7.1298e-05;-2.93006e-11;2.33773e-11;2.1465e-12;-1.86935e-11;-1.35311e-11;-2.22953e-13
7.1366e-05;-2.88289e-11;2.37117e-11;2.56867e-12;-1.87113e-11;-1.37005e-11;-2.32895e-13
7.1434e-05;-2.81458e-11;2.39353e-11;2.97001e-12;-1.85669e-11;-1.37853e-11;-2.37498e-13
7.1502e-05;-2.72681e-11;2.40462e-11;3.34671e-12;-1.82603e-11;-1.37837e-11;-2.36878e-13
7.157e-05;-2.62138e-11;2.40429e-11;3.69551e-12;-1.77932e-11;-1.3694e-11;-2.31222e-13
7.1638e-05;-2.50022e-11;2.39242e-11;4.01374e-12;-1.71684e-11;-1.35153e-11;-2.2077e-13
7.1706e-05;-2.36538e-11;2.36894e-11;4.29915e-12;-1.63903e-11;-1.32474e-11;-2.05794e-13
7.1774e-05;-2.21893e-11;2.33377e-11;4.54956e-12;-1.54645e-11;-1.28906e-11;-1.86612e-13
7.1842e-05;-2.06301e-11;2.28691e-11;4.76274e-12;-1.4398e-11;-1.24459e-11;-1.63609e-13
7.191e-05;-1.89976e-11;2.22837e-11;4.93655e-12;-1.31991e-11;-1.19152e-11;-1.37259e-13
7.1978e-05;-1.73132e-11;2.15821e-11;5.06932e-12;-1.18772e-11;-1.13007e-11;-1.08118e-13
7.2046e-05;-1.55978e-11;2.07653e-11;5.16007e-12;-1.04432e-11;-1.06055e-11;-7.67917e-14
7.2114e-05;-1.38722e-11;1.98351e-11;5.2085e-12;-8.90869e-12;-9.8334e-12;-4.38877e-14
7.2182e-05;-1.21562e-11;1.87935e-11;5.21468e-12;-7.28658e-12;-8.98859e-12;-9.98504e-15
7.225e-05;-1.0469e-11;1.76432e-11;5.17878e-12;-5.59061e-12;-8.07598e-12;2.43615e-14
7.2318e-05;-8.82819e-12;1.63875e-11;5.10094e-12;-3.8353e-12;-7.101e-12;5.85868e-14
7.2386e-05;-7.25047e-12;1.50302e-11;4.98149e-12;-2.03589e-12;-6.06967e-12;9.20828e-14
7.2454e-05;-5.75096e-12;1.35757e-11;4.82122e-12;-2.08181e-13;-4.98855e-12;1.24199e-13
7.2522e-05;-4.34319e-12;1.20292e-11;4.62165e-12;1.63163e-12;-3.86464e-12;1.54288e-13
7.259e-05;-3.03896e-12;1.03965e-11;4.38492e-12;3.46705e-12;-2.70534e-12;1.81764e-13
7.2658e-05;-1.8481e-12;8.68443e-12;4.1135e-12;5.28148e-12;-1.51836e-12;2.06138e-13
7.2726e-05;-7.78488e-13;6.90026e-12;3.8099e-12;7.05837e-12;-3.11705e-13;2.26998e-13
7.2794e-05;1.63993e-13;5.052e-12;3.47649e-12;8.78136e-12;9.06391e-13;2.43962e-13
7.2862e-05;9.75407e-13;3.14825e-12;3.11567e-12;1.04344e-11;2.12751e-12;2.56642e-13
7.293e-05;1.65382e-12;1.19816e-12;2.73012e-12;1.20021e-11;3.34311e-12;2.64662e-13
7.2998e-05;2.1993e-12;-7.88526e-13;2.32306e-12;1.34694e-11;4.54467e-12;2.67707e-13
7.3066e-05;2.61392e-12;-2.80153e-12;1.89817e-12;1.48223e-11;5.72371e-12;2.65582e-13
7.3134e-05;2.90164e-12;-4.83006e-12;1.45941e-12;1.60476e-11;6.87193e-12;2.58219e-13
7.3202e-05;3.0681e-12;-6.86293e-12;1.01061e-12;1.71333e-11;7.98118e-12;2.45646e-13
7.327e-05;3.12056e-12;-8.88862e-12;5.55339e-13;1.80684e-11;9.04355e-12;2.2793e-13
7.3338e-05;3.06774e-12;-1.08954e-11;9.69636e-14;1.88433e-11;1.00514e-11;2.05159e-13
7.3406e-05;2.91978e-12;-1.28713e-11;-3.61108e-13;1.94497e-11;1.09974e-11;1.77457e-13
7.3474e-05;2.68799e-12;-1.48044e-11;-8.1519e-13;1.98808e-11;1.18748e-11;1.45023e-13
7.3542e-05;2.38467e-12;-1.66823e-11;-1.26133e-12;2.01314e-11;1.26771e-11;1.08147e-13
7.361e-05;2.02297e-12;-1.84928e-11;-1.69553e-12;2.01979e-11;1.33985e-11;6.72029e-14
7.3678e-05;1.61679e-12;-2.02237e-11;-2.11414e-12;2.00784e-11;1.40338e-11;2.26181e-14
7.3746e-05;1.18068e-12;-2.18629e-11;-2.51397e-12;1.97727e-11;1.45782e-11;-2.5141e-14
7.3814e-05;7.2963e-13;-2.33987e-11;-2.89226e-12;1.92824e-11;1.50276e-11;-7.55746e-14
7.3882e-05;2.78736e-13;-2.48199e-11;-3.24641e-12;1.86104e-11;1.53785e-11;-1.28147e-13
7.395e-05;-1.57132e-13;-2.61155e-11;-3.57375e-12;1.77618e-11;1.56282e-11;-1.8229e-13
7.4018e-05;-5.63539e-13;-2.7275e-11;-3.87154e-12;1.6743e-11;1.57747e-11;-2.37398e-13
7.4086e-05;-9.2656e-13;-2.82886e-11;-4.13721e-12;1.55623e-11;1.58167e-11;-2.92824e-13
7.4154e-05;-1.23284e-12;-2.91469e-11;-4.36867e-12;1.42293e-11;1.57537e-11;-3.47873e-13
7.4222e-05;-1.46975e-12;-2.98417e-11;-4.56444e-12;1.27552e-11;1.55858e-11;-4.01813e-13
7.429e-05;-1.62575e-12;-3.03655e-11;-4.72355e-12;1.11526e-11;1.5314e-11;-4.53923e-13
7.4358e-05;-1.69063e-12;-3.07117e-11;-4.84528e-12;9.43519e-12;1.49397e-11;-5.03545e-13
7.4426e-05;-1.6558e-12;-3.0875e-11;-4.92892e-12;7.61802e-12;1.44654e-11;-5.50096e-13
7.4494e-05;-1.51427e-12;-3.0851e-11;-4.97383e-12;5.7172e-12;1.38941e-11;-5.93045e-13
7.4562e-05;-1.26068e-12;-3.06366e-11;-4.97962e-12;3.74978e-12;1.32296e-11;-6.31859e-13
7.463e-05;-8.91286e-13;-3.02296e-11;-4.9465e-12;1.7336e-12;1.24764e-11;-6.65984e-13
7.4698e-05;-4.04065e-13;-2.96294e-11;-4.87531e-12;-3.12905e-13;1.16394e-11;-6.94872e-13
7.4766e-05;2.01177e-13;-2.88363e-11;-4.76735e-12;-2.37087e-12;1.07241e-11;-7.18046e-13
7.4834e-05;9.2273e-13;-2.78522e-11;-4.62411e-12;-4.42116e-12;9.73686e-12;-7.35126e-13
7.4902e-05;1.757e-12;-2.66799e-11;-4.44708e-12;-6.44451e-12;8.68417e-12;-7.4582e-13
7.497e-05;2.69858e-12;-2.5324e-11;-4.23778e-12;-8.42177e-12;7.57326e-12;-7.49878e-13
7.5038e-05;3.74037e-12;-2.379e-11;-3.99792e-12;-1.0334e-11;6.41173e-12;-7.47066e-13
7.5106e-05;4.87362e-12;-2.2085e-11;-3.72966e-12;-1.21628e-11;5.20758e-12;-7.37183e-13
7.5174e-05;6.08801e-12;-2.02173e-11;-3.43561e-12;-1.38902e-11;3.96907e-12;-7.20105e-13
7.5242e-05;7.37174e-12;-1.81965e-11;-3.1187e-12;-1.54992e-11;2.70476e-12;-6.9582e-13
7.531e-05;8.71159e-12;-1.60333e-11;-2.78194e-12;-1.69737e-11;1.42338e-12;-6.64432e-13
7.5378e-05;1.00931e-11;-1.37398e-11;-2.42827e-12;-1.82987e-11;1.33887e-13;-6.26131e-13
7.5446e-05;1.15005e-11;-1.13295e-11;-2.06056e-12;-1.94604e-11;-1.15466e-12;-5.81162e-13
7.5514e-05;1.29174e-11;-8.81673e-12;-1.68174e-12;-2.04463e-11;-2.43314e-12;-5.29803e-13
7.5582e-05;1.43267e-11;-6.2169e-12;-1.29488e-12;-2.12456e-11;-3.69253e-12;-4.72378e-13
7.565e-05;1.57107e-11;-3.54619e-12;-9.03268e-13;-2.18489e-11;-4.92394e-12;-4.09275e-13
7.5718e-05;1.70517e-11;-8.21478e-13;-5.10241e-13;-2.22488e-11;-6.1187e-12;-3.40959e-13
7.5786e-05;1.83317e-11;1.93965e-12;-1.19027e-13;-2.24395e-11;-7.2684e-12;-2.67978e-13
7.5854e-05;1.9533e-11;4.71901e-12;2.67406e-13;-2.24175e-11;-8.36487e-12;-1.9094e-13
7.5922e-05;2.06378e-11;7.49795e-12;6.46342e-13;-2.2181e-11;-9.40032e-12;-1.10491e-13
7.599e-05;2.16293e-11;1.02575e-11;1.0152e-12;-2.17303e-11;-1.03674e-11;-2.7294e-14
7.6058e-05;2.24913e-11;1.29786e-11;1.3714e-12;-2.10678e-11;-1.12593e-11;5.79771e-14
7.6126e-05;2.3209e-11;1.56422e-11;1.71238e-12;-2.01978e-11;-1.20698e-11;1.44627e-13
7.6194e-05;2.37685e-11;1.82293e-11;2.03566e-12;-1.91271e-11;-1.27933e-11;2.31925e-13
7.6262e-05;2.41574e-11;2.07211e-11;2.33902e-12;-1.78639e-11;-1.34248e-11;3.19106e-13
7.633e-05;2.43647e-11;2.30992e-11;2.62061e-12;-1.64188e-11;-1.39599e-11;4.05393e-13
7.6398e-05;2.43808e-11;2.53453e-11;2.87893e-12;-1.48042e-11;-1.4395e-11;4.9003e-13
7.6466e-05;2.41981e-11;2.74422e-11;3.11267e-12;-1.30341e-11;-1.47272e-11;5.72308e-13
7.6534e-05;2.38109e-11;2.9373e-11;3.32066e-12;-1.11243e-11;-1.49544e-11;6.51561e-13
7.6602e-05;2.32158e-11;3.11223e-11;3.50182e-12;-9.09212e-12;-1.50755e-11;7.27142e-13
7.667e-05;2.24111e-11;3.26754e-11;3.6553e-12;-6.9561e-12;-1.50899e-11;7.98395e-13
7.6738e-05;2.13974e-11;3.40191e-11;3.78057e-12;-4.73611e-12;-1.4998e-11;8.64647e-13
7.6806e-05;2.0177e-11;3.51414e-11;3.87745e-12;-2.45301e-12;-1.48009e-11;9.25243e-13
7.6874e-05;1.87542e-11;3.60316e-11;3.94603e-12;-1.28483e-13;-1.45006e-11;9.79593e-13
7.6942e-05;1.71355e-11;3.66807e-11;3.98653e-12;2.21519e-12;-1.40999e-11;1.02719e-12
7.701e-05;1.53298e-11;3.70813e-11;3.99931e-12;4.55532e-12;-1.36023e-11;1.06761e-12
7.7078e-05;1.3348e-11;3.72279e-11;3.98485e-12;6.86909e-12;-1.30123e-11;1.10044e-12
7.7146e-05;1.12031e-11;3.71167e-11;3.94389e-12;9.13368e-12;-1.2335e-11;1.12523e-12
7.7214e-05;8.90951e-12;3.6746e-11;3.87748e-12;1.13266e-11;-1.1576e-11;1.14159e-12
7.7282e-05;6.48351e-12;3.61158e-11;3.78689e-12;1.34258e-11;-1.07416e-11;1.14915e-12
7.735e-05;3.94271e-12;3.5228e-11;3.67353e-12;1.541e-11;-9.83868e-12;1.14769e-12
7.7418e-05;1.30615e-12;3.40863e-11;3.53877e-12;1.72587e-11;-8.87476e-12;1.13712e-12
7.7486e-05;-1.40576e-12;3.26966e-11;3.38398e-12;1.8953e-11;-7.85768e-12;1.11744e-12
7.7554e-05;-4.17142e-12;3.10666e-11;3.21062e-12;2.04749e-11;-6.79566e-12;1.08868e-12
7.7622e-05;-6.96833e-12;2.9206e-11;3.02031e-12;2.18082e-11;-5.69721e-12;1.05089e-12
7.769e-05;-9.77339e-12;2.71264e-11;2.8149e-12;2.29385e-11;-4.57102e-12;1.00413e-12
7.7758e-05;-1.25632e-11;2.48412e-11;2.59639e-12;2.38531e-11;-3.42598e-12;9.48601e-13
7.7826e-05;-1.53144e-11;2.23657e-11;2.36678e-12;2.45415e-11;-2.27106e-12;8.84614e-13
7.7894e-05;-1.80037e-11;1.97166e-11;2.12801e-12;2.49955e-11;-1.11531e-12;8.12637e-13
7.7962e-05;-2.06077e-11;1.69123e-11;1.88185e-12;2.52089e-11;3.22947e-14;7.33208e-13
7.803e-05;-2.31036e-11;1.39726e-11;1.62995e-12;2.51779e-11;1.16291e-12;6.46875e-13
7.8098e-05;-2.54689e-11;1.09188e-11;1.37397e-12;2.49013e-11;2.26792e-12;5.54171e-13
7.8166e-05;-2.76821e-11;7.77325e-12;1.11563e-12;2.438e-11;3.339e-12;4.55653e-13
7.8234e-05;-2.97228e-11;4.55932e-12;8.56742e-13;2.36176e-11;4.36817e-12;3.51981e-13
7.8302e-05;-3.1572e-11;1.30108e-12;5.99109e-13;2.26199e-11;5.34781e-12;2.43969e-13
7.837e-05;-3.32122e-11;-1.9769e-12;3.44408e-13;2.1395e-11;6.27079e-12;1.32552e-13
7.8438e-05;-3.46272e-11;-5.24976e-12;9.40947e-14;1.99534e-11;7.13052e-12;1.87043e-14
7.8506e-05;-3.58024e-11;-8.49241e-12;-1.50559e-13;1.83076e-11;7.921e-12;-9.66541e-14
7.8574e-05;-3.67251e-11;-1.16798e-11;-3.88359e-13;1.64721e-11;8.63691e-12;-2.12676e-13
7.8642e-05;-3.73846e-11;-1.4787e-11;-6.181e-13;1.44635e-11;9.27361e-12;-3.28524e-13
7.871e-05;-3.77727e-11;-1.77897e-11;-8.38566e-13;1.23002e-11;9.82718e-12;-4.43281e-13
7.8778e-05;-3.78834e-11;-2.06643e-11;-1.04865e-12;1.00019e-11;1.02944e-11;-5.55919e-13
7.8846e-05;-3.77132e-11;-2.33879e-11;-1.24744e-12;7.58992e-12;1.06728e-11;-6.65351e-13
7.8914e-05;-3.72609e-11;-2.59388e-11;-1.43431e-12;5.08678e-12;1.09606e-11;-7.70528e-13
7.8982e-05;-3.65274e-11;-2.82967e-11;-1.60875e-12;2.51587e-12;1.1157e-11;-8.70517e-13
7.905e-05;-3.55159e-11;-3.04424e-11;-1.77032e-12;-9.86101e-14;1.12617e-11;-9.64499e-13
7.9118e-05;-3.42318e-11;-3.23584e-11;-1.91856e-12;-2.73187e-12;1.12755e-11;-1.05172e-12
7.9186e-05;-3.26833e-11;-3.4029e-11;-2.05303e-12;-5.35881e-12;1.11998e-11;-1.13141e-12
7.9254e-05;-3.08806e-11;-3.54404e-11;-2.17339e-12;-7.95421e-12;1.10368e-11;-1.20279e-12
7.9322e-05;-2.88364e-11;-3.6581e-11;-2.27951e-12;-1.04931e-11;1.07893e-11;-1.26512e-12
7.939e-05;-2.65654e-11;-3.74412e-11;-2.37146e-12;-1.29508e-11;1.04611e-11;-1.31773e-12
7.9458e-05;-2.40842e-11;-3.80139e-11;-2.44946e-12;-1.53034e-11;1.00565e-11;-1.3601e-12
7.9526e-05;-2.14111e-11;-3.82943e-11;-2.51379e-12;-1.75279e-11;9.58054e-12;-1.3919e-12
7.9594e-05;-1.85658e-11;-3.828e-11;-2.56472e-12;-1.96022e-11;9.03884e-12;-1.4129e-12
7.9662e-05;-1.55699e-11;-3.7971e-11;-2.60251e-12;-2.15058e-11;8.43757e-12;-1.42292e-12
7.973e-05;-1.24462e-11;-3.73697e-11;-2.62737e-12;-2.32194e-11;7.78331e-12;-1.42178e-12
7.9798e-05;-9.21896e-12;-3.64812e-11;-2.63959e-12;-2.47257e-11;7.08303e-12;-1.40932e-12
7.9866e-05;-5.9133e-12;-3.53126e-11;-2.63958e-12;-2.60089e-11;6.34402e-12;-1.38549e-12
7.9934e-05;-2.55522e-12;-3.38737e-11;-2.62783e-12;-2.70557e-11;5.57386e-12;-1.35042e-12
8.0002e-05;8.28966e-13;-3.21761e-11;-2.60496e-12;-2.78547e-11;4.78031e-12;-1.30446e-12
8.007e-05;4.21277e-12;-3.02339e-11;-2.57157e-12;-2.83968e-11;3.97131e-12;-1.24805e-12
8.0138e-05;7.56968e-12;-2.80631e-11;-2.52824e-12;-2.86751e-11;3.15478e-12;-1.18167e-12
8.0206e-05;1.08732e-11;-2.56814e-11;-2.47549e-12;-2.86853e-11;2.33866e-12;-1.10579e-12
8.0274e-05;1.40972e-11;-2.31084e-11;-2.4138e-12;-2.84253e-11;1.5308e-12;-1.02088e-12
8.0342e-05;1.7216e-11;-2.03654e-11;-2.34365e-12;-2.78956e-11;7.38896e-13;-9.27523e-13
8.041e-05;2.02047e-11;-1.74748e-11;-2.26556e-12;-2.70996e-11;-2.95744e-14;-8.26456e-13
8.0478e-05;2.30402e-11;-1.44606e-11;-2.18006e-12;-2.60428e-11;-7.67429e-13;-7.18563e-13
8.0546e-05;2.57004e-11;-1.13476e-11;-2.08768e-12;-2.47334e-11;-1.46786e-12;-6.04802e-13
8.0614e-05;2.81651e-11;-8.16148e-12;-1.98885e-12;-2.3182e-11;-2.1245e-12;-4.86138e-13
8.0682e-05;3.04156e-11;-4.92867e-12;-1.88394e-12;-2.14013e-11;-2.73148e-12;-3.63503e-13
8.075e-05;3.24345e-11;-1.67585e-12;-1.7733e-12;-1.94063e-11;-3.28352e-12;-2.37825e-13
8.0818e-05;3.42065e-11;1.57017e-12;-1.65734e-12;-1.72143e-11;-3.77594e-12;-1.10077e-13
8.0886e-05;3.57182e-11;4.78269e-12;-1.53651e-12;-1.48444e-11;-4.2047e-12;1.86772e-14
8.0954e-05;3.69588e-11;7.93537e-12;-1.41132e-12;-1.23175e-11;-4.56648e-12;1.47298e-13
8.1022e-05;3.79198e-11;1.10024e-11;-1.28219e-12;-9.65612e-12;-4.85866e-12;2.74626e-13
8.109e-05;3.8595e-11;1.39586e-11;-1.14941e-12;-6.88394e-12;-5.0794e-12;3.99568e-13
8.1158e-05;3.89808e-11;1.67801e-11;-1.01318e-12;-4.02579e-12;-5.22761e-12;5.21142e-13
8.1226e-05;3.90758e-11;1.94441e-11;-8.73675e-13;-1.10748e-12;-5.303e-12;6.3846e-13
8.1294e-05;3.88808e-11;2.19292e-11;-7.3111e-13;1.84446e-12;-5.30603e-12;7.50663e-13
8.1362e-05;3.83993e-11;2.4216e-11;-5.85814e-13;4.80297e-12;-5.23795e-12;8.5687e-13
8.143e-05;3.76367e-11;2.62865e-11;-4.38187e-13;7.74079e-12;-5.10075e-12;9.5618e-13
8.1498e-05;3.66011e-11;2.81249e-11;-2.88639e-13;1.06307e-11;-4.89719e-12;1.04774e-12
8.1566e-05;3.53029e-11;2.97169e-11;-1.37528e-13;1.3446e-11;-4.63074e-12;1.13078e-12
8.1634e-05;3.37547e-11;3.10508e-11;1.48454e-14;1.61604e-11;-4.30552e-12;1.20469e-12
8.1702e-05;3.19709e-11;3.21169e-11;1.68193e-13;1.87485e-11;-3.92631e-12;1.26891e-12
8.177e-05;2.9968e-11;3.29081e-11;3.22175e-13;2.11861e-11;-3.49842e-12;1.32297e-12
8.1838e-05;2.77638e-11;3.34199e-11;4.7637e-13;2.34499e-11;-3.02771e-12;1.36642e-12
8.1906e-05;2.53776e-11;3.36499e-11;6.30288e-13;2.55183e-11;-2.52052e-12;1.39887e-12
8.1974e-05;2.28301e-11;3.35983e-11;7.83423e-13;2.73716e-11;-1.98362e-12;1.42007e-12
8.2042e-05;2.01433e-11;3.32674e-11;9.35285e-13;2.89916e-11;-1.42414e-12;1.42991e-12
8.211e-05;1.73402e-11;3.26623e-11;1.0854e-12;3.03625e-11;-8.49474e-13;1.42843e-12
8.2178e-05;1.44447e-11;3.17902e-11;1.23324e-12;3.14707e-11;-2.67188e-13;1.41579e-12
8.2246e-05;1.14809e-11;3.06611e-11;1.37822e-12;3.23047e-11;3.15002e-13;1.39227e-12
8.2314e-05;8.47329e-12;2.92869e-11;1.51967e-12;3.28555e-11;8.8931e-13;1.35816e-12
8.2382e-05;5.44617e-12;2.76819e-11;1.6569e-12;3.31164e-11;1.44795e-12;1.31385e-12
8.245e-05;2.42382e-12;2.58619e-11;1.7892e-12;3.30837e-11;1.98324e-12;1.25978e-12
8.2518e-05;-5.69758e-13;2.38443e-11;1.91591e-12;3.27559e-11;2.4877e-12;1.19646e-12
8.2586e-05;-3.51095e-12;2.16483e-11;2.03637e-12;3.21347e-11;2.95411e-12;1.12448e-12
8.2654e-05;-6.37686e-12;1.92943e-11;2.14994e-12;3.12243e-11;3.37562e-12;1.04447e-12
8.2722e-05;-9.14557e-12;1.68043e-11;2.25589e-12;3.00315e-11;3.74578e-12;9.57123e-13
8.279e-05;-1.17965e-11;1.42011e-11;2.35348e-12;2.85656e-11;4.05868e-12;8.63197e-13
8.2858e-05;-1.43104e-11;1.15083e-11;2.44189e-12;2.68386e-11;4.309e-12;7.63525e-13
8.2926e-05;-1.66698e-11;8.74958e-12;2.52032e-12;2.48648e-11;4.49203e-12;6.58982e-13
8.2994e-05;-1.88588e-11;5.94913e-12;2.58803e-12;2.26608e-11;4.60379e-12;5.50472e-13
8.3062e-05;-2.08632e-11;3.13106e-12;2.64435e-12;2.02455e-11;4.641e-12;4.38912e-13
8.313e-05;-2.26702e-11;3.19598e-13;2.68868e-12;1.76396e-11;4.60122e-12;3.25237e-13
8.3198e-05;-2.42691e-11;-2.46118e-12;2.72047e-12;1.48656e-11;4.48286e-12;2.104e-13
8.3266e-05;-2.56513e-11;-5.18766e-12;2.73911e-12;1.19477e-11;4.28525e-12;9.53526e-14
8.3334e-05;-2.68101e-11;-7.83707e-12;2.74405e-12;8.91121e-12;4.00856e-12;-1.89857e-14
8.3402e-05;-2.77413e-11;-1.03878e-11;2.73475e-12;5.78273e-12;3.65388e-12;-1.31754e-13
8.347e-05;-2.84428e-11;-1.28193e-11;2.71081e-12;2.58976e-12;3.22313e-12;-2.42141e-13
8.3538e-05;-2.89143e-11;-1.51126e-11;2.67193e-12;-6.39498e-13;2.71918e-12;-3.49352e-13
8.3606e-05;-2.91577e-11;-1.72496e-11;2.61789e-12;-3.87642e-12;2.14582e-12;-4.5259e-13
8.3674e-05;-2.91762e-11;-1.92138e-11;2.54852e-12;-7.09225e-12;1.50777e-12;-5.51064e-13
8.3742e-05;-2.89753e-11;-2.09906e-11;2.4637e-12;-1.02585e-11;8.106e-13;-6.4403e-13
8.381e-05;-2.85623e-11;-2.25668e-11;2.36339e-12;-1.33469e-11;6.06579e-14;-7.30817e-13
8.3878e-05;-2.79465e-11;-2.39317e-11;2.24766e-12;-1.63302e-11;-7.35007e-13;-8.10842e-13
8.3946e-05;-2.71389e-11;-2.50761e-11;2.1167e-12;-1.91816e-11;-1.56869e-12;-8.83592e-13
8.4014e-05;-2.61518e-11;-2.59931e-11;1.97086e-12;-2.18756e-11;-2.43203e-12;-9.48627e-13
8.4082e-05;-2.49985e-11;-2.66776e-11;1.81062e-12;-2.43879e-11;-3.31611e-12;-1.00559e-12
8.415e-05;-2.36932e-11;-2.71264e-11;1.6366e-12;-2.6696e-11;-4.21148e-12;-1.05421e-12
8.4218e-05;-2.22509e-11;-2.73383e-11;1.44954e-12;-2.87789e-11;-5.10841e-12;-1.09431e-12
8.4286e-05;-2.06879e-11;-2.73141e-11;1.25023e-12;-3.06179e-11;-5.99693e-12;-1.12575e-12
8.4354e-05;-1.90208e-11;-2.70567e-11;1.03952e-12;-3.21961e-11;-6.86696e-12;-1.14844e-12
8.4422e-05;-1.72673e-11;-2.65709e-11;8.1833e-13;-3.34991e-11;-7.7084e-12;-1.16234e-12
8.449e-05;-1.5445e-11;-2.58635e-11;5.87731e-13;-3.45147e-11;-8.51114e-12;-1.16747e-12
8.4558e-05;-1.35715e-11;-2.49429e-11;3.49021e-13;-3.52336e-11;-9.26522e-12;-1.16393e-12
8.4626e-05;-1.16638e-11;-2.38193e-11;1.03692e-13;-3.56487e-11;-9.96095e-12;-1.15185e-12
8.4694e-05;-9.73893e-12;-2.2504e-11;-1.46672e-13;-3.57561e-11;-1.05891e-11;-1.13141e-12
8.4762e-05;-7.81332e-12;-2.10103e-11;-4.00498e-13;-3.55544e-11;-1.11408e-11;-1.10282e-12
8.483e-05;-5.90322e-12;-1.93525e-11;-6.56267e-13;-3.50452e-11;-1.1608e-11;-1.06638e-12
8.4898e-05;-4.02443e-12;-1.75465e-11;-9.12451e-13;-3.42324e-11;-1.19833e-11;-1.02245e-12
8.4966e-05;-2.19208e-12;-1.5609e-11;-1.16741e-12;-3.3123e-11;-1.22601e-11;-9.71473e-13
8.5034e-05;-4.20381e-13;-1.35577e-11;-1.41936e-12;-3.17266e-11;-1.24325e-11;-9.13946e-13
8.5102e-05;1.27768e-12;-1.14107e-11;-1.66637e-12;-3.00553e-11;-1.24957e-11;-8.50376e-13
8.517e-05;2.89045e-12;-9.18702e-12;-1.90652e-12;-2.81237e-11;-1.24458e-11;-7.81287e-13
8.5238e-05;4.40753e-12;-6.90581e-12;-2.13796e-12;-2.59488e-11;-1.22801e-11;-7.07239e-13
8.5306e-05;5.81968e-12;-4.5868e-12;-2.35899e-12;-2.35496e-11;-1.19969e-11;-6.28845e-13
8.5374e-05;7.11864e-12;-2.24975e-12;-2.56799e-12;-2.09473e-11;-1.15956e-11;-5.46769e-13
8.5442e-05;8.29729e-12;8.5674e-14;-2.76337e-12;-1.81648e-11;-1.1077e-11;-4.61702e-13
8.551e-05;9.34982e-12;2.40006e-12;-2.94347e-12;-1.52267e-11;-1.04426e-11;-3.7433e-13
8.5578e-05;1.02721e-11;4.67441e-12;-3.10662e-12;-1.21592e-11;-9.69546e-12;-2.8531e-13
8.5646e-05;1.10615e-11;6.89019e-12;-3.25122e-12;-8.98948e-12;-8.83944e-12;-1.95273e-13
8.5714e-05;1.17173e-11;9.02952e-12;-3.37584e-12;-5.74576e-12;-7.87974e-12;-1.0486e-13
8.5782e-05;1.22399e-11;1.10753e-11;-3.47926e-12;-2.457e-12;-6.82266e-12;-1.47433e-14
8.585e-05;1.26305e-11;1.30113e-11;-3.56049e-12;8.47454e-13;-5.67557e-12;7.43682e-14
8.5918e-05;1.28918e-11;1.48224e-11;-3.61864e-12;4.13809e-12;-4.44676e-12;1.61775e-13
8.5986e-05;1.30272e-11;1.64947e-11;-3.65288e-12;7.38545e-12;-3.14542e-12;2.46837e-13
8.6054e-05;1.30417e-11;1.80156e-11;-3.6624e-12;1.05604e-11;-1.78154e-12;3.28979e-13
8.6122e-05;1.29414e-11;1.93736e-11;-3.64659e-12;1.36344e-11;-3.65889e-13;4.07647e-13
8.619e-05;1.27336e-11;2.05589e-11;-3.60508e-12;1.65798e-11;1.09005e-12;4.82252e-13
8.6258e-05;1.24267e-11;2.1563e-11;-3.53786e-12;1.93701e-11;2.57419e-12;5.52159e-13
8.6326e-05;1.20292e-11;2.2379e-11;-3.44517e-12;2.19805e-11;4.07398e-12;6.16743e-13
8.6394e-05;1.15503e-11;2.30017e-11;-3.3274e-12;2.43875e-11;5.57658e-12;6.75474e-13
8.6462e-05;1.09997e-11;2.34275e-11;-3.18499e-12;2.65698e-11;7.06894e-12;7.27948e-13
8.653e-05;1.03874e-11;2.36545e-11;-3.01847e-12;2.85077e-11;8.53787e-12;7.73855e-13
8.6598e-05;9.72404e-12;2.36822e-11;-2.82851e-12;3.0184e-11;9.97015e-12;8.12913e-13
8.6666e-05;9.0205e-12;2.35118e-11;-2.61608e-12;3.15839e-11;1.13526e-11;8.44827e-13
8.6734e-05;8.28779e-12;2.3146e-11;-2.38249e-12;3.2695e-11;1.26723e-11;8.69305e-13
8.6802e-05;7.53673e-12;2.25891e-11;-2.12937e-12;3.35081e-11;1.39168e-11;8.86116e-13
8.687e-05;6.77767e-12;2.18471e-11;-1.85847e-12;3.40164e-11;1.50741e-11;8.95146e-13
8.6938e-05;6.02047e-12;2.09273e-11;-1.57162e-12;3.4216e-11;1.61328e-11;8.96411e-13
8.7006e-05;5.2745e-12;1.98383e-11;-1.27064e-12;3.41057e-11;1.70825e-11;8.90014e-13
8.7074e-05;4.54875e-12;1.85897e-11;-9.57409e-13;3.36873e-11;1.79131e-11;8.76083e-13
8.7142e-05;3.85186e-12;1.71925e-11;-6.3396e-13;3.29657e-11;1.86158e-11;8.54727e-13
8.721e-05;3.19191e-12;1.56586e-11;-3.02573e-13;3.19486e-11;1.91825e-11;8.26058e-13
8.7278e-05;2.57621e-12;1.40012e-11;3.42455e-14;3.06464e-11;1.96066e-11;7.90254e-13
8.7346e-05;2.01103e-12;1.22344e-11;3.73866e-13;2.90722e-11;1.98823e-11;7.47636e-13
8.7414e-05;1.50154e-12;1.03731e-11;7.13667e-13;2.72417e-11;2.00054e-11;6.9868e-13
8.7482e-05;1.05182e-12;8.43276e-12;1.0511e-12;2.51727e-11;1.99726e-11;6.43952e-13
8.755e-05;6.65067e-13;6.42925e-12;1.38368e-12;2.28852e-11;1.9782e-11;5.84005e-13
8.7618e-05;3.43751e-13;4.37872e-12;1.70885e-12;2.04016e-11;1.94333e-11;5.1932e-13
8.7686e-05;8.96052e-14;2.29762e-12;2.024e-12;1.77457e-11;1.89272e-11;4.50335e-13
8.7754e-05;-9.64974e-14;2.02694e-13;2.32643e-12;1.49433e-11;1.82662e-11;3.77533e-13
8.7822e-05;-2.14732e-13;-1.88919e-12;2.61354e-12;1.20212e-11;1.7454e-11;3.01519e-13
8.789e-05;-2.66422e-13;-3.96135e-12;2.88289e-12;9.00728e-12;1.64958e-11;2.23026e-13
8.7958e-05;-2.53949e-13;-5.99751e-12;3.13227e-12;5.93038e-12;1.5398e-11;1.42833e-13
8.8026e-05;-1.80527e-13;-7.98202e-12;3.35961e-12;2.81968e-12;1.41685e-11;6.16798e-14
8.8094e-05;-4.9977e-14;-9.89978e-12;3.56296e-12;-2.95369e-13;1.2816e-11;-1.9774e-14
8.8162e-05;1.33401e-13;-1.17362e-11;3.74041e-12;-3.38534e-12;1.13508e-11;-1.009e-13
8.823e-05;3.64798e-13;-1.34773e-11;3.89023e-12;-6.42114e-12;9.78413e-12;-1.8102e-13
8.8298e-05;6.3878e-13;-1.51095e-11;4.01091e-12;-9.37431e-12;8.12808e-12;-2.59355e-13
8.8366e-05;9.49245e-13;-1.66205e-11;4.1012e-12;-1.22174e-11;6.39577e-12;-3.35045e-13
8.8434e-05;1.28954e-12;-1.79989e-11;4.16018e-12;-1.4924e-11;4.60096e-12;-4.07239e-13
8.8502e-05;1.65268e-12;-1.92348e-11;4.18714e-12;-1.74694e-11;2.75801e-12;-4.75194e-13
8.857e-05;2.03159e-12;-2.03192e-11;4.18164e-12;-1.98307e-11;8.81723e-13;-5.38325e-13
8.8638e-05;2.41922e-12;-2.12443e-11;4.14345e-12;-2.19864e-11;-1.01271e-12;-5.96171e-13
8.8706e-05;2.80851e-12;-2.20034e-11;4.07264e-12;-2.39174e-11;-2.90983e-12;-6.48301e-13
8.8774e-05;3.1924e-12;-2.25909e-11;3.96951e-12;-2.56066e-11;-4.79407e-12;-6.94236e-13
8.8842e-05;3.56373e-12;-2.30026e-11;3.83466e-12;-2.70394e-11;-6.64992e-12;-7.33431e-13
8.891e-05;3.91541e-12;-2.32359e-11;3.66891e-12;-2.82039e-11;-8.46212e-12;-7.65352e-13
8.8978e-05;4.24048e-12;-2.32896e-11;3.47333e-12;-2.90909e-11;-1.02158e-11;-7.89572e-13
8.9046e-05;4.53229e-12;-2.31639e-11;3.24918e-12;-2.96939e-11;-1.18965e-11;-8.05833e-13
8.9114e-05;4.7846e-12;-2.28602e-11;2.99803e-12;-3.00092e-11;-1.34905e-11;-8.14006e-13
8.9182e-05;4.99168e-12;-2.23812e-11;2.72173e-12;-3.00359e-11;-1.49845e-11;-8.13999e-13
8.925e-05;5.14838e-12;-2.17305e-11;2.42243e-12;-2.97757e-11;-1.63663e-11;-8.05684e-13
8.9318e-05;5.25014e-12;-2.09133e-11;2.10249e-12;-2.92333e-11;-1.76245e-11;-7.88923e-13
8.9386e-05;5.29289e-12;-1.99359e-11;1.76444e-12;-2.8416e-11;-1.8749e-11;-7.63651e-13
8.9454e-05;5.27304e-12;-1.8806e-11;1.41088e-12;-2.73341e-11;-1.97307e-11;-7.2997e-13
8.9522e-05;5.18746e-12;-1.75323e-11;1.04456e-12;-2.60001e-11;-2.05617e-11;-6.88175e-13
8.959e-05;5.03367e-12;-1.61246e-11;6.68371e-13;-2.44288e-11;-2.12357e-11;-6.38689e-13
8.9658e-05;4.81003e-12;-1.45933e-11;2.85334e-13;-2.26373e-11;-2.17472e-11;-5.81981e-13
8.9726e-05;4.51581e-12;-1.295e-11;-1.01413e-13;-2.06446e-11;-2.20927e-11;-5.18503e-13
8.9794e-05;4.1512e-12;-1.12066e-11;-4.88678e-13;-1.84715e-11;-2.22696e-11;-4.48692e-13
8.9862e-05;3.71703e-12;-9.37631e-12;-8.73255e-13;-1.61406e-11;-2.22772e-11;-3.73034e-13
8.993e-05;3.2147e-12;-7.47285e-12;-1.25194e-12;-1.36759e-11;-2.21158e-11;-2.92133e-13
8.9998e-05;2.6462e-12;-5.51055e-12;-1.62159e-12;-1.11026e-11;-2.17874e-11;-2.06742e-13
9.0066e-05;2.01419e-12;-3.50406e-12;-1.97909e-12;-8.44648e-12;-2.12953e-11;-1.17733e-13
9.0134e-05;1.32217e-12;-1.46824e-12;-2.32143e-12;-5.73412e-12;-2.06443e-11;-2.60107e-14
9.0202e-05;5.74532e-13;5.8192e-13;-2.64564e-12;-2.99221e-12;-1.98403e-11;6.7562e-14
9.027e-05;-2.236e-13;2.63129e-12;-2.94884e-12;-2.47613e-13;-1.88904e-11;1.62176e-13
9.0338e-05;-1.06651e-12;4.66468e-12;-3.22829e-12;2.47298e-12;-1.78032e-11;2.57028e-13
9.0406e-05;-1.94808e-12;6.66706e-12;-3.48151e-12;5.14328e-12;-1.65881e-11;3.51243e-13
9.0474e-05;-2.8618e-12;8.62368e-12;-3.70628e-12;7.73776e-12;-1.52557e-11;4.43853e-13
9.0542e-05;-3.80079e-12;1.05202e-11;-3.90069e-12;1.0232e-11;-1.38174e-11;5.33838e-13
9.061e-05;-4.75764e-12;1.2343e-11;-4.06302e-12;1.26027e-11;-1.22854e-11;6.20207e-13
9.0678e-05;-5.72441e-12;1.40785e-11;-4.1917e-12;1.48284e-11;-1.06725e-11;7.02059e-13
9.0746e-05;-6.6927e-12;1.57143e-11;-4.28531e-12;1.68889e-11;-8.99213e-12;7.78582e-13
9.0814e-05;-7.65379e-12;1.72383e-11;-4.34274e-12;1.87658e-11;-7.25794e-12;8.49013e-13
9.0882e-05;-8.5989e-12;1.86394e-11;-4.36328e-12;2.04429e-11;-5.48406e-12;9.12585e-13
9.095e-05;-9.51934e-12;1.99074e-11;-4.34667e-12;2.19059e-11;-3.68477e-12;9.68517e-13
9.1018e-05;-1.04065e-11;2.10331e-11;-4.29306e-12;2.31429e-11;-1.87437e-12;1.01605e-12
9.1086e-05;-1.1252e-11;2.20084e-11;-4.20284e-12;2.41444e-11;-6.70966e-14;1.0545e-12
9.1154e-05;-1.20471e-11;2.2826e-11;-4.07657e-12;2.49035e-11;1.72302e-12;1.08333e-12
9.1222e-05;-1.27832e-11;2.348e-11;-3.91505e-12;2.54155e-11;3.48223e-12;1.10212e-12
9.129e-05;-1.3452e-11;2.39655e-11;-3.71931e-12;2.56784e-11;5.19721e-12;1.11056e-12
9.1358e-05;-1.40454e-11;2.42791e-11;-3.49081e-12;2.56923e-11;6.85509e-12;1.10841e-12
9.1426e-05;-1.45561e-11;2.44188e-11;-3.23144e-12;2.54599e-11;8.44366e-12;1.09547e-12
9.1494e-05;-1.49775e-11;2.43838e-11;-2.94352e-12;2.49866e-11;9.95143e-12;1.0716e-12
9.1562e-05;-1.53037e-11;2.41746e-11;-2.62967e-12;2.42798e-11;1.13677e-11;1.03678e-12
9.163e-05;-1.55292e-11;2.3793e-11;-2.29262e-12;2.33493e-11;1.26828e-11;9.91118e-13
9.1698e-05;-1.56492e-11;2.32421e-11;-1.93513e-12;2.2207e-11;1.3888e-11;9.34874e-13
9.1766e-05;-1.56593e-11;2.25263e-11;-1.56006e-12;2.08664e-11;1.49755e-11;8.68421e-13
9.1834e-05;-1.55563e-11;2.16512e-11;-1.17046e-12;1.93429e-11;1.59388e-11;7.92207e-13
9.1902e-05;-1.53379e-11;2.06239e-11;-7.69733e-13;1.76536e-11;1.67722e-11;7.06735e-13
9.197e-05;-1.50029e-11;1.94523e-11;-3.61603e-13;1.58169e-11;1.74716e-11;6.12576e-13
9.2038e-05;-1.45511e-11;1.81455e-11;5.0087e-14;1.38526e-11;1.80336e-11;5.10405e-13
9.2106e-05;-1.39834e-11;1.67132e-11;4.61586e-13;1.17813e-11;1.84563e-11;4.01021e-13
9.2174e-05;-1.33013e-11;1.51662e-11;8.69376e-13;9.62436e-12;1.8739e-11;2.85342e-13
9.2242e-05;-1.25076e-11;1.3516e-11;1.27013e-12;7.40353e-12;1.88819e-11;1.6436e-13
9.231e-05;-1.16059e-11;1.17749e-11;1.66056e-12;5.14095e-12;1.88865e-11;3.91003e-14
9.2378e-05;-1.06008e-11;9.95592e-12;2.03722e-12;2.85889e-12;1.87554e-11;-8.94047e-14
9.2446e-05;-9.49807e-12;8.07261e-12;2.39657e-12;5.79526e-13;1.8492e-11;-2.20096e-13
9.2514e-05;-8.30472e-12;6.13879e-12;2.73505e-12;-1.67525e-12;1.8101e-11;-3.5186e-13
9.2582e-05;-7.02863e-12;4.16849e-12;3.0494e-12;-3.88411e-12;1.75877e-11;-4.83519e-13
9.265e-05;-5.67852e-12;2.17599e-12;3.33675e-12;-6.02656e-12;1.69585e-11;-6.13856e-13
9.2718e-05;-4.26377e-12;1.75756e-13;3.59466e-12;-8.08308e-12;1.62207e-11;-7.4166e-13
9.2786e-05;-2.7943e-12;-1.81765e-12;3.82096e-12;-1.00353e-11;1.53819e-11;-8.65758e-13
9.2854e-05;-1.28067e-12;-3.78973e-12;4.0136e-12;-1.18659e-11;1.44506e-11;-9.85023e-13
9.2922e-05;2.65989e-13;-5.72621e-12;4.17057e-12;-1.35591e-11;1.34357e-11;-1.09835e-12
9.299e-05;1.83398e-12;-7.6133e-12;4.29008e-12;-1.51005e-11;1.23467e-11;-1.20467e-12
9.3058e-05;3.41131e-12;-9.43778e-12;4.37075e-12;-1.64774e-11;1.11933e-11;-1.30292e-12
9.3126e-05;4.98586e-12;-1.11871e-11;4.41184e-12;-1.76793e-11;9.98578e-12;-1.39209e-12
9.3194e-05;6.54553e-12;-1.28493e-11;4.41312e-12;-1.86972e-11;8.73427e-12;-1.47123e-12
9.3262e-05;8.07835e-12;-1.44131e-11;4.3748e-12;-1.95243e-11;7.44909e-12;-1.5395e-12
9.333e-05;9.57249e-12;-1.58681e-11;4.29721e-12;-2.01554e-11;6.14051e-12;-1.59618e-12
9.3398e-05;1.10163e-11;-1.72047e-11;4.1808e-12;-2.05875e-11;4.81867e-12;-1.64063e-12
9.3466e-05;1.23985e-11;-1.84145e-11;4.02625e-12;-2.08192e-11;3.49359e-12;-1.67229e-12
9.3534e-05;1.37082e-11;-1.94901e-11;3.83461e-12;-2.08515e-11;2.17498e-12;-1.69067e-12
9.3602e-05;1.49349e-11;-2.04253e-11;3.60752e-12;-2.06873e-11;8.72199e-13;-1.69532e-12
9.367e-05;1.60689e-11;-2.12151e-11;3.34712e-12;-2.03313e-11;-4.05864e-13;-1.68591e-12
9.3738e-05;1.71013e-11;-2.18553e-11;3.05594e-12;-1.97903e-11;-1.65083e-12;-1.66227e-12
9.3806e-05;1.80241e-11;-2.23429e-11;2.73662e-12;-1.90721e-11;-2.85484e-12;-1.6244e-12
9.3874e-05;1.883e-11;-2.2676e-11;2.3919e-12;-1.81866e-11;-4.01056e-12;-1.57248e-12
9.3942e-05;1.9513e-11;-2.28539e-11;2.02459e-12;-1.71449e-11;-5.11125e-12;-1.50677e-12
9.401e-05;2.00676e-11;-2.28773e-11;1.63779e-12;-1.59596e-11;-6.15078e-12;-1.42757e-12
9.4078e-05;2.04893e-11;-2.2748e-11;1.23498e-12;-1.46448e-11;-7.12367e-12;-1.33527e-12
9.4146e-05;2.07747e-11;-2.2469e-11;8.19947e-13;-1.32154e-11;-8.02511e-12;-1.23039e-12
9.4214e-05;2.09216e-11;-2.20441e-11;3.96616e-13;-1.16873e-11;-8.85096e-12;-1.1136e-12
9.4282e-05;2.0929e-11;-2.14783e-11;-3.11083e-14;-1.0077e-11;-9.59774e-12;-9.85765e-13
9.435e-05;2.07972e-11;-2.07775e-11;-4.59431e-13;-8.40141e-12;-1.02626e-11;-8.47847e-13
9.4418e-05;2.05275e-11;-1.99486e-11;-8.84587e-13;-6.67802e-12;-1.08435e-11;-7.00859e-13
9.4486e-05;2.01219e-11;-1.89993e-11;-1.30272e-12;-4.92449e-12;-1.13389e-11;-5.45826e-13
9.4554e-05;1.95835e-11;-1.79384e-11;-1.70989e-12;-3.15857e-12;-1.17479e-11;-3.838e-13
9.4622e-05;1.89161e-11;-1.67753e-11;-2.10213e-12;-1.39784e-12;-1.20704e-11;-2.15922e-13
9.469e-05;1.81244e-11;-1.55201e-11;-2.47568e-12;3.40564e-13;-1.23069e-11;-4.34598e-14
9.4758e-05;1.72141e-11;-1.41833e-11;-2.82713e-12;2.04008e-12;-1.24583e-11;1.32202e-13
9.4826e-05;1.61917e-11;-1.27756e-11;-3.15336e-12;3.68491e-12;-1.25262e-11;3.0962e-13
9.4894e-05;1.50644e-11;-1.13081e-11;-3.45151e-12;5.26008e-12;-1.25127e-11;4.8737e-13
9.4962e-05;1.38401e-11;-9.7924e-12;-3.71883e-12;6.75155e-12;-1.24201e-11;6.64081e-13
9.503e-05;1.25269e-11;-8.24018e-12;-3.95271e-12;8.14632e-12;-1.22515e-11;8.38424e-13
9.5098e-05;1.11339e-11;-6.66324e-12;-4.15077e-12;9.43261e-12;-1.20102e-11;1.00906e-12
9.5166e-05;9.67019e-12;-5.07321e-12;-4.31104e-12;1.06e-11;-1.16999e-11;1.1746e-12
9.5234e-05;8.14584e-12;-3.48144e-12;-4.43199e-12;1.16395e-11;-1.13246e-11;1.33358e-12
9.5302e-05;6.57119e-12;-1.89902e-12;-4.51255e-12;1.25438e-11;-1.08886e-11;1.48455e-12
9.537e-05;4.95691e-12;-3.36797e-13;-4.55199e-12;1.33069e-11;-1.03964e-11;1.62617e-12
9.5438e-05;3.31386e-12;1.1947e-12;-4.54984e-12;1.39243e-11;-9.85293e-12;1.75721e-12
9.5506e-05;1.65288e-12;2.68539e-12;-4.50585e-12;1.43932e-11;-9.26299e-12;1.87658e-12
9.5574e-05;-1.519e-14;4.12581e-12;-4.42017e-12;1.47122e-11;-8.63174e-12;1.98326e-12
9.5642e-05;-1.67957e-12;5.50719e-12;-4.29343e-12;1.48815e-11;-7.96437e-12;2.07627e-12
9.571e-05;-3.32955e-12;6.82149e-12;-4.12679e-12;1.49029e-11;-7.26613e-12;2.15464e-12
9.5778e-05;-4.95454e-12;8.06138e-12;-3.92191e-12;1.47796e-11;-6.54229e-12;2.21746e-12
9.5846e-05;-6.54413e-12;9.22033e-12;-3.6807e-12;1.45163e-11;-5.7981e-12;2.26396e-12
9.5914e-05;-8.0882e-12;1.02926e-11;-3.40528e-12;1.41188e-11;-5.03877e-12;2.29359e-12
9.5982e-05;-9.57704e-12;1.12734e-11;-3.09793e-12;1.3594e-11;-4.2695e-12;2.306e-12
9.605e-05;-1.10014e-11;1.21589e-11;-2.76121e-12;1.29502e-11;-3.49538e-12;2.30098e-12
9.6118e-05;-1.23527e-11;1.29459e-11;-2.3981e-12;1.21963e-11;-2.72135e-12;2.27841e-12
9.6186e-05;-1.36227e-11;1.36326e-11;-2.01201e-12;1.13425e-11;-1.95219e-12;2.23825e-12
9.6254e-05;-1.48036e-11;1.42177e-11;-1.60664e-12;1.03994e-11;-1.19248e-12;2.18048e-12
9.6322e-05;-1.58885e-11;1.47011e-11;-1.18579e-12;9.37856e-12;-4.46615e-13;2.10529e-12
9.639e-05;-1.68706e-11;1.50833e-11;-7.5324e-13;8.29171e-12;2.81251e-13;2.01305e-12
9.6458e-05;-1.77442e-11;1.53658e-11;-3.12681e-13;7.15109e-12;9.87223e-13;1.90439e-12
9.6526e-05;-1.85043e-11;1.55508e-11;1.32135e-13;5.96914e-12;1.66771e-12;1.7801e-12
9.6594e-05;-1.91467e-11;1.5641e-11;5.77276e-13;4.75842e-12;2.31942e-12;1.64107e-12
9.6662e-05;-1.9668e-11;1.564e-11;1.01859e-12;3.53148e-12;2.93938e-12;1.48821e-12
9.673e-05;-2.00657e-11;1.5552e-11;1.45186e-12;2.30073e-12;3.52488e-12;1.32249e-12
9.6798e-05;-2.03382e-11;1.53817e-11;1.87295e-12;1.07832e-12;4.07352e-12;1.14502e-12
9.6866e-05;-2.04847e-11;1.51344e-11;2.27806e-12;-1.24003e-13;4.58321e-12;9.57081e-13
9.6934e-05;-2.05051e-11;1.48154e-11;2.66368e-12;-1.29499e-12;5.05218e-12;7.60163e-13
9.7002e-05;-2.04002e-11;1.4431e-11;3.02646e-12;-2.42398e-12;5.47896e-12;5.55894e-13
9.707e-05;-2.01715e-11;1.39872e-11;3.36313e-12;-3.50099e-12;5.86239e-12;3.45943e-13
9.7138e-05;-1.98212e-11;1.34906e-11;3.67043e-12;-4.51675e-12;6.20157e-12;1.31937e-13
9.7206e-05;-1.93525e-11;1.29475e-11;3.9453e-12;-5.4628e-12;6.49588e-12;-8.45359e-14
9.7274e-05;-1.87689e-11;1.23645e-11;4.18508e-12;-6.33156e-12;6.74498e-12;-3.01868e-13
9.7342e-05;-1.80747e-11;1.1748e-11;4.38762e-12;-7.11641e-12;6.94883e-12;-5.18356e-13
9.741e-05;-1.72749e-11;1.11044e-11;4.55126e-12;-7.81169e-12;7.10768e-12;-7.32185e-13
9.7478e-05;-1.6375e-11;1.04398e-11;4.67464e-12;-8.41274e-12;7.22204e-12;-9.41505e-13
9.7546e-05;-1.53808e-11;9.76025e-12;4.7566e-12;-8.91593e-12;7.29264e-12;-1.14454e-12
9.7614e-05;-1.4299e-11;9.07108e-12;4.79622e-12;-9.31871e-12;7.3204e-12;-1.33965e-12
9.7682e-05;-1.31367e-11;8.37729e-12;4.79289e-12;-9.61955e-12;7.30646e-12;-1.52536e-12
9.775e-05;-1.19016e-11;7.68344e-12;4.74652e-12;-9.81803e-12;7.2521e-12;-1.70026e-12
9.7818e-05;-1.06018e-11;6.99368e-12;4.65757e-12;-9.91476e-12;7.15881e-12;-1.86296e-12
9.7886e-05;-9.24564e-12;6.31181e-12;4.52698e-12;-9.91136e-12;7.02825e-12;-2.01209e-12
9.7954e-05;-7.84152e-12;5.64119e-12;4.35607e-12;-9.81038e-12;6.86222e-12;-2.14639e-12
9.8022e-05;-6.3982e-12;4.98465e-12;4.14637e-12;-9.61526e-12;6.66259e-12;-2.26471e-12
9.809e-05;-4.92472e-12;4.34446e-12;3.89958e-12;-9.33031e-12;6.43131e-12;-2.36616e-12
9.8158e-05;-3.43029e-12;3.72224e-12;3.61769e-12;-8.96065e-12;6.17038e-12;-2.45002e-12
9.8226e-05;-1.92417e-12;3.11907e-12;3.30302e-12;-8.51216e-12;5.88188e-12;-2.51572e-12
9.8294e-05;-4.15497e-13;2.53558e-12;2.95833e-12;-7.99138e-12;5.56797e-12;-2.56277e-12
9.8362e-05;1.08674e-12;1.97202e-12;2.58675e-12;-7.40535e-12;5.23092e-12;-2.59078e-12
9.843e-05;2.57367e-12;1.42825e-12;2.19165e-12;-6.76159e-12;4.87299e-12;-2.5995e-12
9.8498e-05;4.03651e-12;9.03722e-13;1.77655e-12;-6.06793e-12;4.49645e-12;-2.58889e-12
9.8566e-05;5.4666e-12;3.97331e-13;1.34502e-12;-5.33256e-12;4.10352e-12;-2.5591e-12
9.8634e-05;6.85546e-12;-9.24868e-14;9.00738e-13;-4.56393e-12;3.69644e-12;-2.51046e-12
9.8702e-05;8.19493e-12;-5.67631e-13;4.47503e-13;-3.7706e-12;3.27746e-12;-2.44342e-12
9.877e-05;9.47713e-12;-1.03015e-12;-1.06993e-14;-2.96118e-12;2.8489e-12;-2.35855e-12
9.8838e-05;1.06945e-11;-1.48215e-12;-4.69766e-13;-2.14411e-12;2.41309e-12;-2.25656e-12
9.8906e-05;1.18397e-11;-1.9258e-12;-9.25604e-13;-1.32761e-12;1.97233e-12;-2.13828e-12
9.8974e-05;1.29058e-11;-2.36341e-12;-1.37425e-12;-5.19639e-13;1.52885e-12;-2.00472e-12
9.9042e-05;1.38864e-11;-2.79746e-12;-1.81193e-12;2.72131e-13;1.08481e-12;-1.857e-12
9.911e-05;1.47757e-11;-3.23049e-12;-2.23499e-12;1.0404e-12;6.42333e-13;-1.69632e-12
9.9178e-05;1.55681e-11;-3.66492e-12;-2.63984e-12;1.77832e-12;2.03562e-13;-1.52402e-12
9.9246e-05;1.6259e-11;-4.10291e-12;-3.0229e-12;2.47959e-12;-2.29337e-13;-1.34152e-12
9.9314e-05;1.68442e-11;-4.54628e-12;-3.38065e-12;3.13853e-12;-6.54209e-13;-1.15027e-12
9.9382e-05;1.73201e-11;-4.99658e-12;-3.70986e-12;3.7501e-12;-1.06897e-12;-9.51769e-13
9.945e-05;1.76838e-11;-5.45508e-12;-4.00768e-12;4.30987e-12;-1.47163e-12;-7.47529e-13
9.9518e-05;1.79331e-11;-5.92277e-12;-4.27174e-12;4.81403e-12;-1.86029e-12;-5.39085e-13
9.9586e-05;1.80668e-11;-6.40029e-12;-4.49996e-12;5.25943e-12;-2.23307e-12;-3.28019e-13
9.9654e-05;1.80841e-11;-6.88785e-12;-4.69049e-12;5.64358e-12;-2.5881e-12;-1.15954e-13
9.9722e-05;1.79851e-11;-7.38516e-12;-4.84162e-12;5.96468e-12;-2.92349e-12;9.54889e-14
9.979e-05;1.77706e-11;-7.89139e-12;-4.95188e-12;6.22164e-12;-3.23745e-12;3.04722e-13
9.9858e-05;1.74423e-11;-8.40521e-12;-5.0202e-12;6.41402e-12;-3.52828e-12;5.10199e-13
9.9926e-05;1.70027e-11;-8.92479e-12;-5.046e-12;6.54206e-12;-3.79441e-12;7.10407e-13
9.9994e-05;1.64551e-11;-9.44787e-12;-5.02918e-12;6.6066e-12;-4.03434e-12;9.03861e-13



==> figures/ex3/timehist/cut201_sh334_dtcrit.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
6.2e-08;-1.51282e-306;-3.01621e-311;-6.48605e-307;3.22027e-312;3.01229e-312;3.07035e-312
1.55e-07;9.99722e-307;-6.54173e-311;-1.72897e-307;2.08552e-312;1.77876e-312;4.02377e-312
2.48e-07;-5.97445e-307;1.0862e-310;2.96426e-308;1.24023e-312;1.20291e-312;5.22939e-312
3.41e-07;-5.99971e-308;-1.20448e-310;5.75367e-307;7.45513e-313;8.81723e-313;6.75915e-312
4.34e-07;-3.62562e-308;1.74553e-310;2.57687e-307;5.12063e-312;4.25564e-312;6.21896e-312
5.27e-07;2.08271e-307;-2.13337e-310;-2.32939e-307;4.37213e-313;8.52021e-313;4.37385e-312
6.2e-07;-8.66255e-308;2.47058e-310;-2.19028e-307;2.63451e-312;2.51058e-312;2.94416e-312
7.13e-07;2.78777e-307;-3.91643e-310;-3.52292e-307;2.10668e-312;1.49349e-312;1.89434e-312
8.06e-07;-3.93244e-307;4.43917e-310;1.5191e-307;2.81242e-313;1.16705e-312;1.80453e-312
8.99e-07;3.46145e-307;-2.56156e-310;3.97819e-307;2.52058e-312;2.45758e-312;7.16919e-313
9.92e-07;4.08279e-70;3.22571e-70;-4.63053e-69;3.84833e-312;3.11747e-312;1.33405e-312
1.085e-06;-1.05374e-65;-6.29487e-66;7.71149e-65;1.57684e-312;2.3237e-312;1.88428e-312
1.178e-06;6.11634e-63;1.05534e-62;-1.02384e-62;1.83611e-312;9.91044e-313;4.01819e-314
1.271e-06;1.09805e-60;-2.41314e-60;-1.70336e-59;2.50302e-312;2.00764e-312;-2.94212e-312
1.364e-06;-1.48234e-58;-2.44757e-59;1.27565e-57;-2.07681e-313;1.25979e-312;-4.38548e-312
1.457e-06;2.06642e-57;1.44538e-56;8.73925e-57;3.47226e-312;2.17243e-312;-2.35534e-312
1.55e-06;2.56012e-56;-5.63147e-55;-1.44373e-54;3.65236e-312;3.84676e-312;1.50453e-312
1.643e-06;-3.03439e-55;1.03219e-53;3.14737e-53;3.09384e-152;2.69153e-152;1.90777e-153
1.736e-06;-5.45793e-54;-1.25882e-52;-4.04718e-52;-1.34392e-117;-4.46027e-118;-1.16671e-117
1.829e-06;1.59157e-52;1.21524e-51;4.03943e-51;3.67505e-113;9.35911e-114;9.99717e-113
1.922e-06;-2.30574e-51;-1.04193e-50;-3.47519e-50;5.64629e-109;3.11738e-109;-2.59625e-109
2.015e-06;2.54697e-50;8.58324e-50;2.7093e-49;-2.87838e-106;-3.97846e-107;-9.85416e-106
2.108e-06;-2.38543e-49;-6.95747e-49;-1.9441e-48;-5.18975e-103;-3.35957e-103;-2.43581e-104
2.201e-06;1.95234e-48;5.41761e-48;1.28074e-47;6.83818e-102;-5.78419e-102;1.55306e-100
2.294e-06;-1.403e-47;-3.904e-47;-7.66861e-47;2.15543e-98;1.434e-98;8.34043e-99
2.387e-06;8.82353e-47;2.53375e-46;4.12709e-46;-4.27046e-97;-2.33458e-97;-2.17174e-96
2.48e-06;-4.82702e-46;-1.45921e-45;-1.97476e-45;-1.10383e-94;-7.25899e-95;-8.00488e-97
2.573e-06;2.27484e-45;7.39658e-45;8.29798e-45;5.30889e-93;3.39731e-93;5.58297e-93
2.666e-06;-9.06488e-45;-3.27632e-44;-3.00563e-44;-4.35321e-92;-2.65944e-92;-1.9449e-91
2.759e-06;2.92604e-44;1.25357e-43;9.04218e-44;-3.25792e-90;-2.12895e-90;2.2453e-90
2.852e-06;-6.71585e-44;-4.04222e-43;-2.0437e-43;1.46912e-88;9.50873e-89;3.49426e-89
2.945e-06;3.92117e-44;1.03215e-42;2.04042e-43;-3.50545e-87;-2.26353e-87;-2.07835e-87
3.038e-06;6.14073e-43;-1.65667e-42;1.00893e-42;5.93163e-86;3.82599e-86;5.12586e-86
3.131e-06;-4.23844e-42;-1.36486e-42;-7.79928e-42;-7.75208e-85;-4.99807e-85;-9.02813e-85
3.224e-06;1.84689e-41;2.45233e-41;3.34592e-41;8.03363e-84;5.18409e-84;1.28788e-83
3.317e-06;-6.39452e-41;-1.22849e-40;-1.10963e-40;-6.46907e-83;-4.19564e-83;-1.57875e-82
3.41e-06;1.88053e-40;4.43526e-40;3.09095e-40;3.55145e-82;2.35952e-82;1.72705e-81
3.503e-06;-4.7528e-40;-1.29618e-39;-7.48197e-40;-2.91333e-82;-3.30379e-82;-1.73497e-80
3.596e-06;9.67437e-40;3.09504e-39;1.55949e-39;-2.28607e-80;-1.23607e-80;1.63869e-79
3.689e-06;-1.13841e-39;-5.58401e-39;-2.47289e-39;3.55718e-79;1.95083e-79;-1.4827e-78
3.782e-06;-1.68954e-39;4.90181e-39;1.19766e-39;-3.45291e-78;-1.7872e-78;1.30135e-77
3.875e-06;1.38186e-38;1.30087e-38;9.08851e-39;2.35152e-77;1.00726e-77;-1.11364e-76
3.968e-06;-3.80546e-38;-7.92213e-38;-3.36192e-38;-8.309e-77;2.79532e-79;9.27619e-76
4.061e-06;4.81586e-38;2.33378e-37;3.70097e-38;-5.79017e-76;-8.96309e-76;-7.47507e-75
4.154e-06;-3.17421e-40;-4.86633e-37;1.07115e-37;1.54911e-74;1.46615e-74;5.78251e-74
4.247e-06;1.01316e-37;8.08104e-37;-4.21381e-37;-1.98442e-73;-1.66419e-73;-4.26253e-73
4.34e-06;-1.36467e-36;-1.24881e-36;-2.57958e-38;1.96784e-72;1.56047e-72;2.97555e-72
4.433e-06;4.75446e-36;1.92186e-36;3.58821e-36;-1.66745e-71;-1.27848e-71;-1.95703e-71
4.526e-06;-5.01021e-36;-1.34122e-36;-9.17042e-36;1.25397e-70;9.38426e-71;1.20727e-70
4.619e-06;-1.71501e-35;-8.32652e-36;-3.92423e-37;-8.52245e-70;-6.24991e-70;-6.95296e-70
4.712e-06;7.2755e-35;4.39638e-35;5.16484e-35;5.28312e-69;3.80003e-69;3.71712e-69
4.805e-06;-7.86365e-35;-1.17093e-34;-9.37456e-35;-2.99929e-68;-2.11289e-68;-1.82936e-68
4.898e-06;-1.70862e-34;2.02877e-34;-1.16014e-34;1.5594e-67;1.07167e-67;8.1747e-68
4.991e-06;6.14868e-34;-2.48585e-34;7.56745e-34;-7.39344e-67;-4.91896e-67;-3.23148e-67
5.084e-06;-2.11168e-34;2.43414e-34;-1.01273e-33;3.16272e-66;2.00749e-66;1.06418e-66
5.177e-06;-2.30646e-33;-3.32016e-35;-1.10284e-33;-1.19285e-65;-6.99848e-66;-2.38017e-66
5.27e-06;4.40506e-33;-1.68123e-33;5.11222e-33;3.7536e-65;1.85844e-65;-1.44683e-66
5.363e-06;2.13515e-33;8.32858e-33;-3.10018e-33;-8.19594e-65;-1.84175e-65;5.81783e-65
5.456e-06;-1.85864e-32;-2.22185e-32;-1.23287e-32;-2.04803e-65;-1.91127e-64;-4.43007e-64
5.549e-06;2.06789e-32;3.30159e-32;2.34625e-32;1.55196e-63;1.80195e-63;2.46437e-63
5.642e-06;1.73797e-32;-5.54689e-33;7.75446e-33;-1.13526e-62;-1.04815e-62;-1.15081e-62
5.735e-06;-5.57919e-32;-1.09983e-31;-6.5664e-32;5.94059e-62;4.90556e-62;4.69676e-62
5.828e-06;3.42592e-32;3.28141e-31;6.61068e-32;-2.5865e-61;-1.96529e-61;-1.6901e-61
5.921e-06;-7.2693e-32;-5.43067e-31;-6.65057e-32;9.76211e-61;6.83004e-61;5.29227e-61
6.014e-06;2.97531e-31;4.05258e-31;2.91936e-31;-3.21171e-60;-2.02396e-60;-1.37265e-60
6.107e-06;-1.82275e-32;7.8438e-31;-2.86423e-31;9.00349e-60;4.76134e-60;2.47138e-60
6.2e-06;-1.87407e-30;-3.70842e-30;-1.50669e-30;-1.9814e-59;-6.42915e-60;3.06935e-61
6.293e-06;3.57927e-30;7.33121e-30;4.71885e-30;2.29641e-59;-1.35267e-59;-2.92156e-59
6.386e-06;3.29912e-31;-6.28886e-30;-3.61583e-30;6.98308e-59;1.4944e-58;1.7197e-58
6.479e-06;-9.71239e-30;-8.54391e-30;-6.23719e-30;-6.38064e-58;-7.35493e-58;-7.13607e-58
6.572e-06;1.34964e-29;4.10438e-29;1.6492e-29;2.98101e-57;2.74585e-57;2.44387e-57
6.665e-06;-9.50991e-30;-7.44815e-29;-1.85511e-29;-1.08486e-56;-8.52068e-57;-7.22066e-57
6.758e-06;1.10359e-29;6.13489e-29;2.52712e-29;3.33544e-56;2.24141e-56;1.84578e-56
6.851e-06;1.51824e-29;6.92544e-29;-2.22643e-29;-8.77798e-56;-4.86902e-56;-3.86199e-56
6.944e-06;-1.47876e-28;-3.63386e-28;-9.05204e-29;1.89953e-55;7.4837e-56;4.90255e-56
7.037e-06;2.72103e-28;7.04292e-28;3.0932e-28;-2.78711e-55;6.4366e-57;8.19927e-56
7.13e-06;-9.35974e-30;-6.26666e-28;-2.63234e-28;-9.52976e-56;-6.92303e-55;-8.95306e-55
7.223e-06;-6.11662e-28;-5.7324e-28;-3.30246e-28;2.69028e-54;3.74599e-54;3.95293e-54
7.316e-06;8.01424e-28;3.03546e-27;8.65917e-28;-1.24344e-53;-1.38831e-53;-1.20512e-53
7.409e-06;-4.53399e-28;-5.27251e-27;-7.4286e-28;3.88649e-53;3.87504e-53;2.52999e-53
7.502e-06;5.7261e-28;4.12762e-27;8.50491e-28;-9.01378e-53;-7.41996e-53;-2.55973e-53
7.595e-06;4.91478e-28;3.70972e-27;-7.55103e-28;1.46503e-52;4.4642e-53;-4.45797e-53
7.688e-06;-6.43876e-27;-1.88034e-26;-4.10989e-27;-1.22567e-52;3.07576e-52;2.26244e-52
7.781e-06;1.06548e-26;3.34109e-26;1.22509e-26;-6.50345e-53;-1.36789e-51;-1.96591e-52
7.874e-06;2.73074e-27;-2.60018e-26;-6.76339e-27;1.03606e-52;2.67824e-51;-1.3172e-51
7.967e-06;-2.50593e-26;-2.75144e-26;-1.79591e-26;9.5602e-52;-3.57846e-52;5.21024e-51
8.06e-06;2.0811e-26;1.15515e-25;2.9019e-26;-9.08303e-52;-1.32304e-50;-1.74574e-51
8.153e-06;6.28328e-28;-1.64365e-25;-1.05478e-26;-2.29656e-50;2.9433e-50;-5.47388e-50
8.246e-06;8.64122e-27;7.94724e-26;1.20349e-26;1.46096e-49;4.64944e-50;2.51684e-49
8.339e-06;1.46986e-26;1.75446e-25;-1.83389e-26;-4.75302e-49;-4.74863e-49;-5.47289e-49
8.432e-06;-1.65391e-25;-5.22043e-25;-1.07601e-25;8.42344e-49;1.43176e-48;1.65402e-49
8.525e-06;2.00147e-25;6.87842e-25;2.65502e-25;6.22105e-50;-1.62436e-48;3.19416e-48
8.618e-06;2.0381e-25;-1.94753e-25;-2.46158e-26;-5.51015e-48;-4.57646e-48;-1.19796e-47
8.711e-06;-5.62595e-25;-1.14517e-24;-4.93078e-25;1.81557e-47;2.771e-47;1.99351e-47
8.804e-06;1.42576e-25;2.40497e-24;3.93025e-25;-2.79701e-47;-6.83064e-47;5.88995e-48
8.897e-06;3.20924e-25;-1.87155e-24;2.15027e-25;-8.28905e-48;6.81834e-47;-1.28239e-46
8.99e-06;6.99865e-26;-1.08193e-24;-2.16594e-26;1.62939e-46;1.57602e-46;3.54555e-46
9.083e-06;4.07684e-25;5.04329e-24;-1.76182e-25;-4.26592e-46;-8.78714e-46;-3.86474e-46
9.176e-06;-2.39588e-24;-7.37367e-24;-1.70807e-24;4.27817e-46;1.9958e-45;-6.6004e-46
9.269e-06;9.24111e-25;4.15457e-24;2.48717e-24;8.30263e-46;-1.88806e-45;3.87604e-45
9.362e-06;5.14609e-24;7.94419e-24;2.55366e-24;-4.48664e-45;-3.94992e-45;-8.31244e-45
9.455e-06;-5.22119e-24;-2.24082e-23;-6.53115e-24;9.40311e-45;2.17274e-44;6.41875e-45
9.548e-06;-3.55144e-24;2.00664e-23;1.09393e-25;-7.2882e-45;-4.92472e-44;1.94547e-44
9.641e-06;4.92421e-24;8.54105e-24;5.85089e-24;-2.17101e-44;4.95992e-44;-8.84785e-44
9.734e-06;1.26797e-24;-4.28021e-23;1.09037e-25;1.01784e-43;8.29141e-44;1.81441e-43
9.827e-06;8.21685e-24;5.3049e-23;1.45986e-24;-2.18803e-43;-5.00734e-43;-1.5594e-43
9.92e-06;-1.63553e-23;-2.49094e-23;-1.66941e-23;2.17333e-43;1.16864e-42;-3.37826e-43
1.0013e-05;-1.92742e-23;-5.08934e-23;1.83893e-24;3.21439e-43;-1.25898e-42;1.72762e-42
1.0106e-05;4.9817e-23;1.46444e-22;4.11583e-23;-1.96896e-42;-1.55365e-42;-3.74003e-42
1.0199e-05;2.34363e-24;-1.37383e-22;-2.65941e-23;4.56882e-42;1.04368e-41;3.69431e-42
1.0292e-05;-5.28826e-23;-6.7163e-23;-3.74987e-23;-5.21538e-42;-2.44949e-41;4.97451e-42
1.0385e-05;9.53333e-24;2.99368e-22;2.90447e-23;-3.70107e-42;2.76802e-41;-2.97457e-41
1.0478e-05;-6.56158e-25;-2.89469e-22;1.17143e-23;3.18711e-41;2.23673e-41;6.52001e-41
1.0571e-05;7.37426e-23;2.94623e-23;3.81774e-23;-7.67028e-41;-1.81267e-40;-6.75325e-41
1.0664e-05;2.1984e-23;3.26336e-22;-6.86568e-23;9.43674e-41;4.36872e-40;-6.23815e-41
1.0757e-05;-1.78184e-22;-6.7657e-22;-1.65005e-22;2.66332e-41;-5.32515e-40;4.32078e-40
1.085e-05;2.38646e-22;5.39233e-22;7.19099e-23;-4.31839e-40;-2.09589e-40;-9.69103e-40
1.0943e-05;5.03321e-22;3.50766e-22;-2.22616e-22;1.10762e-39;2.68527e-39;1.07697e-39
1.1036e-05;2.59829e-22;-1.6522e-21;-9.89378e-22;-1.47101e-39;-6.76289e-39;6.08082e-40
1.1129e-05;5.17312e-22;8.57257e-22;-1.85235e-21;-1.87052e-41;8.68801e-39;-5.58937e-39
1.1222e-05;6.70383e-22;6.41804e-23;-3.96365e-21;5.36389e-39;1.18619e-39;1.29305e-38
1.1315e-05;1.58247e-21;-2.47697e-21;-6.94878e-21;-1.43352e-38;-3.49586e-38;-1.48162e-38
1.1408e-05;2.15367e-21;1.34401e-21;-1.03475e-20;1.93822e-38;9.02859e-38;-5.69316e-39
1.1501e-05;-1.1427e-20;9.50586e-22;-1.1034e-20;-1.98556e-39;-1.188e-37;6.53211e-38
1.1594e-05;-9.03495e-20;1.45724e-20;5.12334e-21;-5.9894e-38;2.50052e-39;-1.50397e-37
1.1687e-05;-4.2086e-19;7.95512e-20;6.51175e-20;1.6184e-37;4.00227e-37;1.72557e-37
1.178e-05;-1.549e-18;2.61256e-19;2.27086e-19;-2.21612e-37;-1.05712e-36;4.59894e-38
1.1873e-05;-4.87371e-18;8.07175e-19;6.07473e-19;4.5046e-38;1.41252e-36;-6.70195e-37
1.1966e-05;-1.3696e-17;2.25479e-18;1.40469e-18;5.94006e-37;-1.61715e-37;1.54904e-36
1.2059e-05;-3.5196e-17;5.72596e-18;2.95394e-18;-1.64108e-36;-4.16388e-36;-1.78549e-36
1.2152e-05;-8.3984e-17;1.36082e-17;5.77888e-18;2.24841e-36;1.10373e-35;-3.53302e-37
1.2245e-05;-1.88133e-16;3.04329e-17;1.06285e-17;-5.28732e-37;-1.45595e-35;6.30011e-36
1.2338e-05;-3.98736e-16;6.4444e-17;1.85424e-17;-5.46257e-36;2.01903e-36;-1.42504e-35
1.2431e-05;-8.04358e-16;1.30102e-16;3.08597e-17;1.47592e-35;3.93796e-35;1.57677e-35
1.2524e-05;-1.55166e-15;2.51316e-16;4.91633e-17;-1.95229e-35;-1.02325e-34;3.56182e-36
1.2617e-05;-2.87309e-15;4.66114e-16;7.52028e-17;4.24114e-36;1.31444e-34;-5.32956e-35
1.271e-05;-5.12194e-15;8.32682e-16;1.10663e-16;4.51977e-35;-1.65827e-35;1.15352e-34
1.2803e-05;-8.81371e-15;1.43604e-15;1.56876e-16;-1.18112e-34;-3.40924e-34;-1.21418e-34
1.2896e-05;-1.46706e-14;2.39572e-15;2.14549e-16;1.50069e-34;8.5439e-34;-3.58861e-35
1.2989e-05;-2.3664e-14;3.87326e-15;2.83315e-16;-2.29147e-35;-1.04341e-33;4.13286e-34
1.3082e-05;-3.70481e-14;6.07763e-15;3.61426e-16;-3.52779e-34;5.31722e-35;-8.44483e-34
1.3175e-05;-5.6373e-14;9.26797e-15;4.45718e-16;8.56669e-34;2.73052e-33;8.07368e-34
1.3268e-05;-8.34692e-14;1.37513e-14;5.31599e-16;-9.91208e-34;-6.37979e-33;4.0014e-34
1.3361e-05;-1.20391e-13;1.98729e-14;6.13525e-16;-7.99588e-36;7.19556e-33;-2.95098e-33
1.3454e-05;-1.69311e-13;2.79986e-14;6.85787e-16;2.53057e-33;5.84855e-34;5.45402e-33
1.3547e-05;-2.32367e-13;3.84897e-14;7.4316e-16;-5.51001e-33;-2.00221e-32;-4.51271e-33
1.364e-05;-3.11459e-13;5.1667e-14;7.82103e-16;5.67509e-33;4.28672e-32;-3.71551e-33
1.3733e-05;-4.0801e-13;6.77712e-14;8.01732e-16;1.36303e-33;-4.32783e-32;1.90762e-32
1.3826e-05;-5.22709e-13;8.69196e-14;8.03716e-16;-1.67987e-32;-1.33602e-32;-3.17003e-32
1.3919e-05;-6.55266e-13;1.09063e-13;7.92179e-16;3.22176e-32;1.35876e-31;2.11146e-32
1.4012e-05;-8.04193e-13;1.3395e-13;7.7272e-16;-2.73124e-32;-2.57667e-31;3.10764e-32
1.4105e-05;-9.66647e-13;1.61102e-13;7.50334e-16;-1.89991e-32;2.18805e-31;-1.13499e-31
1.4198e-05;-1.13834e-12;1.89797e-13;7.27849e-16;1.01832e-31;1.52948e-31;1.60907e-31
1.4291e-05;-1.31354e-12;2.19074e-13;7.0343e-16;-1.6397e-31;-8.35273e-31;-6.99349e-32
1.4384e-05;-1.48514e-12;2.47746e-13;6.68224e-16;1.02575e-31;1.37716e-30;-2.19277e-31
1.4477e-05;-1.64482e-12;2.74429e-13;6.06924e-16;1.60734e-31;-9.06065e-31;5.97606e-31
1.457e-05;-1.78321e-12;2.97575e-13;4.97973e-16;-5.51376e-31;-1.30047e-30;-7.12314e-31
1.4663e-05;-1.89017e-12;3.15514e-13;3.1417e-16;7.39626e-31;4.67949e-30;1.0079e-31
1.4756e-05;-1.95498e-12;3.26492e-13;2.62943e-17;-2.43323e-31;-6.47495e-30;1.35587e-30
1.4849e-05;-1.9667e-12;3.28721e-13;-3.95119e-16;-1.12625e-30;2.55554e-30;-2.8516e-30
1.4942e-05;-1.9144e-12;3.20425e-13;-9.77827e-16;2.67271e-30;9.0513e-30;2.60371e-30
1.5035e-05;-1.78757e-12;2.99893e-13;-1.744e-15;-2.71905e-30;-2.32468e-29;9.8545e-31
1.5128e-05;-1.57649e-12;2.65545e-13;-2.71207e-15;-3.80112e-31;2.59809e-29;-7.21054e-30
1.5221e-05;-1.27271e-12;2.16003e-13;-3.8981e-15;6.29416e-30;-1.03678e-30;1.15965e-29
1.5314e-05;-8.69534e-13;1.50172e-13;-5.31209e-15;-1.10787e-29;-5.27059e-29;-7.20157e-30
1.5407e-05;-3.62555e-13;6.73296e-14;-6.95978e-15;7.88435e-30;1.02659e-28;-1.00442e-29
1.55e-05;2.49846e-13;-3.27938e-14;-8.8425e-15;7.98598e-30;-8.50929e-29;3.33473e-29
1.5593e-05;9.66079e-13;-1.49943e-13;-1.09506e-14;-3.06083e-29;-4.99483e-29;-4.12086e-29
1.5686e-05;1.78103e-12;-2.83287e-13;-1.32628e-14;3.93455e-29;2.63669e-28;8.6494e-30
1.5779e-05;2.68587e-12;-4.31385e-13;-1.57421e-14;-1.02846e-29;-3.8669e-28;6.46664e-29
1.5872e-05;3.66809e-12;-5.92201e-13;-1.83274e-14;-5.72967e-29;1.89882e-28;-1.31254e-28
1.5965e-05;4.7116e-12;-7.63119e-13;-2.09362e-14;1.20647e-28;4.1127e-28;1.10614e-28
1.6058e-05;5.79699e-12;-9.40996e-13;-2.34678e-14;-1.05456e-28;-1.12007e-27;4.9877e-29
1.6151e-05;6.90193e-12;-1.12223e-12;-2.58034e-14;-4.18849e-29;1.2257e-27;-2.97898e-28
1.6244e-05;8.00152e-12;-1.30282e-12;-2.78157e-14;2.76761e-28;-3.4649e-29;4.36865e-28
1.6337e-05;9.0688e-12;-1.47844e-12;-2.93725e-14;-4.06646e-28;-2.27591e-27;-2.04774e-28
1.643e-05;1.00752e-11;-1.64453e-12;-3.03411e-14;1.76585e-28;4.05893e-27;-4.68906e-28
1.6523e-05;1.09912e-11;-1.79635e-12;-3.06013e-14;4.5827e-28;-2.85069e-27;1.17758e-27
1.6616e-05;1.17867e-11;-1.92909e-12;-3.00441e-14;-1.08391e-27;-2.50352e-27;-1.13019e-27
1.6709e-05;1.24318e-11;-2.03795e-12;-2.85646e-14;9.82968e-28;9.55798e-27;-1.86964e-28
1.6802e-05;1.28975e-11;-2.11826e-12;-2.60678e-14;2.59431e-28;-1.20239e-26;2.27674e-27
1.6895e-05;1.31564e-11;-2.1656e-12;-2.24713e-14;-2.16213e-27;3.35311e-27;-3.5423e-27
1.6988e-05;1.31835e-11;-2.17591e-12;-1.7708e-14;3.22724e-27;1.61427e-26;2.04463e-27
1.7081e-05;1.2957e-11;-2.14565e-12;-1.1734e-14;-1.5822e-27;-3.34641e-26;2.89929e-27
1.7174e-05;1.24588e-11;-2.07187e-12;-4.52513e-15;-3.23982e-27;2.73977e-26;-8.62115e-27
1.7267e-05;1.16754e-11;-1.95237e-12;3.91561e-15;8.15645e-27;1.29652e-26;8.99698e-27
1.736e-05;1.05985e-11;-1.78578e-12;1.3539e-14;-7.30616e-27;-6.84725e-26;4.95703e-28
1.7453e-05;9.22533e-12;-1.57161e-12;2.42484e-14;-2.31587e-27;9.11329e-26;-1.56634e-26
1.7546e-05;7.5591e-12;-1.31036e-12;3.59077e-14;1.54357e-26;-3.48781e-26;2.37776e-26
1.7639e-05;5.60931e-12;-1.00351e-12;4.83503e-14;-2.05911e-26;-9.78407e-26;-1.31531e-26
1.7732e-05;3.39193e-12;-6.53577e-13;6.13852e-14;8.2805e-27;2.22431e-25;-1.70802e-26
1.7825e-05;9.29333e-13;-2.64081e-13;7.47856e-14;2.09972e-26;-1.97234e-25;5.12363e-26
1.7918e-05;-1.74977e-12;1.60452e-13;8.82914e-14;-4.93474e-26;-5.75391e-26;-5.56906e-26
1.8011e-05;-4.61057e-12;6.14551e-13;1.0164e-13;4.26721e-26;4.15918e-25;1.20556e-28
1.8104e-05;-7.61255e-12;1.09187e-12;1.14578e-13;1.88386e-26;-5.58763e-25;9.33044e-26
1.8197e-05;-1.071e-11;1.58525e-12;1.26837e-13;-9.7193e-26;2.19267e-25;-1.37277e-25
1.829e-05;-1.38526e-11;2.08685e-12;1.38118e-13;1.10404e-25;5.30119e-25;6.01027e-26
1.8383e-05;-1.69862e-11;2.58825e-12;1.48111e-13;-1.67356e-26;-1.19586e-24;1.07349e-25
1.8476e-05;-2.00536e-11;3.08066e-12;1.5653e-13;-1.34137e-25;1.06781e-24;-2.54088e-25
1.8569e-05;-2.29958e-11;3.55497e-12;1.6311e-13;2.3628e-25;2.45147e-25;2.52018e-25
1.8662e-05;-2.57527e-11;4.00202e-12;1.67568e-13;-1.70158e-25;-2.09961e-24;7.05091e-27
1.8755e-05;-2.82642e-11;4.41273e-12;1.69613e-13;-1.30011e-25;2.7836e-24;-4.53016e-25
1.8848e-05;-3.0472e-11;4.77828e-12;1.68995e-13;4.94326e-25;-9.42299e-25;6.63756e-25
1.8941e-05;-3.23201e-11;5.09032e-12;1.65507e-13;-4.91469e-25;-2.66895e-24;-2.1018e-25
1.9034e-05;-3.37561e-11;5.34106e-12;1.58972e-13;-9.2102e-26;5.30275e-24;-6.56855e-25
1.9127e-05;-3.47326e-11;5.52347e-12;1.49241e-13;8.00236e-25;-4.19729e-24;1.12933e-24
1.922e-05;-3.52081e-11;5.63141e-12;1.36205e-13;-9.32787e-25;-1.42261e-24;-7.67611e-25
1.9313e-05;-3.51479e-11;5.65975e-12;1.19807e-13;2.92302e-25;8.71468e-24;-3.06611e-25
1.9406e-05;-3.45251e-11;5.60447e-12;1.00056e-13;8.50994e-25;-1.09493e-23;1.77349e-24
1.9499e-05;-3.33216e-11;5.46274e-12;7.70566e-14;-1.90433e-24;2.58652e-24;-2.46897e-24
1.9592e-05;-3.15286e-11;5.23306e-12;5.09876e-14;1.58138e-24;1.21984e-23;5.52959e-25
1.9685e-05;-2.91472e-11;4.91526e-12;2.20492e-14;1.00686e-24;-1.99807e-23;3.2654e-24
1.9778e-05;-2.61891e-11;4.5106e-12;-9.50968e-15;-3.83514e-24;1.12746e-23;-4.64177e-24
1.9871e-05;-2.26764e-11;4.02169e-12;-4.33182e-14;3.15351e-24;1.00453e-23;1.29747e-24
1.9964e-05;-1.86418e-11;3.45254e-12;-7.88883e-14;1.17845e-24;-3.04726e-23;3.36099e-24
2.0057e-05;-1.41282e-11;2.80846e-12;-1.15717e-13;-4.99027e-24;3.21182e-23;-5.96535e-24
2.015e-05;-9.18828e-12;2.09606e-12;-1.53348e-13;5.43634e-24;-1.26016e-24;5.97706e-24
2.0243e-05;-3.8843e-12;1.32318e-12;-1.91267e-13;-2.08136e-24;-4.73681e-23;-2.34581e-25
2.0336e-05;1.71316e-12;4.98783e-13;-2.28777e-13;-5.52327e-24;6.41052e-23;-1.19737e-23
2.0429e-05;7.52584e-12;-3.67124e-13;-2.65144e-13;1.33511e-23;-1.72498e-23;1.61479e-23
2.0522e-05;1.34687e-11;-1.26357e-12;-2.99784e-13;-7.73235e-24;-5.74681e-23;6.4273e-26
2.0615e-05;1.94514e-11;-2.17872e-12;-3.32135e-13;-9.52649e-24;9.33758e-23;-2.06246e-23
2.0708e-05;2.53796e-11;-3.10003e-12;-3.61491e-13;2.51977e-23;-6.27422e-23;1.89816e-23
2.0801e-05;3.11566e-11;-4.01445e-12;-3.87125e-13;-6.08754e-24;-3.39832e-23;-3.12628e-24
2.0894e-05;3.66849e-11;-4.90864e-12;-4.0846e-13;-1.59069e-24;1.46503e-22;-6.14796e-24
2.0987e-05;4.18678e-11;-5.76909e-12;-4.25028e-13;3.39402e-23;-1.63649e-22;4.75391e-23
2.108e-05;4.66111e-11;-6.58233e-12;-4.36347e-13;-3.92969e-23;3.78485e-24;1.79427e-23
2.1173e-05;5.08249e-11;-7.33517e-12;-4.41952e-13;-1.10674e-22;2.88136e-22;1.71066e-22
2.1266e-05;5.44252e-11;-8.01496e-12;-4.41543e-13;-4.86051e-22;-5.15294e-23;6.02651e-22
2.1359e-05;5.73351e-11;-8.60978e-12;-4.34975e-13;-1.92255e-21;6.8551e-22;1.38853e-21
2.1452e-05;5.94869e-11;-9.10857e-12;-4.22139e-13;-5.7151e-21;2.11532e-21;3.78872e-21
2.1545e-05;6.08234e-11;-9.50129e-12;-4.02985e-13;-1.61991e-20;4.84575e-21;9.78343e-21
2.1638e-05;6.12988e-11;-9.77927e-12;-3.77657e-13;-4.33819e-20;1.38047e-20;2.36223e-20
2.1731e-05;6.08802e-11;-9.93525e-12;-3.4642e-13;-1.08996e-19;3.36279e-20;5.56684e-20
2.1824e-05;5.95486e-11;-9.96358e-12;-3.09477e-13;-2.61655e-19;7.8655e-20;1.26203e-19
2.1917e-05;5.72992e-11;-9.86023e-12;-2.67027e-13;-6.02133e-19;1.81246e-19;2.76345e-19
2.201e-05;5.41416e-11;-9.62292e-12;-2.19505e-13;-1.3321e-18;3.97015e-19;5.86872e-19
2.2103e-05;5.01005e-11;-9.25128e-12;-1.67525e-13;-2.84474e-18;8.41311e-19;1.20673e-18
2.2196e-05;4.5215e-11;-8.7468e-12;-1.11603e-13;-5.87659e-18;1.73176e-18;2.40757e-18
2.2289e-05;3.95391e-11;-8.11295e-12;-5.2194e-14;-1.1767e-17;3.45241e-18;4.66916e-18
2.2382e-05;3.31401e-11;-7.35503e-12;1.00115e-14;-2.28832e-17;6.69092e-18;8.80682e-18
2.2475e-05;2.60989e-11;-6.4802e-12;7.40692e-14;-4.32831e-17;1.26226e-17;1.6173e-17
2.2568e-05;1.8508e-11;-5.49738e-12;1.39097e-13;-7.97332e-17;2.31943e-17;2.89458e-17
2.2661e-05;1.04711e-11;-4.41712e-12;2.04422e-13;-1.4322e-16;4.15782e-17;5.05274e-17
2.2754e-05;2.10099e-12;-3.25146e-12;2.69317e-13;-2.51105e-16;7.27752e-17;8.60908e-17
2.2847e-05;-6.48214e-12;-2.01373e-12;3.32801e-13;-4.3012e-16;1.24466e-16;1.43273e-16
2.294e-05;-1.51524e-11;-7.18336e-13;3.93859e-13;-7.20382e-16;2.08194e-16;2.33018e-16
2.3033e-05;-2.378e-11;6.19369e-13;4.51728e-13;-1.18056e-15;3.40823e-16;3.70575e-16
2.3126e-05;-3.22334e-11;1.98322e-12;5.05827e-13;-1.8943e-15;5.4638e-16;5.76531e-16
2.3219e-05;-4.03813e-11;3.35645e-12;5.55392e-13;-2.97783e-15;8.58283e-16;8.77813e-16
2.3312e-05;-4.80951e-11;4.72187e-12;5.99471e-13;-4.58848e-15;1.32177e-15;1.30848e-15
2.3405e-05;-5.52508e-11;6.06218e-12;6.3736e-13;-6.93364e-15;1.99654e-15;1.91004e-15
2.3498e-05;-6.17308e-11;7.36006e-12;6.68751e-13;-1.02793e-14;2.95928e-15;2.73108e-15
2.3591e-05;-6.74266e-11;8.59833e-12;6.93299e-13;-1.49569e-14;4.30574e-15;3.82582e-15
2.3684e-05;-7.22401e-11;9.7602e-12;7.10321e-13;-2.13673e-14;6.15202e-15;5.25133e-15
2.3777e-05;-7.60859e-11;1.08295e-11;7.19179e-13;-2.99792e-14;8.63456e-15;7.06322e-15
2.387e-05;-7.88921e-11;1.1791e-11;7.19775e-13;-4.13218e-14;1.19081e-14;9.30964e-15
2.3963e-05;-8.06016e-11;1.26304e-11;7.12321e-13;-5.59676e-14;1.61413e-14;1.20237e-14
2.4056e-05;-8.1174e-11;1.33346e-11;6.96711e-13;-7.45056e-14;2.15099e-14;1.52149e-14
2.4149e-05;-8.05861e-11;1.38919e-11;6.72603e-13;-9.75042e-14;2.8186e-14;1.88596e-14
2.4242e-05;-7.88323e-11;1.42922e-11;6.40155e-13;-1.25462e-13;3.63252e-14;2.28924e-14
2.4335e-05;-7.5925e-11;1.45272e-11;6.00147e-13;-1.58753e-13;4.60503e-14;2.71984e-14
2.4428e-05;-7.18944e-11;1.45905e-11;5.53205e-13;-1.97557e-13;5.74333e-14;3.16092e-14
2.4521e-05;-6.67892e-11;1.44772e-11;4.99421e-13;-2.41803e-13;7.04767e-14;3.59016e-14
2.4614e-05;-6.06752e-11;1.41849e-11;4.39023e-13;-2.91095e-13;8.50941e-14;3.98017e-14
2.4707e-05;-5.3634e-11;1.3713e-11;3.72958e-13;-3.44669e-13;1.01094e-13;4.2994e-14
2.48e-05;-4.57624e-11;1.30634e-11;3.02366e-13;-4.01342e-13;1.18166e-13;4.51346e-14
2.4893e-05;-3.71712e-11;1.22396e-11;2.27839e-13;-4.59501e-13;1.35873e-13;4.58691e-14
2.4986e-05;-2.79832e-11;1.12478e-11;1.49753e-13;-5.17093e-13;1.53644e-13;4.48522e-14
2.5079e-05;-1.83315e-11;1.00963e-11;6.90416e-14;-5.71659e-13;1.70782e-13;4.17674e-14
2.5172e-05;-8.35695e-12;8.7955e-12;-1.29682e-14;-6.20371e-13;1.86474e-13;3.63454e-14
2.5265e-05;1.79349e-12;7.35804e-12;-9.53734e-14;-6.60108e-13;1.99799e-13;2.83798e-14
2.5358e-05;1.1969e-11;5.79838e-12;-1.77747e-13;-6.87534e-13;2.09759e-13;1.7737e-14
2.5451e-05;2.20178e-11;4.13296e-12;-2.59396e-13;-6.99194e-13;2.15295e-13;4.36332e-15
2.5544e-05;3.17897e-11;2.37989e-12;-3.39167e-13;-6.91618e-13;2.15323e-13;-1.17123e-14
2.5637e-05;4.11378e-11;5.58753e-13;-4.16029e-13;-6.61427e-13;2.08761e-13;-3.03777e-14
2.573e-05;4.99216e-11;-1.30959e-12;-4.89422e-13;-6.05446e-13;1.94569e-13;-5.14374e-14
2.5823e-05;5.80082e-11;-3.20313e-12;-5.58951e-13;-5.20812e-13;1.71779e-13;-7.4611e-14
2.5916e-05;6.52756e-11;-5.09899e-12;-6.2392e-13;-4.05096e-13;1.3954e-13;-9.95304e-14
2.6009e-05;7.16143e-11;-6.97377e-12;-6.83484e-13;-2.56419e-13;9.71524e-14;-1.25736e-13
2.6102e-05;7.69292e-11;-8.80381e-12;-7.37113e-13;-7.35706e-14;4.41149e-14;-1.52671e-13
2.6195e-05;8.11407e-11;-1.05654e-11;-7.84642e-13;1.43867e-13;-1.98384e-14;-1.79685e-13
2.6288e-05;8.41861e-11;-1.22348e-11;-8.25852e-13;3.95408e-13;-9.46994e-14;-2.06036e-13
2.6381e-05;8.60212e-11;-1.37894e-11;-8.60289e-13;6.79571e-13;-1.80153e-13;-2.30905e-13
2.6474e-05;8.66207e-11;-1.52069e-11;-8.87484e-13;9.93798e-13;-2.75549e-13;-2.5342e-13
2.6567e-05;8.59782e-11;-1.64666e-11;-9.07239e-13;1.33442e-12;-3.79893e-13;-2.72689e-13
2.666e-05;8.41066e-11;-1.75489e-11;-9.19608e-13;1.69667e-12;-4.91833e-13;-2.87835e-13
2.6753e-05;8.10376e-11;-1.84362e-11;-9.24606e-13;2.07471e-12;-6.09676e-13;-2.98037e-13
2.6846e-05;7.68217e-11;-1.9113e-11;-9.22026e-13;2.46172e-12;-7.31399e-13;-3.02563e-13
2.6939e-05;7.15271e-11;-1.95662e-11;-9.11675e-13;2.85003e-12;-8.54684e-13;-3.00794e-13
2.7032e-05;6.5238e-11;-1.9785e-11;-8.93644e-13;3.23126e-12;-9.76954e-13;-2.92245e-13
2.7125e-05;5.80539e-11;-1.97617e-11;-8.68123e-13;3.59646e-12;-1.09541e-12;-2.76562e-13
2.7218e-05;5.00876e-11;-1.94915e-11;-8.35099e-13;3.93633e-12;-1.20709e-12;-2.53522e-13
2.7311e-05;4.14635e-11;-1.89728e-11;-7.94433e-13;4.24131e-12;-1.30891e-12;-2.23027e-13
2.7404e-05;3.23153e-11;-1.82074e-11;-7.46134e-13;4.50184e-12;-1.39771e-12;-1.85096e-13
2.7497e-05;2.27836e-11;-1.72002e-11;-6.90446e-13;4.70843e-12;-1.47033e-12;-1.39871e-13
2.759e-05;1.30141e-11;-1.59596e-11;-6.27752e-13;4.85191e-12;-1.52365e-12;-8.76272e-14
2.7683e-05;3.15477e-12;-1.44974e-11;-5.58349e-13;4.92361e-12;-1.55469e-12;-2.87916e-14
2.7776e-05;-6.64587e-12;-1.28288e-11;-4.82306e-13;4.91555e-12;-1.56064e-12;3.60357e-14
2.7869e-05;-1.62416e-11;-1.09718e-11;-3.99696e-13;4.82068e-12;-1.53899e-12;1.06063e-13
2.7962e-05;-2.5491e-11;-8.94742e-12;-3.10962e-13;4.63313e-12;-1.48757e-12;1.80297e-13
2.8055e-05;-3.42596e-11;-6.77945e-12;-2.16907e-13;4.34842e-12;-1.40467e-12;2.57552e-13
2.8148e-05;-4.24221e-11;-4.494e-12;-1.18276e-13;3.96369e-12;-1.28907e-12;3.36473e-13
2.8241e-05;-4.98636e-11;-2.1192e-12;-1.5415e-14;3.47788e-12;-1.14017e-12;4.15567e-13
2.8334e-05;-5.64819e-11;3.15149e-13;9.14429e-14;2.89186e-12;-9.57986e-13;4.93255e-13
2.8427e-05;-6.21885e-11;2.77797e-12;2.01572e-13;2.20852e-12;-7.43222e-13;5.67912e-13
2.852e-05;-6.69109e-11;5.23736e-12;3.13751e-13;1.43283e-12;-4.97301e-13;6.37912e-13
2.8613e-05;-7.05928e-11;7.66114e-12;4.26922e-13;5.71789e-13;-2.22365e-13;7.01656e-13
2.8706e-05;-7.31948e-11;1.00173e-11;5.40435e-13;-3.65549e-13;7.87162e-14;7.57596e-13
2.8799e-05;-7.4695e-11;1.22743e-11;6.53468e-13;-1.36821e-12;4.02362e-13;8.04252e-13
2.8892e-05;-7.50892e-11;1.44017e-11;7.64634e-13;-2.42336e-12;7.44308e-13;8.40222e-13
2.8985e-05;-7.43904e-11;1.63706e-11;8.72472e-13;-3.51646e-12;1.09965e-12;8.64207e-13
2.9078e-05;-7.26284e-11;1.8154e-11;9.76027e-13;-4.63141e-12;1.46291e-12;8.75032e-13
2.9171e-05;-6.98493e-11;1.97276e-11;1.07453e-12;-5.75075e-12;1.82808e-12;8.71683e-13
2.9264e-05;-6.61144e-11;2.10695e-11;1.16662e-12;-6.85589e-12;2.18876e-12;8.53347e-13
2.9357e-05;-6.14995e-11;2.21609e-11;1.25028e-12;-7.92743e-12;2.53824e-12;8.19452e-13
2.945e-05;-5.60924e-11;2.29867e-11;1.3237e-12;-8.9454e-12;2.86963e-12;7.69696e-13
2.9543e-05;-4.99917e-11;2.35347e-11;1.3861e-12;-9.88968e-12;3.17598e-12;7.04077e-13
2.9636e-05;-4.33042e-11;2.37969e-11;1.4371e-12;-1.07404e-11;3.45044e-12;6.22899e-13
2.9729e-05;-3.61447e-11;2.37688e-11;1.47559e-12;-1.14781e-11;3.68638e-12;5.26772e-13
2.9822e-05;-2.86336e-11;2.34498e-11;1.49958e-12;-1.20845e-11;3.87755e-12;4.16606e-13
2.9915e-05;-2.08944e-11;2.28428e-11;1.50743e-12;-1.25425e-11;4.0182e-12;2.93597e-13
3.0008e-05;-1.3051e-11;2.19546e-11;1.49873e-12;-1.28368e-11;4.10322e-12;1.59215e-13
3.0101e-05;-5.22617e-12;2.07952e-11;1.47372e-12;-1.29539e-11;4.12826e-12;1.51849e-14
3.0194e-05;2.46038e-12;1.93784e-11;1.43196e-12;-1.28829e-11;4.08981e-12;-1.3652e-13
3.0287e-05;9.89304e-12;1.7721e-11;1.37236e-12;-1.26153e-11;3.98535e-12;-2.93703e-13
3.038e-05;1.6963e-11;1.58425e-11;1.2945e-12;-1.21456e-11;3.81337e-12;-4.53971e-13
3.0473e-05;2.35701e-11;1.37651e-11;1.19924e-12;-1.14715e-11;3.57348e-12;-6.14764e-13
3.0566e-05;2.96243e-11;1.15132e-11;1.08761e-12;-1.05937e-11;3.26642e-12;-7.73403e-13
3.0659e-05;3.50459e-11;9.11334e-12;9.59841e-13;-9.51657e-12;2.8941e-12;-9.27132e-13
3.0752e-05;3.97673e-11;6.59367e-12;8.16045e-13;-8.24777e-12;2.45963e-12;-1.07318e-12
3.0845e-05;4.37347e-11;3.98362e-12;6.5756e-13;-6.79853e-12;1.96728e-12;-1.2088e-12
3.0938e-05;4.69078e-11;1.31363e-12;4.86865e-13;-5.18345e-12;1.42244e-12;-1.33133e-12
3.1031e-05;4.92604e-11;-1.38529e-12;3.06069e-13;-3.42047e-12;8.31622e-13;-1.43825e-12
3.1124e-05;5.07796e-11;-4.08183e-12;1.16074e-13;-1.53061e-12;2.02345e-13;-1.52719e-12
3.1217e-05;5.14664e-11;-6.74481e-12;-8.22768e-14;4.62209e-13;-4.56916e-13;-1.59603e-12
3.131e-05;5.13365e-11;-9.34351e-12;-2.8654e-13;2.53149e-12;-1.13684e-12;-1.64289e-12
3.1403e-05;5.04195e-11;-1.18478e-11;-4.92971e-13;4.6485e-12;-1.82738e-12;-1.66623e-12
3.1496e-05;4.8757e-11;-1.42288e-11;-6.98418e-13;6.78267e-12;-2.51789e-12;-1.66481e-12
3.1589e-05;4.64011e-11;-1.64588e-11;-9.01186e-13;8.90205e-12;-3.19726e-12;-1.63779e-12
3.1682e-05;4.34141e-11;-1.8512e-11;-1.09976e-12;1.09738e-11;-3.85413e-12;-1.58474e-12
3.1775e-05;3.9868e-11;-2.03645e-11;-1.29125e-12;1.29645e-11;-4.47703e-12;-1.50561e-12
3.1868e-05;3.58427e-11;-2.19944e-11;-1.4718e-12;1.4841e-11;-5.05459e-12;-1.4008e-12
3.1961e-05;3.14239e-11;-2.33825e-11;-1.63833e-12;1.65709e-11;-5.57573e-12;-1.27114e-12
3.2054e-05;2.67008e-11;-2.45121e-11;-1.78918e-12;1.81227e-11;-6.02992e-12;-1.1179e-12
3.2147e-05;2.17652e-11;-2.53695e-11;-1.92266e-12;1.9467e-11;-6.40735e-12;-9.42753e-13
3.224e-05;1.67105e-11;-2.59439e-11;-2.03589e-12;2.05764e-11;-6.69915e-12;-7.47799e-13
3.2333e-05;1.1629e-11;-2.62277e-11;-2.12566e-12;2.14264e-11;-6.8976e-12;-5.35507e-13
3.2426e-05;6.61001e-12;-2.62163e-11;-2.19035e-12;2.19959e-11;-6.99631e-12;-3.08695e-13
3.2519e-05;1.73827e-12;-2.59086e-11;-2.22977e-12;2.22674e-11;-6.9904e-12;-7.04851e-14
3.2612e-05;-2.90677e-12;-2.53068e-11;-2.24329e-12;2.22275e-11;-6.87662e-12;1.75753e-13
3.2705e-05;-7.25179e-12;-2.44165e-11;-2.22895e-12;2.18672e-11;-6.65349e-12;4.26453e-13
3.2798e-05;-1.12315e-11;-2.32466e-11;-2.18488e-12;2.11824e-11;-6.32136e-12;6.77884e-13
3.2891e-05;-1.47906e-11;-2.18092e-11;-2.11114e-12;2.01738e-11;-5.8825e-12;9.2622e-13
3.2984e-05;-1.78842e-11;-2.01197e-11;-2.00951e-12;1.88472e-11;-5.34109e-12;1.16758e-12
3.3077e-05;-2.04776e-11;-1.81962e-11;-1.88153e-12;1.72135e-11;-4.70322e-12;1.39807e-12
3.317e-05;-2.25462e-11;-1.606e-11;-1.7275e-12;1.52886e-11;-3.97684e-12;1.61385e-12
3.3263e-05;-2.40761e-11;-1.37344e-11;-1.54775e-12;1.30936e-11;-3.17164e-12;1.81123e-12
3.3356e-05;-2.50648e-11;-1.1245e-11;-1.34446e-12;1.06543e-11;-2.29894e-12;1.98668e-12
3.3449e-05;-2.55212e-11;-8.61919e-12;-1.12132e-12;8.00085e-12;-1.3715e-12;2.13695e-12
3.3542e-05;-2.54634e-11;-5.88615e-12;-8.81718e-13;5.16782e-12;-4.03294e-13;2.25914e-12
3.3635e-05;-2.49185e-11;-3.07618e-12;-6.27893e-13;2.19328e-12;5.90723e-13;2.3507e-12
3.3728e-05;-2.39218e-11;-2.20435e-13;-3.62327e-13;-8.81477e-13;1.59487e-12;2.40955e-12
3.3821e-05;-2.25167e-11;2.64941e-12;-8.90861e-14;-4.01264e-12;2.59302e-12;2.43407e-12
3.3914e-05;-2.07528e-11;5.50144e-12;1.86951e-13;-7.15446e-12;3.5689e-12;2.42314e-12
3.4007e-05;-1.86844e-11;8.30376e-12;4.61948e-13;-1.026e-11;4.50635e-12;2.37616e-12
3.41e-05;-1.63687e-11;1.1025e-11;7.33344e-13;-1.32819e-11;5.38961e-12;2.2931e-12
3.4193e-05;-1.38664e-11;1.36347e-11;9.98137e-13;-1.6173e-11;6.20363e-12;2.17452e-12
3.4286e-05;-1.124e-11;1.61041e-11;1.2517e-12;-1.88875e-11;6.93429e-12;2.02155e-12
3.4379e-05;-8.55234e-12;1.84057e-11;1.48896e-12;-2.13811e-11;7.5687e-12;1.8359e-12
3.4472e-05;-5.86405e-12;2.05141e-11;1.70648e-12;-2.36125e-11;8.0954e-12;1.61986e-12
3.4565e-05;-3.23248e-12;2.24061e-11;1.90271e-12;-2.55437e-11;8.50458e-12;1.37625e-12
3.4658e-05;-7.11901e-13;2.40616e-11;2.07599e-12;-2.71406e-11;8.78827e-12;1.10833e-12
3.4751e-05;1.64685e-12;2.54629e-11;2.2232e-12;-2.8374e-11;8.94046e-12;8.19844e-13
3.4844e-05;3.79792e-12;2.65952e-11;2.34077e-12;-2.92199e-11;8.95728e-12;5.1488e-13
3.4937e-05;5.70221e-12;2.74469e-11;2.42689e-12;-2.96598e-11;8.83698e-12;1.9786e-13
3.503e-05;7.32792e-12;2.80093e-11;2.48172e-12;-2.96816e-11;8.58007e-12;-1.26506e-13
3.5123e-05;8.64992e-12;2.82769e-11;2.50558e-12;-2.92794e-11;8.18926e-12;-4.53308e-13
3.5216e-05;9.6495e-12;2.82473e-11;2.49769e-12;-2.8454e-11;7.66947e-12;-7.77521e-13
3.5309e-05;1.03153e-11;2.79213e-11;2.45718e-12;-2.72128e-11;7.02772e-12;-1.09407e-12
3.5402e-05;1.06439e-11;2.73027e-11;2.38471e-12;-2.55697e-11;6.27306e-12;-1.39797e-12
3.5495e-05;1.06393e-11;2.63983e-11;2.28236e-12;-2.35454e-11;5.41641e-12;-1.68439e-12
3.5588e-05;1.03119e-11;2.52181e-11;2.15205e-12;-2.11664e-11;4.47041e-12;-1.94879e-12
3.5681e-05;9.67831e-12;2.37746e-11;1.9948e-12;-1.8465e-11;3.4492e-12;-2.18693e-12
3.5774e-05;8.76138e-12;2.20832e-11;1.81207e-12;-1.54789e-11;2.36822e-12;-2.39498e-12
3.5867e-05;7.59039e-12;2.01616e-11;1.607e-12;-1.22503e-11;1.24396e-12;-2.56953e-12
3.596e-05;6.19942e-12;1.80297e-11;1.38375e-12;-8.82559e-12;9.37376e-14;-2.70767e-12
3.6053e-05;4.62553e-12;1.57095e-11;1.14571e-12;-5.25431e-12;-1.06459e-12;-2.80701e-12
3.6146e-05;2.90809e-12;1.32247e-11;8.95051e-13;-1.58859e-12;-2.21287e-12;-2.86577e-12
3.6239e-05;1.08905e-12;1.06002e-11;6.34221e-13;2.11775e-12;-3.33301e-12;-2.8828e-12
3.6332e-05;-7.87313e-13;7.86238e-12;3.6731e-13;5.81004e-12;-4.40716e-12;-2.85762e-12
3.6425e-05;-2.67609e-12;5.03855e-12;9.93679e-14;9.43361e-12;-5.41809e-12;-2.79048e-12
3.6518e-05;-4.53375e-12;2.15683e-12;-1.65503e-13;1.29347e-11;-6.34946e-12;-2.6823e-12
3.6611e-05;-6.31905e-12;-7.54214e-13;-4.24803e-13;1.62612e-11;-7.18607e-12;-2.53464e-12
3.6704e-05;-7.99288e-12;-3.6658e-12;-6.76257e-13;1.93637e-11;-7.91412e-12;-2.34967e-12
3.6797e-05;-9.51828e-12;-6.54917e-12;-9.16385e-13;2.21961e-11;-8.52147e-12;-2.13016e-12
3.689e-05;-1.08616e-11;-9.37568e-12;-1.14097e-12;2.47162e-11;-8.99781e-12;-1.87938e-12
3.6983e-05;-1.1994e-11;-1.21171e-11;-1.3467e-12;2.68869e-11;-9.33486e-12;-1.60115e-12
3.7076e-05;-1.28919e-11;-1.4746e-11;-1.53175e-12;2.86762e-11;-9.52653e-12;-1.29969e-12
3.7169e-05;-1.35365e-11;-1.72359e-11;-1.69456e-12;3.00578e-11;-9.56903e-12;-9.79613e-13
3.7262e-05;-1.3914e-11;-1.95619e-11;-1.83296e-12;3.10118e-11;-9.46094e-12;-6.45862e-13
3.7355e-05;-1.40165e-11;-2.17001e-11;-1.94472e-12;3.15248e-11;-9.20328e-12;-3.03596e-13
3.7448e-05;-1.3842e-11;-2.36283e-11;-2.02869e-12;3.159e-11;-8.7995e-12;4.19528e-14
3.7541e-05;-1.33945e-11;-2.53263e-11;-2.08499e-12;3.12076e-11;-8.25547e-12;3.85559e-13
3.7634e-05;-1.26822e-11;-2.67764e-11;-2.11398e-12;3.03843e-11;-7.57936e-12;7.22047e-13
3.7727e-05;-1.17183e-11;-2.7963e-11;-2.11539e-12;2.91336e-11;-6.78157e-12;1.04639e-12
3.782e-05;-1.05202e-11;-2.88728e-11;-2.08904e-12;2.74751e-11;-5.87457e-12;1.35379e-12
3.7913e-05;-9.11042e-12;-2.94953e-11;-2.03605e-12;2.54349e-11;-4.87269e-12;1.63975e-12
3.8006e-05;-7.51493e-12;-2.98227e-11;-1.95879e-12;2.30442e-11;-3.79189e-12;1.9001e-12
3.8099e-05;-5.76177e-12;-2.98503e-11;-1.85967e-12;2.03396e-11;-2.64953e-12;2.13107e-12
3.8192e-05;-3.88034e-12;-2.95762e-11;-1.74028e-12;1.73624e-11;-1.46402e-12;2.32942e-12
3.8285e-05;-1.90177e-12;-2.90017e-11;-1.60205e-12;1.41574e-11;-2.54525e-13;2.49249e-12
3.8378e-05;1.41226e-13;-2.81307e-11;-1.44738e-12;1.07727e-11;9.59356e-13;2.61817e-12
3.8471e-05;2.21525e-12;-2.69702e-11;-1.27976e-12;7.25872e-12;2.15796e-12;2.70499e-12
3.8564e-05;4.28765e-12;-2.55307e-11;-1.10274e-12;3.66763e-12;3.3219e-12;2.75209e-12
3.8657e-05;6.32705e-12;-2.38253e-11;-9.19022e-13;5.23076e-14;4.43234e-12;2.75921e-12
3.875e-05;8.30322e-12;-2.18702e-11;-7.30828e-13;-3.53432e-12;5.47138e-12;2.7267e-12
3.8843e-05;1.01868e-11;-1.96841e-11;-5.40785e-13;-7.04006e-12;6.42226e-12;2.65552e-12
3.8936e-05;1.19501e-11;-1.72884e-11;-3.52148e-13;-1.04142e-11;7.26966e-12;2.5472e-12
3.9029e-05;1.35672e-11;-1.47068e-11;-1.68078e-13;-1.36083e-11;7.99993e-12;2.40389e-12
3.9122e-05;1.50153e-11;-1.19652e-11;9.05779e-15;-1.65769e-11;8.60131e-12;2.22825e-12
3.9215e-05;1.62733e-11;-9.09099e-12;1.77461e-13;-1.9278e-11;9.06411e-12;2.0234e-12
3.9308e-05;1.73229e-11;-6.11295e-12;3.35207e-13;-2.16742e-11;9.38085e-12;1.79287e-12
3.9401e-05;1.81482e-11;-3.06107e-12;4.80148e-13;-2.37325e-11;9.54637e-12;1.54049e-12
3.9494e-05;1.87374e-11;3.3893e-14;6.10566e-13;-2.54252e-11;9.55795e-12;1.27033e-12
3.9587e-05;1.9082e-11;3.14073e-12;7.25618e-13;-2.67306e-11;9.4153e-12;9.86622e-13
3.968e-05;1.91768e-11;6.22812e-12;8.25031e-13;-2.76325e-11;9.12059e-12;6.93732e-13
3.9773e-05;1.90199e-11;9.26484e-12;9.08437e-13;-2.81212e-11;8.67838e-12;3.9612e-13
3.9866e-05;1.86127e-11;1.222e-11;9.75273e-13;-2.81931e-11;8.09557e-12;9.82619e-14
3.9959e-05;1.79605e-11;1.50635e-11;1.0254e-12;-2.78509e-11;7.38126e-12;-1.95434e-13
4.0052e-05;1.70723e-11;1.77663e-11;1.05963e-12;-2.71037e-11;6.54658e-12;-4.80708e-13
4.0145e-05;1.59601e-11;2.03009e-11;1.07942e-12;-2.59665e-11;5.60449e-12;-7.53517e-13
4.0238e-05;1.46386e-11;2.26412e-11;1.08618e-12;-2.446e-11;4.56958e-12;-1.0101e-12
4.0331e-05;1.31251e-11;2.47633e-11;1.08089e-12;-2.26102e-11;3.45784e-12;-1.24704e-12
4.0424e-05;1.14402e-11;2.66451e-11;1.06464e-12;-2.04483e-11;2.28637e-12;-1.4613e-12
4.0517e-05;9.6073e-12;2.82671e-11;1.0391e-12;-1.80097e-11;1.07319e-12;-1.65029e-12
4.061e-05;7.65217e-12;2.96124e-11;1.00646e-12;-1.53337e-11;-1.63065e-13;-1.81178e-12
4.0703e-05;5.60222e-12;3.06665e-11;9.68799e-13;-1.24632e-11;-1.40335e-12;-1.944e-12
4.0796e-05;3.48653e-12;3.14175e-11;9.2774e-13;-9.44333e-12;-2.62852e-12;-2.04569e-12
4.0889e-05;1.33566e-12;3.18565e-11;8.84682e-13;-6.32138e-12;-3.81956e-12;-2.11617e-12
4.0982e-05;-8.19064e-13;3.19773e-11;8.41211e-13;-3.14573e-12;-4.9579e-12;-2.15518e-12
4.1075e-05;-2.94658e-12;3.17767e-11;7.99102e-13;3.48559e-14;-6.02569e-12;-2.16296e-12
4.1168e-05;-5.0169e-12;3.12545e-11;7.59814e-13;3.17198e-12;-7.00607e-12;-2.14025e-12
4.1261e-05;-7.00141e-12;3.04134e-11;7.24228e-13;6.21844e-12;-7.88347e-12;-2.08819e-12
4.1354e-05;-8.87306e-12;2.92593e-11;6.92927e-13;9.12898e-12;-8.64382e-12;-2.00831e-12
4.1447e-05;-1.06069e-11;2.7801e-11;6.66499e-13;1.18609e-11;-9.27482e-12;-1.90246e-12
4.154e-05;-1.21808e-11;2.60504e-11;6.45368e-13;1.43748e-11;-9.76607e-12;-1.77284e-12
4.1633e-05;-1.35762e-11;2.40225e-11;6.29439e-13;1.66349e-11;-1.01092e-11;-1.62201e-12
4.1726e-05;-1.47772e-11;2.17349e-11;6.18055e-13;1.86098e-11;-1.02982e-11;-1.45285e-12
4.1819e-05;-1.57712e-11;1.92079e-11;6.10236e-13;2.02728e-11;-1.03292e-11;-1.26839e-12
4.1912e-05;-1.65486e-11;1.64644e-11;6.04974e-13;2.1602e-11;-1.02006e-11;-1.07178e-12
4.2005e-05;-1.71032e-11;1.35301e-11;6.01313e-13;2.2581e-11;-9.91316e-12;-8.66343e-13
4.2098e-05;-1.74326e-11;1.04323e-11;5.98049e-13;2.31988e-11;-9.47014e-12;-6.55411e-13
4.2191e-05;-1.75382e-11;7.20058e-12;5.93407e-13;2.345e-11;-8.87699e-12;-4.42232e-13
4.2284e-05;-1.74245e-11;3.86637e-12;5.8529e-13;2.33349e-11;-8.1415e-12;-2.29964e-13
4.2377e-05;-1.70989e-11;4.6278e-13;5.71819e-13;2.28593e-11;-7.27368e-12;-2.16969e-14
4.247e-05;-1.65722e-11;-2.97568e-12;5.51465e-13;2.2035e-11;-6.28566e-12;1.79589e-13
4.2563e-05;-1.5858e-11;-6.41351e-12;5.22745e-13;2.08785e-11;-5.19155e-12;3.7114e-13
4.2656e-05;-1.49725e-11;-9.81455e-12;4.83995e-13;1.94118e-11;-4.00721e-12;5.50507e-13
4.2749e-05;-1.39338e-11;-1.31422e-11;4.33535e-13;1.76613e-11;-2.75004e-12;7.1552e-13
4.2842e-05;-1.27618e-11;-1.63598e-11;3.70008e-13;1.56573e-11;-1.43871e-12;8.64297e-13
4.2935e-05;-1.14778e-11;-1.94312e-11;2.92524e-13;1.34339e-11;-9.28493e-14;9.95299e-13
4.3028e-05;-1.01042e-11;-2.23208e-11;2.00557e-13;1.10281e-11;1.26728e-12;1.10735e-12
4.3121e-05;-8.66388e-12;-2.4995e-11;9.38193e-14;8.47916e-12;2.62112e-12;1.1996e-12
4.3214e-05;-7.17965e-12;-2.74212e-11;-2.76882e-14;5.82824e-12;3.94811e-12;1.2715e-12
4.3307e-05;-5.6739e-12;-2.95693e-11;-1.63462e-13;3.11751e-12;5.228e-12;1.32281e-12
4.34e-05;-4.16862e-12;-3.14114e-11;-3.12419e-13;3.89646e-13;6.44118e-12;1.35371e-12
4.3493e-05;-2.68513e-12;-3.29228e-11;-4.73102e-13;-2.31287e-12;7.56903e-12;1.36473e-12
4.3586e-05;-1.24353e-12;-3.40822e-11;-6.43817e-13;-4.94844e-12;8.5942e-12;1.35671e-12
4.3679e-05;1.38042e-13;-3.48718e-11;-8.22421e-13;-7.47699e-12;9.50089e-12;1.33077e-12
4.3772e-05;1.44368e-12;-3.5278e-11;-1.00616e-12;-9.86053e-12;1.02751e-11;1.28826e-12
4.3865e-05;2.65948e-12;-3.52915e-11;-1.19185e-12;-1.20638e-11;1.0905e-11;1.23071e-12
4.3958e-05;3.77355e-12;-3.49074e-11;-1.37611e-12;-1.40548e-11;1.1381e-11;1.15977e-12
4.4051e-05;4.7764e-12;-3.41259e-11;-1.5555e-12;-1.58052e-11;1.16957e-11;1.07716e-12
4.4144e-05;5.66129e-12;-3.2952e-11;-1.72638e-12;-1.72907e-11;1.18446e-11;9.84678e-13
4.4237e-05;6.42433e-12;-3.13956e-11;-1.88486e-12;-1.84913e-11;1.18254e-11;8.8424e-13
4.433e-05;7.06401e-12;-2.94714e-11;-2.027e-12;-1.93915e-11;1.16386e-11;7.77783e-13
4.4423e-05;7.58107e-12;-2.71991e-11;-2.14891e-12;-1.99806e-11;1.12872e-11;6.67189e-13
4.4516e-05;7.97853e-12;-2.4603e-11;-2.24695e-12;-2.02527e-11;1.07765e-11;5.54242e-13
4.4609e-05;8.26174e-12;-2.17119e-11;-2.31786e-12;-2.02067e-11;1.01144e-11;4.40636e-13
4.4702e-05;8.43822e-12;-1.85585e-11;-2.35868e-12;-1.98463e-11;9.31086e-12;3.27975e-13
4.4795e-05;8.51732e-12;-1.51792e-11;-2.36674e-12;-1.918e-11;8.37787e-12;2.17713e-13
4.4888e-05;8.50977e-12;-1.16138e-11;-2.33985e-12;-1.82206e-11;7.32929e-12;1.11133e-13
4.4981e-05;8.42747e-12;-7.90466e-12;-2.27637e-12;-1.69855e-11;6.18056e-12;9.3903e-15
4.5074e-05;8.2833e-12;-4.09672e-12;-2.17529e-12;-1.54959e-11;4.94842e-12;-8.64579e-14
4.5167e-05;8.09062e-12;-2.36195e-13;-2.03627e-12;-1.37767e-11;3.65066e-12;-1.75523e-13
4.526e-05;7.86266e-12;3.6297e-12;-1.85969e-12;-1.1856e-11;2.30585e-12;-2.57171e-13
4.5353e-05;7.61214e-12;7.45329e-12;-1.64674e-12;-9.76494e-12;9.32999e-13;-3.31006e-13
4.5446e-05;7.35116e-12;1.11872e-11;-1.39922e-12;-7.53666e-12;-4.48671e-13;-3.96781e-13
4.5539e-05;7.09107e-12;1.47848e-11;-1.1196e-12;-5.20628e-12;-1.82004e-12;-4.54369e-13
4.5632e-05;6.84217e-12;1.82014e-11;-8.11107e-13;-2.81015e-12;-3.16234e-12;-5.03764e-13
4.5725e-05;6.61302e-12;2.13943e-11;-4.77695e-13;-3.85385e-13;-4.45747e-12;-5.45056e-13
4.5818e-05;6.41011e-12;2.43237e-11;-1.23843e-13;2.03077e-12;-5.68819e-12;-5.78428e-13
4.5911e-05;6.23796e-12;2.69533e-11;2.45515e-13;4.40145e-12;-6.83841e-12;-6.04134e-13
4.6004e-05;6.09905e-12;2.92505e-11;6.24889e-13;6.69066e-12;-7.89339e-12;-6.22511e-13
4.6097e-05;5.99365e-12;3.11875e-11;1.00827e-12;8.86392e-12;-8.83995e-12;-6.34011e-13
4.619e-05;5.91971e-12;3.27411e-11;1.38948e-12;1.08888e-11;-9.66663e-12;-6.39203e-13
4.6283e-05;5.8729e-12;3.38934e-11;1.76242e-12;1.27352e-11;-1.03638e-11;-6.38695e-13
4.6376e-05;5.84674e-12;3.46319e-11;2.12098e-12;1.43764e-11;-1.09239e-11;-6.33067e-13
4.6469e-05;5.83275e-12;3.49497e-11;2.45881e-12;1.57885e-11;-1.13411e-11;-6.22875e-13
4.6562e-05;5.82055e-12;3.48455e-11;2.76951e-12;1.69518e-11;-1.16121e-11;-6.08652e-13
4.6655e-05;5.79834e-12;3.43238e-11;3.04723e-12;1.78503e-11;-1.17353e-11;-5.90919e-13
4.6748e-05;5.75317e-12;3.33943e-11;3.2868e-12;1.84724e-11;-1.17114e-11;-5.70179e-13
4.6841e-05;5.67115e-12;3.20721e-11;3.48339e-12;1.88109e-11;-1.1543e-11;-5.4687e-13
4.6934e-05;5.538e-12;3.03771e-11;3.63248e-12;1.88627e-11;-1.12346e-11;-5.21373e-13
4.7027e-05;5.33993e-12;2.83342e-11;3.73022e-12;1.86294e-11;-1.07926e-11;-4.94022e-13
4.712e-05;5.06411e-12;2.59724e-11;3.7737e-12;1.81169e-11;-1.02249e-11;-4.65056e-13
4.7213e-05;4.69895e-12;2.33243e-11;3.76095e-12;1.73352e-11;-9.54123e-12;-4.34615e-13
4.7306e-05;4.23457e-12;2.04258e-11;3.69092e-12;1.62987e-11;-8.75228e-12;-4.02762e-13
4.7399e-05;3.66335e-12;1.73157e-11;3.56359e-12;1.5025e-11;-7.87015e-12;-3.69521e-13
4.7492e-05;2.98031e-12;1.40347e-11;3.37989e-12;1.35356e-11;-6.90783e-12;-3.34906e-13
4.7585e-05;2.18323e-12;1.06254e-11;3.14159e-12;1.18549e-11;-5.87915e-12;-2.9891e-13
4.7678e-05;1.27282e-12;7.13117e-12;2.85145e-12;1.00099e-11;-4.79845e-12;-2.61493e-13
4.7771e-05;2.53113e-13;3.59547e-12;2.51335e-12;8.02973e-12;-3.68042e-12;-2.22594e-13
4.7864e-05;-8.68244e-13;6.1646e-14;2.13214e-12;5.94525e-12;-2.53984e-12;-1.82109e-13
4.7957e-05;-2.0801e-12;-3.42755e-12;1.71325e-12;3.78842e-12;-1.39139e-12;-1.39901e-13
4.805e-05;-3.36812e-12;-6.83063e-12;1.26256e-12;1.59192e-12;-2.49421e-13;-9.5867e-14
4.8143e-05;-4.715e-12;-1.0108e-11;7.86741e-13;-6.11394e-13;8.72267e-13;-4.9952e-14
4.8236e-05;-6.10055e-12;-1.32224e-11;2.93317e-13;-2.78899e-12;1.96055e-12;-2.13897e-15
4.8329e-05;-7.50206e-12;-1.61389e-11;-2.09784e-13;-4.90915e-12;3.00316e-12;4.75059e-14
4.8422e-05;-8.89481e-12;-1.88256e-11;-7.14808e-13;-6.94139e-12;3.98879e-12;9.88082e-14
4.8515e-05;-1.02528e-11;-2.12535e-11;-1.21414e-12;-8.85692e-12;4.90723e-12;1.51498e-13
4.8608e-05;-1.15488e-11;-2.33969e-11;-1.69976e-12;-1.0629e-11;5.74945e-12;2.05212e-13
4.8701e-05;-1.27553e-11;-2.52344e-11;-2.16324e-12;-1.22335e-11;6.50764e-12;2.59497e-13
4.8794e-05;-1.3845e-11;-2.67479e-11;-2.5966e-12;-1.36487e-11;7.17533e-12;3.13812e-13
4.8887e-05;-1.47919e-11;-2.79235e-11;-2.993e-12;-1.48564e-11;7.74741e-12;3.67509e-13
4.898e-05;-1.55715e-11;-2.87509e-11;-3.34641e-12;-1.58413e-11;8.22016e-12;4.19866e-13
4.9073e-05;-1.61618e-11;-2.92242e-11;-3.65087e-12;-1.65915e-11;8.59126e-12;4.70137e-13
4.9166e-05;-1.65428e-11;-2.93419e-11;-3.90076e-12;-1.70989e-11;8.85983e-12;5.17559e-13
4.9259e-05;-1.6698e-11;-2.91064e-11;-4.09175e-12;-1.73589e-11;9.0264e-12;5.61365e-13
4.9352e-05;-1.66144e-11;-2.85243e-11;-4.22104e-12;-1.73706e-11;9.09287e-12;6.0079e-13
4.9445e-05;-1.6283e-11;-2.76058e-11;-4.28675e-12;-1.71369e-11;9.06247e-12;6.35092e-13
4.9538e-05;-1.56985e-11;-2.6365e-11;-4.28753e-12;-1.66642e-11;8.93965e-12;6.63574e-13
4.9631e-05;-1.48604e-11;-2.482e-11;-4.22304e-12;-1.59625e-11;8.72993e-12;6.85596e-13
4.9724e-05;-1.37728e-11;-2.29923e-11;-4.09437e-12;-1.50453e-11;8.43976e-12;7.0059e-13
4.9817e-05;-1.24447e-11;-2.09067e-11;-3.90371e-12;-1.39291e-11;8.07635e-12;7.08058e-13
4.991e-05;-1.08893e-11;-1.85903e-11;-3.65395e-12;-1.26332e-11;7.6475e-12;7.07587e-13
5.0003e-05;-9.12464e-12;-1.60733e-11;-3.34899e-12;-1.11797e-11;7.1614e-12;6.989e-13
5.0096e-05;-7.1733e-12;-1.33884e-11;-2.99409e-12;-9.59257e-12;6.62657e-12;6.81827e-13
5.0189e-05;-5.06202e-12;-1.05702e-11;-2.59533e-12;-7.8978e-12;6.05167e-12;6.56264e-13
5.0282e-05;-2.82088e-12;-7.65432e-12;-2.15907e-12;-6.12265e-12;5.4454e-12;6.22181e-13
5.0375e-05;-4.83031e-13;-4.67768e-12;-1.69203e-12;-4.29527e-12;4.81635e-12;5.79679e-13
5.0468e-05;1.91532e-12;-1.67783e-12;-1.20187e-12;-2.44431e-12;4.17288e-12;5.29005e-13
5.0561e-05;4.33549e-12;1.30724e-12;-6.96877e-13;-5.98315e-13;3.52301e-12;4.70518e-13
5.0654e-05;6.7374e-12;4.23979e-12;-1.85321e-13;1.21472e-12;2.87424e-12;4.04653e-13
5.0747e-05;9.08041e-12;7.08298e-12;3.24895e-13;2.96785e-12;2.23345e-12;3.31933e-13
5.084e-05;1.13239e-11;9.80124e-12;8.25835e-13;4.63559e-12;1.60678e-12;2.53013e-13
5.0933e-05;1.34277e-11;1.23605e-11;1.30928e-12;6.19425e-12;9.99541e-13;1.68661e-13
5.1026e-05;1.53528e-11;1.47288e-11;1.76724e-12;7.62234e-12;4.16196e-13;7.97075e-14
5.1119e-05;1.70625e-11;1.68764e-11;2.19271e-12;8.90092e-12;-1.39717e-13;-1.29708e-14
5.1212e-05;1.85236e-11;1.87768e-11;2.57965e-12;1.00139e-11;-6.65526e-13;-1.08402e-13
5.1305e-05;1.9706e-11;2.04067e-11;2.92245e-12;1.09484e-11;-1.1594e-12;-2.05511e-13
5.1398e-05;2.05839e-11;2.17462e-11;3.21578e-12;1.16947e-11;-1.6203e-12;-3.03167e-13
5.1491e-05;2.11362e-11;2.27793e-11;3.45508e-12;1.22463e-11;-2.04796e-12;-4.00229e-13
5.1584e-05;2.13476e-11;2.34937e-11;3.63709e-12;1.26007e-11;-2.44279e-12;-4.95538e-13
5.1677e-05;2.12086e-11;2.38816e-11;3.75995e-12;1.27584e-11;-2.80578e-12;-5.87885e-13
5.177e-05;2.07163e-11;2.39399e-11;3.82274e-12;1.27237e-11;-3.1384e-12;-6.75991e-13
5.1863e-05;1.98738e-11;2.36699e-11;3.82514e-12;1.25037e-11;-3.44249e-12;-7.58538e-13
5.1956e-05;1.86908e-11;2.3077e-11;3.7677e-12;1.21088e-11;-3.72016e-12;-8.3423e-13
5.2049e-05;1.71833e-11;2.21711e-11;3.65222e-12;1.15518e-11;-3.97371e-12;-9.01801e-13
5.2142e-05;1.53739e-11;2.09666e-11;3.48154e-12;1.08483e-11;-4.20548e-12;-9.59973e-13
5.2235e-05;1.32911e-11;1.94819e-11;3.2593e-12;1.00155e-11;-4.41779e-12;-1.0075e-12
5.2328e-05;1.09692e-11;1.77397e-11;2.98999e-12;9.07263e-12;-4.61285e-12;-1.04329e-12
5.2421e-05;8.44785e-12;1.57659e-11;2.67898e-12;8.03982e-12;-4.79267e-12;-1.06645e-12
5.2514e-05;5.77105e-12;1.35895e-11;2.33234e-12;6.93832e-12;-4.95908e-12;-1.07625e-12
5.2607e-05;2.98634e-12;1.12425e-11;1.95648e-12;5.78993e-12;-5.11355e-12;-1.07214e-12
5.27e-05;1.44015e-13;8.75979e-12;1.55808e-12;4.61654e-12;-5.25722e-12;-1.05371e-12
5.2793e-05;-2.7038e-12;6.17815e-12;1.14419e-12;3.43971e-12;-5.39084e-12;-1.02086e-12
5.2886e-05;-5.50392e-12;3.53539e-12;7.22253e-13;2.28037e-12;-5.51471e-12;-9.73684e-13
5.2979e-05;-8.20328e-12;8.70042e-13;2.99819e-13;1.15845e-12;-5.62868e-12;-9.12412e-13
5.3072e-05;-1.07502e-11;-1.77872e-12;-1.158e-13;9.25432e-14;-5.73202e-12;-8.37363e-13
5.3165e-05;-1.30952e-11;-4.37179e-12;-5.17802e-13;-9.00555e-13;-5.8235e-12;-7.49046e-13
5.3258e-05;-1.51923e-11;-6.87105e-12;-8.99922e-13;-1.80613e-12;-5.90134e-12;-6.48242e-13
5.3351e-05;-1.69998e-11;-9.23999e-12;-1.25627e-12;-2.6118e-12;-5.96327e-12;-5.36006e-13
5.3444e-05;-1.84811e-11;-1.14441e-11;-1.58127e-12;-3.30758e-12;-6.00649e-12;-4.13603e-13
5.3537e-05;-1.96054e-11;-1.3451e-11;-1.87e-12;-3.88606e-12;-6.02776e-12;-2.82442e-13
5.363e-05;-2.03488e-11;-1.52315e-11;-2.11867e-12;-4.34249e-12;-6.02347e-12;-1.44111e-13
5.3723e-05;-2.06948e-11;-1.67596e-11;-2.32445e-12;-4.67473e-12;-5.98974e-12;-4.14935e-16
5.3816e-05;-2.06342e-11;-1.80136e-11;-2.48498e-12;-4.88325e-12;-5.92245e-12;1.46655e-13
5.3909e-05;-2.01659e-11;-1.89755e-11;-2.59853e-12;-4.97095e-12;-5.81738e-12;2.95056e-13
5.4002e-05;-1.92972e-11;-1.96319e-11;-2.6647e-12;-4.94312e-12;-5.67025e-12;4.42804e-13
5.4095e-05;-1.8044e-11;-1.99741e-11;-2.68461e-12;-4.80729e-12;-5.47681e-12;5.87873e-13
5.4188e-05;-1.64296e-11;-1.99978e-11;-2.65996e-12;-4.57313e-12;-5.23298e-12;7.28111e-13
5.4281e-05;-1.44846e-11;-1.9704e-11;-2.5923e-12;-4.25209e-12;-4.93501e-12;8.61369e-13
5.4374e-05;-1.22461e-11;-1.90985e-11;-2.48348e-12;-3.85717e-12;-4.57957e-12;9.85659e-13
5.4467e-05;-9.75841e-12;-1.81917e-11;-2.33678e-12;-3.40265e-12;-4.16387e-12;1.09916e-12
5.456e-05;-7.07184e-12;-1.69988e-11;-2.15738e-12;-2.90373e-12;-3.68585e-12;1.20014e-12
5.4653e-05;-4.24151e-12;-1.55389e-11;-1.95097e-12;-2.3763e-12;-3.14435e-12;1.28688e-12
5.4746e-05;-1.32514e-12;-1.38358e-11;-1.72219e-12;-1.83645e-12;-2.53921e-12;1.35778e-12
5.4839e-05;1.61791e-12;-1.19169e-11;-1.47472e-12;-1.3002e-12;-1.87141e-12;1.41148e-12
5.4932e-05;4.5268e-12;-9.81265e-12;-1.21309e-12;-7.83244e-13;-1.14314e-12;1.44695e-12
5.5025e-05;7.33989e-12;-7.55615e-12;-9.43578e-13;-3.00593e-13;-3.57838e-13;1.46337e-12
5.5118e-05;9.99636e-12;-5.18279e-12;-6.72871e-13;1.33749e-13;4.79771e-13;1.46014e-12
5.5211e-05;1.24386e-11;-2.73011e-12;-4.06084e-13;5.0712e-13;1.36362e-12;1.43694e-12
5.5304e-05;1.46135e-11;-2.3694e-13;-1.46836e-13;8.08434e-13;2.28638e-12;1.39382e-12
5.5397e-05;1.64732e-11;2.25762e-12;1.00956e-13;1.02838e-12;3.23948e-12;1.33117e-12
5.549e-05;1.79748e-11;4.71474e-12;3.32373e-13;1.1596e-12;4.21319e-12;1.24954e-12
5.5583e-05;1.90823e-11;7.09611e-12;5.42994e-13;1.19687e-12;5.19671e-12;1.14965e-12
5.5676e-05;1.97679e-11;9.36442e-12;7.3016e-13;1.13719e-12;6.17828e-12;1.03249e-12
5.5769e-05;2.00125e-11;1.14841e-11;8.92286e-13;9.79898e-13;7.1454e-12;8.99464e-13
5.5862e-05;1.98057e-11;1.34224e-11;1.02752e-12;7.26644e-13;8.08496e-12;7.52387e-13
5.5955e-05;1.9146e-11;1.51492e-11;1.13376e-12;3.81392e-13;8.98336e-12;5.93199e-13
5.6048e-05;1.80418e-11;1.66378e-11;1.21007e-12;-4.95991e-14;9.82679e-12;4.23843e-13
5.6141e-05;1.65114e-11;1.78645e-11;1.25748e-12;-5.57874e-13;1.06014e-11;2.46383e-13
5.6234e-05;1.45827e-11;1.88096e-11;1.27794e-12;-1.13299e-12;1.12936e-11;6.31573e-14
5.6327e-05;1.22914e-11;1.94578e-11;1.27271e-12;-1.76277e-12;1.18903e-11;-1.23245e-13
5.642e-05;9.68099e-12;1.97982e-11;1.24268e-12;-2.43345e-12;1.23789e-11;-3.10183e-13
5.6513e-05;6.80273e-12;1.98245e-11;1.18977e-12;-3.12991e-12;1.27478e-11;-4.95107e-13
5.6606e-05;3.71469e-12;1.95347e-11;1.11747e-12;-3.83589e-12;1.29862e-11;-6.75531e-13
5.6699e-05;4.80314e-13;1.89314e-11;1.02977e-12;-4.53444e-12;1.30847e-11;-8.48979e-13
5.6792e-05;-2.83353e-12;1.80219e-11;9.29882e-13;-5.20824e-12;1.30354e-11;-1.01298e-12
5.6885e-05;-6.15776e-12;1.68181e-11;8.20493e-13;-5.83987e-12;1.28323e-11;-1.16519e-12
5.6978e-05;-9.42171e-12;1.53363e-11;7.0493e-13;-6.41213e-12;1.24712e-11;-1.30348e-12
5.7071e-05;-1.25545e-11;1.35966e-11;5.87284e-13;-6.90833e-12;1.19499e-11;-1.4259e-12
5.7164e-05;-1.5487e-11;1.16231e-11;4.71096e-13;-7.31272e-12;1.12686e-11;-1.53053e-12
5.7257e-05;-1.81537e-11;9.4433e-12;3.5869e-13;-7.61086e-12;1.04298e-11;-1.61567e-12
5.735e-05;-2.0493e-11;7.08833e-12;2.52266e-13;-7.78982e-12;9.43837e-12;-1.68002e-12
5.7443e-05;-2.24481e-11;4.59213e-12;1.55022e-13;-7.83849e-12;8.30171e-12;-1.72271e-12
5.7536e-05;-2.39691e-11;1.9908e-12;7.02273e-14;-7.74782e-12;7.02955e-12;-1.74309e-12
5.7629e-05;-2.50147e-11;-6.77916e-13;-6.33312e-16;-7.51107e-12;5.63403e-12;-1.74064e-12
5.7722e-05;-2.55531e-11;-3.37479e-12;-5.79819e-14;-7.12404e-12;4.12958e-12;-1.71505e-12
5.7815e-05;-2.55616e-11;-6.05926e-12;-1.02163e-13;-6.5852e-12;2.5328e-12;-1.66649e-12
5.7908e-05;-2.50267e-11;-8.69018e-12;-1.32038e-13;-5.89583e-12;8.62296e-13;-1.59561e-12
5.8001e-05;-2.39451e-11;-1.12267e-11;-1.46127e-13;-5.06002e-12;-8.61542e-13;-1.50338e-12
5.8094e-05;-2.23255e-11;-1.36288e-11;-1.44935e-13;-4.08479e-12;-2.61677e-12;-1.39088e-12
5.8187e-05;-2.01881e-11;-1.58577e-11;-1.31259e-13;-2.98008e-12;-4.38024e-12;-1.25933e-12
5.828e-05;-1.7564e-11;-1.78762e-11;-1.07894e-13;-1.75863e-12;-6.12796e-12;-1.11022e-12
5.8373e-05;-1.44929e-11;-1.965e-11;-7.57523e-14;-4.35797e-13;-7.83547e-12;-9.45402e-13
5.8466e-05;-1.10241e-11;-2.11479e-11;-3.50219e-14;9.70602e-13;-9.47826e-12;-7.66942e-13
5.8559e-05;-7.21647e-12;-2.23427e-11;1.23382e-14;2.44044e-12;-1.10322e-11;-5.76971e-13
5.8652e-05;-3.1377e-12;-2.3211e-11;6.23387e-14;3.95162e-12;-1.24741e-11;-3.7771e-13
5.8745e-05;1.13773e-12;-2.37342e-11;1.11392e-13;5.48043e-12;-1.3782e-11;-1.71646e-13
5.8838e-05;5.53081e-12;-2.38983e-11;1.5809e-13;7.00193e-12;-1.49356e-11;3.84326e-14
5.8931e-05;9.95859e-12;-2.3695e-11;2.01776e-13;8.49036e-12;-1.5917e-11;2.49729e-13
5.9024e-05;1.43344e-11;-2.31211e-11;2.39998e-13;9.91955e-12;-1.67102e-11;4.59686e-13
5.9117e-05;1.85697e-11;-2.21793e-11;2.68601e-13;1.12634e-11;-1.73022e-11;6.65813e-13
5.921e-05;2.25774e-11;-2.08784e-11;2.84542e-13;1.24963e-11;-1.76825e-11;8.65424e-13
5.9303e-05;2.62741e-11;-1.92329e-11;2.87599e-13;1.3594e-11;-1.78439e-11;1.05568e-12
5.9396e-05;2.95804e-11;-1.72628e-11;2.78638e-13;1.45334e-11;-1.77822e-11;1.23386e-12
5.9489e-05;3.24217e-11;-1.49937e-11;2.5679e-13;1.52935e-11;-1.74963e-11;1.39754e-12
5.9582e-05;3.47297e-11;-1.24563e-11;2.19424e-13;1.58558e-11;-1.69886e-11;1.54459e-12
5.9675e-05;3.64451e-11;-9.68635e-12;1.64999e-13;1.62046e-11;-1.62648e-11;1.67294e-12
5.9768e-05;3.75201e-11;-6.72389e-12;9.50282e-14;1.63272e-11;-1.53337e-11;1.78054e-12
5.9861e-05;3.7919e-11;-3.61249e-12;1.24977e-14;1.62145e-11;-1.42072e-11;1.86564e-12
5.9954e-05;3.76169e-11;-3.98818e-13;-8.09855e-14;1.58611e-11;-1.29001e-11;1.92687e-12
6.0047e-05;3.66015e-11;2.86809e-12;-1.85395e-13;1.52654e-11;-1.14296e-11;1.96316e-12
6.014e-05;3.48742e-11;6.13766e-12;-2.99937e-13;1.44298e-11;-9.8154e-12;1.97361e-12
6.0233e-05;3.24511e-11;9.35869e-12;-4.21503e-13;1.3361e-11;-8.07905e-12;1.95759e-12
6.0326e-05;2.93623e-11;1.24801e-11;-5.45854e-13;1.20697e-11;-6.24385e-12;1.91487e-12
6.0419e-05;2.56507e-11;1.5452e-11;-6.69604e-13;1.05708e-11;-4.33441e-12;1.84579e-12
6.0512e-05;2.13717e-11;1.82264e-11;-7.90395e-13;8.88287e-12;-2.37632e-12;1.75107e-12
6.0605e-05;1.65931e-11;2.07577e-11;-9.0538e-13;7.02823e-12;-3.95644e-13;1.63163e-12
6.0698e-05;1.13938e-11;2.3004e-11;-1.01053e-12;5.03246e-12;1.58143e-12;1.48863e-12
6.0791e-05;5.86157e-12;2.49268e-11;-1.10171e-12;2.92397e-12;3.5289e-12;1.32374e-12
6.0884e-05;9.15285e-14;2.64926e-11;-1.17599e-12;7.33525e-13;5.42137e-12;1.13916e-12
6.0977e-05;-5.81484e-12;2.76733e-11;-1.2312e-12;-1.50615e-12;7.23433e-12;9.37445e-13
6.107e-05;-1.17509e-11;2.84469e-11;-1.26474e-12;-3.76089e-12;8.94453e-12;7.21242e-13
6.1163e-05;-1.76072e-11;2.87974e-11;-1.27335e-12;-5.99567e-12;1.05303e-11;4.93256e-13
6.1256e-05;-2.32751e-11;2.87152e-11;-1.2545e-12;-8.17533e-12;1.19717e-11;2.56402e-13
6.1349e-05;-2.86483e-11;2.81974e-11;-1.20754e-12;-1.02651e-11;1.32513e-11;1.39974e-14
6.1442e-05;-3.36244e-11;2.7248e-11;-1.13299e-12;-1.22312e-11;1.43539e-11;-2.30329e-13
6.1535e-05;-3.81055e-11;2.58781e-11;-1.03097e-12;-1.40413e-11;1.5267e-11;-4.72953e-13
6.1628e-05;-4.20012e-11;2.41051e-11;-9.01005e-13;-1.5665e-11;1.59811e-11;-7.10407e-13
6.1721e-05;-4.52311e-11;2.19528e-11;-7.43651e-13;-1.70747e-11;1.64894e-11;-9.3925e-13
6.1814e-05;-4.77266e-11;1.94508e-11;-5.61582e-13;-1.82458e-11;1.67884e-11;-1.15598e-12
6.1907e-05;-4.94319e-11;1.66349e-11;-3.58544e-13;-1.91574e-11;1.68777e-11;-1.35718e-12
6.2e-05;-5.03038e-11;1.35458e-11;-1.37722e-13;-1.97926e-11;1.67599e-11;-1.53982e-12
6.2093e-05;-5.03133e-11;1.02286e-11;9.8104e-14;-2.01388e-11;1.64403e-11;-1.70122e-12
6.2186e-05;-4.94479e-11;6.73188e-12;3.44942e-13;-2.0188e-11;1.59275e-11;-1.83891e-12
6.2279e-05;-4.77112e-11;3.10729e-12;5.97057e-13;-1.99373e-11;1.52322e-11;-1.95049e-12
6.2372e-05;-4.51219e-11;-5.91361e-13;8.48458e-13;-1.93886e-11;1.43679e-11;-2.03395e-12
6.2465e-05;-4.17135e-11;-4.30875e-12;1.09439e-12;-1.85488e-11;1.33501e-11;-2.08787e-12
6.2558e-05;-3.75341e-11;-7.98907e-12;1.33089e-12;-1.74297e-11;1.21963e-11;-2.11147e-12
6.2651e-05;-3.26477e-11;-1.15768e-11;1.55297e-12;-1.60474e-11;1.09255e-11;-2.10431e-12
6.2744e-05;-2.71326e-11;-1.50178e-11;1.75408e-12;-1.44229e-11;9.55793e-12;-2.06631e-12
6.2837e-05;-2.10783e-11;-1.82598e-11;1.92812e-12;-1.25809e-11;8.11475e-12;-1.99786e-12
6.293e-05;-1.45837e-11;-2.12533e-11;2.07127e-12;-1.05499e-11;6.61758e-12;-1.89995e-12
6.3023e-05;-7.75606e-12;-2.39525e-11;2.1813e-12;-8.36159e-12;5.0882e-12;-1.77415e-12
6.3116e-05;-7.11364e-13;-2.63157e-11;2.2553e-12;-6.05026e-12;3.54813e-12;-1.62239e-12
6.3209e-05;6.42856e-12;-2.83063e-11;2.28909e-12;-3.65246e-12;2.01823e-12;-1.44688e-12
6.3302e-05;1.35397e-11;-2.98936e-11;2.27913e-12;-1.20621e-12;5.18371e-13;-1.25019e-12
6.3395e-05;2.04989e-11;-3.10526e-11;2.22453e-12;1.24958e-12;-9.32902e-13;-1.0354e-12
6.3488e-05;2.71852e-11;-3.1765e-11;2.12659e-12;3.67573e-12;-2.31867e-12;-8.05967e-13
6.3581e-05;3.34805e-11;-3.20188e-11;1.98667e-12;6.03345e-12;-3.62389e-12;-5.65546e-13
6.3674e-05;3.92715e-11;-3.18092e-11;1.80519e-12;8.2851e-12;-4.83558e-12;-3.17846e-13
6.3767e-05;4.44535e-11;-3.11382e-11;1.58291e-12;1.03948e-11;-5.94292e-12;-6.66418e-14
6.386e-05;4.89326e-11;-3.00147e-11;1.32269e-12;1.23289e-11;-6.93722e-12;1.84131e-13
6.3953e-05;5.26277e-11;-2.84545e-11;1.02958e-12;1.40567e-11;-7.81201e-12;4.30457e-13
6.4046e-05;5.54701e-11;-2.648e-11;7.09188e-13;1.55509e-11;-8.5631e-12;6.68446e-13
6.4139e-05;5.74055e-11;-2.41198e-11;3.66271e-13;1.6788e-11;-9.18848e-12;8.94459e-13
6.4232e-05;5.8395e-11;-2.1408e-11;5.43838e-15;1.77489e-11;-9.68821e-12;1.10509e-12
6.4325e-05;5.84169e-11;-1.83848e-11;-3.67337e-13;1.84189e-11;-1.00642e-11;1.2971e-12
6.4418e-05;5.7467e-11;-1.50944e-11;-7.44481e-13;1.87884e-11;-1.03204e-11;1.46747e-12
6.4511e-05;5.55572e-11;-1.15856e-11;-1.11824e-12;1.88525e-11;-1.04621e-11;1.61364e-12
6.4604e-05;5.27156e-11;-7.90971e-12;-1.48184e-12;1.86115e-11;-1.04961e-11;1.73366e-12
6.4697e-05;4.89866e-11;-4.12096e-12;-1.82917e-12;1.80709e-11;-1.04304e-11;1.8261e-12
6.479e-05;4.44306e-11;-2.7503e-13;-2.15368e-12;1.7241e-11;-1.0274e-11;1.88982e-12
6.4883e-05;3.91225e-11;3.57153e-12;-2.44811e-12;1.61368e-11;-1.00361e-11;1.924e-12
6.4976e-05;3.31498e-11;7.36251e-12;-2.70554e-12;1.47779e-11;-9.72657e-12;1.92836e-12
6.5069e-05;2.66112e-11;1.10429e-11;-2.92046e-12;1.31879e-11;-9.35542e-12;1.90323e-12
6.5162e-05;1.96151e-11;1.45594e-11;-3.08866e-12;1.13942e-11;-8.93235e-12;1.84944e-12
6.5255e-05;1.22781e-11;1.78614e-11;-3.20646e-12;9.42754e-12;-8.46667e-12;1.76819e-12
6.5348e-05;4.72283e-12;2.09017e-11;-3.2702e-12;7.32124e-12;-7.96712e-12;1.66108e-12
6.5441e-05;-2.92502e-12;2.36373e-11;-3.27686e-12;5.11076e-12;-7.44175e-12;1.5302e-12
6.5534e-05;-1.05384e-11;2.603e-11;-3.22487e-12;2.83316e-12;-6.89781e-12;1.37812e-12
6.5627e-05;-1.79911e-11;2.80472e-11;-3.11426e-12;5.26407e-13;-6.34162e-12;1.20772e-12
6.572e-05;-2.51593e-11;2.96619e-11;-2.94619e-12;-1.77122e-12;-5.77857e-12;1.02201e-12
6.5813e-05;-3.19248e-11;3.08534e-11;-2.72254e-12;-4.02178e-12;-5.21308e-12;8.24177e-13
6.5906e-05;-3.81769e-11;3.16074e-11;-2.44587e-12;-6.18831e-12;-4.6486e-12;6.17527e-13
6.5999e-05;-4.38138e-11;3.19166e-11;-2.11979e-12;-8.23544e-12;-4.0877e-12;4.05569e-13
6.6092e-05;-4.87445e-11;3.17803e-11;-1.74906e-12;-1.013e-11;-3.53203e-12;1.91903e-13
6.6185e-05;-5.28897e-11;3.12049e-11;-1.33953e-12;-1.18417e-11;-2.9824e-12;-1.99509e-14
6.6278e-05;-5.61843e-11;3.02027e-11;-8.97967e-13;-1.33433e-11;-2.43884e-12;-2.26674e-13
6.6371e-05;-5.85785e-11;2.87925e-11;-4.31848e-13;-1.46117e-11;-1.90082e-12;-4.25145e-13
6.6464e-05;-6.00379e-11;2.69989e-11;5.09456e-14;-1.56273e-11;-1.36731e-12;-6.1241e-13
6.6557e-05;-6.05432e-11;2.48519e-11;5.42383e-13;-1.63755e-11;-8.36941e-13;-7.85705e-13
6.665e-05;-6.00913e-11;2.23865e-11;1.03421e-12;-1.68455e-11;-3.08128e-13;-9.42582e-13
6.6743e-05;-5.86956e-11;1.96413e-11;1.51782e-12;-1.70317e-11;2.20765e-13;-1.08099e-12
6.6836e-05;-5.63861e-11;1.66587e-11;1.98441e-12;-1.69327e-11;7.51165e-13;-1.1992e-12
6.6929e-05;-5.32083e-11;1.34839e-11;2.42527e-12;-1.65516e-11;1.28414e-12;-1.2958e-12
6.7022e-05;-4.92216e-11;1.01642e-11;2.83217e-12;-1.58961e-11;1.8203e-12;-1.36967e-12
6.7115e-05;-4.44981e-11;6.74837e-12;3.1977e-12;-1.49782e-11;2.35978e-12;-1.42017e-12
6.7208e-05;-3.91215e-11;3.28552e-12;3.51526e-12;-1.38142e-11;2.90205e-12;-1.44724e-12
6.7301e-05;-3.31865e-11;-1.75586e-13;3.77851e-12;-1.2424e-11;3.4459e-12;-1.45121e-12
6.7394e-05;-2.67964e-11;-3.58727e-12;3.98152e-12;-1.08312e-11;3.98941e-12;-1.43262e-12
6.7487e-05;-2.00606e-11;-6.90357e-12;4.11952e-12;-9.06251e-12;4.53003e-12;-1.39228e-12
6.758e-05;-1.30919e-11;-1.0081e-11;4.18952e-12;-7.14746e-12;5.06457e-12;-1.33142e-12
6.7673e-05;-6.0054e-12;-1.30793e-11;4.18992e-12;-5.11755e-12;5.58926e-12;-1.25171e-12
6.7766e-05;1.08269e-12;-1.58619e-11;4.11985e-12;-3.00594e-12;6.09962e-12;-1.15508e-12
6.7859e-05;8.05771e-12;-1.83964e-11;3.97906e-12;-8.46956e-13;6.59059e-12;-1.04359e-12
6.7952e-05;1.48092e-11;-2.06549e-11;3.76864e-12;1.32442e-12;7.05663e-12;-9.19512e-13
6.8045e-05;2.12328e-11;-2.2614e-11;3.49155e-12;3.4732e-12;7.49181e-12;-7.85352e-13
6.8138e-05;2.72319e-11;-2.42555e-11;3.1523e-12;5.56494e-12;7.88985e-12;-6.4374e-13
6.8231e-05;3.27181e-11;-2.55659e-11;2.75612e-12;7.56622e-12;8.24429e-12;-4.97266e-13
6.8324e-05;3.76127e-11;-2.6537e-11;2.30867e-12;9.44511e-12;8.54854e-12;-3.48461e-13
6.8417e-05;4.18489e-11;-2.71653e-11;1.81652e-12;1.11716e-11;8.79608e-12;-1.99839e-13
6.851e-05;4.5373e-11;-2.74521e-11;1.2878e-12;1.27181e-11;8.98063e-12;-5.3904e-14
6.8603e-05;4.81447e-11;-2.74035e-11;7.31826e-13;1.406e-11;9.0962e-12;8.69034e-14
6.8696e-05;5.01367e-11;-2.70294e-11;1.58038e-13;1.51758e-11;9.13721e-12;2.20303e-13
6.8789e-05;5.13345e-11;-2.6344e-11;-4.24518e-13;1.60477e-11;9.09856e-12;3.44248e-13
6.8882e-05;5.17375e-11;-2.53648e-11;-1.00678e-12;1.66619e-11;8.9758e-12;4.56945e-13
6.8975e-05;5.13591e-11;-2.41127e-11;-1.57896e-12;1.70086e-11;8.7653e-12;5.56874e-13
6.9068e-05;5.0226e-11;-2.26107e-11;-2.13067e-12;1.70826e-11;8.46431e-12;6.42809e-13
6.9161e-05;4.83767e-11;-2.08841e-11;-2.65196e-12;1.68827e-11;8.07103e-12;7.1381e-13
6.9254e-05;4.58594e-11;-1.89598e-11;-3.13407e-12;1.64122e-11;7.58472e-12;7.69232e-13
6.9347e-05;4.27326e-11;-1.68657e-11;-3.56931e-12;1.56787e-11;7.00577e-12;8.08735e-13
6.944e-05;3.90636e-11;-1.46303e-11;-3.95048e-12;1.46938e-11;6.33585e-12;8.32309e-13
6.9533e-05;3.49275e-11;-1.22822e-11;-4.2707e-12;1.3473e-11;5.57793e-12;8.40253e-13
6.9626e-05;3.04049e-11;-9.8498e-12;-4.52372e-12;1.20354e-11;4.73625e-12;8.33117e-13
6.9719e-05;2.55802e-11;-7.36077e-12;-4.70476e-12;1.04034e-11;3.81627e-12;8.11704e-13
6.9812e-05;2.054e-11;-4.84208e-12;-4.81079e-12;8.60257e-12;2.82479e-12;7.77101e-13
6.9905e-05;1.53726e-11;-2.31958e-12;-4.84018e-12;6.66109e-12;1.76994e-12;7.30642e-13
6.9998e-05;1.01654e-11;1.82276e-13;-4.79225e-12;4.60935e-12;6.61152e-13;6.73788e-13
7.0091e-05;5.00371e-12;2.64067e-12;-4.66724e-12;2.47947e-12;-4.91003e-13;6.08034e-13
7.0184e-05;-3.08724e-14;5.03448e-12;-4.46663e-12;3.04825e-13;-1.67493e-12;5.34996e-13
7.0277e-05;-4.86174e-12;7.34439e-12;-4.19337e-12;-1.88044e-12;-2.87797e-12;4.56537e-13
7.037e-05;-9.41846e-12;9.55277e-12;-3.85191e-12;-4.04197e-12;-4.0865e-12;3.74653e-13
7.0463e-05;-1.3638e-11;1.16437e-11;-3.44785e-12;-6.14567e-12;-5.28615e-12;2.91263e-13
7.0556e-05;-1.74658e-11;1.36032e-11;-2.98756e-12;-8.15828e-12;-6.46207e-12;2.08171e-13
7.0649e-05;-2.08565e-11;1.54191e-11;-2.47814e-12;-1.00477e-11;-7.59912e-12;1.2716e-13
7.0742e-05;-2.37743e-11;1.70805e-11;-1.92758e-12;-1.17836e-11;-8.68195e-12;4.99453e-14
7.0835e-05;-2.61932e-11;1.8578e-11;-1.34469e-12;-1.33376e-11;-9.69525e-12;-2.19064e-14
7.0928e-05;-2.80974e-11;1.99032e-11;-7.38966e-13;-1.46841e-11;-1.06241e-11;-8.70542e-14
7.1021e-05;-2.94815e-11;2.10488e-11;-1.20204e-13;-1.58004e-11;-1.14541e-11;-1.44381e-13
7.1114e-05;-3.03499e-11;2.20088e-11;5.01805e-13;-1.66672e-11;-1.21719e-11;-1.92921e-13
7.1207e-05;-3.07163e-11;2.27776e-11;1.11732e-12;-1.72686e-11;-1.27648e-11;-2.31829e-13
7.13e-05;-3.06026e-11;2.33505e-11;1.71661e-12;-1.7593e-11;-1.32217e-11;-2.60464e-13
7.1393e-05;-3.00388e-11;2.37231e-11;2.29003e-12;-1.76329e-11;-1.35326e-11;-2.78518e-13
7.1486e-05;-2.90618e-11;2.38921e-11;2.82841e-12;-1.73852e-11;-1.36896e-11;-2.86034e-13
7.1579e-05;-2.77145e-11;2.38546e-11;3.32343e-12;-1.68514e-11;-1.36865e-11;-2.83317e-13
7.1672e-05;-2.60447e-11;2.36088e-11;3.76766e-12;-1.60376e-11;-1.3519e-11;-2.70827e-13
7.1765e-05;-2.41041e-11;2.31536e-11;4.15442e-12;-1.49546e-11;-1.3185e-11;-2.49208e-13
7.1858e-05;-2.19466e-11;2.24888e-11;4.4777e-12;-1.36175e-11;-1.26848e-11;-2.19406e-13
7.1951e-05;-1.96282e-11;2.16156e-11;4.73236e-12;-1.20459e-11;-1.2021e-11;-1.82626e-13
7.2044e-05;-1.72054e-11;2.05363e-11;4.91446e-12;-1.02635e-11;-1.11987e-11;-1.40218e-13
7.2137e-05;-1.47334e-11;1.92547e-11;5.02153e-12;-8.29756e-12;-1.02252e-11;-9.36234e-14
7.223e-05;-1.22653e-11;1.77763e-11;5.05246e-12;-6.17898e-12;-9.11013e-12;-4.43976e-14
7.2323e-05;-9.85134e-12;1.61082e-11;5.00716e-12;-3.94147e-12;-7.86543e-12;5.80806e-15
7.2416e-05;-7.53779e-12;1.42595e-11;4.8864e-12;-1.62126e-12;-6.50512e-12;5.53135e-14
7.2509e-05;-5.36627e-12;1.22412e-11;4.69206e-12;7.43472e-13;-5.04508e-12;1.02488e-13
7.2602e-05;-3.37256e-12;1.00662e-11;4.42744e-12;3.1133e-12;-3.50278e-12;1.45829e-13
7.2695e-05;-1.58582e-12;7.75001e-12;4.09721e-12;5.44818e-12;-1.89709e-12;1.84014e-13
7.2788e-05;-2.85764e-14;5.31037e-12;3.70688e-12;7.70818e-12;-2.48076e-13;2.15839e-13
7.2881e-05;1.28311e-12;2.76717e-12;3.26256e-12;9.8541e-12;1.42323e-12;2.40154e-13
7.2974e-05;2.33994e-12;1.42234e-13;2.77103e-12;1.18482e-11;3.09522e-12;2.5596e-13
7.3067e-05;3.13975e-12;-2.54067e-12;2.23989e-12;1.36549e-11;4.74604e-12;2.62571e-13
7.316e-05;3.68745e-12;-5.25576e-12;1.67752e-12;1.52415e-11;6.35389e-12;2.59606e-13
7.3253e-05;3.99458e-12;-7.97558e-12;1.09288e-12;1.65786e-11;7.89723e-12;2.4688e-13
7.3346e-05;4.07846e-12;-1.06714e-11;4.95124e-13;1.76406e-11;9.35514e-12;2.24377e-13
7.3439e-05;3.96166e-12;-1.33139e-11;-1.06687e-13;1.84065e-11;1.07078e-11;1.92327e-13
7.3532e-05;3.67157e-12;-1.58729e-11;-7.03743e-13;1.88602e-11;1.19366e-11;1.51264e-13
7.3625e-05;3.23982e-12;-1.8318e-11;-1.28735e-12;1.89908e-11;1.30247e-11;1.01997e-13
7.3718e-05;2.70138e-12;-2.06187e-11;-1.84888e-12;1.87927e-11;1.39569e-11;4.55146e-14
7.3811e-05;2.0936e-12;-2.2745e-11;-2.37986e-12;1.82658e-11;1.472e-11;-1.70642e-14
7.3904e-05;1.4552e-12;-2.46681e-11;-2.87233e-12;1.74159e-11;1.53031e-11;-8.44563e-14
7.3997e-05;8.25174e-13;-2.63607e-11;-3.31925e-12;1.62543e-11;1.56976e-11;-1.55173e-13
7.409e-05;2.41727e-13;-2.77972e-11;-3.71455e-12;1.47976e-11;1.58978e-11;-2.27573e-13
7.4183e-05;-2.58825e-13;-2.89539e-11;-4.05308e-12;1.30678e-11;1.58999e-11;-2.99983e-13
7.4276e-05;-6.42992e-13;-2.98096e-11;-4.3304e-12;1.10918e-11;1.5703e-11;-3.70804e-13
7.4369e-05;-8.80877e-13;-3.03464e-11;-4.54284e-12;8.90119e-12;1.53087e-11;-4.38488e-13
7.4462e-05;-9.46906e-13;-3.05499e-11;-4.6877e-12;6.53159e-12;1.47213e-11;-5.01443e-13
7.4555e-05;-8.20686e-13;-3.04093e-11;-4.76367e-12;4.02234e-12;1.39476e-11;-5.58034e-13
7.4648e-05;-4.87726e-13;-2.99173e-11;-4.77081e-12;1.41558e-12;1.29966e-11;-6.06765e-13
7.4741e-05;6.02981e-14;-2.90705e-11;-4.71014e-12;-1.2444e-12;1.188e-11;-6.46404e-13
7.4834e-05;8.25593e-13;-2.78702e-11;-4.5834e-12;-3.91179e-12;1.06117e-11;-6.75868e-13
7.4927e-05;1.80408e-12;-2.63227e-11;-4.39323e-12;-6.53997e-12;9.20811e-12;-6.94155e-13
7.502e-05;2.98519e-12;-2.44383e-11;-4.14351e-12;-9.08236e-12;7.68721e-12;-7.00437e-13
7.5113e-05;4.35194e-12;-2.2232e-11;-3.83927e-12;-1.14933e-11;6.06873e-12;-6.94198e-13
7.5206e-05;5.88127e-12;-1.97228e-11;-3.48611e-12;-1.37287e-11;4.37377e-12;-6.75208e-13
7.5299e-05;7.54469e-12;-1.69346e-11;-3.0899e-12;-1.57469e-11;2.6246e-12;-6.43419e-13
7.5392e-05;9.30905e-12;-1.38959e-11;-2.65696e-12;-1.75094e-11;8.44342e-13;-5.98984e-13
7.5485e-05;1.1137e-11;-1.06389e-11;-2.19434e-12;-1.89815e-11;-9.43493e-13;-5.42336e-13
7.5578e-05;1.29878e-11;-7.1994e-12;-1.70968e-12;-2.0133e-11;-2.71535e-12;-4.74189e-13
7.5671e-05;1.48179e-11;-3.61598e-12;-1.21065e-12;-2.09392e-11;-4.44782e-12;-3.95511e-13
7.5764e-05;1.65828e-11;6.94453e-14;-7.04555e-13;-2.13811e-11;-6.11787e-12;-3.07458e-13
7.5857e-05;1.82373e-11;3.81228e-12;-1.98503e-13;-2.14455e-11;-7.70312e-12;-2.11318e-13
7.595e-05;1.97368e-11;7.56618e-12;3.00438e-13;-2.11262e-11;-9.18238e-12;-1.08519e-13
7.6043e-05;2.10381e-11;1.12839e-11;7.85308e-13;-2.04235e-11;-1.05359e-11;-6.29485e-16
7.6136e-05;2.21004e-11;1.49175e-11;1.24946e-12;-1.93449e-11;-1.17455e-11;1.10681e-13
7.6229e-05;2.2886e-11;1.84189e-11;1.6868e-12;-1.79046e-11;-1.2795e-11;2.2364e-13
7.6322e-05;2.3362e-11;2.17405e-11;2.09215e-12;-1.61236e-11;-1.36704e-11;3.36433e-13
7.6415e-05;2.3501e-11;2.48356e-11;2.46121e-12;-1.40292e-11;-1.43602e-11;4.47288e-13
7.6508e-05;2.32812e-11;2.76602e-11;2.7903e-12;-1.1655e-11;-1.48559e-11;5.54466e-13
7.6601e-05;2.26867e-11;3.01732e-11;3.07605e-12;-9.04019e-12;-1.51514e-11;6.56188e-13
7.6694e-05;2.17088e-11;3.23363e-11;3.31553e-12;-6.22908e-12;-1.52437e-11;7.50657e-13
7.6787e-05;2.03458e-11;3.4115e-11;3.50676e-12;-3.27007e-12;-1.51325e-11;8.36183e-13
7.688e-05;1.8604e-11;3.54793e-11;3.64904e-12;-2.14961e-13;-1.48208e-11;9.1128e-13
7.6973e-05;1.6497e-11;3.64044e-11;3.74257e-12;2.88177e-12;-1.43147e-11;9.74641e-13
7.7066e-05;1.4046e-11;3.68715e-11;3.78795e-12;5.96397e-12;-1.36228e-11;1.02503e-12
7.7159e-05;1.1279e-11;3.68673e-11;3.78615e-12;8.97492e-12;-1.27564e-11;1.06125e-12
7.7252e-05;8.23041e-12;3.63847e-11;3.73866e-12;1.18586e-11;-1.17296e-11;1.08234e-12
7.7345e-05;4.94067e-12;3.54229e-11;3.6477e-12;1.45606e-11;-1.05587e-11;1.08762e-12
7.7438e-05;1.45572e-12;3.39884e-11;3.51615e-12;1.70293e-11;-9.26198e-12;1.07665e-12
7.7531e-05;-2.17363e-12;3.20945e-11;3.34743e-12;1.92166e-11;-7.85972e-12;1.04914e-12
7.7624e-05;-5.89284e-12;2.97609e-11;3.14528e-12;2.10793e-11;-6.37335e-12;1.00499e-12
7.7717e-05;-9.64482e-12;2.70136e-11;2.91337e-12;2.25795e-11;-4.82546e-12;9.44498e-13
7.781e-05;-1.33709e-11;2.38853e-11;2.65535e-12;2.36862e-11;-3.23938e-12;8.68353e-13
7.7903e-05;-1.70113e-11;2.04149e-11;2.37518e-12;2.4375e-11;-1.63883e-12;7.77464e-13
7.7996e-05;-2.05066e-11;1.6647e-11;2.07731e-12;2.46287e-11;-4.73969e-14;6.72834e-13
7.8089e-05;-2.3798e-11;1.2631e-11;1.76627e-12;2.44382e-11;1.51176e-12;5.55635e-13
7.8182e-05;-2.68295e-11;8.42041e-12;1.44622e-12;2.38024e-11;3.0162e-12;4.27366e-13
7.8275e-05;-2.95489e-11;4.0728e-12;1.12088e-12;2.27284e-11;4.44452e-12;2.89871e-13
7.8368e-05;-3.19082e-11;-3.514e-13;7.93862e-13;2.12311e-11;5.77677e-12;1.45211e-13
7.8461e-05;-3.38645e-11;-4.78979e-12;4.69023e-13;1.93335e-11;6.99479e-12;-4.43997e-15
7.8554e-05;-3.53806e-11;-9.17919e-12;1.50173e-13;1.70658e-11;8.08248e-12;-1.56834e-13
7.8647e-05;-3.6426e-11;-1.34565e-11;-1.59533e-13;1.44655e-11;9.026e-12;-3.09623e-13
7.874e-05;-3.69777e-11;-1.75593e-11;-4.57718e-13;1.15763e-11;9.81394e-12;-4.60329e-13
7.8833e-05;-3.70207e-11;-2.14271e-11;-7.42247e-13;8.44737e-12;1.04375e-11;-6.0641e-13
7.8926e-05;-3.65473e-11;-2.50022e-11;-1.01077e-12;5.1325e-12;1.08909e-11;-7.45427e-13
7.9019e-05;-3.55576e-11;-2.82313e-11;-1.26095e-12;1.68928e-12;1.11708e-11;-8.75133e-13
7.9112e-05;-3.40599e-11;-3.10659e-11;-1.49118e-12;-1.82194e-12;1.12771e-11;-9.93361e-13
7.9205e-05;-3.20712e-11;-3.34628e-11;-1.7008e-12;-5.33921e-12;1.12122e-11;-1.09797e-12
7.9298e-05;-2.96163e-11;-3.53855e-11;-1.88961e-12;-8.80014e-12;1.09815e-11;-1.18703e-12
7.9391e-05;-2.67274e-11;-3.6804e-11;-2.05709e-12;-1.2143e-11;1.05928e-11;-1.25901e-12
7.9484e-05;-2.3443e-11;-3.76965e-11;-2.20232e-12;-1.53078e-11;1.00563e-11;-1.31272e-12
7.9577e-05;-1.98081e-11;-3.8049e-11;-2.32452e-12;-1.82371e-11;9.38487e-12;-1.34719e-12
7.967e-05;-1.58737e-11;-3.7856e-11;-2.42369e-12;-2.0877e-11;8.5931e-12;-1.36159e-12
7.9763e-05;-1.16964e-11;-3.71196e-11;-2.50065e-12;-2.31786e-11;7.69758e-12;-1.3554e-12
7.9856e-05;-7.3368e-12;-3.58508e-11;-2.55647e-12;-2.50984e-11;6.71645e-12;-1.32852e-12
7.9949e-05;-2.85817e-12;-3.40686e-11;-2.59163e-12;-2.65993e-11;5.66908e-12;-1.28126e-12
8.0042e-05;1.67441e-12;-3.18009e-11;-2.60608e-12;-2.76509e-11;4.57575e-12;-1.21418e-12
8.0135e-05;6.19469e-12;-2.90827e-11;-2.60002e-12;-2.82305e-11;3.45725e-12;-1.12816e-12
8.0228e-05;1.06358e-11;-2.59556e-11;-2.57452e-12;-2.83235e-11;2.33455e-12;-1.02444e-12
8.0321e-05;1.49317e-11;-2.24672e-11;-2.53105e-12;-2.79238e-11;1.22833e-12;-9.04706e-13
8.0414e-05;1.90187e-11;-1.86711e-11;-2.47057e-12;-2.70336e-11;1.58655e-13;-7.70855e-13
8.0507e-05;2.2837e-11;-1.46262e-11;-2.39334e-12;-2.56637e-11;-8.5541e-13;-6.24939e-13
8.06e-05;2.6331e-11;-1.03948e-11;-2.29954e-12;-2.38333e-11;-1.79608e-12;-4.69115e-13
8.0693e-05;2.94502e-11;-6.04177e-12;-2.18996e-12;-2.15698e-11;-2.6472e-12;-3.05733e-13
8.0786e-05;3.21494e-11;-1.63356e-12;-2.0658e-12;-1.89083e-11;-3.39459e-12;-1.3743e-13
8.0879e-05;3.43904e-11;2.76199e-12;-1.92806e-12;-1.5891e-11;-4.02621e-12;3.2998e-14
8.0972e-05;3.61424e-11;7.07699e-12;-1.77711e-12;-1.25665e-11;-4.53244e-12;2.02853e-13
8.1065e-05;3.73828e-11;1.12452e-11;-1.61312e-12;-8.98902e-12;-4.90621e-12;3.6964e-13
8.1158e-05;3.8097e-11;1.52033e-11;-1.43663e-12;-5.21779e-12;-5.14316e-12;5.30922e-13
8.1251e-05;3.82782e-11;1.88917e-11;-1.24868e-12;-1.31573e-12;-5.2418e-12;6.84148e-13
8.1344e-05;3.79279e-11;2.22548e-11;-1.05056e-12;2.65151e-12;-5.20349e-12;8.26749e-13
8.1437e-05;3.70559e-11;2.52425e-11;-8.43351e-13;6.61679e-12;-5.0323e-12;9.56371e-13
8.153e-05;3.56804e-11;2.78106e-11;-6.27667e-13;1.05124e-11;-4.73483e-12;1.07099e-12
8.1623e-05;3.38277e-11;2.99223e-11;-4.04055e-13;1.42714e-11;-4.32019e-12;1.16892e-12
8.1716e-05;3.15309e-11;3.15486e-11;-1.73661e-13;1.78287e-11;-3.79993e-12;1.24874e-12
8.1809e-05;2.88294e-11;3.26686e-11;6.17761e-14;2.11223e-11;-3.1878e-12;1.30927e-12
8.1902e-05;2.57687e-11;3.32694e-11;3.00534e-13;2.40944e-11;-2.49948e-12;1.34967e-12
8.1995e-05;2.23994e-11;3.33466e-11;5.41193e-13;2.66924e-11;-1.75224e-12;1.36958e-12
8.2088e-05;1.87767e-11;3.29042e-11;7.82361e-13;2.88695e-11;-9.64639e-13;1.36893e-12
8.2181e-05;1.49586e-11;3.1955e-11;1.02233e-12;3.05861e-11;-1.56209e-13;1.34786e-12
8.2274e-05;1.10051e-11;3.052e-11;1.25902e-12;3.18101e-11;6.52892e-13;1.3068e-12
8.2367e-05;6.97725e-12;2.8628e-11;1.49006e-12;3.25176e-11;1.44229e-12;1.24665e-12
8.246e-05;2.93594e-12;2.63141e-11;1.71308e-12;3.26932e-11;2.19183e-12;1.16872e-12
8.2553e-05;-1.05843e-12;2.36205e-11;1.92587e-12;3.23304e-11;2.88203e-12;1.0745e-12
8.2646e-05;-4.94719e-12;2.05957e-11;2.12644e-12;3.14316e-11;3.49438e-12;9.65524e-13
8.2739e-05;-8.67459e-12;1.72931e-11;2.31278e-12;3.00085e-11;4.01169e-12;8.43496e-13
8.2832e-05;-1.2189e-11;1.37698e-11;2.48238e-12;2.80814e-11;4.41847e-12;7.10462e-13
8.2925e-05;-1.54436e-11;1.00856e-11;2.63232e-12;2.56796e-11;4.70133e-12;5.68803e-13
8.3018e-05;-1.83964e-11;6.3018e-12;2.76001e-12;2.284e-11;4.84928e-12;4.21009e-13
8.3111e-05;-2.10108e-11;2.48074e-12;2.86377e-12;1.96076e-11;4.85387e-12;2.69478e-13
8.3204e-05;-2.32567e-11;-1.31558e-12;2.94241e-12;1.60338e-11;4.7095e-12;1.16496e-13
8.3297e-05;-2.51109e-11;-5.02662e-12;2.99427e-12;1.21761e-11;4.41362e-12;-3.5616e-14
8.339e-05;-2.65578e-11;-8.5943e-12;3.01684e-12;8.09702e-12;3.9669e-12;-1.84485e-13
8.3483e-05;-2.75893e-11;-1.19637e-11;3.0078e-12;3.86281e-12;3.37318e-12;-3.27854e-13
8.3576e-05;-2.82034e-11;-1.50842e-11;2.9662e-12;-4.5731e-13;2.63946e-12;-4.63721e-13
8.3669e-05;-2.84047e-11;-1.79098e-11;2.89238e-12;-4.79247e-12;1.77594e-12;-5.90294e-13
8.3762e-05;-2.82045e-11;-2.04002e-11;2.78658e-12;-9.07124e-12;7.96001e-13;-7.05857e-13
8.3855e-05;-2.76208e-11;-2.25209e-11;2.64808e-12;-1.32229e-11;-2.83968e-13;-8.08769e-13
8.3948e-05;-2.6678e-11;-2.42441e-11;2.47608e-12;-1.71785e-11;-1.44489e-12;-8.97682e-13
8.4041e-05;-2.54046e-11;-2.5549e-11;2.27124e-12;-2.08723e-11;-2.66539e-12;-9.71702e-13
8.4134e-05;-2.38329e-11;-2.64219e-11;2.0359e-12;-2.42427e-11;-3.92215e-12;-1.03023e-12
8.4227e-05;-2.19989e-11;-2.6856e-11;1.77268e-12;-2.72331e-11;-5.19032e-12;-1.07272e-12
8.432e-05;-1.99421e-11;-2.68513e-11;1.48339e-12;-2.97932e-11;-6.44397e-12;-1.09874e-12
8.4413e-05;-1.77047e-11;-2.64152e-11;1.16958e-12;-3.18797e-11;-7.65674e-12;-1.10818e-12
8.4506e-05;-1.53298e-11;-2.55617e-11;8.33901e-13;-3.34573e-11;-8.80228e-12;-1.10138e-12
8.4599e-05;-1.28603e-11;-2.43117e-11;4.80557e-13;-3.44987e-11;-9.85474e-12;-1.07898e-12
8.4692e-05;-1.03387e-11;-2.26914e-11;1.14252e-13;-3.49859e-11;-1.07891e-11;-1.04169e-12
8.4785e-05;-7.80718e-12;-2.07323e-11;-2.60958e-13;-3.49101e-11;-1.15818e-11;-9.90273e-13
8.4878e-05;-5.30624e-12;-1.84706e-11;-6.41486e-13;-3.42715e-11;-1.22114e-11;-9.25673e-13
8.4971e-05;-2.87393e-12;-1.59466e-11;-1.02308e-12;-3.30802e-11;-1.26588e-11;-8.49116e-13
8.5064e-05;-5.44997e-13;-1.32043e-11;-1.40029e-12;-3.13551e-11;-1.29079e-11;-7.61983e-13
8.5157e-05;1.64934e-12;-1.02902e-11;-1.76729e-12;-2.91243e-11;-1.2946e-11;-6.6566e-13
8.525e-05;3.6814e-12;-7.25274e-12;-2.11897e-12;-2.64244e-11;-1.27638e-11;-5.61595e-13
8.5343e-05;5.52719e-12;-4.14128e-12;-2.45108e-12;-2.32998e-11;-1.23557e-11;-4.51454e-13
8.5436e-05;7.1672e-12;-1.0056e-12;-2.75934e-12;-1.98022e-11;-1.17205e-11;-3.3711e-13
8.5529e-05;8.58681e-12;2.10456e-12;-3.03886e-12;-1.59898e-11;-1.0861e-11;-2.20409e-13
8.5622e-05;9.77632e-12;5.14043e-12;-3.28456e-12;-1.1926e-11;-9.78405e-12;-1.02977e-13
8.5715e-05;1.07306e-11;8.05539e-12;-3.49209e-12;-7.67896e-12;-8.5009e-12;1.36978e-14
8.5808e-05;1.14486e-11;1.08059e-11;-3.65828e-12;-3.31957e-12;-7.02673e-12;1.28014e-13
8.5901e-05;1.19335e-11;1.33517e-11;-3.78073e-12;1.07911e-12;-5.3806e-12;2.38181e-13
8.5994e-05;1.21929e-11;1.56559e-11;-3.85707e-12;5.44333e-12;-3.58512e-12;3.42443e-13
8.6087e-05;1.22384e-11;1.76855e-11;-3.88497e-12;9.69993e-12;-1.66598e-12;4.39347e-13
8.618e-05;1.20853e-11;1.94122e-11;-3.86272e-12;1.37776e-11;3.48447e-13;5.27764e-13
8.6273e-05;1.17521e-11;2.08133e-11;-3.78957e-12;1.76082e-11;2.42743e-12;6.06635e-13
8.6366e-05;1.12598e-11;2.18715e-11;-3.66567e-12;2.11278e-11;4.53838e-12;6.74803e-13
8.6459e-05;1.0631e-11;2.25747e-11;-3.49191e-12;2.42781e-11;6.64738e-12;7.31165e-13
8.6552e-05;9.89011e-12;2.29161e-11;-3.26998e-12;2.70068e-11;8.71986e-12;7.7497e-13
8.6645e-05;9.0626e-12;2.28942e-11;-3.00214e-12;2.92688e-11;1.07211e-11;8.0584e-13
8.6738e-05;8.17476e-12;2.25135e-11;-2.691e-12;3.10272e-11;1.26169e-11;8.23501e-13
8.6831e-05;7.25285e-12;2.17839e-11;-2.33962e-12;3.22539e-11;1.4374e-11;8.27657e-13
8.6924e-05;6.3221e-12;2.07201e-11;-1.95209e-12;3.29299e-11;1.59605e-11;8.18221e-13
8.7017e-05;5.40609e-12;1.93414e-11;-1.5337e-12;3.30458e-11;1.7347e-11;7.95546e-13
8.711e-05;4.5268e-12;1.76719e-11;-1.09034e-12;3.2602e-11;1.85071e-11;7.60272e-13
8.7203e-05;3.70462e-12;1.57394e-11;-6.27646e-13;3.16087e-11;1.94173e-11;7.1303e-13
8.7296e-05;2.95773e-12;1.35754e-11;-1.51137e-13;3.00859e-11;2.00581e-11;6.54403e-13
8.7389e-05;2.30113e-12;1.12147e-11;3.33033e-13;2.80628e-11;2.04144e-11;5.85184e-13
8.7482e-05;1.74615e-12;8.69454e-12;8.17677e-13;2.55775e-11;2.0475e-11;5.06564e-13
8.7575e-05;1.30084e-12;6.05402e-12;1.29526e-12;2.26761e-11;2.02338e-11;4.19984e-13
8.7668e-05;9.70623e-13;3.33326e-12;1.75896e-12;1.94118e-11;1.96897e-11;3.26887e-13
8.7761e-05;7.58e-13;5.73065e-13;2.20274e-12;1.5844e-11;1.88464e-11;2.28681e-13
8.7854e-05;6.61882e-13;-2.1854e-12;2.62037e-12;1.20375e-11;1.77125e-11;1.2689e-13
8.7947e-05;6.77495e-13;-4.90118e-12;3.0049e-12;8.0608e-12;1.63018e-11;2.32379e-14
8.804e-05;7.97195e-13;-7.53444e-12;3.34956e-12;3.98497e-12;1.46325e-11;-8.04514e-14
8.8133e-05;1.01139e-12;-1.00474e-11;3.64899e-12;-1.17509e-13;1.27273e-11;-1.82438e-13
8.8226e-05;1.30861e-12;-1.24046e-11;3.89929e-12;-4.174e-12;1.06133e-11;-2.81125e-13
8.8319e-05;1.6749e-12;-1.45729e-11;4.0968e-12;-8.11304e-12;8.32084e-12;-3.74963e-13
8.8412e-05;2.09393e-12;-1.6522e-11;4.23747e-12;-1.18656e-11;5.88374e-12;-4.62349e-13
8.8505e-05;2.5481e-12;-1.82248e-11;4.31761e-12;-1.53666e-11;3.33834e-12;-5.41656e-13
8.8598e-05;3.01969e-12;-1.96582e-11;4.33523e-12;-1.85558e-11;7.23104e-13;-6.11404e-13
8.8691e-05;3.49106e-12;-2.08037e-11;4.29015e-12;-2.13792e-11;-1.92212e-12;-6.70369e-13
8.8784e-05;3.9444e-12;-2.16466e-11;4.1832e-12;-2.37896e-11;-4.55681e-12;-7.17459e-13
8.8877e-05;4.36164e-12;-2.21759e-11;4.01532e-12;-2.57478e-11;-7.14045e-12;-7.51598e-13
8.897e-05;4.72512e-12;-2.23848e-11;3.78762e-12;-2.72233e-11;-9.63319e-12;-7.71871e-13
8.9063e-05;5.01858e-12;-2.22711e-11;3.50233e-12;-2.81944e-11;-1.19965e-11;-7.77696e-13
8.9156e-05;5.22769e-12;-2.18378e-11;3.16353e-12;-2.86491e-11;-1.41939e-11;-7.68857e-13
8.9249e-05;5.33986e-12;-2.10923e-11;2.77664e-12;-2.85846e-11;-1.61914e-11;-7.45377e-13
8.9342e-05;5.34391e-12;-2.00457e-11;2.34736e-12;-2.80077e-11;-1.79584e-11;-7.07382e-13
8.9435e-05;5.23053e-12;-1.87128e-11;1.8814e-12;-2.69344e-11;-1.94682e-11;-6.55119e-13
8.9528e-05;4.99294e-12;-1.71127e-11;1.38493e-12;-2.53897e-11;-2.0698e-11;-5.89169e-13
8.9621e-05;4.62704e-12;-1.52682e-11;8.65183e-13;-2.3407e-11;-2.16294e-11;-5.1056e-13
8.9714e-05;4.13117e-12;-1.32055e-11;3.30208e-13;-2.10273e-11;-2.22493e-11;-4.20551e-13
8.9807e-05;3.50605e-12;-1.09535e-11;-2.11783e-13;-1.82981e-11;-2.25493e-11;-3.20402e-13
8.99e-05;2.75505e-12;-8.54293e-12;-7.52704e-13;-1.52733e-11;-2.25263e-11;-2.11482e-13
8.9993e-05;1.88449e-12;-6.00655e-12;-1.28442e-12;-1.20111e-11;-2.21824e-11;-9.54795e-14
9.0086e-05;9.03474e-13;-3.3791e-12;-1.79861e-12;-8.57372e-12;-2.15247e-11;2.55982e-14
9.0179e-05;-1.766e-13;-6.96796e-13;-2.28703e-12;-5.02595e-12;-2.05653e-11;1.49615e-13
9.0272e-05;-1.34225e-12;2.00359e-12;-2.74187e-12;-1.43375e-12;-1.93208e-11;2.7446e-13
9.0365e-05;-2.57788e-12;4.68531e-12;-3.15594e-12;2.13687e-12;-1.78126e-11;3.98028e-13
9.0458e-05;-3.86578e-12;7.31193e-12;-3.52265e-12;5.62113e-12;-1.60654e-11;5.18099e-13
9.0551e-05;-5.1866e-12;9.84739e-12;-3.83596e-12;8.9567e-12;-1.41078e-11;6.32312e-13
9.0644e-05;-6.51974e-12;1.22565e-11;-4.09041e-12;1.20848e-11;-1.19712e-11;7.38349e-13
9.0737e-05;-7.84388e-12;1.45057e-11;-4.28143e-12;1.49513e-11;-9.68939e-12;8.34138e-13
9.083e-05;-9.13705e-12;1.65638e-11;-4.40549e-12;1.75075e-11;-7.29818e-12;9.17868e-13
9.0923e-05;-1.03769e-11;1.84026e-11;-4.46033e-12;1.97112e-11;-4.83445e-12;9.87855e-13
9.1016e-05;-1.15413e-11;1.99966e-11;-4.445e-12;2.15272e-11;-2.33568e-12;1.04245e-12
9.1109e-05;-1.26085e-11;2.13237e-11;-4.35967e-12;2.29282e-11;1.60608e-13;1.08012e-12
9.1202e-05;-1.35575e-11;2.23656e-11;-4.20525e-12;2.38947e-11;2.61753e-12;1.09968e-12
9.1295e-05;-1.43682e-11;2.31078e-11;-3.98338e-12;2.44156e-11;4.99943e-12;1.10033e-12
9.1388e-05;-1.50219e-11;2.35402e-11;-3.69687e-12;2.44883e-11;7.27256e-12;1.08162e-12
9.1481e-05;-1.55021e-11;2.36569e-11;-3.35013e-12;2.41185e-11;9.40553e-12;1.04325e-12
9.1574e-05;-1.57946e-11;2.34566e-11;-2.94894e-12;2.33201e-11;1.13697e-11;9.85231e-13
9.1667e-05;-1.58879e-11;2.29423e-11;-2.49991e-12;2.21143e-11;1.31394e-11;9.08093e-13
9.176e-05;-1.57729e-11;2.21214e-11;-2.01008e-12;2.05298e-11;1.46929e-11;8.12826e-13
9.1853e-05;-1.54431e-11;2.10055e-11;-1.48694e-12;1.86015e-11;1.60121e-11;7.0068e-13
9.1946e-05;-1.48954e-11;1.96104e-11;-9.38659e-13;1.637e-11;1.70831e-11;5.7307e-13
9.2039e-05;-1.41301e-11;1.79564e-11;-3.74262e-13;1.3881e-11;1.7896e-11;4.31642e-13
9.2132e-05;-1.31517e-11;1.60672e-11;1.96604e-13;1.11841e-11;1.84452e-11;2.7841e-13
9.2225e-05;-1.19676e-11;1.39698e-11;7.64289e-13;8.33158e-12;1.87294e-11;1.15746e-13
9.2318e-05;-1.05883e-11;1.16934e-11;1.31966e-12;5.37778e-12;1.87514e-11;-5.38054e-14
9.2411e-05;-9.02778e-12;9.27014e-12;1.85403e-12;2.37799e-12;1.85182e-11;-2.27685e-13
9.2504e-05;-7.30361e-12;6.73388e-12;2.35867e-12;-6.1262e-13;1.80402e-11;-4.03264e-13
9.2597e-05;-5.43674e-12;4.12027e-12;2.82478e-12;-3.54022e-12;1.73317e-11;-5.77745e-13
9.269e-05;-3.45106e-12;1.46553e-12;3.244e-12;-6.35337e-12;1.64098e-11;-7.4818e-13
9.2783e-05;-1.37269e-12;-1.19409e-12;3.60924e-12;-9.00374e-12;1.52947e-11;-9.1162e-13
9.2876e-05;7.70236e-13;-3.82264e-12;3.91478e-12;-1.14467e-11;1.40087e-11;-1.06529e-12
9.2969e-05;2.94781e-12;-6.38461e-12;4.15569e-12;-1.36422e-11;1.25762e-11;-1.20658e-12
9.3062e-05;5.12875e-12;-8.84547e-12;4.3275e-12;-1.55554e-11;1.10225e-11;-1.33292e-12
9.3155e-05;7.28117e-12;-1.11726e-11;4.42665e-12;-1.71575e-11;9.37388e-12;-1.44186e-12
9.3248e-05;9.37353e-12;-1.33358e-11;4.45133e-12;-1.84259e-11;7.65718e-12;-1.53125e-12
9.3341e-05;1.13751e-11;-1.53078e-11;4.40155e-12;-1.93447e-11;5.89902e-12;-1.59933e-12
9.3434e-05;1.32559e-11;-1.70645e-11;4.27836e-12;-1.99043e-11;4.12547e-12;-1.6447e-12
9.3527e-05;1.49871e-11;-1.85846e-11;4.08317e-12;-2.01016e-11;2.36158e-12;-1.66622e-12
9.362e-05;1.65417e-11;-1.98505e-11;3.81837e-12;-1.99406e-11;6.31239e-13;-1.66293e-12
9.3713e-05;1.78962e-11;-2.08488e-11;3.48822e-12;-1.94315e-11;-1.04318e-12;-1.63431e-12
9.3806e-05;1.90302e-11;-2.157e-11;3.09886e-12;-1.85909e-11;-2.64114e-12;-1.58033e-12
9.3899e-05;1.99266e-11;-2.20092e-11;2.65731e-12;-1.74407e-11;-4.14435e-12;-1.50144e-12
9.3992e-05;2.05709e-11;-2.21649e-11;2.17052e-12;-1.60084e-11;-5.53693e-12;-1.39831e-12
9.4085e-05;2.09528e-11;-2.20396e-11;1.64565e-12;-1.43261e-11;-6.80536e-12;-1.2719e-12
9.4178e-05;2.10664e-11;-2.16399e-11;1.0911e-12;-1.24301e-11;-7.93853e-12;-1.12361e-12
9.4271e-05;2.09105e-11;-2.09762e-11;5.16732e-13;-1.03598e-11;-8.92785e-12;-9.55316e-13
9.4364e-05;2.0488e-11;-2.00628e-11;-6.69972e-14;-8.15702e-12;-9.76737e-12;-7.69269e-13
9.4457e-05;1.98052e-11;-1.89173e-11;-6.5015e-13;-5.86484e-12;-1.04536e-11;-5.67923e-13
9.455e-05;1.88719e-11;-1.756e-11;-1.22337e-12;-3.52713e-12;-1.09854e-11;-3.53904e-13
9.4643e-05;1.77017e-11;-1.60137e-11;-1.77723e-12;-1.18771e-12;-1.13635e-11;-1.30075e-13
9.4736e-05;1.6312e-11;-1.43036e-11;-2.30201e-12;1.11057e-12;-1.15907e-11;1.004e-13
9.4829e-05;1.47228e-11;-1.24571e-11;-2.7882e-12;3.32679e-12;-1.16717e-11;3.34152e-13
9.4922e-05;1.29562e-11;-1.05025e-11;-3.22736e-12;5.42259e-12;-1.16129e-11;5.67793e-13
9.5015e-05;1.1036e-11;-8.46913e-12;-3.6122e-12;7.36284e-12;-1.1422e-11;7.97995e-13
9.5108e-05;8.98843e-12;-6.38616e-12;-3.93615e-12;9.11613e-12;-1.1108e-11;1.02145e-12
9.5201e-05;6.84106e-12;-4.28274e-12;-4.19328e-12;1.06554e-11;-1.06808e-11;1.2348e-12
9.5294e-05;4.62218e-12;-2.18774e-12;-4.37876e-12;1.19584e-11;-1.01512e-11;1.43469e-12
9.5387e-05;2.36011e-12;-1.29157e-13;-4.48931e-12;1.30079e-11;-9.53089e-12;1.61795e-12
9.548e-05;8.33531e-14;1.8666e-12;-4.52319e-12;1.37921e-11;-8.83207e-12;1.78171e-12
9.5573e-05;-2.17937e-12;3.77504e-12;-4.47978e-12;1.43044e-11;-8.06701e-12;1.92335e-12
9.5666e-05;-4.39958e-12;5.57385e-12;-4.35943e-12;1.45435e-11;-7.24811e-12;2.04042e-12
9.5759e-05;-6.54986e-12;7.24313e-12;-4.16379e-12;1.45133e-11;-6.38777e-12;2.13069e-12
9.5852e-05;-8.60445e-12;8.76563e-12;-3.8961e-12;1.42224e-11;-5.49818e-12;2.19237e-12
9.5945e-05;-1.05393e-11;1.01271e-11;-3.56106e-12;1.36843e-11;-4.59104e-12;2.22418e-12
9.6038e-05;-1.23318e-11;1.13166e-11;-3.16427e-12;1.29167e-11;-3.67739e-12;2.22528e-12
9.6131e-05;-1.39612e-11;1.23264e-11;-2.71216e-12;1.19407e-11;-2.76766e-12;2.19518e-12
9.6224e-05;-1.54092e-11;1.31519e-11;-2.21215e-12;1.07808e-11;-1.87159e-12;2.13376e-12
9.6317e-05;-1.66609e-11;1.37921e-11;-1.67282e-12;9.46398e-12;-9.98174e-13;2.04134e-12
9.641e-05;-1.77039e-11;1.42486e-11;-1.10354e-12;8.01935e-12;-1.55496e-13;1.91885e-12
9.6503e-05;-1.85285e-11;1.4526e-11;-5.13844e-13;6.47745e-12;6.49312e-13;1.76778e-12
9.6596e-05;-1.91276e-11;1.46317e-11;8.65855e-14;4.86971e-12;1.41002e-12;1.59e-12
9.6689e-05;-1.94973e-11;1.45755e-11;6.87524e-13;3.22768e-12;2.12127e-12;1.38765e-12
9.6782e-05;-1.9637e-11;1.43695e-11;1.27826e-12;1.5825e-12;2.77863e-12;1.16329e-12
9.6875e-05;-1.9549e-11;1.40275e-11;1.84841e-12;-3.56239e-14;3.3786e-12;9.20002e-13
9.6968e-05;-1.92377e-11;1.35641e-11;2.38863e-12;-1.59788e-12;3.91865e-12;6.61294e-13
9.7061e-05;-1.87097e-11;1.29954e-11;2.89038e-12;-3.07747e-12;4.39701e-12;3.90905e-13
9.7154e-05;-1.79746e-11;1.23379e-11;3.34521e-12;-4.45005e-12;4.8127e-12;1.12676e-13
9.7247e-05;-1.70445e-11;1.1609e-11;3.74485e-12;-5.69415e-12;5.16553e-12;-1.69405e-13
9.734e-05;-1.59335e-11;1.08254e-11;4.08209e-12;-6.79136e-12;5.45605e-12;-4.51204e-13
9.7433e-05;-1.46571e-11;1.00034e-11;4.35135e-12;-7.72657e-12;5.68546e-12;-7.28505e-13
9.7526e-05;-1.32323e-11;9.15827e-12;4.54849e-12;-8.48801e-12;5.85533e-12;-9.97116e-13
9.7619e-05;-1.16778e-11;8.30438e-12;4.67016e-12;-9.06751e-12;5.9676e-12;-1.25301e-12
9.7712e-05;-1.00139e-11;7.45474e-12;4.71375e-12;-9.46067e-12;6.02459e-12;-1.49243e-12
9.7805e-05;-8.26176e-12;6.62051e-12;4.67808e-12;-9.66672e-12;6.02895e-12;-1.71187e-12
9.7898e-05;-6.44253e-12;5.81074e-12;4.56381e-12;-9.68836e-12;5.98346e-12;-1.90812e-12
9.7991e-05;-4.57754e-12;5.03241e-12;4.37314e-12;-9.53157e-12;5.89089e-12;-2.07828e-12
9.8084e-05;-2.68847e-12;4.29066e-12;4.10926e-12;-9.20554e-12;5.754e-12;-2.21989e-12
9.8177e-05;-7.9717e-13;3.58876e-12;3.77616e-12;-8.7225e-12;5.57556e-12;-2.33105e-12
9.827e-05;1.07502e-12;2.92805e-12;3.37898e-12;-8.09736e-12;5.35848e-12;-2.4103e-12
9.8363e-05;2.90777e-12;2.30781e-12;2.92428e-12;-7.34724e-12;5.10557e-12;-2.45655e-12
9.8456e-05;4.68171e-12;1.72547e-12;2.41997e-12;-6.49097e-12;4.81945e-12;-2.46919e-12
9.8549e-05;6.37817e-12;1.17692e-12;1.87474e-12;-5.54868e-12;4.50258e-12;-2.44818e-12
9.8642e-05;7.97932e-12;6.56744e-13;1.29757e-12;-4.54144e-12;4.15752e-12;-2.39403e-12
9.8735e-05;9.46858e-12;1.58434e-13;6.97595e-13;-3.49072e-12;3.78695e-12;-2.30773e-12
9.8828e-05;1.08308e-11;-3.25394e-13;8.42832e-14;-2.41795e-12;3.39354e-12;-2.19072e-12
9.8921e-05;1.20525e-11;-8.0275e-13;-5.32337e-13;-1.34401e-12;2.97976e-12;-2.04487e-12
9.9014e-05;1.31215e-11;-1.28188e-12;-1.14181e-12;-2.88855e-13;2.54802e-12;-1.87246e-12
9.9107e-05;1.40274e-11;-1.77089e-12;-1.73388e-12;7.2884e-13;2.10094e-12;-1.67619e-12
9.92e-05;1.47617e-11;-2.27753e-12;-2.29903e-12;1.69194e-12;1.64144e-12;-1.45908e-12
9.9293e-05;1.53175e-11;-2.8089e-12;-2.8285e-12;2.58511e-12;1.17259e-12;-1.22438e-12
9.9386e-05;1.56903e-11;-3.37099e-12;-3.3139e-12;3.39509e-12;6.97463e-13;-9.75494e-13
9.9479e-05;1.58773e-11;-3.96843e-12;-3.74712e-12;4.11085e-12;2.19263e-13;-7.15991e-13
9.9572e-05;1.58784e-11;-4.60435e-12;-4.12073e-12;4.72372e-12;-2.58455e-13;-4.49602e-13
9.9665e-05;1.56951e-11;-5.28031e-12;-4.42866e-12;5.22748e-12;-7.31732e-13;-1.80086e-13
9.9758e-05;1.53317e-11;-5.99602e-12;-4.66631e-12;5.6183e-12;-1.1964e-12;8.88721e-14
9.9851e-05;1.47941e-11;-6.74894e-12;-4.83012e-12;5.89464e-12;-1.64822e-12;3.53641e-13
9.9944e-05;1.40904e-11;-7.53422e-12;-4.91722e-12;6.05719e-12;-2.08281e-12;6.10626e-13



==> figures/ex3/timehist/cut76_sh334_dtcrit.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
3.5e-08;-2.44792e-65;2.35563e-64;2.17197e-64;1.2788e-313;1.25099e-313;8.50606e-315
1.05e-07;-2.4652e-56;6.71904e-55;4.04469e-55;6.98136e-100;4.15123e-100;1.64812e-100
1.75e-07;9.69979e-51;1.40478e-49;3.05705e-50;1.32206e-90;1.32349e-90;-1.50452e-91
2.45e-07;5.96767e-47;5.00946e-46;-2.84748e-46;1.36908e-84;4.71843e-84;-2.08024e-84
3.15e-07;3.22107e-44;2.26553e-43;-1.9322e-43;-2.33918e-79;4.16717e-79;-3.87809e-79
3.85e-07;3.96442e-42;2.29308e-41;-1.52333e-41;-4.5947e-75;3.04157e-75;-5.42212e-75
4.55e-07;1.36789e-40;6.90541e-40;2.31597e-40;-1.02925e-71;4.09804e-72;-1.18215e-71
5.25e-07;1.07105e-39;7.24546e-39;1.83746e-38;-5.49149e-69;1.72798e-69;-6.80835e-69
5.95e-07;-1.28069e-38;1.46762e-38;1.90438e-37;-8.97291e-67;3.7498e-67;-1.47212e-66
6.65e-07;-2.47951e-37;-2.56696e-37;5.37662e-37;-3.83932e-65;5.55323e-65;-1.40066e-64
7.35e-07;-1.48144e-36;-2.10435e-36;-1.8117e-36;1.00791e-63;4.55508e-63;-5.21981e-63
8.05e-07;-2.62903e-36;-5.5445e-36;-1.75491e-35;6.61553e-62;1.72805e-61;-3.21109e-62
8.75e-07;1.67183e-35;9.4486e-36;-4.42259e-35;-8.28343e-62;2.87084e-60;1.35143e-60
9.45e-07;1.38425e-34;1.22363e-34;4.41473e-35;-3.41952e-59;1.70284e-59;1.78745e-59
1.015e-06;4.9391e-34;4.41625e-34;6.11394e-34;-5.24931e-58;-6.01465e-59;-8.18314e-61
1.085e-06;8.5629e-34;7.35386e-34;1.70753e-33;-2.98921e-57;-1.27697e-57;-1.00854e-57
1.155e-06;-7.56133e-34;-5.01602e-34;7.99563e-34;-3.99636e-59;-5.02805e-57;-4.53393e-57
1.225e-06;-1.0285e-32;-6.90774e-33;-9.95934e-33;8.84537e-56;1.31891e-56;1.07247e-56
1.295e-06;-3.68891e-32;-2.25007e-32;-3.85753e-32;4.26333e-55;1.92055e-55;1.30941e-55
1.365e-06;-7.91376e-32;-4.26427e-32;-6.54711e-32;8.5499e-56;6.3252e-55;1.4828e-55
1.435e-06;-8.607e-32;-3.20331e-32;8.6515e-33;-6.96852e-54;-4.04389e-55;-1.90878e-54
1.505e-06;1.00184e-31;1.12327e-31;3.88531e-31;-2.834e-53;-1.02705e-53;-7.62948e-54
1.575e-06;7.60999e-31;5.88314e-31;1.25079e-30;-1.55156e-53;-3.42389e-53;7.0951e-54
1.645e-06;2.14681e-30;1.58407e-30;2.2812e-30;2.63528e-52;-2.00876e-53;1.29525e-52
1.715e-06;3.98508e-30;2.73581e-30;1.85774e-30;1.04568e-51;2.32045e-52;3.28016e-52
1.785e-06;4.54796e-30;1.80314e-30;-3.66919e-30;1.0687e-51;9.511e-52;-3.87486e-52
1.855e-06;-5.73551e-31;-6.96144e-30;-1.92813e-29;-4.88318e-51;1.69217e-51;-4.46042e-51
1.925e-06;-1.91422e-29;-3.17769e-29;-4.68676e-29;-2.18659e-50;3.48777e-52;-1.00231e-50
1.995e-06;-5.9848e-29;-7.33744e-29;-7.47145e-29;-3.08992e-50;-7.7455e-51;7.27038e-51
2.065e-06;-1.21517e-28;-1.00929e-28;-6.19417e-29;3.66375e-50;-3.61883e-50;9.55734e-50
2.135e-06;-1.68016e-28;-2.30985e-29;7.1081e-29;2.16694e-49;-1.26597e-49;1.95504e-49
2.205e-06;-9.28199e-29;3.05088e-28;4.18912e-28;2.22274e-49;-3.06672e-49;-2.14171e-49
2.275e-06;2.9254e-28;9.68912e-28;9.95403e-28;-5.82808e-49;-1.42664e-49;-2.14984e-48
2.345e-06;1.16831e-27;1.7284e-27;1.55118e-27;-1.28197e-48;2.57793e-48;-4.76358e-48
2.415e-06;2.42761e-27;1.69708e-27;1.38034e-27;5.4326e-48;1.27176e-47;1.82221e-48
2.485e-06;3.23383e-27;-6.82323e-28;-6.54605e-28;3.33044e-47;3.04573e-47;4.29667e-47
2.555e-06;1.72645e-27;-6.81127e-27;-5.54e-27;7.05532e-47;1.96186e-47;1.35079e-46
2.625e-06;-4.46838e-27;-1.59086e-26;-1.27761e-26;-1.71328e-47;-1.51201e-46;1.70979e-46
2.695e-06;-1.6248e-26;-2.2381e-26;-1.86871e-26;-5.96367e-46;-7.08476e-46;-3.01969e-46
2.765e-06;-2.97023e-26;-1.47731e-26;-1.57139e-26;-2.06215e-45;-1.62709e-45;-2.15344e-45
2.835e-06;-3.33627e-26;2.02747e-26;5.31112e-27;-3.60888e-45;-1.49575e-45;-5.71367e-45
2.905e-06;-9.84969e-27;8.6565e-26;4.85606e-26;-4.24163e-46;4.30756e-45;-7.35774e-45
2.975e-06;5.42347e-26;1.61641e-25;1.03645e-25;1.89876e-44;2.36297e-44;6.53035e-45
3.045e-06;1.50359e-25;1.85261e-25;1.38649e-25;6.75814e-44;5.84606e-44;6.19143e-44
3.115e-06;2.30549e-25;7.05364e-26;1.04524e-25;1.30767e-43;7.6043e-44;1.75719e-43
3.185e-06;2.0749e-25;-2.46943e-25;-4.19504e-26;1.00271e-43;-3.91597e-44;2.78233e-43
3.255e-06;-9.66647e-27;-7.25877e-25;-2.98526e-25;-2.9946e-43;-5.02426e-43;7.02695e-44
3.325e-06;-4.40827e-25;-1.14109e-24;-5.78335e-25;-1.44571e-42;-1.46607e-42;-1.07187e-42
3.395e-06;-9.50784e-25;-1.08431e-24;-7.02673e-25;-3.30362e-42;-2.44879e-42;-3.77285e-42
3.465e-06;-1.21861e-24;-1.20066e-25;-4.57747e-25;-4.16264e-42;-1.30506e-42;-7.29889e-42
3.535e-06;-8.31924e-25;1.88873e-24;2.77297e-25;1.00855e-42;6.4854e-42;-6.86034e-42
3.605e-06;4.69342e-25;4.39885e-24;1.37411e-24;2.03621e-41;2.57527e-41;8.89772e-42
3.675e-06;2.47763e-24;6.00416e-24;2.36802e-24;5.82559e-41;5.2828e-41;5.47962e-41
3.745e-06;4.32243e-24;4.76018e-24;2.55316e-24;9.63061e-41;5.81032e-41;1.3095e-40
3.815e-06;4.62509e-24;-8.25871e-25;1.30898e-24;6.53256e-41;-3.06571e-41;1.8288e-40
3.885e-06;2.12102e-24;-1.03652e-23;-1.43643e-24;-1.65235e-40;-3.11616e-40;5.48636e-41
3.955e-06;-3.40003e-24;-2.04353e-23;-4.85483e-24;-7.18684e-40;-8.02829e-40;-5.00528e-40
4.025e-06;-1.02949e-23;-2.47302e-23;-7.27509e-24;-1.48807e-39;-1.20813e-39;-1.63828e-39
4.095e-06;-1.50283e-23;-1.6309e-23;-6.80171e-24;-1.76193e-39;-6.39484e-40;-2.95417e-39
4.165e-06;-1.33471e-23;8.20474e-24;-2.34341e-24;5.11978e-41;2.3523e-39;-2.83079e-39
4.235e-06;-2.57922e-24;4.40605e-23;5.40637e-24;5.96031e-39;8.78787e-39;1.81551e-39
4.305e-06;1.57898e-23;7.62728e-23;1.36137e-23;1.63156e-38;1.67294e-38;1.41596e-38
4.375e-06;3.47456e-23;8.28466e-23;1.79909e-23;2.58147e-38;1.77318e-38;3.30958e-38
4.445e-06;4.31098e-23;4.43902e-23;1.45482e-23;1.94246e-38;-4.61993e-39;4.60369e-38
4.515e-06;3.02691e-23;-4.23725e-23;1.91551e-24;-2.62778e-38;-6.77518e-38;2.33113e-38
4.585e-06;-6.95261e-24;-1.53548e-22;-1.67832e-23;-1.27871e-37;-1.67896e-37;-7.52036e-38
4.655e-06;-5.85831e-23;-2.37709e-22;-3.3805e-23;-2.60482e-37;-2.43873e-37;-2.67245e-37
4.725e-06;-1.01212e-22;-2.32083e-22;-3.93598e-23;-3.13849e-37;-1.49353e-37;-4.84234e-37
4.795e-06;-1.0587e-22;-9.38855e-23;-2.64959e-23;-7.85721e-38;3.14497e-37;-5.02589e-37
4.865e-06;-5.27121e-23;1.6462e-22;3.99257e-24;6.68639e-37;1.24086e-36;5.21668e-38
4.935e-06;5.376e-23;4.56646e-22;4.19867e-23;1.91961e-36;2.31613e-36;1.51082e-36
5.005e-06;1.77692e-22;6.35946e-22;7.17475e-23;3.06254e-36;2.50696e-36;3.69579e-36
5.075e-06;2.59602e-22;5.53247e-22;7.91492e-23;2.61914e-36;9.50394e-38;5.30095e-36
5.145e-06;2.38917e-22;1.3917e-22;5.75227e-23;-1.43581e-36;-6.42529e-36;3.59138e-36
5.215e-06;8.41547e-23;-5.23286e-22;8.26361e-24;-1.02528e-35;-1.62853e-35;-4.74383e-36
5.285e-06;-1.80996e-22;-1.18248e-21;-6.2089e-23;-2.15385e-35;-2.37995e-35;-2.08138e-35
5.355e-06;-4.67998e-22;-1.48911e-21;-1.41876e-22;-2.69965e-35;-1.72401e-35;-3.90676e-35
5.425e-06;-6.40069e-22;-1.14737e-21;-2.0796e-22;-1.25521e-35;1.7338e-35;-4.35875e-35
5.495e-06;-5.59217e-22;-9.21862e-23;-2.20102e-22;3.50333e-35;8.44675e-35;-1.01386e-35
5.565e-06;-1.56445e-22;1.39409e-21;-1.30868e-22;1.13449e-34;1.61417e-34;8.03128e-35
5.635e-06;4.99896e-22;2.70774e-21;8.20153e-23;1.86477e-34;1.84345e-34;2.15286e-34
5.705e-06;1.17839e-21;3.12612e-21;3.76536e-22;1.75897e-34;5.78772e-35;3.21767e-34
5.775e-06;1.53923e-21;2.13897e-21;6.3365e-22;-1.52957e-35;-2.9157e-34;2.60128e-34
5.845e-06;1.27318e-21;-2.20592e-22;6.94246e-22;-4.32639e-34;-8.16808e-34;-1.24465e-34
5.915e-06;2.75526e-22;-3.21768e-21;4.3399e-22;-9.64366e-34;-1.24581e-33;-8.73188e-34
5.985e-06;-1.23303e-21;-5.56913e-21;-1.64292e-22;-1.25939e-33;-1.06595e-33;-1.73856e-33
6.055e-06;-2.71495e-21;-5.92974e-21;-9.72839e-22;-7.7404e-34;2.85967e-34;-2.07488e-33
6.125e-06;-3.47119e-21;-3.5585e-21;-1.71528e-21;9.50797e-34;2.97061e-33;-9.70283e-34
6.195e-06;-2.89459e-21;1.1365e-21;-1.98995e-21;3.78281e-33;6.15103e-33;2.23262e-33
6.265e-06;-7.44652e-22;6.50046e-21;-1.35779e-21;6.4738e-33;7.63589e-33;7.07676e-33
6.335e-06;2.62481e-21;1.015e-20;4.31981e-22;6.56883e-33;4.3273e-33;1.1198e-32
6.405e-06;6.1587e-21;9.97851e-21;3.08468e-21;1.27669e-33;-6.08622e-33;1.0366e-32
6.475e-06;8.23002e-21;5.23166e-21;5.48755e-21;-1.04882e-32;-2.23872e-32;1.67165e-34
6.545e-06;7.13861e-21;-2.87368e-21;5.89876e-21;-2.54972e-32;-3.73183e-32;-2.04863e-32
6.615e-06;1.98171e-21;-1.13518e-20;2.82444e-21;-3.47075e-32;-3.76124e-32;-4.52159e-32
6.685e-06;-6.40701e-21;-1.64876e-20;-3.71171e-21;-2.51804e-32;-8.92612e-33;-5.82554e-32
6.755e-06;-1.50542e-20;-1.5358e-20;-1.13512e-20;1.30162e-32;5.38101e-32;-3.83754e-32
6.825e-06;-1.95574e-20;-7.25976e-21;-1.5906e-20;7.60934e-32;1.34009e-31;2.92544e-32
6.895e-06;-1.59652e-20;5.56089e-21;-1.33178e-20;1.3735e-31;1.86955e-31;1.35762e-31
6.965e-06;-3.09556e-21;1.83133e-20;-2.14471e-21;1.48217e-31;1.4933e-31;2.34818e-31
7.035e-06;1.5942e-20;2.52997e-20;1.48728e-20;5.73789e-32;-2.91563e-32;2.46155e-31
7.105e-06;3.40322e-20;2.23582e-20;3.11296e-20;-1.52068e-31;-3.37771e-31;8.78633e-32
7.175e-06;4.23127e-20;9.12681e-21;3.82559e-20;-4.21715e-31;-6.6304e-31;-2.63962e-31
7.245e-06;3.36741e-20;-1.0104e-20;2.9211e-20;-6.01693e-31;-7.88919e-31;-7.1156e-31
7.315e-06;6.33201e-21;-2.77356e-20;1.65383e-21;-4.90864e-31;-4.70861e-31;-1.01206e-30
7.385e-06;-3.36988e-20;-3.60541e-20;-3.8992e-20;5.40808e-32;4.13872e-31;-8.41671e-31
7.455e-06;-7.23768e-20;-3.07355e-20;-7.80734e-20;9.70678e-31;1.69022e-30;3.45066e-32
7.525e-06;-9.08186e-20;-1.27968e-20;-9.42712e-20;1.88488e-30;2.78853e-30;1.53298e-30
7.595e-06;-7.2433e-20;1.19404e-20;-6.81658e-20;2.15503e-30;2.84992e-30;3.08324e-30
7.665e-06;-1.25235e-20;3.52509e-20;4.85535e-21;1.13871e-30;1.10121e-30;3.68031e-30
7.735e-06;7.40295e-20;4.9232e-20;1.04303e-19;-1.35577e-30;-2.57233e-30;2.27134e-30
7.805e-06;1.52928e-19;4.82664e-20;1.86078e-19;-4.63014e-30;-7.10929e-30;-1.56848e-30
7.875e-06;1.82044e-19;3.03087e-20;2.00029e-19;-6.9872e-30;-1.01895e-29;-6.94234e-30
7.945e-06;1.31705e-19;-1.93234e-21;1.17239e-19;-6.24297e-30;-8.91794e-30;-1.13756e-29
8.015e-06;4.19702e-21;-4.02086e-20;-4.80856e-20;-9.01168e-31;-1.3112e-30;-1.14397e-29
8.085e-06;-1.59085e-19;-7.17836e-20;-2.36461e-19;8.40241e-30;1.18809e-29;-4.38023e-30
8.155e-06;-2.89304e-19;-8.34003e-20;-3.64113e-19;1.80055e-29;2.59786e-29;9.71249e-30
8.225e-06;-3.17531e-19;-6.70128e-20;-3.57505e-19;2.18136e-29;3.2931e-29;2.62775e-29
8.295e-06;-2.06557e-19;-2.40092e-20;-1.86351e-19;1.38713e-29;2.43006e-29;3.65546e-29
8.365e-06;2.61733e-20;3.48208e-20;1.16151e-19;-7.64607e-30;-3.7948e-30;3.06501e-29
8.435e-06;3.04363e-19;9.30689e-20;4.51253e-19;-3.68444e-29;-4.57378e-29;3.01188e-30
8.505e-06;5.11753e-19;1.32965e-19;6.75118e-19;-5.95116e-29;-8.44915e-29;-4.17892e-29
8.575e-06;5.32746e-19;1.37862e-19;6.46485e-19;-5.75707e-29;-9.55226e-29;-8.6381e-29
8.645e-06;3.05881e-19;9.48105e-20;2.96906e-19;-1.84824e-29;-5.73293e-29;-1.04274e-28
8.715e-06;-1.2915e-19;1.13247e-21;-3.03342e-19;5.37624e-29;3.42525e-29;-7.09401e-29
8.785e-06;-6.18275e-19;-1.25315e-19;-9.29785e-19;1.32219e-28;1.5452e-28;2.06531e-29
8.855e-06;-9.35807e-19;-2.40481e-19;-1.2748e-18;1.71612e-28;2.49392e-28;1.47116e-28
8.925e-06;-8.80642e-19;-2.84309e-19;-1.09333e-18;1.26848e-28;2.51788e-28;2.53253e-28
8.995e-06;-3.88044e-19;-2.09374e-19;-3.52643e-19;-1.90197e-29;1.13732e-28;2.68567e-28
9.065e-06;4.03193e-19;-1.45443e-20;7.06332e-19;-2.29902e-28;-1.56703e-28;1.40477e-28
9.135e-06;1.17667e-18;2.39329e-19;1.64634e-18;-4.1173e-28;-4.72604e-28;-1.27243e-28
9.205e-06;1.56043e-18;4.46979e-19;2.01878e-18;-4.40339e-28;-6.7941e-28;-4.50512e-28
9.275e-06;1.29529e-18;5.03587e-19;1.56421e-18;-2.21257e-28;-6.0978e-28;-6.75669e-28
9.345e-06;3.72433e-19;3.53328e-19;3.37456e-19;2.39262e-28;-1.71423e-28;-6.34123e-28
9.415e-06;-9.23967e-19;1.79873e-20;-1.28332e-18;7.8914e-28;5.66466e-28;-2.29304e-28
9.485e-06;-2.09318e-18;-4.02944e-19;-2.69681e-18;1.15031e-27;1.33729e-27;4.78814e-28
9.555e-06;-2.59446e-18;-7.56004e-19;-3.26726e-18;1.02178e-27;1.73447e-27;1.2395e-27
9.625e-06;-2.07234e-18;-8.76283e-19;-2.57647e-18;2.43654e-28;1.37199e-27;1.66706e-27
9.695e-06;-5.55108e-19;-6.48271e-19;-6.75743e-19;-1.04579e-27;1.04848e-28;1.39294e-27
9.765e-06;1.46434e-18;-7.60692e-20;1.79092e-18;-2.35344e-27;-1.78556e-27;2.70575e-28
9.835e-06;3.14194e-18;6.70265e-19;3.73591e-18;-2.95148e-27;-3.55747e-27;-1.45676e-27
9.905e-06;3.60015e-18;1.28079e-18;4.08103e-18;-2.18252e-27;-4.20968e-27;-3.12929e-27
9.975e-06;2.34705e-18;1.42784e-18;2.33689e-18;1.42779e-28;-2.90788e-27;-3.85462e-27
1.0045e-05;-4.02781e-19;9.43182e-19;-1.02214e-18;3.4384e-27;4.98401e-28;-2.88505e-27
1.0115e-05;-3.70469e-18;-4.96728e-20;-4.65975e-18;6.33372e-27;5.10755e-27;-6.26356e-29
1.0185e-05;-6.22639e-18;-1.14439e-18;-6.95627e-18;7.08994e-27;9.00392e-27;3.87656e-27
1.0255e-05;-6.82751e-18;-1.8194e-18;-6.76572e-18;4.3878e-27;9.84724e-27;7.34966e-27
1.0325e-05;-5.10547e-18;-1.68178e-18;-3.95542e-18;-1.79184e-27;5.92476e-27;8.42813e-27
1.0395e-05;-1.64425e-18;-6.59534e-19;5.05254e-19;-9.63243e-27;-2.70155e-27;5.69568e-27
1.0465e-05;2.15287e-18;9.45739e-19;4.87674e-18;-1.57119e-26;-1.35136e-26;-8.53037e-28
1.0535e-05;4.5811e-18;2.55191e-18;7.22387e-18;-1.61695e-26;-2.18567e-26;-9.31712e-27
1.0605e-05;4.31039e-18;3.48647e-18;6.07418e-18;-8.5446e-27;-2.2482e-26;-1.61853e-26
1.0675e-05;9.84324e-19;3.22088e-18;1.04315e-18;6.42427e-27;-1.1987e-26;-1.75377e-26
1.0745e-05;-4.4871e-18;1.60242e-18;-6.76835e-18;2.39891e-26;8.74831e-27;-1.08486e-26
1.0815e-05;-1.0124e-17;-9.9092e-19;-1.49182e-17;3.63348e-26;3.33649e-26;3.31111e-27
1.0885e-05;-1.36195e-17;-3.68496e-18;-2.05296e-17;3.54037e-26;5.11276e-26;2.05512e-26
1.0955e-05;-1.34504e-17;-5.41267e-18;-2.17454e-17;1.68233e-26;5.06176e-26;3.35844e-26
1.1025e-05;-9.90612e-18;-5.41728e-18;-1.89864e-17;-1.66568e-26;2.51162e-26;3.48561e-26
1.1095e-05;-5.48049e-18;-3.70226e-18;-1.51369e-17;-5.40841e-26;-2.23742e-26;2.01138e-26
1.1165e-05;-4.28407e-18;-1.11918e-18;-1.43171e-17;-7.88811e-26;-7.70669e-26;-8.54976e-27
1.1235e-05;-1.06307e-17;1.04441e-18;-1.9813e-17;-7.49974e-26;-1.15326e-25;-4.18249e-26
1.1305e-05;-2.74374e-17;1.80375e-18;-3.23186e-17;-3.47674e-26;-1.12895e-25;-6.55383e-26
1.1375e-05;-5.52179e-17;1.14482e-18;-4.94225e-17;3.48084e-26;-5.62577e-26;-6.59943e-26
1.1445e-05;-9.21354e-17;2.61228e-19;-6.643e-17;1.10863e-25;4.72641e-26;-3.6545e-26
1.1515e-05;-1.3501e-16;1.25973e-18;-7.7879e-17;1.60605e-25;1.65875e-25;1.74328e-26
1.1585e-05;-1.8073e-16;6.50466e-18;-7.90066e-17;1.53602e-25;2.49929e-25;7.79216e-26
1.1655e-05;-2.27393e-16;1.78696e-17;-6.68393e-17;7.63376e-26;2.48992e-25;1.1938e-25
1.1725e-05;-2.74718e-16;3.61013e-17;-4.08751e-17;-5.70921e-26;1.34711e-25;1.18585e-25
1.1795e-05;-3.23512e-16;6.04315e-17;-3.15651e-18;-2.04013e-25;-7.91865e-26;6.57429e-26
1.1865e-05;-3.74297e-16;8.85849e-17;4.27371e-17;-3.04662e-25;-3.29731e-25;-2.799e-26
1.1935e-05;-4.25461e-16;1.17332e-16;9.39441e-17;-3.03907e-25;-5.17476e-25;-1.30875e-25
1.2005e-05;-4.71744e-16;1.43551e-16;1.50971e-16;-1.75965e-25;-5.39397e-25;-2.00423e-25
1.2075e-05;-5.04139e-16;1.65411e-16;2.18998e-16;5.7882e-26;-3.33193e-25;-2.00141e-25
1.2145e-05;-5.12216e-16;1.83043e-16;3.06435e-16;3.27629e-25;8.32344e-26;-1.16819e-25
1.2215e-05;-4.89146e-16;1.98248e-16;4.21018e-16;5.32913e-25;5.95792e-25;2.96101e-26
1.2285e-05;-4.38666e-16;2.13449e-16;5.65646e-16;5.77545e-25;1.01514e-24;1.89454e-25
1.2355e-05;-3.82514e-16;2.30714e-16;7.36562e-16;4.08641e-25;1.13561e-24;3.00322e-25
1.2425e-05;-3.66994e-16;2.51881e-16;9.24937e-16;4.49533e-26;8.17248e-25;3.11787e-25
1.2495e-05;-4.68343e-16;2.80274e-16;1.12062e-15;-4.18506e-25;6.25439e-26;2.07335e-25
1.2565e-05;-7.97711e-16;3.23674e-16;1.31576e-15;-8.33746e-25;-9.45186e-25;1.3743e-26
1.2635e-05;-1.50712e-15;3.97689e-16;1.50669e-15;-1.04414e-24;-1.86707e-24;-2.06829e-25
1.2705e-05;-2.79738e-15;5.28719e-16;1.69435e-15;-9.35118e-25;-2.30341e-24;-3.79171e-25
1.2775e-05;-4.92795e-15;7.56112e-16;1.88399e-15;-4.75408e-25;-1.93769e-24;-4.42626e-25
1.2845e-05;-8.22772e-15;1.13346e-15;2.08424e-15;2.619e-25;-6.85401e-25;-3.72464e-25
1.2915e-05;-1.31053e-14;1.72901e-15;2.30495e-15;1.10265e-24;1.20906e-24;-1.86186e-25
1.2985e-05;-2.00567e-14;2.62515e-15;2.55335e-15;1.79941e-24;3.17866e-24;6.714e-26
1.3055e-05;-2.96685e-14;3.91734e-15;2.83037e-15;2.0826e-24;4.46739e-24;3.27792e-25
1.3125e-05;-4.26149e-14;5.71298e-15;3.12998e-15;1.73213e-24;4.37279e-24;5.43658e-25
1.3195e-05;-5.96466e-14;8.13117e-15;3.44304e-15;6.60294e-25;2.53289e-24;6.74187e-25
1.3265e-05;-8.15727e-14;1.13032e-14;3.76384e-15;-1.01163e-24;-8.39973e-25;6.79172e-25
1.3335e-05;-1.09236e-13;1.53726e-14;4.09443e-15;-2.90989e-24;-4.88019e-24;5.07172e-25
1.3405e-05;-1.43486e-13;2.04932e-14;4.44319e-15;-4.42877e-24;-8.21478e-24;1.0684e-25
1.3475e-05;-1.85149e-13;2.6823e-14;4.81788e-15;-4.84434e-24;-9.3411e-24;-5.26143e-25
1.3545e-05;-2.34992e-13;3.45152e-14;5.21773e-15;-3.53653e-24;-7.16257e-24;-1.28333e-24
1.3615e-05;-2.93692e-13;4.37064e-14;5.62911e-15;-2.96596e-25;-1.53099e-24;-1.90629e-24
1.3685e-05;-3.61789e-13;5.45063e-14;6.02591e-15;4.36853e-24;6.40511e-24;-2.03051e-24
1.3755e-05;-4.3964e-13;6.69877e-14;6.37236e-15;9.09514e-24;1.4242e-23;-1.32923e-24
1.3825e-05;-5.27368e-13;8.11793e-14;6.62532e-15;1.18667e-23;1.88669e-23;2.83905e-25
1.3895e-05;-6.24803e-13;9.7059e-14;6.73607e-15;1.06551e-23;1.74637e-23;2.48608e-24
1.3965e-05;-7.31439e-13;1.14549e-13;6.65375e-15;4.38309e-24;8.73019e-24;4.51559e-24
1.4035e-05;-8.46385e-13;1.33509e-13;6.33123e-15;-6.15365e-24;-6.11749e-24;5.3505e-24
1.4105e-05;-9.68339e-13;1.53732e-13;5.7305e-15;-1.79009e-23;-2.3036e-23;4.09323e-24
1.4175e-05;-1.09556e-12;1.74942e-13;4.8228e-15;-2.60964e-23;-3.58926e-23;4.65284e-25
1.4245e-05;-1.22586e-12;1.96784e-13;3.58219e-15;-2.58241e-23;-3.82877e-23;-4.78008e-24
1.4315e-05;-1.35661e-12;2.1882e-13;1.97714e-15;-1.4192e-23;-2.60662e-23;-9.78244e-24
1.4385e-05;-1.48475e-12;2.40532e-13;-3.19554e-17;7.63605e-24;2.79408e-25;-1.20484e-23
1.4455e-05;-1.60683e-12;2.61323e-13;-2.48549e-15;3.35074e-23;3.43388e-23;-9.47913e-24
1.4525e-05;-1.71901e-12;2.80528e-13;-5.41136e-15;5.32692e-23;6.45526e-23;-1.61414e-24
1.4595e-05;-1.8171e-12;2.97431e-13;-8.81443e-15;5.59812e-23;7.73949e-23;9.53538e-24
1.4665e-05;-1.89662e-12;3.11279e-13;-1.26748e-14;3.47287e-23;6.24319e-23;1.96902e-23
1.4735e-05;-1.9529e-12;3.21298e-13;-1.69532e-14;-8.67976e-24;1.76929e-23;2.37587e-23
1.4805e-05;-1.98109e-12;3.26706e-13;-2.15968e-14;-6.15587e-23;-4.69093e-23;1.8103e-23
1.4875e-05;-1.97633e-12;3.26723e-13;-2.65409e-14;-1.02805e-22;-1.10249e-22;2.65176e-24
1.4945e-05;-1.93382e-12;3.20582e-13;-3.17088e-14;-1.103e-22;-1.45711e-22;-1.81799e-23
1.5015e-05;-1.84893e-12;3.07548e-13;-3.70155e-14;-7.10325e-23;-1.30932e-22;-3.63806e-23
1.5085e-05;-1.71734e-12;2.86936e-13;-4.23754e-14;1.03331e-23;-5.84463e-23;-4.30009e-23
1.5155e-05;-1.53511e-12;2.58127e-13;-4.77088e-14;1.08946e-22;5.71011e-23;-3.18897e-23
1.5225e-05;-1.29884e-12;2.2059e-13;-5.29394e-14;1.85804e-22;1.79147e-22;-3.27992e-24
1.5295e-05;-1.00571e-12;1.73907e-13;-5.79813e-14;2.01452e-22;2.58712e-22;3.4383e-23
1.5365e-05;-6.5363e-13;1.17786e-13;-6.27255e-14;1.33136e-22;2.51717e-22;6.59216e-23
1.5435e-05;-2.41306e-13;5.20821e-14;-6.7037e-14;-1.09253e-23;1.38942e-22;7.48029e-23
1.5505e-05;2.31627e-13;-2.31982e-14;-7.07679e-14;-1.86834e-22;-5.91811e-23;5.10169e-23
1.5575e-05;7.6453e-13;-1.07891e-13;-7.37762e-14;-3.24719e-22;-2.80865e-22;-2.07373e-24
1.5645e-05;1.35567e-12;-2.01675e-13;-7.59384e-14;-3.53205e-22;-4.38827e-22;-6.61063e-23
1.5715e-05;2.00216e-12;-3.04067e-13;-7.71478e-14;-2.32035e-22;-4.51519e-22;-1.13546e-22
1.5785e-05;2.6999e-12;-4.14414e-13;-7.73073e-14;2.05805e-23;-2.79748e-22;-1.19261e-22
1.5855e-05;3.44359e-12;-5.31883e-13;-7.63235e-14;3.21521e-22;4.64408e-23;-7.26591e-23
1.5925e-05;4.22674e-12;-6.55456e-13;-7.41097e-14;5.46454e-22;4.24925e-22;1.54194e-23
1.5995e-05;5.04169e-12;-7.83931e-13;-7.05893e-14;5.78929e-22;7.09213e-22;1.143e-22
1.6065e-05;5.87971e-12;-9.15934e-13;-6.56925e-14;3.65451e-22;7.6096e-22;1.83133e-22
1.6135e-05;6.73099e-12;-1.04993e-12;-5.93475e-14;-4.90001e-23;5.09823e-22;1.85674e-22
1.6205e-05;7.58481e-12;-1.18426e-12;-5.14782e-14;-5.23793e-22;-2.928e-24;1.06211e-22
1.6275e-05;8.42956e-12;-1.31712e-12;-4.20175e-14;-8.66572e-22;-6.18287e-22;-3.83936e-23
1.6345e-05;9.25289e-12;-1.44664e-12;-3.09342e-14;-9.04788e-22;-1.10123e-21;-1.97018e-22
1.6415e-05;1.00419e-11;-1.57086e-12;-1.82561e-14;-5.61185e-22;-1.22355e-21;-2.98708e-22
1.6485e-05;1.07831e-11;-1.68778e-12;-4.07361e-15;9.39005e-23;-8.62214e-22;-2.82665e-22
1.6555e-05;1.1463e-11;-1.79534e-12;1.14803e-14;8.38928e-22;-7.45032e-23;-1.32321e-22
1.6625e-05;1.20678e-11;-1.8915e-12;2.8256e-14;1.36261e-21;8.89329e-22;1.05934e-22
1.6695e-05;1.25842e-11;-1.97421e-12;4.61028e-14;1.38444e-21;1.65593e-21;3.34831e-22
1.6765e-05;1.29989e-11;-2.04149e-12;6.48665e-14;7.94516e-22;1.86743e-21;4.4765e-22
1.6835e-05;1.32993e-11;-2.09144e-12;8.43804e-14;-2.55047e-22;1.33904e-21;3.78449e-22
1.6905e-05;1.34737e-11;-2.12226e-12;1.04459e-13;-1.37012e-21;1.67767e-22;1.34532e-22
1.6975e-05;1.35112e-11;-2.13234e-12;1.249e-13;-2.06052e-21;-1.26343e-21;-2.0345e-22
1.7045e-05;1.34018e-11;-2.12023e-12;1.45482e-13;-1.95579e-21;-2.40203e-21;-5.09141e-22
1.7115e-05;1.31371e-11;-2.08469e-12;1.65954e-13;-9.88275e-22;-2.72936e-21;-6.51478e-22
1.7185e-05;1.27099e-11;-2.02467e-12;1.86024e-13;5.46582e-22;-1.97933e-21;-5.39004e-22
1.7255e-05;1.21145e-11;-1.93937e-12;2.05362e-13;2.08029e-21;-2.88152e-22;-1.6324e-22
1.7325e-05;1.13471e-11;-1.82822e-12;2.23632e-13;2.97164e-21;1.79436e-21;3.70395e-22
1.7395e-05;1.04059e-11;-1.69091e-12;2.40527e-13;2.7461e-21;3.46122e-21;8.50742e-22
1.7465e-05;9.29086e-12;-1.52742e-12;2.55794e-13;1.30522e-21;3.94289e-21;1.03278e-21
1.7535e-05;8.00416e-12;-1.33804e-12;2.69231e-13;-9.57877e-22;2.84424e-21;7.61126e-22
1.7605e-05;6.55001e-12;-1.12336e-12;2.80652e-13;-3.20711e-21;3.82765e-22;8.10722e-23
1.7675e-05;4.93481e-12;-8.84301e-13;2.89849e-13;-4.42754e-21;-2.60363e-21;-7.44798e-22
1.7745e-05;3.16703e-12;-6.22095e-13;2.96589e-13;-3.86657e-21;-4.92832e-21;-1.34722e-21
1.7815e-05;1.25729e-12;-3.38283e-13;3.00622e-13;-1.47278e-21;-5.52532e-21;-1.43193e-21
1.7885e-05;-7.81716e-13;-3.46968e-14;3.01702e-13;1.93127e-21;-3.92416e-21;-9.2173e-22
1.7955e-05;-2.93524e-12;2.86557e-13;2.99609e-13;4.91811e-21;-5.14977e-22;1.92663e-23
1.8025e-05;-5.18652e-12;6.23102e-13;2.94153e-13;6.08983e-21;3.52618e-21;1.06595e-21
1.8095e-05;-7.51691e-12;9.723e-13;2.85195e-13;4.75284e-21;6.63704e-21;1.84236e-21
1.8165e-05;-9.90597e-12;1.33125e-12;2.72662e-13;1.26499e-21;7.45099e-21;2.01279e-21
1.8235e-05;-1.23317e-11;1.69682e-12;2.56571e-13;-3.10371e-21;5.35695e-21;1.37556e-21
1.8305e-05;-1.47707e-11;2.06565e-12;2.37012e-13;-6.66703e-21;8.37918e-22;-7.40139e-24
1.8375e-05;-1.71986e-11;2.43424e-12;2.14116e-13;-7.9141e-21;-4.5641e-21;-1.69944e-21
1.8445e-05;-1.95899e-11;2.79896e-12;1.88002e-13;-6.02106e-21;-8.71744e-21;-2.94431e-21
1.8515e-05;-2.19187e-11;3.15606e-12;1.58768e-13;-1.23495e-21;-9.71418e-21;-2.98711e-21
1.8585e-05;-2.41586e-11;3.50179e-12;1.2651e-13;4.94846e-21;-6.74655e-21;-1.5458e-21
1.8655e-05;-2.6283e-11;3.83237e-12;9.13691e-14;1.00385e-20;-6.39121e-22;8.86836e-22
1.8725e-05;-2.82656e-11;4.14405e-12;5.35758e-14;1.1441e-20;6.30187e-21;3.19526e-21
1.8795e-05;-3.00803e-11;4.43316e-12;1.34467e-14;7.80398e-21;1.11604e-20;4.21697e-21
1.8865e-05;-3.1702e-11;4.69611e-12;-2.86386e-14;9.59715e-23;1.16533e-20;3.36908e-21
1.8935e-05;-3.31062e-11;4.92944e-12;-7.22678e-14;-8.44812e-21;7.16655e-21;9.0865e-22
1.9005e-05;-3.42699e-11;5.12985e-12;-1.17012e-13;-1.37817e-20;-8.95038e-22;-2.27405e-21
1.9075e-05;-3.51719e-11;5.29426e-12;-1.62429e-13;-1.31648e-20;-9.57364e-21;-5.05811e-21
1.9145e-05;-3.57928e-11;5.41986e-12;-2.08076e-13;-6.62815e-21;-1.54087e-20;-6.37206e-21
1.9215e-05;-3.61151e-11;5.50411e-12;-2.53526e-13;3.10376e-21;-1.56799e-20;-5.34296e-21
1.9285e-05;-3.61241e-11;5.54484e-12;-2.98385e-13;1.20052e-20;-9.47742e-21;-1.57943e-21
1.9355e-05;-3.58074e-11;5.5402e-12;-3.4228e-13;1.64184e-20;1.70445e-21;4.31108e-21
1.9425e-05;-3.51555e-11;5.4887e-12;-3.84823e-13;1.41626e-20;1.41362e-20;1.03756e-20
1.9495e-05;-3.41618e-11;5.38922e-12;-4.25578e-13;5.09482e-21;2.29705e-20;1.37895e-20
1.9565e-05;-3.2823e-11;5.24101e-12;-4.6405e-13;-8.43949e-21;2.41313e-20;1.2302e-20
1.9635e-05;-3.1139e-11;5.04373e-12;-4.99717e-13;-2.13792e-20;1.6253e-20;5.84555e-21
1.9705e-05;-2.91132e-11;4.79746e-12;-5.32088e-13;-2.68866e-20;1.62521e-21;-2.99397e-21
1.9775e-05;-2.67524e-11;4.5027e-12;-5.60736e-13;-1.91512e-20;-1.45787e-20;-1.02847e-20
1.9845e-05;-2.4067e-11;4.16041e-12;-5.85298e-13;2.89918e-21;-2.65816e-20;-1.30609e-20
1.9915e-05;-2.10709e-11;3.77198e-12;-6.05461e-13;3.35944e-20;-3.06393e-20;-1.09664e-20
1.9985e-05;-1.77817e-11;3.33926e-12;-6.20939e-13;6.24775e-20;-2.66596e-20;-6.10093e-21
2.0055e-05;-1.42203e-11;2.86455e-12;-6.31474e-13;7.9707e-20;-1.80852e-20;-1.4651e-21
2.0125e-05;-1.04108e-11;2.35053e-12;-6.36842e-13;8.13703e-20;-1.03217e-20;5.90156e-22
2.0195e-05;-6.3804e-12;1.80032e-12;-6.36855e-13;7.08075e-20;-8.53727e-21;-9.87396e-22
2.0265e-05;-2.15937e-12;1.21737e-12;-6.31349e-13;5.50834e-20;-1.55293e-20;-5.73027e-21
2.0335e-05;2.21946e-12;6.05541e-13;-6.20174e-13;3.95897e-20;-3.00104e-20;-1.08649e-20
2.0405e-05;6.72077e-12;-3.09986e-14;-6.03201e-13;2.48339e-20;-4.57213e-20;-1.01376e-20
2.0475e-05;1.13071e-11;-6.87729e-13;-5.80357e-13;6.84667e-21;-5.21437e-20;5.93845e-21
2.0545e-05;1.5939e-11;-1.35983e-12;-5.51663e-13;-2.0767e-20;-3.75061e-20;4.67287e-20
2.0615e-05;2.05758e-11;-2.04222e-12;-5.17245e-13;-6.55101e-20;6.32966e-21;1.15878e-19
2.0685e-05;2.51756e-11;-2.7296e-12;-4.77325e-13;-1.34796e-19;7.91121e-20;2.07184e-19
2.0755e-05;2.96954e-11;-3.41647e-12;-4.32189e-13;-2.31728e-19;1.70248e-19;3.05681e-19
2.0825e-05;3.40924e-11;-4.09722e-12;-3.82172e-13;-3.46692e-19;2.61066e-19;3.94004e-19
2.0895e-05;3.83235e-11;-4.76615e-12;-3.27649e-13;-4.4923e-19;3.30163e-19;4.5973e-19
2.0965e-05;4.23462e-11;-5.41754e-12;-2.69037e-13;-4.88137e-19;3.58788e-19;4.98456e-19
2.1035e-05;4.61189e-11;-6.04566e-12;-2.06793e-13;-4.03876e-19;3.33615e-19;5.11177e-19
2.1105e-05;4.96014e-11;-6.64485e-12;-1.414e-13;-1.48176e-19;2.46476e-19;4.99589e-19
2.1175e-05;5.27553e-11;-7.20955e-12;-7.3369e-14;3.00663e-19;9.27542e-20;4.64464e-19
2.1245e-05;5.55443e-11;-7.73432e-12;-3.23834e-15;9.34524e-19;-1.29482e-19;4.0887e-19
2.1315e-05;5.79346e-11;-8.21393e-12;6.84015e-14;1.72068e-18;-4.18713e-19;3.43595e-19
2.1385e-05;5.98954e-11;-8.64338e-12;1.40899e-13;2.60313e-18;-7.67446e-19;2.91749e-19
2.1455e-05;6.1399e-11;-9.01798e-12;2.13554e-13;3.49061e-18;-1.15725e-18;2.9346e-19
2.1525e-05;6.24215e-11;-9.33338e-12;2.85648e-13;4.2337e-18;-1.5497e-18;4.14755e-19
2.1595e-05;6.29429e-11;-9.58564e-12;3.5648e-13;4.6032e-18;-1.87256e-18;7.61761e-19
2.1665e-05;6.29473e-11;-9.77123e-12;4.25389e-13;4.2795e-18;-2.00431e-18;1.49354e-18
2.1735e-05;6.24234e-11;-9.88708e-12;4.91752e-13;2.85201e-18;-1.7639e-18;2.822e-18
2.1805e-05;6.13643e-11;-9.93065e-12;5.54983e-13;-1.7775e-19;-9.13119e-19;4.99236e-18
2.1875e-05;5.97681e-11;-9.8999e-12;6.14519e-13;-5.38936e-18;8.25878e-19;8.25027e-18
2.1945e-05;5.76377e-11;-9.79335e-12;6.69818e-13;-1.34193e-17;3.74187e-18;1.28109e-17
2.2015e-05;5.4981e-11;-9.61011e-12;7.20352e-13;-2.49048e-17;8.10284e-18;1.88428e-17
2.2085e-05;5.18106e-11;-9.34986e-12;7.65596e-13;-4.03977e-17;1.41276e-17;2.64651e-17
2.2155e-05;4.81441e-11;-9.0129e-12;8.05024e-13;-6.02775e-17;2.19627e-17;3.57465e-17
2.2225e-05;4.40037e-11;-8.60015e-12;8.38124e-13;-8.47014e-17;3.16637e-17;4.66975e-17
2.2295e-05;3.94166e-11;-8.11318e-12;8.64438e-13;-1.13616e-16;4.3181e-17;5.92601e-17
2.2365e-05;3.44144e-11;-7.55415e-12;8.83597e-13;-1.46826e-16;5.63571e-17;7.33117e-17
2.2435e-05;2.9033e-11;-6.92585e-12;8.95349e-13;-1.84117e-16;7.09422e-17;8.87007e-17
2.2505e-05;2.33125e-11;-6.23168e-12;8.99551e-13;-2.25444e-16;8.66381e-17;1.05317e-16
2.2575e-05;1.72965e-11;-5.47559e-12;8.96142e-13;-2.71238e-16;1.0318e-16;1.23197e-16
2.2645e-05;1.10323e-11;-4.66212e-12;8.85127e-13;-3.22907e-16;1.2047e-16;1.42676e-16
2.2715e-05;4.56992e-12;-3.79633e-12;8.66561e-13;-3.83589e-16;1.38781e-16;1.64595e-16
2.2785e-05;-2.0379e-12;-2.88376e-12;8.40562e-13;-4.59169e-16;1.59066e-16;1.90598e-16
2.2855e-05;-8.73647e-12;-1.93042e-12;8.07316e-13;-5.59557e-16;1.83378e-16;2.23497e-16
2.2925e-05;-1.54695e-11;-9.42731e-13;7.67074e-13;-7.00258e-16;2.15413e-16;2.67681e-16
2.2995e-05;-2.21797e-11;7.25221e-14;7.20148e-13;-9.04219e-16;2.61156e-16;3.29511e-16
2.3065e-05;-2.8809e-11;1.10824e-12;6.66915e-13;-1.20399e-15;3.29595e-16;4.17655e-16
2.3135e-05;-3.52993e-11;2.15706e-12;6.07832e-13;-1.6441e-15;4.3348e-16;5.43378e-16
2.3205e-05;-4.15928e-11;3.21142e-12;5.43444e-13;-2.28356e-15;5.90097e-16;7.20772e-16
2.3275e-05;-4.7633e-11;4.26359e-12;4.74379e-13;-3.19829e-15;8.22039e-16;9.66921e-16
2.3345e-05;-5.33647e-11;5.30574e-12;4.01314e-13;-4.48337e-15;1.15793e-15;1.30195e-15
2.3415e-05;-5.87346e-11;6.33002e-12;3.24935e-13;-6.2551e-15;1.63306e-15;1.74886e-15
2.3485e-05;-6.36924e-11;7.32857e-12;2.45911e-13;-8.65248e-15;2.28989e-15;2.33314e-15
2.3555e-05;-6.81906e-11;8.29358e-12;1.64891e-13;-1.18383e-14;3.17831e-15;3.08208e-15
2.3625e-05;-7.21852e-11;9.21741e-12;8.25302e-14;-1.59992e-14;4.35562e-15;4.02376e-15
2.3695e-05;-7.56362e-11;1.00926e-11;-4.92015e-16;-2.13445e-14;5.8862e-15;5.18584e-15
2.3765e-05;-7.85082e-11;1.09119e-11;-8.34657e-14;-2.81039e-14;7.84068e-15;6.59398e-15
2.3835e-05;-8.07702e-11;1.16685e-11;-1.65662e-13;-3.6523e-14;1.02947e-14;8.26998e-15
2.3905e-05;-8.23964e-11;1.23557e-11;-2.46349e-13;-4.68582e-14;1.3327e-14;1.02297e-14
2.3975e-05;-8.33663e-11;1.29674e-11;-3.24789e-13;-5.93691e-14;1.70172e-14;1.24811e-14
2.4045e-05;-8.3665e-11;1.34978e-11;-4.00243e-13;-7.43097e-14;2.1443e-14;1.50219e-14
2.4115e-05;-8.32834e-11;1.39417e-11;-4.7196e-13;-9.19176e-14;2.66767e-14;1.78379e-14
2.4185e-05;-8.22184e-11;1.42944e-11;-5.39207e-13;-1.12402e-13;3.27821e-14;2.09011e-14
2.4255e-05;-8.0473e-11;1.45518e-11;-6.01304e-13;-1.35933e-13;3.98106e-14;2.41685e-14
2.4325e-05;-7.8056e-11;1.47104e-11;-6.57663e-13;-1.62621e-13;4.7797e-14;2.75806e-14
2.4395e-05;-7.49826e-11;1.47673e-11;-7.07799e-13;-1.92511e-13;5.67558e-14;3.10608e-14
2.4465e-05;-7.12736e-11;1.47204e-11;-7.51316e-13;-2.25563e-13;6.66768e-14;3.45156e-14
2.4535e-05;-6.69555e-11;1.45684e-11;-7.87871e-13;-2.61639e-13;7.75214e-14;3.7835e-14
2.4605e-05;-6.20605e-11;1.43107e-11;-8.1716e-13;-3.0049e-13;8.9219e-14;4.08938e-14
2.4675e-05;-5.66259e-11;1.39471e-11;-8.38928e-13;-3.41744e-13;1.01664e-13;4.35546e-14
2.4745e-05;-5.06942e-11;1.34786e-11;-8.52992e-13;-3.84902e-13;1.14712e-13;4.56696e-14
2.4815e-05;-4.43123e-11;1.29067e-11;-8.59271e-13;-4.29324e-13;1.28181e-13;4.70848e-14
2.4885e-05;-3.75314e-11;1.22338e-11;-8.57787e-13;-4.74233e-13;1.41847e-13;4.76438e-14
2.4955e-05;-3.04064e-11;1.14628e-11;-8.48642e-13;-5.18712e-13;1.55447e-13;4.71921e-14
2.5025e-05;-2.29958e-11;1.05976e-11;-8.32005e-13;-5.61712e-13;1.68678e-13;4.55817e-14
2.5095e-05;-1.53609e-11;9.64286e-12;-8.0811e-13;-6.02054e-13;1.812e-13;4.26756e-14
2.5165e-05;-7.56537e-12;8.60371e-12;-7.77267e-13;-6.38449e-13;1.92641e-13;3.83522e-14
2.5235e-05;3.25447e-13;7.48617e-12;-7.3987e-13;-6.69508e-13;2.02596e-13;3.25093e-14
2.5305e-05;8.24509e-12;6.29685e-12;-6.96376e-13;-6.93765e-13;2.10636e-13;2.50688e-14
2.5375e-05;1.61266e-11;5.04302e-12;-6.47267e-13;-7.09698e-13;2.16311e-13;1.59799e-14
2.5445e-05;2.3903e-11;3.73246e-12;-5.93024e-13;-7.15759e-13;2.19161e-13;5.22285e-15
2.5515e-05;3.1508e-11;2.37348e-12;-5.34134e-13;-7.104e-13;2.18718e-13;-7.18882e-15
2.5585e-05;3.88767e-11;9.74851e-13;-4.71137e-13;-6.92107e-13;2.1452e-13;-2.12066e-14
2.5655e-05;4.59459e-11;-4.5415e-13;-4.04669e-13;-6.59429e-13;2.06117e-13;-3.67464e-14
2.5725e-05;5.26552e-11;-1.90382e-12;-3.35474e-13;-6.11016e-13;1.93081e-13;-5.36881e-14
2.5795e-05;5.89469e-11;-3.36407e-12;-2.64372e-13;-5.45649e-13;1.75016e-13;-7.18768e-14
2.5865e-05;6.47673e-11;-4.82458e-12;-1.92212e-13;-4.62274e-13;1.51568e-13;-9.11233e-14
2.5935e-05;7.00664e-11;-6.27486e-12;-1.19845e-13;-3.60031e-13;1.22436e-13;-1.11206e-13
2.6005e-05;7.47989e-11;-7.70432e-12;-4.81233e-14;-2.38286e-13;8.73789e-14;-1.31874e-13
2.6075e-05;7.89244e-11;-9.10233e-12;2.20898e-14;-9.66597e-14;4.62268e-14;-1.52848e-13
2.6145e-05;8.24078e-11;-1.04582e-11;8.99397e-14;6.49506e-14;-1.11066e-15;-1.73826e-13
2.6215e-05;8.52198e-11;-1.17615e-11;1.54623e-13;2.46347e-13;-5.46367e-14;-1.94483e-13
2.6285e-05;8.7337e-11;-1.30016e-11;2.15432e-13;4.47013e-13;-1.1426e-13;-2.14481e-13
2.6355e-05;8.8742e-11;-1.41687e-11;2.71758e-13;6.66102e-13;-1.79787e-13;-2.33467e-13
2.6425e-05;8.94237e-11;-1.5253e-11;3.23061e-13;9.02429e-13;-2.50922e-13;-2.51083e-13
2.6495e-05;8.93771e-11;-1.62452e-11;3.68828e-13;1.15447e-12;-3.27258e-13;-2.66968e-13
2.6565e-05;8.86039e-11;-1.71365e-11;4.08573e-13;1.42034e-12;-4.0828e-13;-2.80769e-13
2.6635e-05;8.71119e-11;-1.79187e-11;4.41872e-13;1.69785e-12;-4.93364e-13;-2.92136e-13
2.6705e-05;8.49154e-11;-1.85843e-11;4.68417e-13;1.98446e-12;-5.81781e-13;-3.00735e-13
2.6775e-05;8.20349e-11;-1.91263e-11;4.88027e-13;2.27733e-12;-6.72697e-13;-3.06251e-13
2.6845e-05;7.84967e-11;-1.95389e-11;5.00624e-13;2.57333e-12;-7.65181e-13;-3.0839e-13
2.6915e-05;7.43331e-11;-1.98171e-11;5.0619e-13;2.86908e-12;-8.58208e-13;-3.06889e-13
2.6985e-05;6.95815e-11;-1.99566e-11;5.04753e-13;3.16095e-12;-9.50673e-13;-3.01515e-13
2.7055e-05;6.42849e-11;-1.99542e-11;4.96409e-13;3.44512e-12;-1.0414e-12;-2.92076e-13
2.7125e-05;5.84907e-11;-1.98077e-11;4.81354e-13;3.7176e-12;-1.12913e-12;-2.78421e-13
2.7195e-05;5.22504e-11;-1.95161e-11;4.59885e-13;3.9743e-12;-1.21259e-12;-2.60444e-13
2.7265e-05;4.56194e-11;-1.90794e-11;4.32365e-13;4.21105e-12;-1.29045e-12;-2.38088e-13
2.7335e-05;3.86561e-11;-1.84988e-11;3.99184e-13;4.42365e-12;-1.36134e-12;-2.11347e-13
2.7405e-05;3.14215e-11;-1.77766e-11;3.60766e-13;4.60796e-12;-1.42392e-12;-1.80269e-13
2.7475e-05;2.39788e-11;-1.69164e-11;3.17618e-13;4.75987e-12;-1.47683e-12;-1.44954e-13
2.7545e-05;1.63927e-11;-1.59225e-11;2.70383e-13;4.87543e-12;-1.51877e-12;-1.05558e-13
2.7615e-05;8.7286e-12;-1.48008e-11;2.19855e-13;4.95087e-12;-1.54843e-12;-6.22897e-14
2.7685e-05;1.05232e-12;-1.35582e-11;1.66928e-13;4.98265e-12;-1.56461e-12;-1.54166e-14
2.7755e-05;-6.57074e-12;-1.22024e-11;1.12516e-13;4.96752e-12;-1.56617e-12;3.47399e-14
2.7825e-05;-1.40761e-11;-1.07426e-11;5.75077e-14;4.90258e-12;-1.55207e-12;8.78034e-14
2.7895e-05;-2.14009e-11;-9.18833e-12;2.75544e-15;4.7853e-12;-1.52137e-12;1.43346e-13
2.7965e-05;-2.84843e-11;-7.55037e-12;-5.08918e-14;4.61361e-12;-1.47329e-12;2.00891e-13
2.8035e-05;-3.5268e-11;-5.84013e-12;-1.02576e-13;4.38593e-12;-1.40717e-12;2.59917e-13
2.8105e-05;-4.16971e-11;-4.06976e-12;-1.51455e-13;4.10119e-12;-1.32255e-12;3.1986e-13
2.8175e-05;-4.77202e-11;-2.25198e-12;-1.96744e-13;3.75886e-12;-1.21912e-12;3.80121e-13
2.8245e-05;-5.32897e-11;-4.00029e-13;-2.37751e-13;3.35904e-12;-1.09681e-12;4.40065e-13
2.8315e-05;-5.83626e-11;1.47251e-12;-2.73866e-13;2.90242e-12;-9.55704e-13;4.99035e-13
2.8385e-05;-6.29008e-11;3.35175e-12;-3.04531e-13;2.39032e-12;-7.96146e-13;5.56351e-13
2.8455e-05;-6.68714e-11;5.22358e-12;-3.29215e-13;1.82476e-12;-6.1869e-13;6.11317e-13
2.8525e-05;-7.02465e-11;7.07379e-12;-3.47428e-13;1.20836e-12;-4.24123e-13;6.63232e-13
2.8595e-05;-7.30043e-11;8.88822e-12;-3.5876e-13;5.44466e-13;-2.13471e-13;7.11395e-13
2.8665e-05;-7.51282e-11;1.06529e-11;-3.62916e-13;-1.62955e-13;1.20087e-14;7.55113e-13
2.8735e-05;-7.6608e-11;1.23543e-11;-3.59722e-13;-9.0928e-13;2.50824e-13;7.93711e-13
2.8805e-05;-7.74389e-11;1.39792e-11;-3.4909e-13;-1.68926e-12;5.01257e-13;8.26544e-13
2.8875e-05;-7.76222e-11;1.55149e-11;-3.30983e-13;-2.49707e-12;7.61379e-13;8.52999e-13
2.8945e-05;-7.71649e-11;1.69494e-11;-3.05415e-13;-3.3263e-12;1.02906e-12;8.72504e-13
2.9015e-05;-7.60796e-11;1.82714e-11;-2.72475e-13;-4.17006e-12;1.30197e-12;8.8454e-13
2.9085e-05;-7.43843e-11;1.94704e-11;-2.3238e-13;-5.02099e-12;1.57763e-12;8.88642e-13
2.9155e-05;-7.21021e-11;2.05368e-11;-1.85504e-13;-5.87132e-12;1.85341e-12;8.84411e-13
2.9225e-05;-6.92614e-11;2.14622e-11;-1.32364e-13;-6.71294e-12;2.12655e-12;8.71522e-13
2.9295e-05;-6.58949e-11;2.2239e-11;-7.35828e-14;-7.53748e-12;2.3942e-12;8.49726e-13
2.9365e-05;-6.20399e-11;2.28611e-11;-9.84183e-15;-8.33639e-12;2.65343e-12;8.1886e-13
2.9435e-05;-5.77373e-11;2.33233e-11;5.81297e-14;-9.101e-12;2.90129e-12;7.7885e-13
2.9505e-05;-5.30313e-11;2.36218e-11;1.29539e-13;-9.82262e-12;3.13482e-12;7.29717e-13
2.9575e-05;-4.79694e-11;2.37539e-11;2.03508e-13;-1.04927e-11;3.35106e-12;6.71575e-13
2.9645e-05;-4.26015e-11;2.37184e-11;2.79068e-13;-1.11027e-11;3.54714e-12;6.04639e-13
2.9715e-05;-3.69795e-11;2.3515e-11;3.55196e-13;-1.16445e-11;3.72028e-12;5.29219e-13
2.9785e-05;-3.1157e-11;2.31451e-11;4.30863e-13;-1.21102e-11;3.86782e-12;4.45727e-13
2.9855e-05;-2.51881e-11;2.2611e-11;5.05067e-13;-1.24924e-11;3.98725e-12;3.54667e-13
2.9925e-05;-1.91277e-11;2.19163e-11;5.7684e-13;-1.27843e-11;4.07626e-12;2.56641e-13
2.9995e-05;-1.30302e-11;2.10656e-11;6.45221e-13;-1.29796e-11;4.13276e-12;1.52343e-13
3.0065e-05;-6.94986e-12;2.00649e-11;7.09242e-13;-1.30726e-11;4.15492e-12;4.25549e-14
3.0135e-05;-9.39602e-13;1.89211e-11;7.67934e-13;-1.30587e-11;4.14117e-12;-7.18599e-14
3.0205e-05;4.94915e-12;1.76423e-11;8.20364e-13;-1.29338e-11;4.09027e-12;-1.89964e-13
3.0275e-05;1.06671e-11;1.62373e-11;8.65676e-13;-1.26949e-11;4.00129e-12;-3.10755e-13
3.0345e-05;1.61675e-11;1.47161e-11;9.03106e-13;-1.23401e-11;3.87363e-12;-4.33173e-13
3.0415e-05;2.14062e-11;1.3089e-11;9.31964e-13;-1.18682e-11;3.70709e-12;-5.5611e-13
3.0485e-05;2.63425e-11;1.13673e-11;9.51612e-13;-1.12793e-11;3.50181e-12;-6.7842e-13
3.0555e-05;3.09388e-11;9.56286e-12;9.61455e-13;-1.05744e-11;3.25832e-12;-7.98931e-13
3.0625e-05;3.51615e-11;7.68797e-12;9.60976e-13;-9.75593e-12;2.97755e-12;-9.16452e-13
3.0695e-05;3.89811e-11;5.75551e-12;9.49793e-13;-8.82707e-12;2.66081e-12;-1.02979e-12
3.0765e-05;4.23723e-11;3.77864e-12;9.27694e-13;-7.79235e-12;2.30978e-12;-1.13775e-12
3.0835e-05;4.53144e-11;1.7707e-12;8.94635e-13;-6.65735e-12;1.92656e-12;-1.23917e-12
3.0905e-05;4.77914e-11;-2.54842e-13;8.50696e-13;-5.42875e-12;1.51359e-12;-1.33289e-12
3.0975e-05;4.97916e-11;-2.28442e-12;7.96046e-13;-4.11431e-12;1.0737e-12;-1.41784e-12
3.1045e-05;5.13081e-11;-4.30445e-12;7.30934e-13;-2.72278e-12;6.10026e-13;-1.49296e-12
3.1115e-05;5.23386e-11;-6.30138e-12;6.55719e-13;-1.26388e-12;1.26068e-13;-1.55727e-12
3.1185e-05;5.28858e-11;-8.26187e-12;5.70913e-13;2.5177e-13;-3.74398e-13;-1.60987e-12
3.1255e-05;5.29566e-11;-1.01729e-11;4.77176e-13;1.81274e-12;-8.87321e-13;-1.64996e-12
3.1325e-05;5.25627e-11;-1.20219e-11;3.75273e-13;3.40685e-12;-1.40841e-12;-1.67681e-12
3.1395e-05;5.17194e-11;-1.37967e-11;2.6602e-13;5.02126e-12;-1.93315e-12;-1.68982e-12
3.1465e-05;5.04464e-11;-1.54855e-11;1.50256e-13;6.64263e-12;-2.45689e-12;-1.6885e-12
3.1535e-05;4.87667e-11;-1.70771e-11;2.88799e-14;8.25712e-12;-2.97481e-12;-1.67248e-12
3.1605e-05;4.6707e-11;-1.8561e-11;-9.70884e-14;9.85063e-12;-3.48203e-12;-1.64154e-12
3.1675e-05;4.42972e-11;-1.99273e-11;-2.26473e-13;1.14088e-11;-3.9736e-12;-1.59558e-12
3.1745e-05;4.15698e-11;-2.1167e-11;-3.57972e-13;1.29174e-11;-4.44462e-12;-1.53465e-12
3.1815e-05;3.85596e-11;-2.22719e-11;-4.90235e-13;1.43619e-11;-4.89019e-12;-1.45894e-12
3.1885e-05;3.53033e-11;-2.32345e-11;-6.21938e-13;1.57285e-11;-5.30555e-12;-1.36878e-12
3.1955e-05;3.18392e-11;-2.40484e-11;-7.51799e-13;1.70032e-11;-5.6861e-12;-1.26465e-12
3.2025e-05;2.82066e-11;-2.4708e-11;-8.78547e-13;1.81728e-11;-6.02742e-12;-1.14716e-12
3.2095e-05;2.44456e-11;-2.52089e-11;-1.00088e-12;1.92247e-11;-6.32536e-12;-1.01705e-12
3.2165e-05;2.05966e-11;-2.55475e-11;-1.11748e-12;2.01469e-11;-6.57609e-12;-8.75201e-13
3.2235e-05;1.67e-11;-2.57217e-11;-1.22702e-12;2.09283e-11;-6.77611e-12;-7.22608e-13
3.2305e-05;1.27955e-11;-2.573e-11;-1.32826e-12;2.15589e-11;-6.92232e-12;-5.6038e-13
3.2375e-05;8.9219e-12;-2.55721e-11;-1.42005e-12;2.20297e-11;-7.01208e-12;-3.89733e-13
3.2445e-05;5.11669e-12;-2.52487e-11;-1.50129e-12;2.2333e-11;-7.04322e-12;-2.11977e-13
3.2515e-05;1.41558e-12;-2.47616e-11;-1.57097e-12;2.24621e-11;-7.01406e-12;-2.85041e-14
3.2585e-05;-2.14766e-12;-2.41136e-11;-1.62811e-12;2.24121e-11;-6.92351e-12;1.59216e-13
3.2655e-05;-5.54157e-12;-2.33087e-11;-1.67186e-12;2.21792e-11;-6.77102e-12;3.49651e-13
3.2725e-05;-8.73729e-12;-2.23518e-11;-1.70155e-12;2.17615e-11;-6.55664e-12;5.41211e-13
3.2795e-05;-1.17089e-11;-2.12488e-11;-1.7167e-12;2.11583e-11;-6.28102e-12;7.32267e-13
3.2865e-05;-1.44337e-11;-2.00065e-11;-1.71699e-12;2.03708e-11;-5.94541e-12;9.21158e-13
3.2935e-05;-1.68924e-11;-1.86327e-11;-1.70223e-12;1.94017e-11;-5.55169e-12;1.10621e-12
3.3005e-05;-1.90689e-11;-1.71359e-11;-1.67232e-12;1.82553e-11;-5.10233e-12;1.28574e-12
3.3075e-05;-2.09506e-11;-1.55257e-11;-1.62724e-12;1.69378e-11;-4.6004e-12;1.45808e-12
3.3145e-05;-2.25284e-11;-1.38121e-11;-1.56713e-12;1.54569e-11;-4.04951e-12;1.6216e-12
3.3215e-05;-2.37965e-11;-1.20061e-11;-1.4923e-12;1.38217e-11;-3.45387e-12;1.77471e-12
3.3285e-05;-2.47531e-11;-1.01188e-11;-1.40322e-12;1.20433e-11;-2.81814e-12;1.91587e-12
3.3355e-05;-2.53999e-11;-8.16245e-12;-1.3006e-12;1.01338e-11;-2.14748e-12;2.04363e-12
3.3425e-05;-2.57419e-11;-6.14933e-12;-1.18526e-12;8.10698e-12;-1.44747e-12;2.15664e-12
3.3495e-05;-2.57876e-11;-4.09233e-12;-1.0582e-12;5.97792e-12;-7.24053e-13;2.25363e-12
3.3565e-05;-2.55481e-11;-2.00458e-12;-9.20533e-13;3.76277e-12;1.65172e-14;2.33348e-12
3.3635e-05;-2.50373e-11;1.00581e-13;-7.73442e-13;1.4788e-12;7.6773e-13;2.39518e-12
3.3705e-05;-2.42721e-11;2.20976e-12;-6.18194e-13;-8.55838e-13;1.52289e-12;2.43789e-12
3.3775e-05;-2.32715e-11;4.30956e-12;-4.56125e-13;-3.2222e-12;2.27516e-12;2.46092e-12
3.3845e-05;-2.2057e-11;6.38669e-12;-2.88638e-13;-5.60075e-12;3.01767e-12;2.46374e-12
3.3915e-05;-2.06516e-11;8.428e-12;-1.17196e-13;-7.97153e-12;3.74356e-12;2.44602e-12
3.3985e-05;-1.90796e-11;1.04206e-11;5.6702e-14;-1.03143e-11;4.44602e-12;2.40759e-12
3.4055e-05;-1.73663e-11;1.23519e-11;2.31545e-13;-1.26089e-11;5.11844e-12;2.34847e-12
3.4125e-05;-1.55379e-11;1.42097e-11;4.05814e-13;-1.48351e-11;5.75437e-12;2.26887e-12
3.4195e-05;-1.36212e-11;1.59824e-11;5.77968e-13;-1.69732e-11;6.34767e-12;2.16917e-12
3.4265e-05;-1.16435e-11;1.76588e-11;7.46429e-13;-1.90037e-11;6.89255e-12;2.04995e-12
3.4335e-05;-9.63174e-12;1.92284e-11;9.09591e-13;-2.09082e-11;7.3836e-12;1.91198e-12
3.4405e-05;-7.61236e-12;2.06815e-11;1.06588e-12;-2.26687e-11;7.81588e-12;1.7562e-12
3.4475e-05;-5.61085e-12;2.20089e-11;1.21381e-12;-2.42687e-11;8.18494e-12;1.58372e-12
3.4545e-05;-3.6516e-12;2.32025e-11;1.35208e-12;-2.56926e-11;8.48688e-12;1.39583e-12
3.4615e-05;-1.75787e-12;2.42549e-11;1.47951e-12;-2.69263e-11;8.71842e-12;1.19397e-12
3.4685e-05;4.84031e-14;2.51597e-11;1.59507e-12;-2.79571e-11;8.87687e-12;9.79726e-13
3.4755e-05;1.74692e-12;2.59116e-11;1.6978e-12;-2.87742e-11;8.96022e-12;7.54819e-13
3.4825e-05;3.3193e-12;2.65062e-11;1.78683e-12;-2.93683e-11;8.96712e-12;5.2108e-13
3.4895e-05;4.74934e-12;2.694e-11;1.8614e-12;-2.9732e-11;8.89693e-12;2.80444e-13
3.4965e-05;6.02308e-12;2.72104e-11;1.92091e-12;-2.98601e-11;8.74971e-12;3.49341e-14
3.5035e-05;7.12882e-12;2.73162e-11;1.96491e-12;-2.97491e-11;8.52619e-12;-2.1336e-13
3.5105e-05;8.05708e-12;2.72568e-11;1.99315e-12;-2.93978e-11;8.22786e-12;-4.62303e-13
3.5175e-05;8.80075e-12;2.70332e-11;2.00545e-12;-2.8807e-11;7.85684e-12;-7.09728e-13
3.5245e-05;9.35522e-12;2.66471e-11;2.00177e-12;-2.79795e-11;7.41595e-12;-9.53464e-13
3.5315e-05;9.71846e-12;2.61012e-11;1.98219e-12;-2.69203e-11;6.90865e-12;-1.19135e-12
3.5385e-05;9.89105e-12;2.53992e-11;1.94696e-12;-2.56367e-11;6.33903e-12;-1.42128e-12
3.5455e-05;9.87596e-12;2.45456e-11;1.89652e-12;-2.41376e-11;5.71174e-12;-1.64118e-12
3.5525e-05;9.67837e-12;2.3546e-11;1.83147e-12;-2.24341e-11;5.03201e-12;-1.84907e-12
3.5595e-05;9.30544e-12;2.24067e-11;1.75245e-12;-2.05391e-11;4.30554e-12;-2.04307e-12
3.5665e-05;8.76621e-12;2.11348e-11;1.66016e-12;-1.84674e-11;3.53849e-12;-2.22142e-12
3.5735e-05;8.0716e-12;1.97384e-11;1.5553e-12;-1.62351e-11;2.73744e-12;-2.38249e-12
3.5805e-05;7.23436e-12;1.82258e-11;1.43867e-12;-1.38602e-11;1.90927e-12;-2.52477e-12
3.5875e-05;6.2689e-12;1.66062e-11;1.31124e-12;-1.13616e-11;1.06119e-12;-2.64695e-12
3.5945e-05;5.19106e-12;1.48894e-11;1.17417e-12;-8.75972e-12;2.00604e-13;-2.74785e-12
3.6015e-05;4.01772e-12;1.30856e-11;1.02877e-12;-6.07584e-12;-6.64931e-13;-2.82653e-12
3.6085e-05;2.76654e-12;1.12056e-11;8.76432e-13;-3.33205e-12;-1.52776e-12;-2.88219e-12
3.6155e-05;1.45578e-12;9.26051e-12;7.18541e-13;-5.51059e-13;-2.38021e-12;-2.91428e-12
3.6225e-05;1.04198e-13;7.26173e-12;5.56497e-13;2.24405e-12;-3.21466e-12;-2.92241e-12
3.6295e-05;-1.26903e-12;5.2208e-12;3.91718e-13;5.02998e-12;-4.02361e-12;-2.90643e-12
3.6365e-05;-2.64462e-12;3.14943e-12;2.25652e-13;7.78347e-12;-4.79977e-12;-2.8664e-12
3.6435e-05;-4.00362e-12;1.05947e-12;5.97511e-14;1.04815e-11;-5.5361e-12;-2.80259e-12
3.6505e-05;-5.32769e-12;-1.03707e-12;-1.04585e-13;1.31014e-11;-6.22588e-12;-2.71548e-12
3.6575e-05;-6.59936e-12;-3.1282e-12;-2.66042e-13;1.56213e-11;-6.86282e-12;-2.60573e-12
3.6645e-05;-7.80202e-12;-5.20199e-12;-4.23386e-13;1.80201e-11;-7.44106e-12;-2.47425e-12
3.6715e-05;-8.91996e-12;-7.24669e-12;-5.75436e-13;2.02776e-11;-7.95527e-12;-2.32212e-12
3.6785e-05;-9.93845e-12;-9.25078e-12;-7.2103e-13;2.2375e-11;-8.40068e-12;-2.1506e-12
3.6855e-05;-1.08441e-11;-1.1203e-11;-8.59027e-13;2.42948e-11;-8.77313e-12;-1.96117e-12
3.6925e-05;-1.16252e-11;-1.30923e-11;-9.88346e-13;2.6021e-11;-9.0691e-12;-1.75544e-12
3.6995e-05;-1.22717e-11;-1.49081e-11;-1.10801e-12;2.75394e-11;-9.28578e-12;-1.53517e-12
3.7065e-05;-1.27758e-11;-1.66402e-11;-1.2172e-12;2.88374e-11;-9.42106e-12;-1.30226e-12
3.7135e-05;-1.3131e-11;-1.82787e-11;-1.31521e-12;2.99045e-11;-9.47357e-12;-1.0587e-12
3.7205e-05;-1.33327e-11;-1.98146e-11;-1.4015e-12;3.07322e-11;-9.44268e-12;-8.0661e-13
3.7275e-05;-1.33779e-11;-2.12392e-11;-1.47558e-12;3.13138e-11;-9.32852e-12;-5.48147e-13
3.7345e-05;-1.32655e-11;-2.25447e-11;-1.53708e-12;3.1645e-11;-9.13194e-12;-2.8554e-13
3.7415e-05;-1.29965e-11;-2.37235e-11;-1.58569e-12;3.17235e-11;-8.85458e-12;-2.10423e-14
3.7485e-05;-1.25737e-11;-2.4769e-11;-1.62122e-12;3.15492e-11;-8.49879e-12;2.43077e-13
3.7555e-05;-1.2002e-11;-2.56751e-11;-1.64361e-12;3.11239e-11;-8.06761e-12;5.04554e-13
3.7625e-05;-1.12874e-11;-2.64366e-11;-1.65297e-12;3.0452e-11;-7.56478e-12;7.61156e-13
3.7695e-05;-1.04376e-11;-2.70493e-11;-1.64952e-12;2.95395e-11;-6.99471e-12;1.0107e-12
3.7765e-05;-9.46145e-12;-2.75095e-11;-1.63362e-12;2.83946e-11;-6.3624e-12;1.25107e-12
3.7835e-05;-8.36926e-12;-2.78145e-11;-1.60572e-12;2.70274e-11;-5.67346e-12;1.48026e-12
3.7905e-05;-7.17274e-12;-2.79624e-11;-1.56641e-12;2.54498e-11;-4.93401e-12;1.69636e-12
3.7975e-05;-5.88467e-12;-2.7952e-11;-1.51641e-12;2.36756e-11;-4.15063e-12;1.89758e-12
3.8045e-05;-4.51863e-12;-2.77831e-11;-1.45659e-12;2.17199e-11;-3.33034e-12;2.08227e-12
3.8115e-05;-3.08861e-12;-2.74567e-11;-1.3879e-12;1.95993e-11;-2.4805e-12;2.24893e-12
3.8185e-05;-1.60889e-12;-2.69745e-11;-1.31132e-12;1.73319e-11;-1.60875e-12;2.39623e-12
3.8255e-05;-9.3932e-14;-2.63388e-11;-1.22784e-12;1.49368e-11;-7.22937e-13;2.52303e-12
3.8325e-05;1.44154e-12;-2.55532e-11;-1.13845e-12;1.24342e-11;1.68935e-13;2.62838e-12
3.8395e-05;2.98267e-12;-2.46217e-11;-1.04414e-12;9.845e-12;1.05881e-12;2.71151e-12
3.8465e-05;4.51471e-12;-2.35495e-11;-9.45964e-13;7.19079e-12;1.93864e-12;2.77189e-12
3.8535e-05;6.0233e-12;-2.23425e-11;-8.45028e-13;4.49361e-12;2.80047e-12;2.80916e-12
3.8605e-05;7.49478e-12;-2.10074e-11;-7.42426e-13;1.77576e-12;3.63649e-12;2.8232e-12
3.8675e-05;8.91619e-12;-1.95518e-11;-6.39195e-13;-9.40371e-13;4.43916e-12;2.81408e-12
3.8745e-05;1.02752e-11;-1.79835e-11;-5.36276e-13;-3.63251e-12;5.2012e-12;2.78211e-12
3.8815e-05;1.15602e-11;-1.63112e-11;-4.34515e-13;-6.27868e-12;5.91574e-12;2.72774e-12
3.8885e-05;1.276e-11;-1.45442e-11;-3.34688e-13;-8.85736e-12;6.57633e-12;2.65165e-12
3.8955e-05;1.38645e-11;-1.26922e-11;-2.37533e-13;-1.13477e-11;7.17701e-12;2.55469e-12
3.9025e-05;1.48645e-11;-1.07656e-11;-1.43757e-13;-1.37297e-11;7.71236e-12;2.43789e-12
3.9095e-05;1.57523e-11;-8.7752e-12;-5.40195e-14;-1.59842e-11;8.17755e-12;2.30245e-12
3.9165e-05;1.6521e-11;-6.73199e-12;3.11055e-14;-1.80935e-11;8.56837e-12;2.14972e-12
3.9235e-05;1.7165e-11;-4.64732e-12;1.11154e-13;-2.00408e-11;8.88127e-12;1.98118e-12
3.9305e-05;1.76793e-11;-2.53279e-12;1.85779e-13;-2.18111e-11;9.11341e-12;1.79842e-12
3.9375e-05;1.80599e-11;-4.00237e-13;2.54724e-13;-2.33906e-11;9.26268e-12;1.60314e-12
3.9445e-05;1.83042e-11;1.73834e-12;3.17796e-13;-2.47675e-11;9.32769e-12;1.39712e-12
3.9515e-05;1.84106e-11;3.87093e-12;3.7485e-13;-2.59315e-11;9.30781e-12;1.18223e-12
3.9585e-05;1.8379e-11;5.9856e-12;4.25816e-13;-2.68743e-11;9.20318e-12;9.60385e-13
3.9655e-05;1.82102e-11;8.07061e-12;4.70738e-13;-2.75894e-11;9.01466e-12;7.3352e-13
3.9725e-05;1.79061e-11;1.01144e-11;5.09799e-13;-2.80722e-11;8.74391e-12;5.03594e-13
3.9795e-05;1.74692e-11;1.21055e-11;5.43298e-13;-2.83201e-11;8.39328e-12;2.72571e-13
3.9865e-05;1.69031e-11;1.40328e-11;5.71595e-13;-2.83327e-11;7.96584e-12;4.24062e-14
3.9935e-05;1.62125e-11;1.58855e-11;5.95071e-13;-2.81114e-11;7.46533e-12;-1.84975e-13
4.0005e-05;1.54031e-11;1.76532e-11;6.14128e-13;-2.76595e-11;6.89613e-12;-4.077e-13
4.0075e-05;1.44818e-11;1.93261e-11;6.29243e-13;-2.69825e-11;6.26323e-12;-6.23969e-13
4.0145e-05;1.34561e-11;2.08948e-11;6.41006e-13;-2.60875e-11;5.57216e-12;-8.32074e-13
4.0215e-05;1.23342e-11;2.23507e-11;6.5009e-13;-2.49837e-11;4.82897e-12;-1.0304e-12
4.0285e-05;1.11249e-11;2.36855e-11;6.57158e-13;-2.36818e-11;4.04015e-12;-1.21743e-12
4.0355e-05;9.83768e-12;2.48915e-11;6.62764e-13;-2.21944e-11;3.21256e-12;-1.39176e-12
4.0425e-05;8.48275e-12;2.59619e-11;6.67325e-13;-2.05353e-11;2.35343e-12;-1.55214e-12
4.0495e-05;7.07103e-12;2.68905e-11;6.71191e-13;-1.872e-11;1.47024e-12;-1.69745e-12
4.0565e-05;5.61394e-12;2.76719e-11;6.74745e-13;-1.67649e-11;5.70684e-13;-1.82674e-12
4.0635e-05;4.12318e-12;2.83015e-11;6.78456e-13;-1.46879e-11;-3.37385e-13;-1.9392e-12
4.0705e-05;2.61061e-12;2.87753e-11;6.82828e-13;-1.25074e-11;-1.24603e-12;-2.03419e-12
4.0775e-05;1.08812e-12;2.90903e-11;6.88294e-13;-1.02429e-11;-2.14731e-12;-2.11119e-12
4.0845e-05;-4.32278e-13;2.92442e-11;6.95141e-13;-7.91418e-12;-3.03328e-12;-2.16988e-12
4.0915e-05;-1.93848e-12;2.92354e-11;7.0352e-13;-5.54168e-12;-3.89614e-12;-2.21008e-12
4.0985e-05;-3.41845e-12;2.90634e-11;7.13534e-13;-3.14587e-12;-4.72824e-12;-2.2318e-12
4.1055e-05;-4.86046e-12;2.87286e-11;7.25297e-13;-7.47325e-13;-5.52217e-12;-2.23519e-12
4.1125e-05;-6.25328e-12;2.82322e-11;7.38917e-13;1.63352e-12;-6.27082e-12;-2.22054e-12
4.1195e-05;-7.58634e-12;2.75759e-11;7.54415e-13;3.97656e-12;-6.96743e-12;-2.18829e-12
4.1265e-05;-8.8497e-12;2.67625e-11;7.71642e-13;6.26215e-12;-7.60566e-12;-2.139e-12
4.1335e-05;-1.0034e-11;2.57958e-11;7.90289e-13;8.47133e-12;-8.17963e-12;-2.07342e-12
4.1405e-05;-1.11304e-11;2.46801e-11;8.09972e-13;1.05859e-11;-8.68396e-12;-1.99241e-12
4.1475e-05;-1.2131e-11;2.34206e-11;8.30323e-13;1.25886e-11;-9.11387e-12;-1.89696e-12
4.1545e-05;-1.30287e-11;2.20235e-11;8.51011e-13;1.44632e-11;-9.46515e-12;-1.78817e-12
4.1615e-05;-1.38177e-11;2.04953e-11;8.71665e-13;1.61948e-11;-9.73426e-12;-1.66722e-12
4.1685e-05;-1.44934e-11;1.88437e-11;8.91782e-13;1.77698e-11;-9.91834e-12;-1.53538e-12
4.1755e-05;-1.50523e-11;1.70767e-11;9.10681e-13;1.9176e-11;-1.00153e-11;-1.39401e-12
4.1825e-05;-1.5492e-11;1.52031e-11;9.27548e-13;2.04026e-11;-1.00236e-11;-1.24453e-12
4.1895e-05;-1.58112e-11;1.32327e-11;9.41534e-13;2.14408e-11;-9.94272e-12;-1.08841e-12
4.1965e-05;-1.60097e-11;1.11755e-11;9.5183e-13;2.2283e-11;-9.77278e-12;-9.27124e-13
4.2035e-05;-1.60887e-11;9.04251e-12;9.57678e-13;2.29238e-11;-9.51471e-12;-7.62158e-13
4.2105e-05;-1.60504e-11;6.84501e-12;9.58352e-13;2.33592e-11;-9.17022e-12;-5.94992e-13
4.2175e-05;-1.58981e-11;4.59485e-12;9.5313e-13;2.35872e-11;-8.7418e-12;-4.27099e-13
4.2245e-05;-1.56361e-11;2.30428e-12;9.41314e-13;2.36076e-11;-8.23269e-12;-2.59937e-13
4.2315e-05;-1.52694e-11;-1.40067e-14;9.22262e-13;2.3422e-11;-7.64689e-12;-9.49211e-14
4.2385e-05;-1.48038e-11;-2.34697e-12;8.95398e-13;2.30337e-11;-6.98912e-12;6.66003e-14
4.2455e-05;-1.42463e-11;-4.68126e-12;8.602e-13;2.24479e-11;-6.26477e-12;2.23357e-13
4.2525e-05;-1.36043e-11;-7.00334e-12;8.16161e-13;2.16713e-11;-5.47985e-12;3.74152e-13
4.2595e-05;-1.2886e-11;-9.29958e-12;7.62794e-13;2.07122e-11;-4.64094e-12;5.17864e-13
4.2665e-05;-1.21001e-11;-1.15563e-11;6.9967e-13;1.95805e-11;-3.75511e-12;6.53447e-13
4.2735e-05;-1.12555e-11;-1.37599e-11;6.26487e-13;1.82876e-11;-2.82992e-12;7.79956e-13
4.2805e-05;-1.03614e-11;-1.58967e-11;5.43116e-13;1.68459e-11;-1.87326e-12;8.96566e-13
4.2875e-05;-9.42709e-12;-1.79534e-11;4.49614e-13;1.52691e-11;-8.93363e-13;1.00258e-12
4.2945e-05;-8.46204e-12;-1.99169e-11;3.46209e-13;1.35722e-11;1.01316e-13;1.09741e-12
4.3015e-05;-7.47567e-12;-2.17745e-11;2.33277e-13;1.17707e-11;1.10218e-12;1.18058e-12
4.3085e-05;-6.47734e-12;-2.35141e-11;1.11324e-13;9.88118e-12;2.10055e-12;1.25175e-12
4.3155e-05;-5.47623e-12;-2.51238e-11;-1.90281e-14;7.92063e-12;3.08775e-12;1.31068e-12
4.3225e-05;-4.48122e-12;-2.65927e-11;-1.57075e-13;5.90663e-12;4.05516e-12;1.35727e-12
4.3295e-05;-3.50086e-12;-2.791e-11;-3.02045e-13;3.85704e-12;4.99434e-12;1.39153e-12
4.3365e-05;-2.54315e-12;-2.90662e-11;-4.53092e-13;1.78991e-12;5.8971e-12;1.41363e-12
4.3435e-05;-1.61551e-12;-3.00522e-11;-6.09243e-13;-2.767e-13;6.75553e-12;1.42378e-12
4.3505e-05;-7.24675e-13;-3.08602e-11;-7.69337e-13;-2.32482e-12;7.56218e-12;1.42232e-12
4.3575e-05;1.23366e-13;-3.14833e-11;-9.31999e-13;-4.33677e-12;8.30998e-12;1.40967e-12
4.3645e-05;9.23396e-13;-3.19156e-11;-1.09569e-12;-6.29529e-12;8.99244e-12;1.38635e-12
4.3715e-05;1.67099e-12;-3.21526e-11;-1.25882e-12;-8.18369e-12;9.60362e-12;1.35299e-12
4.3785e-05;2.36251e-12;-3.21909e-11;-1.41979e-12;-9.98601e-12;1.01382e-11;1.31026e-12
4.3855e-05;2.99512e-12;-3.20283e-11;-1.57707e-12;-1.16872e-11;1.05916e-11;1.2589e-12
4.3925e-05;3.56672e-12;-3.16643e-11;-1.7291e-12;-1.3273e-11;1.09598e-11;1.19969e-12
4.3995e-05;4.07606e-12;-3.10993e-11;-1.87427e-12;-1.47305e-11;1.12399e-11;1.13344e-12
4.4065e-05;4.52269e-12;-3.03355e-11;-2.01088e-12;-1.60479e-11;1.14293e-11;1.061e-12
4.4135e-05;4.90703e-12;-2.93763e-11;-2.13717e-12;-1.72146e-11;1.15265e-11;9.83267e-13
4.4205e-05;5.2303e-12;-2.82266e-11;-2.25145e-12;-1.82215e-11;1.15308e-11;9.01124e-13
4.4275e-05;5.49444e-12;-2.68928e-11;-2.35209e-12;-1.90609e-11;1.14422e-11;8.15448e-13
4.4345e-05;5.70207e-12;-2.53824e-11;-2.43754e-12;-1.97268e-11;1.12614e-11;7.27099e-13
4.4415e-05;5.85642e-12;-2.37045e-11;-2.50631e-12;-2.02145e-11;1.09901e-11;6.36921e-13
4.4485e-05;5.96136e-12;-2.18694e-11;-2.55699e-12;-2.05208e-11;1.06306e-11;5.45753e-13
4.4555e-05;6.02132e-12;-1.98885e-11;-2.58828e-12;-2.06445e-11;1.0186e-11;4.54405e-13
4.4625e-05;6.04119e-12;-1.77743e-11;-2.59909e-12;-2.05855e-11;9.65998e-12;3.63643e-13
4.4695e-05;6.02621e-12;-1.55405e-11;-2.58858e-12;-2.03455e-11;9.05702e-12;2.7417e-13
4.4765e-05;5.98183e-12;-1.32015e-11;-2.55617e-12;-1.99277e-11;8.38212e-12;1.86629e-13
4.4835e-05;5.91375e-12;-1.07728e-11;-2.50145e-12;-1.93367e-11;7.64085e-12;1.01617e-13
4.4905e-05;5.82787e-12;-8.27042e-12;-2.42415e-12;-1.85786e-11;6.83932e-12;1.96894e-14
4.4975e-05;5.73025e-12;-5.71122e-12;-2.32414e-12;-1.76609e-11;5.98408e-12;-5.86473e-14
4.5045e-05;5.62692e-12;-3.11247e-12;-2.20146e-12;-1.65923e-11;5.08207e-12;-1.32958e-13
4.5115e-05;5.52369e-12;-4.91863e-13;-2.05641e-12;-1.53829e-11;4.14058e-12;-2.02883e-13
4.5185e-05;5.42603e-12;2.13271e-12;-1.88956e-12;-1.40439e-11;3.16715e-12;-2.68136e-13
4.5255e-05;5.33899e-12;4.74329e-12;-1.70176e-12;-1.25875e-11;2.16955e-12;-3.2848e-13
4.5325e-05;5.26724e-12;7.32197e-12;-1.49406e-12;-1.10268e-11;1.15569e-12;-3.83722e-13
4.5395e-05;5.21497e-12;9.85102e-12;-1.26776e-12;-9.37589e-12;1.33567e-13;-4.33726e-13
4.5465e-05;5.18581e-12;1.23131e-11;-1.02432e-12;-7.64949e-12;-8.88826e-13;-4.78421e-13
4.5535e-05;5.18268e-12;1.46911e-11;-7.65447e-13;-5.86293e-12;-1.90354e-12;-5.17806e-13
4.5605e-05;5.20767e-12;1.69689e-11;-4.9307e-13;-4.03198e-12;-2.90276e-12;-5.51932e-13
4.5675e-05;5.26211e-12;1.91307e-11;-2.09343e-13;-2.17268e-12;-3.87885e-12;-5.80886e-13
4.5745e-05;5.34655e-12;2.1162e-11;8.34087e-14;-3.01244e-13;-4.82441e-12;-6.04778e-13
4.5815e-05;5.46084e-12;2.30489e-11;3.82753e-13;1.5661e-12;-5.73234e-12;-6.23755e-13
4.5885e-05;5.60407e-12;2.47789e-11;6.86181e-13;3.41324e-12;-6.59592e-12;-6.38013e-13
4.5955e-05;5.77448e-12;2.63405e-11;9.91108e-13;5.2243e-12;-7.40883e-12;-6.47796e-13
4.6025e-05;5.96944e-12;2.77234e-11;1.29485e-12;6.98385e-12;-8.16523e-12;-6.53375e-13
4.6095e-05;6.18545e-12;2.89188e-11;1.59459e-12;8.67699e-12;-8.85975e-12;-6.55031e-13
4.6165e-05;6.41821e-12;2.99193e-11;1.88747e-12;1.02895e-11;-9.48757e-12;-6.53041e-13
4.6235e-05;6.6627e-12;3.07186e-11;2.17059e-12;1.18079e-11;-1.00444e-11;-6.47693e-13
4.6305e-05;6.91327e-12;3.13123e-11;2.44117e-12;1.32196e-11;-1.05266e-11;-6.39292e-13
4.6375e-05;7.16377e-12;3.16971e-11;2.69653e-12;1.4513e-11;-1.09311e-11;-6.28161e-13
4.6445e-05;7.40755e-12;3.18714e-11;2.93414e-12;1.56774e-11;-1.12555e-11;-6.14613e-13
4.6515e-05;7.63758e-12;3.1835e-11;3.15158e-12;1.67036e-11;-1.14981e-11;-5.98938e-13
4.6585e-05;7.84646e-12;3.15894e-11;3.34654e-12;1.75833e-11;-1.16576e-11;-5.81401e-13
4.6655e-05;8.02651e-12;3.11375e-11;3.51682e-12;1.83096e-11;-1.17336e-11;-5.62254e-13
4.6725e-05;8.1699e-12;3.04836e-11;3.66043e-12;1.88771e-11;-1.17263e-11;-5.41752e-13
4.6795e-05;8.26885e-12;2.96333e-11;3.77557e-12;1.92816e-11;-1.16365e-11;-5.20144e-13
4.6865e-05;8.31581e-12;2.85936e-11;3.86068e-12;1.95203e-11;-1.14655e-11;-4.97657e-13
4.6935e-05;8.30355e-12;2.73727e-11;3.91443e-12;1.95919e-11;-1.12155e-11;-4.74473e-13
4.7005e-05;8.22528e-12;2.59802e-11;3.93574e-12;1.94967e-11;-1.08891e-11;-4.50738e-13
4.7075e-05;8.07469e-12;2.44266e-11;3.92383e-12;1.92364e-11;-1.04893e-11;-4.26578e-13
4.7145e-05;7.84612e-12;2.27235e-11;3.87828e-12;1.88138e-11;-1.00198e-11;-4.0211e-13
4.7215e-05;7.53477e-12;2.08836e-11;3.79909e-12;1.82336e-11;-9.48485e-12;-3.77434e-13
4.7285e-05;7.13684e-12;1.89202e-11;3.68658e-12;1.75013e-11;-8.88899e-12;-3.52612e-13
4.7355e-05;6.64964e-12;1.68474e-11;3.54137e-12;1.6624e-11;-8.23723e-12;-3.27656e-13
4.7425e-05;6.07153e-12;1.46801e-11;3.36431e-12;1.561e-11;-7.53488e-12;-3.02537e-13
4.7495e-05;5.40187e-12;1.24333e-11;3.15653e-12;1.44687e-11;-6.78755e-12;-2.77213e-13
4.7565e-05;4.64108e-12;1.01229e-11;2.91944e-12;1.32102e-11;-6.00111e-12;-2.51636e-13
4.7635e-05;3.7908e-12;7.7647e-12;2.65481e-12;1.1846e-11;-5.1816e-12;-2.25753e-13
4.7705e-05;2.85404e-12;5.37481e-12;2.36472e-12;1.0388e-11;-4.33525e-12;-1.9948e-13
4.7775e-05;1.83526e-12;2.9694e-12;2.05155e-12;8.84887e-12;-3.46835e-12;-1.72705e-13
4.7845e-05;7.4032e-13;5.64543e-13;1.71784e-12;7.24202e-12;-2.58725e-12;-1.45302e-13
4.7915e-05;-4.23726e-13;-1.82384e-12;1.36634e-12;5.58118e-12;-1.69826e-12;-1.17163e-13
4.7985e-05;-1.64869e-12;-4.18008e-12;9.99956e-13;3.88043e-12;-8.07663e-13;-8.82156e-14
4.8055e-05;-2.92532e-12;-6.48889e-12;6.21792e-13;2.1541e-12;7.83751e-14;-5.84046e-14
4.8125e-05;-4.24324e-12;-8.73544e-12;2.35105e-13;4.16585e-13;9.53798e-13;-2.76774e-14
4.8195e-05;-5.59102e-12;-1.09055e-11;-1.56747e-13;-1.31772e-12;1.81274e-12;4.02237e-15
4.8265e-05;-6.95627e-12;-1.29856e-11;-5.5036e-13;-3.03458e-12;2.64955e-12;3.67328e-14
4.8335e-05;-8.32583e-12;-1.4963e-11;-9.42298e-13;-4.71997e-12;3.45886e-12;7.04452e-14
4.8405e-05;-9.68597e-12;-1.68255e-11;-1.3291e-12;-6.36025e-12;4.23559e-12;1.05095e-13
4.8475e-05;-1.10226e-11;-1.8562e-11;-1.70728e-12;-7.94226e-12;4.97497e-12;1.4058e-13
4.8545e-05;-1.23212e-11;-2.01621e-11;-2.07336e-12;-9.4534e-12;5.67255e-12;1.76789e-13
4.8615e-05;-1.35671e-11;-2.16164e-11;-2.4239e-12;-1.08818e-11;6.3243e-12;2.13603e-13
4.8685e-05;-1.47454e-11;-2.29166e-11;-2.75561e-12;-1.22162e-11;6.92657e-12;2.50875e-13
4.8755e-05;-1.58415e-11;-2.40555e-11;-3.06533e-12;-1.34464e-11;7.47616e-12;2.88399e-13
4.8825e-05;-1.68412e-11;-2.50267e-11;-3.3501e-12;-1.45631e-11;7.97031e-12;3.25914e-13
4.8895e-05;-1.77309e-11;-2.58252e-11;-3.6072e-12;-1.55577e-11;8.4067e-12;3.6313e-13
4.8965e-05;-1.84978e-11;-2.64469e-11;-3.83418e-12;-1.64231e-11;8.78347e-12;3.99759e-13
4.9035e-05;-1.91303e-11;-2.68887e-11;-4.02892e-12;-1.7153e-11;9.09921e-12;4.35523e-13
4.9105e-05;-1.96175e-11;-2.71491e-11;-4.18959e-12;-1.77425e-11;9.35302e-12;4.70132e-13
4.9175e-05;-1.99496e-11;-2.72273e-11;-4.3147e-12;-1.81875e-11;9.54447e-12;5.03255e-13
4.9245e-05;-2.01184e-11;-2.7124e-11;-4.40303e-12;-1.84856e-11;9.67357e-12;5.34526e-13
4.9315e-05;-2.01172e-11;-2.68409e-11;-4.45365e-12;-1.86353e-11;9.74082e-12;5.63577e-13
4.9385e-05;-1.99409e-11;-2.63808e-11;-4.46602e-12;-1.86363e-11;9.7471e-12;5.90073e-13
4.9455e-05;-1.95864e-11;-2.57476e-11;-4.43995e-12;-1.84897e-11;9.69376e-12;6.13721e-13
4.9525e-05;-1.90523e-11;-2.49464e-11;-4.37569e-12;-1.81978e-11;9.58254e-12;6.34239e-13
4.9595e-05;-1.8339e-11;-2.39834e-11;-4.27384e-12;-1.77639e-11;9.41558e-12;6.51333e-13
4.9665e-05;-1.74487e-11;-2.28659e-11;-4.13534e-12;-1.71927e-11;9.19538e-12;6.64707e-13
4.9735e-05;-1.63857e-11;-2.1602e-11;-3.96139e-12;-1.64899e-11;8.92474e-12;6.74095e-13
4.9805e-05;-1.51563e-11;-2.02009e-11;-3.75353e-12;-1.56623e-11;8.60677e-12;6.79296e-13
4.9875e-05;-1.37689e-11;-1.86727e-11;-3.51362e-12;-1.47176e-11;8.24482e-12;6.80172e-13
4.9945e-05;-1.22335e-11;-1.7028e-11;-3.24391e-12;-1.36648e-11;7.8425e-12;6.76618e-13
5.0015e-05;-1.05618e-11;-1.52786e-11;-2.94691e-12;-1.25134e-11;7.40362e-12;6.68535e-13
5.0085e-05;-8.76687e-12;-1.34369e-11;-2.62532e-12;-1.1274e-11;6.93214e-12;6.55831e-13
5.0155e-05;-6.86335e-12;-1.15159e-11;-2.28201e-12;-9.95776e-12;6.43212e-12;6.38452e-13
5.0225e-05;-4.86742e-12;-9.52916e-12;-1.91999e-12;-8.57645e-12;5.90771e-12;6.16407e-13
5.0295e-05;-2.79673e-12;-7.4908e-12;-1.54247e-12;-7.14235e-12;5.36309e-12;5.89756e-13
5.0365e-05;-6.70131e-13;-5.41522e-12;-1.15296e-12;-5.66814e-12;4.80243e-12;5.58581e-13
5.0435e-05;1.49275e-12;-3.31714e-12;-7.55165e-13;-4.16676e-12;4.22989e-12;5.22955e-13
5.0505e-05;3.67174e-12;-1.21152e-12;-3.5294e-13;-2.65127e-12;3.64956e-12;4.82953e-13
5.0575e-05;5.84624e-12;8.8655e-13;4.99186e-14;-1.13469e-12;3.06539e-12;4.38681e-13
5.0645e-05;7.9953e-12;2.96202e-12;4.49758e-13;3.70121e-13;2.48119e-12;3.90297e-13
5.0715e-05;1.00977e-11;4.99995e-12;8.4308e-13;1.85053e-12;1.90058e-12;3.38012e-13
5.0785e-05;1.21321e-11;6.98564e-12;1.22647e-12;3.29428e-12;1.32701e-12;2.82059e-13
5.0855e-05;1.40776e-11;8.90476e-12;1.59653e-12;4.68962e-12;7.63701e-13;2.22683e-13
5.0925e-05;1.5914e-11;1.07434e-11;1.94993e-12;6.0254e-12;2.13635e-13;1.6015e-13
5.0995e-05;1.76221e-11;1.24884e-11;2.2835e-12;7.2912e-12;-3.20459e-13;9.47722e-14
5.1065e-05;1.91838e-11;1.41269e-11;2.59437e-12;8.47739e-12;-8.36126e-13;2.69213e-14
5.1135e-05;2.05821e-11;1.56472e-11;2.87998e-12;9.57522e-12;-1.33118e-12;-4.29828e-14
5.1205e-05;2.18012e-11;1.70382e-11;3.13806e-12;1.05769e-11;-1.80371e-12;-1.14496e-13
5.1275e-05;2.28267e-11;1.829e-11;3.36654e-12;1.14755e-11;-2.25206e-12;-1.87164e-13
5.1345e-05;2.36461e-11;1.93937e-11;3.56351e-12;1.22653e-11;-2.67488e-12;-2.60515e-13
5.1415e-05;2.42492e-11;2.03415e-11;3.72729e-12;1.29416e-11;-3.07105e-12;-3.34041e-13
5.1485e-05;2.46282e-11;2.11269e-11;3.85659e-12;1.35008e-11;-3.43976e-12;-4.07201e-13
5.1555e-05;2.47774e-11;2.17444e-11;3.95058e-12;1.39406e-11;-3.78044e-12;-4.7943e-13
5.1625e-05;2.46934e-11;2.21899e-11;4.00887e-12;1.42596e-11;-4.0928e-12;-5.50161e-13
5.1695e-05;2.43751e-11;2.24606e-11;4.03141e-12;1.44577e-11;-4.37676e-12;-6.18828e-13
5.1765e-05;2.38234e-11;2.25553e-11;4.01838e-12;1.45358e-11;-4.63248e-12;-6.84859e-13
5.1835e-05;2.30418e-11;2.24739e-11;3.97015e-12;1.4496e-11;-4.86034e-12;-7.47669e-13
5.1905e-05;2.20365e-11;2.22181e-11;3.88734e-12;1.43414e-11;-5.06091e-12;-8.06665e-13
5.1975e-05;2.08161e-11;2.17904e-11;3.77094e-12;1.4076e-11;-5.23495e-12;-8.61265e-13
5.2045e-05;1.93915e-11;2.11951e-11;3.62237e-12;1.3705e-11;-5.38338e-12;-9.1091e-13
5.2115e-05;1.77756e-11;2.04376e-11;3.44345e-12;1.32343e-11;-5.50727e-12;-9.55067e-13
5.2185e-05;1.59835e-11;1.95247e-11;3.23632e-12;1.26706e-11;-5.6078e-12;-9.93222e-13
5.2255e-05;1.40321e-11;1.84645e-11;3.00332e-12;1.20213e-11;-5.68623e-12;-1.02488e-12
5.2325e-05;1.19404e-11;1.72663e-11;2.74703e-12;1.12945e-11;-5.74391e-12;-1.0496e-12
5.2395e-05;9.72929e-12;1.59403e-11;2.47017e-12;1.04989e-11;-5.78219e-12;-1.06697e-12
5.2465e-05;7.42112e-12;1.44979e-11;2.17569e-12;9.64337e-12;-5.80247e-12;-1.07666e-12
5.2535e-05;5.03948e-12;1.29514e-11;1.86663e-12;8.73742e-12;-5.80616e-12;-1.07838e-12
5.2605e-05;2.6088e-12;1.13137e-11;1.54613e-12;7.79063e-12;-5.79463e-12;-1.0719e-12
5.2675e-05;1.54111e-13;9.59879e-12;1.21729e-12;6.81274e-12;-5.76925e-12;-1.05702e-12
5.2745e-05;-2.29907e-12;7.82112e-12;8.83248e-13;5.81352e-12;-5.73131e-12;-1.03361e-12
5.2815e-05;-4.72495e-12;5.99559e-12;5.47114e-13;4.80269e-12;-5.68202e-12;-1.00165e-12
5.2885e-05;-7.09769e-12;4.13746e-12;2.12046e-13;3.78982e-12;-5.62253e-12;-9.61182e-13
5.2955e-05;-9.39172e-12;2.26224e-12;-1.18804e-13;2.78425e-12;-5.55389e-12;-9.12326e-13
5.3025e-05;-1.15821e-11;3.85549e-13;-4.42335e-13;1.79497e-12;-5.47705e-12;-8.55269e-13
5.3095e-05;-1.36451e-11;-1.47697e-12;-7.55555e-13;8.30586e-13;-5.39281e-12;-7.9027e-13
5.3165e-05;-1.55581e-11;-3.30979e-12;-1.05562e-12;-1.00794e-13;-5.30183e-12;-7.17687e-13
5.3235e-05;-1.73003e-11;-5.09768e-12;-1.33986e-12;-9.91588e-13;-5.20456e-12;-6.37984e-13
5.3305e-05;-1.88526e-11;-6.82581e-12;-1.60584e-12;-1.8348e-12;-5.10134e-12;-5.5171e-13
5.3375e-05;-2.01979e-11;-8.47987e-12;-1.85136e-12;-2.62408e-12;-4.9923e-12;-4.59473e-13
5.3445e-05;-2.1321e-11;-1.00462e-11;-2.07453e-12;-3.35379e-12;-4.87745e-12;-3.61914e-13
5.3515e-05;-2.2209e-11;-1.15117e-11;-2.27373e-12;-4.01906e-12;-4.75658e-12;-2.59715e-13
5.3585e-05;-2.28518e-11;-1.28643e-11;-2.44755e-12;-4.61583e-12;-4.62931e-12;-1.53617e-13
5.3655e-05;-2.32418e-11;-1.40928e-11;-2.59478e-12;-5.14086e-12;-4.49507e-12;-4.44272e-14
5.3725e-05;-2.33743e-11;-1.51871e-11;-2.71442e-12;-5.59177e-12;-4.35312e-12;6.70009e-14
5.3795e-05;-2.32474e-11;-1.61383e-11;-2.80584e-12;-5.96701e-12;-4.20259e-12;1.79803e-13
5.3865e-05;-2.28619e-11;-1.69388e-11;-2.86879e-12;-6.26589e-12;-4.0425e-12;2.93122e-13
5.3935e-05;-2.22216e-11;-1.75821e-11;-2.90345e-12;-6.48859e-12;-3.87175e-12;4.06099e-13
5.4005e-05;-2.13332e-11;-1.80631e-11;-2.91029e-12;-6.63614e-12;-3.68913e-12;5.17844e-13
5.4075e-05;-2.02062e-11;-1.83781e-11;-2.89001e-12;-6.71038e-12;-3.49336e-12;6.27432e-13
5.4145e-05;-1.88533e-11;-1.85248e-11;-2.84348e-12;-6.71394e-12;-3.28315e-12;7.33917e-13
5.4215e-05;-1.72894e-11;-1.85023e-11;-2.77175e-12;-6.65016e-12;-3.05722e-12;8.36371e-13
5.4285e-05;-1.55322e-11;-1.83115e-11;-2.67617e-12;-6.52305e-12;-2.81431e-12;9.33912e-13
5.4355e-05;-1.36014e-11;-1.79544e-11;-2.55833e-12;-6.33724e-12;-2.55325e-12;1.0257e-12
5.4425e-05;-1.1519e-11;-1.74346e-11;-2.42004e-12;-6.09791e-12;-2.27292e-12;1.1109e-12
5.4495e-05;-9.3086e-12;-1.67571e-11;-2.2632e-12;-5.81071e-12;-1.97233e-12;1.18871e-12
5.4565e-05;-6.99563e-12;-1.59282e-11;-2.0898e-12;-5.4817e-12;-1.65063e-12;1.25835e-12
5.4635e-05;-4.60666e-12;-1.49556e-11;-1.90191e-12;-5.11723e-12;-1.30716e-12;1.31911e-12
5.4705e-05;-2.16932e-12;-1.38484e-11;-1.70177e-12;-4.7239e-12;-9.41506e-13;1.37036e-12
5.4775e-05;2.87986e-13;-1.2617e-11;-1.49177e-12;-4.30845e-12;-5.53483e-13;1.41159e-12
5.4845e-05;2.73631e-12;-1.12725e-11;-1.27438e-12;-3.87772e-12;-1.43183e-13;1.44238e-12
5.4915e-05;5.14659e-12;-9.82716e-12;-1.0521e-12;-3.43856e-12;2.89022e-13;1.46233e-12
5.4985e-05;7.49014e-12;-8.29409e-12;-8.27362e-13;-2.99775e-12;7.42452e-13;1.47112e-12
5.5055e-05;9.73899e-12;-6.68714e-12;-6.02562e-13;-2.56195e-12;1.21609e-12;1.46851e-12
5.5125e-05;1.18661e-11;-5.02096e-12;-3.80017e-13;-2.13753e-12;1.7086e-12;1.45438e-12
5.5195e-05;1.38458e-11;-3.31079e-12;-1.6193e-13;-1.7306e-12;2.21826e-12;1.42874e-12
5.5265e-05;1.56533e-11;-1.57226e-12;4.96704e-14;-1.34685e-12;2.74303e-12;1.39168e-12
5.5335e-05;1.72659e-11;1.7889e-13;2.5294e-13;-9.91579e-13;3.28052e-12;1.34336e-12
5.5405e-05;1.86631e-11;1.9269e-12;4.46167e-13;-6.69595e-13;3.82802e-12;1.28404e-12
5.5475e-05;1.98268e-11;3.65609e-12;6.27709e-13;-3.8518e-13;4.38247e-12;1.21403e-12
5.5545e-05;2.0742e-11;5.35092e-12;7.95988e-13;-1.42036e-13;4.94051e-12;1.13378e-12
5.5615e-05;2.13962e-11;6.99603e-12;9.49584e-13;5.67617e-14;5.49845e-12;1.04383e-12
5.5685e-05;2.17798e-11;8.57645e-12;1.08734e-12;2.08794e-13;6.05236e-12;9.44822e-13
5.5755e-05;2.18863e-11;1.00779e-11;1.20841e-12;3.12326e-13;6.59804e-12;8.37447e-13
5.5825e-05;2.17122e-11;1.14868e-11;1.3122e-12;3.66327e-13;7.1311e-12;7.22447e-13
5.5895e-05;2.12575e-11;1.27907e-11;1.39825e-12;3.70489e-13;7.647e-12;6.00625e-13
5.5965e-05;2.05261e-11;1.39777e-11;1.46622e-12;3.25228e-13;8.14104e-12;4.7286e-13
5.6035e-05;1.95249e-11;1.50372e-11;1.51593e-12;2.31689e-13;8.60844e-12;3.40109e-13
5.6105e-05;1.82641e-11;1.59592e-11;1.54745e-12;9.17197e-14;9.04437e-12;2.03394e-13
5.6175e-05;1.6757e-11;1.67351e-11;1.56116e-12;-9.21601e-14;9.44401e-12;6.37726e-14
5.6245e-05;1.50193e-11;1.73577e-11;1.55772e-12;-3.16793e-13;9.80256e-12;-7.76679e-14
5.6315e-05;1.307e-11;1.78209e-11;1.5379e-12;-5.78419e-13;1.01154e-11;-2.19819e-13
5.6385e-05;1.09308e-11;1.81203e-11;1.50259e-12;-8.72717e-13;1.03779e-11;-3.61551e-13
5.6455e-05;8.62598e-12;1.82527e-11;1.45279e-12;-1.19484e-12;1.05859e-11;-5.01719e-13
5.6525e-05;6.18229e-12;1.82161e-11;1.38969e-12;-1.53947e-12;1.07352e-11;-6.3918e-13
5.6595e-05;3.62806e-12;1.80099e-11;1.31467e-12;-1.9009e-12;1.08221e-11;-7.72812e-13
5.6665e-05;9.93092e-13;1.76351e-11;1.22927e-12;-2.27307e-12;1.08434e-11;-9.01526e-13
5.6735e-05;-1.6916e-12;1.70941e-11;1.13509e-12;-2.64968e-12;1.07959e-11;-1.02427e-12
5.6805e-05;-4.39403e-12;1.63908e-11;1.0337e-12;-3.02422e-12;1.06773e-11;-1.14005e-12
5.6875e-05;-7.08147e-12;1.55305e-11;9.26659e-13;-3.39007e-12;1.04855e-11;-1.24794e-12
5.6945e-05;-9.7209e-12;1.45196e-11;8.1553e-13;-3.74057e-12;1.02192e-11;-1.34705e-12
5.7015e-05;-1.22795e-11;1.3366e-11;7.01873e-13;-4.06909e-12;9.8776e-12;-1.43657e-12
5.7085e-05;-1.47252e-11;1.20788e-11;5.87228e-13;-4.36911e-12;9.46038e-12;-1.51577e-12
5.7155e-05;-1.70269e-11;1.06684e-11;4.73085e-13;-4.63432e-12;8.96803e-12;-1.58396e-12
5.7225e-05;-1.91551e-11;9.14631e-12;3.60872e-13;-4.85868e-12;8.40166e-12;-1.64055e-12
5.7295e-05;-2.10818e-11;7.52518e-12;2.51971e-13;-5.03648e-12;7.76308e-12;-1.68503e-12
5.7365e-05;-2.27809e-11;5.81853e-12;1.47697e-13;-5.16244e-12;7.05482e-12;-1.717e-12
5.7435e-05;-2.42287e-11;4.04062e-12;4.92474e-14;-5.23178e-12;6.28007e-12;-1.73616e-12
5.7505e-05;-2.54041e-11;2.20645e-12;-4.23551e-14;-5.24028e-12;5.44271e-12;-1.74226e-12
5.7575e-05;-2.62888e-11;3.31635e-13;-1.26273e-13;-5.18437e-12;4.54729e-12;-1.73517e-12
5.7645e-05;-2.6868e-11;-1.56764e-12;-2.01798e-13;-5.06114e-12;3.59902e-12;-1.71488e-12
5.7715e-05;-2.713e-11;-3.4748e-12;-2.68289e-13;-4.86841e-12;2.60375e-12;-1.6815e-12
5.7785e-05;-2.70668e-11;-5.37303e-12;-3.25167e-13;-4.60477e-12;1.5679e-12;-1.63526e-12
5.7855e-05;-2.66736e-11;-7.24541e-12;-3.71988e-13;-4.26959e-12;4.9844e-13;-1.57652e-12
5.7925e-05;-2.59497e-11;-9.07504e-12;-4.08555e-13;-3.86307e-12;-5.97215e-13;-1.50566e-12
5.7995e-05;-2.48977e-11;-1.08452e-11;-4.34947e-13;-3.38629e-12;-1.7112e-12;-1.42315e-12
5.8065e-05;-2.35242e-11;-1.25394e-11;-4.51463e-13;-2.84114e-12;-2.83528e-12;-1.32957e-12
5.8135e-05;-2.18398e-11;-1.41418e-11;-4.58501e-13;-2.2304e-12;-3.9609e-12;-1.2256e-12
5.8205e-05;-1.98586e-11;-1.56371e-11;-4.56475e-13;-1.55768e-12;-5.07931e-12;-1.11198e-12
5.8275e-05;-1.75983e-11;-1.70106e-11;-4.45815e-13;-8.2739e-13;-6.18164e-12;-9.89543e-13
5.8345e-05;-1.50797e-11;-1.82489e-11;-4.27041e-13;-4.47937e-14;-7.25898e-12;-8.59109e-13
5.8415e-05;-1.23269e-11;-1.93391e-11;-4.00831e-13;7.84091e-13;-8.30247e-12;-7.21544e-13
5.8485e-05;-9.36693e-12;-2.02697e-11;-3.68035e-13;1.65251e-12;-9.30336e-12;-5.77777e-13
5.8555e-05;-6.22993e-12;-2.10304e-11;-3.29639e-13;2.55306e-12;-1.02531e-11;-4.28824e-13
5.8625e-05;-2.94842e-12;-2.16123e-11;-2.86704e-13;3.47772e-12;-1.11435e-11;-2.75765e-13
5.8695e-05;4.43052e-13;-2.20078e-11;-2.40323e-13;4.41796e-12;-1.19667e-11;-1.19707e-13
5.8765e-05;3.9083e-12;-2.22111e-11;-1.91593e-13;5.36479e-12;-1.27154e-11;3.82505e-14
5.8835e-05;7.40978e-12;-2.2218e-11;-1.41608e-13;6.30884e-12;-1.33827e-11;1.97004e-13
5.8905e-05;1.09088e-11;-2.20262e-11;-9.14603e-14;7.24046e-12;-1.39626e-11;3.55416e-13
5.8975e-05;1.43658e-11;-2.16349e-11;-4.22566e-14;8.14985e-12;-1.44494e-11;5.123e-13
5.9045e-05;1.77411e-11;-2.10453e-11;4.86954e-15;9.02711e-12;-1.48383e-11;6.66437e-13
5.9115e-05;2.09954e-11;-2.02605e-11;4.87933e-14;9.8624e-12;-1.51256e-11;8.16633e-13
5.9185e-05;2.40902e-11;-1.9285e-11;8.84843e-14;1.0646e-11;-1.53081e-11;9.61746e-13
5.9255e-05;2.69884e-11;-1.81253e-11;1.23106e-13;1.13684e-11;-1.53835e-11;1.10068e-12
5.9325e-05;2.96545e-11;-1.67897e-11;1.52047e-13;1.20204e-11;-1.53505e-11;1.23238e-12
5.9395e-05;3.20543e-11;-1.5288e-11;1.74846e-13;1.25933e-11;-1.52087e-11;1.35577e-12
5.9465e-05;3.41561e-11;-1.36319e-11;1.9105e-13;1.3079e-11;-1.49585e-11;1.4698e-12
5.9535e-05;3.59308e-11;-1.18343e-11;2.00122e-13;1.34699e-11;-1.46015e-11;1.5735e-12
5.9605e-05;3.73532e-11;-9.90977e-12;2.01502e-13;1.37594e-11;-1.41399e-11;1.66599e-12
5.9675e-05;3.84013e-11;-7.87415e-12;1.94792e-13;1.39414e-11;-1.35768e-11;1.74652e-12
5.9745e-05;3.90574e-11;-5.74447e-12;1.79918e-13;1.4011e-11;-1.29165e-11;1.81441e-12
5.9815e-05;3.93075e-11;-3.53886e-12;1.57147e-13;1.39642e-11;-1.21636e-11;1.86904e-12
5.9885e-05;3.91414e-11;-1.27627e-12;1.2693e-13;1.37979e-11;-1.13238e-11;1.90985e-12
5.9955e-05;3.85536e-11;1.02368e-12;8.96893e-14;1.35102e-11;-1.04035e-11;1.93638e-12
6.0025e-05;3.75432e-11;3.34093e-12;4.57434e-14;1.31006e-11;-9.40973e-12;1.94831e-12
6.0095e-05;3.61141e-11;5.65502e-12;-4.58268e-15;1.25694e-11;-8.34994e-12;1.94543e-12
6.0165e-05;3.42753e-11;7.94527e-12;-6.07504e-14;1.19183e-11;-7.23227e-12;1.92767e-12
6.0235e-05;3.204e-11;1.01909e-11;-1.2189e-13;1.11502e-11;-6.06525e-12;1.89504e-12
6.0305e-05;2.94256e-11;1.23714e-11;-1.86873e-13;1.02693e-11;-4.85778e-12;1.84763e-12
6.0375e-05;2.64535e-11;1.44667e-11;-2.54516e-13;9.28076e-12;-3.61906e-12;1.78562e-12
6.0445e-05;2.31495e-11;1.64571e-11;-3.23739e-13;8.19121e-12;-2.3585e-12;1.70935e-12
6.0515e-05;1.95435e-11;1.83239e-11;-3.93544e-13;7.00824e-12;-1.08565e-12;1.6193e-12
6.0585e-05;1.56696e-11;2.00495e-11;-4.62852e-13;5.74058e-12;1.89921e-13;1.5161e-12
6.0655e-05;1.15653e-11;2.1617e-11;-5.30347e-13;4.39792e-12;1.45863e-12;1.40048e-12
6.0725e-05;7.2709e-12;2.30111e-11;-5.94484e-13;2.99091e-12;2.71103e-12;1.27325e-12
6.0795e-05;2.82916e-12;2.42177e-11;-6.53677e-13;1.53102e-12;3.93784e-12;1.13532e-12
6.0865e-05;-1.71555e-12;2.52247e-11;-7.06532e-13;3.04968e-14;5.13007e-12;9.87679e-13
6.0935e-05;-6.31725e-12;2.60213e-11;-7.51963e-13;-1.49777e-12;6.27907e-12;8.31473e-13
6.1005e-05;-1.09286e-11;2.6599e-11;-7.89127e-13;-3.04036e-12;7.37662e-12;6.67941e-13
6.1075e-05;-1.55011e-11;2.69508e-11;-8.17265e-13;-4.5835e-12;8.41495e-12;4.98399e-13
6.1145e-05;-1.99862e-11;2.70719e-11;-8.35575e-13;-6.11314e-12;9.38685e-12;3.24205e-13
6.1215e-05;-2.43356e-11;2.69594e-11;-8.43228e-13;-7.61515e-12;1.02857e-11;1.46733e-13
6.1285e-05;-2.85024e-11;2.66126e-11;-8.39476e-13;-9.07537e-12;1.11056e-11;-3.26137e-14
6.1355e-05;-3.24414e-11;2.6033e-11;-8.23768e-13;-1.04798e-11;1.18413e-11;-2.12393e-13
6.1425e-05;-3.61094e-11;2.52241e-11;-7.95796e-13;-1.18148e-11;1.24883e-11;-3.91123e-13
6.1495e-05;-3.94651e-11;2.41916e-11;-7.55469e-13;-1.3067e-11;1.3043e-11;-5.67311e-13
6.1565e-05;-4.24697e-11;2.2943e-11;-7.0286e-13;-1.42239e-11;1.35023e-11;-7.39486e-13
6.1635e-05;-4.50878e-11;2.14879e-11;-6.38186e-13;-1.52736e-11;1.38644e-11;-9.06225e-13
6.1705e-05;-4.72876e-11;1.98376e-11;-5.61811e-13;-1.62051e-11;1.41279e-11;-1.06616e-12
6.1775e-05;-4.90422e-11;1.80051e-11;-4.74278e-13;-1.70082e-11;1.42925e-11;-1.21795e-12
6.1845e-05;-5.03292e-11;1.60055e-11;-3.76313e-13;-1.76742e-11;1.43587e-11;-1.36031e-12
6.1915e-05;-5.11305e-11;1.38551e-11;-2.68828e-13;-1.81951e-11;1.43275e-11;-1.49196e-12
6.1985e-05;-5.14327e-11;1.15718e-11;-1.52907e-13;-1.85646e-11;1.42011e-11;-1.61175e-12
6.2055e-05;-5.12272e-11;9.17455e-12;-2.97862e-14;-1.87776e-11;1.39821e-11;-1.7186e-12
6.2125e-05;-5.05101e-11;6.68349e-12;9.91847e-14;-1.88306e-11;1.3674e-11;-1.81162e-12
6.2195e-05;-4.92838e-11;4.11961e-12;2.32569e-13;-1.87216e-11;1.32809e-11;-1.89e-12
6.2265e-05;-4.75558e-11;1.50473e-12;3.68852e-13;-1.84499e-11;1.28076e-11;-1.95308e-12
6.2335e-05;-4.53395e-11;-1.13874e-12;5.06418e-13;-1.80166e-11;1.22593e-11;-2.00028e-12
6.2405e-05;-4.2653e-11;-3.78808e-12;6.43523e-13;-1.74242e-11;1.16418e-11;-2.03113e-12
6.2475e-05;-3.95191e-11;-6.42054e-12;7.78299e-13;-1.66768e-11;1.09613e-11;-2.04532e-12
6.2545e-05;-3.59653e-11;-9.01345e-12;9.08823e-13;-1.57802e-11;1.02244e-11;-2.04269e-12
6.2615e-05;-3.20234e-11;-1.15444e-11;1.03321e-12;-1.47415e-11;9.43781e-12;-2.02326e-12
6.2685e-05;-2.77298e-11;-1.39916e-11;1.14967e-12;-1.35694e-11;8.60879e-12;-1.98721e-12
6.2755e-05;-2.3125e-11;-1.63335e-11;1.25655e-12;-1.22737e-11;7.74453e-12;-1.93482e-12
6.2825e-05;-1.82528e-11;-1.85498e-11;1.35229e-12;-1.08657e-11;6.85236e-12;-1.8665e-12
6.2895e-05;-1.31601e-11;-2.0621e-11;1.43544e-12;-9.35763e-12;5.93961e-12;-1.78279e-12
6.2965e-05;-7.89566e-12;-2.25289e-11;1.50464e-12;-7.763e-12;5.01355e-12;-1.68439e-12
6.3035e-05;-2.51052e-12;-2.42568e-11;1.55869e-12;-6.09617e-12;4.08131e-12;-1.57218e-12
6.3105e-05;2.94284e-12;-2.57895e-11;1.5965e-12;-4.37225e-12;3.14985e-12;-1.44717e-12
6.3175e-05;8.4106e-12;-2.71133e-11;1.61714e-12;-2.60696e-12;2.22584e-12;-1.31051e-12
6.3245e-05;1.38383e-11;-2.82164e-11;1.61979e-12;-8.16494e-13;1.31561e-12;-1.16337e-12
6.3315e-05;1.91715e-11;-2.90889e-11;1.60381e-12;9.82627e-13;4.25129e-13;-1.007e-12
6.3385e-05;2.43569e-11;-2.97229e-11;1.56886e-12;2.77368e-12;-4.40101e-13;-8.42745e-13
6.3455e-05;2.93425e-11;-3.01126e-11;1.51493e-12;4.53992e-12;-1.27503e-12;-6.72054e-13
6.3525e-05;3.40782e-11;-3.02542e-11;1.44231e-12;6.26479e-12;-2.07509e-12;-4.96475e-13
6.3595e-05;3.8516e-11;-3.01462e-11;1.35148e-12;7.93206e-12;-2.83625e-12;-3.17606e-13
6.3665e-05;4.26106e-11;-2.97894e-11;1.24305e-12;9.52603e-12;-3.55503e-12;-1.37024e-13
6.3735e-05;4.63195e-11;-2.91866e-11;1.1177e-12;1.10316e-11;-4.22853e-12;4.374e-14
6.3805e-05;4.96045e-11;-2.83427e-11;9.76319e-13;1.24345e-11;-4.85442e-12;2.23176e-13
6.3875e-05;5.24313e-11;-2.72647e-11;8.20046e-13;1.37212e-11;-5.43093e-12;3.99762e-13
6.3945e-05;5.47702e-11;-2.59618e-11;6.50315e-13;1.48794e-11;-5.95687e-12;5.71947e-13
6.4015e-05;5.65963e-11;-2.44451e-11;4.68767e-13;1.5898e-11;-6.43155e-12;7.38193e-13
6.4085e-05;5.78897e-11;-2.27274e-11;2.77147e-13;1.67672e-11;-6.85479e-12;8.97038e-13
6.4155e-05;5.86356e-11;-2.08234e-11;7.72671e-14;1.74785e-11;-7.2269e-12;1.04714e-12
6.4225e-05;5.88244e-11;-1.87491e-11;-1.28942e-13;1.80251e-11;-7.54869e-12;1.18729e-12
6.4295e-05;5.84525e-11;-1.65221e-11;-3.39355e-13;1.84018e-11;-7.82137e-12;1.31634e-12
6.4365e-05;5.7522e-11;-1.4161e-11;-5.51629e-13;1.86047e-11;-8.04657e-12;1.43322e-12
6.4435e-05;5.60404e-11;-1.16856e-11;-7.63277e-13;1.8632e-11;-8.22622e-12;1.5369e-12
6.4505e-05;5.40207e-11;-9.1166e-12;-9.71792e-13;1.84832e-11;-8.36253e-12;1.62652e-12
6.4575e-05;5.14811e-11;-6.47529e-12;-1.17476e-12;1.81599e-11;-8.45795e-12;1.70137e-12
6.4645e-05;4.84449e-11;-3.78363e-12;-1.3699e-12;1.7665e-11;-8.51511e-12;1.76094e-12
6.4715e-05;4.49404e-11;-1.06389e-12;-1.55501e-12;1.70034e-11;-8.53682e-12;1.80489e-12
6.4785e-05;4.1001e-11;1.66155e-12;-1.72795e-12;1.61814e-11;-8.52597e-12;1.833e-12
6.4855e-05;3.66641e-11;4.3703e-12;-1.88658e-12;1.52069e-11;-8.48544e-12;1.84513e-12
6.4925e-05;3.19714e-11;7.0402e-12;-2.0288e-12;1.40893e-11;-8.41801e-12;1.84127e-12
6.4995e-05;2.69678e-11;9.64946e-12;-2.15263e-12;1.28393e-11;-8.32635e-12;1.82159e-12
6.5065e-05;2.1701e-11;1.21769e-11;-2.2563e-12;1.1469e-11;-8.21302e-12;1.78642e-12
6.5135e-05;1.62217e-11;1.4602e-11;-2.33833e-12;9.99159e-12;-8.08042e-12;1.7363e-12
6.5205e-05;1.05823e-11;1.69054e-11;-2.39751e-12;8.4213e-12;-7.93075e-12;1.6719e-12
6.5275e-05;4.83721e-12;1.90689e-11;-2.4329e-12;6.77329e-12;-7.76596e-12;1.59397e-12
6.5345e-05;-9.58394e-13;2.10755e-11;-2.44371e-12;5.06339e-12;-7.58765e-12;1.50337e-12
6.5415e-05;-6.74898e-12;2.29096e-11;-2.42927e-12;3.30805e-12;-7.39712e-12;1.40102e-12
6.5485e-05;-1.24794e-11;2.45573e-11;-2.38908e-12;1.52414e-12;-7.19537e-12;1.28799e-12
6.5555e-05;-1.80955e-11;2.60063e-11;-2.32292e-12;-2.71201e-13;-6.98315e-12;1.16547e-12
6.5625e-05;-2.35441e-11;2.72458e-11;-2.23097e-12;-2.06071e-12;-6.76098e-12;1.03478e-12
6.5695e-05;-2.87737e-11;2.82671e-11;-2.11378e-12;-3.82722e-12;-6.5291e-12;8.97265e-13
6.5765e-05;-3.37347e-11;2.90633e-11;-1.97224e-12;-5.55385e-12;-6.28746e-12;7.54272e-13
6.5835e-05;-3.83805e-11;2.96297e-11;-1.80738e-12;-7.22417e-12;-6.03572e-12;6.07126e-13
6.5905e-05;-4.26675e-11;2.99633e-11;-1.6204e-12;-8.8223e-12;-5.77335e-12;4.57156e-13
6.5975e-05;-4.65562e-11;3.0063e-11;-1.41264e-12;-1.03331e-11;-5.49968e-12;3.05731e-13
6.6045e-05;-5.00112e-11;2.99297e-11;-1.18575e-12;-1.17422e-11;-5.2139e-12;1.54265e-13
6.6115e-05;-5.30013e-11;2.95662e-11;-9.41813e-13;-1.30364e-11;-4.91512e-12;4.16729e-15
6.6185e-05;-5.54995e-11;2.89771e-11;-6.83262e-13;-1.42035e-11;-4.6023e-12;-1.43221e-13
6.6255e-05;-5.7484e-11;2.81689e-11;-4.12759e-13;-1.52326e-11;-4.27436e-12;-2.86666e-13
6.6325e-05;-5.89376e-11;2.71498e-11;-1.33018e-13;-1.61142e-11;-3.93016e-12;-4.25023e-13
6.6395e-05;-5.98489e-11;2.59298e-11;1.53276e-13;-1.684e-11;-3.56865e-12;-5.57188e-13
6.6465e-05;-6.0212e-11;2.45203e-11;4.43422e-13;-1.74035e-11;-3.18891e-12;-6.82065e-13
6.6535e-05;-6.00263e-11;2.29341e-11;7.3459e-13;-1.77993e-11;-2.79017e-12;-7.9859e-13
6.6605e-05;-5.92968e-11;2.11855e-11;1.02376e-12;-1.80239e-11;-2.37184e-12;-9.05798e-13
6.6675e-05;-5.80331e-11;1.92898e-11;1.30779e-12;-1.80753e-11;-1.93351e-12;-1.00288e-12
6.6745e-05;-5.62502e-11;1.72636e-11;1.58353e-12;-1.79532e-11;-1.47497e-12;-1.0892e-12
6.6815e-05;-5.3968e-11;1.51242e-11;1.84798e-12;-1.76587e-11;-9.96243e-13;-1.16425e-12
6.6885e-05;-5.12113e-11;1.28895e-11;2.09833e-12;-1.71946e-11;-4.97696e-13;-1.2276e-12
6.6955e-05;-4.80094e-11;1.05782e-11;2.33197e-12;-1.65652e-11;1.99746e-14;-1.27887e-12
6.7025e-05;-4.43959e-11;8.20912e-12;2.54634e-12;-1.57764e-11;5.55716e-13;-1.3178e-12
6.7095e-05;-4.04081e-11;5.80122e-12;2.73896e-12;-1.48352e-11;1.10815e-12;-1.3443e-12
6.7165e-05;-3.60863e-11;3.37363e-12;2.90744e-12;-1.37506e-11;1.67563e-12;-1.35843e-12
6.7235e-05;-3.14736e-11;9.45183e-13;3.04957e-12;-1.25324e-11;2.25618e-12;-1.36042e-12
6.7305e-05;-2.66158e-11;-1.46567e-12;3.16344e-12;-1.11919e-11;2.84754e-12;-1.35056e-12
6.7375e-05;-2.15605e-11;-3.84103e-12;3.24748e-12;-9.74128e-12;3.44706e-12;-1.32924e-12
6.7445e-05;-1.6357e-11;-6.16363e-12;3.30051e-12;-8.19394e-12;4.05175e-12;-1.29687e-12
6.7515e-05;-1.10558e-11;-8.41691e-12;3.32167e-12;-6.56407e-12;4.65831e-12;-1.25397e-12
6.7585e-05;-5.70761e-12;-1.05852e-11;3.31038e-12;-4.86665e-12;5.2632e-12;-1.20117e-12
6.7655e-05;-3.63103e-13;-1.26537e-11;3.26632e-12;-3.11734e-12;5.86273e-12;-1.13921e-12
6.7725e-05;4.92801e-12;-1.4609e-11;3.18942e-12;-1.33226e-12;6.45296e-12;-1.06894e-12
6.7795e-05;1.01171e-11;-1.64388e-11;3.07995e-12;4.72175e-13;7.02976e-12;-9.91228e-13
6.7865e-05;1.51572e-11;-1.81318e-11;2.93856e-12;2.27939e-12;7.58879e-12;-9.06968e-13
6.7935e-05;2.00031e-11;-1.96782e-11;2.7663e-12;4.07278e-12;8.1255e-12;-8.17067e-13
6.8005e-05;2.4612e-11;-2.10695e-11;2.56457e-12;5.8358e-12;8.63531e-12;-7.22478e-13
6.8075e-05;2.89439e-11;-2.22985e-11;2.33505e-12;7.55217e-12;9.11369e-12;-6.2422e-13
6.8145e-05;3.29623e-11;-2.33596e-11;2.07961e-12;9.20599e-12;9.55614e-12;-5.23364e-13
6.8215e-05;3.66347e-11;-2.42486e-11;1.80038e-12;1.07819e-11;9.95825e-12;-4.21e-13
6.8285e-05;3.99323e-11;-2.49628e-11;1.49974e-12;1.22655e-11;1.03157e-11;-3.18186e-13
6.8355e-05;4.28305e-11;-2.55007e-11;1.18043e-12;1.36427e-11;1.0624e-11;-2.15915e-13
6.8425e-05;4.53086e-11;-2.58622e-11;8.45521e-13;1.4901e-11;1.08793e-11;-1.15123e-13
6.8495e-05;4.73503e-11;-2.60485e-11;4.98267e-13;1.60282e-11;1.10776e-11;-1.67188e-14
6.8565e-05;4.89436e-11;-2.60618e-11;1.42007e-13;1.70138e-11;1.12155e-11;7.83893e-14
6.8635e-05;5.00816e-11;-2.59058e-11;-2.19923e-13;1.78482e-11;1.12898e-11;1.69311e-13
6.8705e-05;5.07617e-11;-2.55854e-11;-5.84156e-13;1.85233e-11;1.12978e-11;2.55222e-13
6.8775e-05;5.09864e-11;-2.51061e-11;-9.47207e-13;1.90325e-11;1.1237e-11;3.35417e-13
6.8845e-05;5.0762e-11;-2.44746e-11;-1.30545e-12;1.93706e-11;1.11053e-11;4.0933e-13
6.8915e-05;5.00995e-11;-2.36981e-11;-1.65519e-12;1.95337e-11;1.09014e-11;4.76497e-13
6.8985e-05;4.90134e-11;-2.27845e-11;-1.99283e-12;1.95199e-11;1.06241e-11;5.3651e-13
6.9055e-05;4.75225e-11;-2.17424e-11;-2.31495e-12;1.93283e-11;1.02732e-11;5.88994e-13
6.9125e-05;4.56492e-11;-2.05809e-11;-2.61837e-12;1.89601e-11;9.84885e-12;6.33639e-13
6.9195e-05;4.34194e-11;-1.93093e-11;-2.90006e-12;1.84178e-11;9.35186e-12;6.7025e-13
6.9265e-05;4.08622e-11;-1.79377e-11;-3.15709e-12;1.77058e-11;8.78349e-12;6.98785e-13
6.9335e-05;3.80091e-11;-1.64758e-11;-3.38671e-12;1.68298e-11;8.14559e-12;7.19317e-13
6.9405e-05;3.48936e-11;-1.49338e-11;-3.58645e-12;1.57971e-11;7.44069e-12;7.31983e-13
6.9475e-05;3.15511e-11;-1.33219e-11;-3.75425e-12;1.46162e-11;6.67194e-12;7.3693e-13
6.9545e-05;2.80184e-11;-1.16501e-11;-3.8884e-12;1.32971e-11;5.84314e-12;7.34332e-13
6.9615e-05;2.43334e-11;-9.92873e-12;-3.98749e-12;1.18512e-11;4.95861e-12;7.24438e-13
6.9685e-05;2.0535e-11;-8.16773e-12;-4.05024e-12;1.0291e-11;4.02317e-12;7.07629e-13
6.9755e-05;1.66623e-11;-6.37706e-12;-4.07559e-12;8.63017e-12;3.04211e-12;6.84408e-13
6.9825e-05;1.27541e-11;-4.56638e-12;-4.06287e-12;6.88308e-12;2.02124e-12;6.55344e-13
6.9895e-05;8.84869e-12;-2.74504e-12;-4.01188e-12;5.06498e-12;9.66855e-13;6.21013e-13
6.9965e-05;4.98296e-12;-9.21994e-13;-3.92296e-12;3.19183e-12;-1.14253e-13;5.81982e-13
7.0035e-05;1.19264e-12;8.94061e-13;-3.79685e-12;1.28019e-12;-1.21491e-12;5.38845e-13
7.0105e-05;-2.48813e-12;2.69468e-12;-3.63455e-12;-6.5291e-13;-2.32767e-12;4.92266e-13
7.0175e-05;-6.02706e-12;4.47159e-12;-3.43727e-12;-2.59013e-12;-3.44485e-12;4.42987e-13
7.0245e-05;-9.39414e-12;6.21678e-12;-3.20652e-12;-4.51405e-12;-4.55859e-12;3.91784e-13
7.0315e-05;-1.2562e-11;7.92257e-12;-2.9443e-12;-6.40733e-12;-5.66088e-12;3.39403e-13
7.0385e-05;-1.55062e-11;9.58169e-12;-2.65306e-12;-8.25283e-12;-6.74353e-12;2.86537e-13
7.0455e-05;-1.82054e-11;1.11872e-11;-2.33562e-12;-1.00337e-11;-7.79829e-12;2.33832e-13
7.0525e-05;-2.06411e-11;1.27326e-11;-1.99495e-12;-1.17334e-11;-8.81695e-12;1.81928e-13
7.0595e-05;-2.27984e-11;1.42113e-11;-1.634e-12;-1.33361e-11;-9.79147e-12;1.31477e-13
7.0665e-05;-2.46655e-11;1.5617e-11;-1.2558e-12;-1.48268e-11;-1.0714e-11;8.31201e-14
7.0735e-05;-2.62341e-11;1.69437e-11;-8.636e-13;-1.61914e-11;-1.15771e-11;3.74516e-14
7.0805e-05;-2.74996e-11;1.81854e-11;-4.60979e-13;-1.74167e-11;-1.23735e-11;-5.01107e-15
7.0875e-05;-2.84607e-11;1.93367e-11;-5.18286e-14;-1.84909e-11;-1.30961e-11;-4.38278e-14
7.0945e-05;-2.91196e-11;2.03924e-11;3.59864e-13;-1.94032e-11;-1.37384e-11;-7.86156e-14
7.1015e-05;-2.94816e-11;2.13474e-11;7.7024e-13;-2.01444e-11;-1.42945e-11;-1.09031e-13
7.1085e-05;-2.95553e-11;2.21967e-11;1.17566e-12;-2.07065e-11;-1.47588e-11;-1.34771e-13
7.1155e-05;-2.93519e-11;2.29356e-11;1.57265e-12;-2.10833e-11;-1.51268e-11;-1.55586e-13
7.1225e-05;-2.88857e-11;2.35598e-11;1.9577e-12;-2.12702e-11;-1.53942e-11;-1.71303e-13
7.1295e-05;-2.81735e-11;2.40653e-11;2.32725e-12;-2.1264e-11;-1.55577e-11;-1.81832e-13
7.1365e-05;-2.72342e-11;2.44484e-11;2.67767e-12;-2.10636e-11;-1.56145e-11;-1.87173e-13
7.1435e-05;-2.60889e-11;2.47059e-11;3.00551e-12;-2.06692e-11;-1.55626e-11;-1.87408e-13
7.1505e-05;-2.47604e-11;2.48349e-11;3.30766e-12;-2.0083e-11;-1.54009e-11;-1.8268e-13
7.1575e-05;-2.32729e-11;2.48328e-11;3.58139e-12;-1.93089e-11;-1.51291e-11;-1.73189e-13
7.1645e-05;-2.16514e-11;2.46972e-11;3.82431e-12;-1.83525e-11;-1.4748e-11;-1.59176e-13
7.1715e-05;-1.99218e-11;2.44266e-11;4.03424e-12;-1.72212e-11;-1.42591e-11;-1.40942e-13
7.1785e-05;-1.81103e-11;2.40199e-11;4.20919e-12;-1.59242e-11;-1.36647e-11;-1.18865e-13
7.1855e-05;-1.62433e-11;2.34767e-11;4.34736e-12;-1.4472e-11;-1.29679e-11;-9.34138e-14
7.1925e-05;-1.43467e-11;2.2797e-11;4.44736e-12;-1.28769e-11;-1.21727e-11;-6.51332e-14
7.1995e-05;-1.2446e-11;2.19817e-11;4.50826e-12;-1.11526e-11;-1.1284e-11;-3.46036e-14
7.2065e-05;-1.05656e-11;2.10323e-11;4.52962e-12;-9.31415e-12;-1.03075e-11;-2.41115e-15
7.2135e-05;-8.72869e-12;1.99509e-11;4.51137e-12;-7.37792e-12;-9.24986e-12;3.08543e-14
7.2205e-05;-6.95718e-12;1.87408e-11;4.45373e-12;-5.36125e-12;-8.11808e-12;6.4571e-14
7.2275e-05;-5.27133e-12;1.74056e-11;4.35711e-12;-3.28243e-12;-6.91993e-12;9.80613e-14
7.2345e-05;-3.68961e-12;1.59502e-11;4.22223e-12;-1.16052e-12;-5.66377e-12;1.30605e-13
7.2415e-05;-2.22831e-12;1.438e-11;4.05016e-12;9.84833e-13;-4.35857e-12;1.61495e-13
7.2485e-05;-9.01317e-13;1.27015e-11;3.84239e-12;3.13358e-12;-3.01384e-12;1.90088e-13
7.2555e-05;2.80002e-13;1.09219e-11;3.60083e-12;5.26546e-12;-1.63949e-12;2.15828e-13
7.2625e-05;1.30671e-12;9.04934e-12;3.32771e-12;7.36022e-12;-2.45695e-13;2.3821e-13
7.2695e-05;2.17225e-12;7.09273e-12;3.02551e-12;9.3978e-12;1.1572e-12;2.56737e-13
7.2765e-05;2.8725e-12;5.0619e-12;2.69689e-12;1.13585e-11;2.55876e-12;2.70917e-13
7.2835e-05;3.40594e-12;2.96744e-12;2.34474e-12;1.32232e-11;3.94842e-12;2.80304e-13
7.2905e-05;3.77376e-12;8.20658e-13;1.97213e-12;1.49736e-11;5.31558e-12;2.84558e-13
7.2975e-05;3.97985e-12;-1.36644e-12;1.58234e-12;1.65921e-11;6.64974e-12;2.83464e-13
7.3045e-05;4.03057e-12;-3.58121e-12;1.17881e-12;1.80624e-11;7.94062e-12;2.769e-13
7.3115e-05;3.93443e-12;-5.81036e-12;7.65135e-13;1.93694e-11;9.17831e-12;2.64789e-13
7.3185e-05;3.70183e-12;-8.04012e-12;3.4499e-13;2.04994e-11;1.03534e-11;2.47078e-13
7.3255e-05;3.34499e-12;-1.02563e-11;-7.79044e-14;2.14404e-11;1.14568e-11;2.23769e-13
7.3325e-05;2.87794e-12;-1.24443e-11;-4.99847e-13;2.21821e-11;1.24802e-11;1.94972e-13
7.3395e-05;2.31643e-12;-1.45894e-11;-9.17193e-13;2.27157e-11;1.34157e-11;1.6093e-13
7.3465e-05;1.67763e-12;-1.66768e-11;-1.32637e-12;2.30346e-11;1.4256e-11;1.21991e-13
7.3535e-05;9.79773e-13;-1.86915e-11;-1.72385e-12;2.31343e-11;1.49947e-11;7.85558e-14
7.3605e-05;2.41605e-13;-2.06187e-11;-2.10621e-12;2.3012e-11;1.56263e-11;3.10507e-14
7.3675e-05;-5.17883e-13;-2.24436e-11;-2.4701e-12;2.26676e-11;1.61461e-11;-2.00635e-14
7.3745e-05;-1.27962e-12;-2.4152e-11;-2.81242e-12;2.21026e-11;1.65502e-11;-7.42584e-14
7.3815e-05;-2.02453e-12;-2.573e-11;-3.13029e-12;2.1321e-11;1.68357e-11;-1.30923e-13
7.3885e-05;-2.73362e-12;-2.71645e-11;-3.4212e-12;2.03288e-11;1.70003e-11;-1.89387e-13
7.3955e-05;-3.38829e-12;-2.84432e-11;-3.68284e-12;1.91341e-11;1.70429e-11;-2.48962e-13
7.4025e-05;-3.97081e-12;-2.95543e-11;-3.91319e-12;1.77472e-11;1.69633e-11;-3.08966e-13
7.4095e-05;-4.46471e-12;-3.04871e-11;-4.11039e-12;1.61801e-11;1.67622e-11;-3.68719e-13
7.4165e-05;-4.85504e-12;-3.12317e-11;-4.27288e-12;1.44469e-11;1.64414e-11;-4.27524e-13
7.4235e-05;-5.12845e-12;-3.17796e-11;-4.39942e-12;1.25634e-11;1.60034e-11;-4.84653e-13
7.4305e-05;-5.27314e-12;-3.21234e-11;-4.48916e-12;1.05468e-11;1.54515e-11;-5.39368e-13
7.4375e-05;-5.27896e-12;-3.22574e-11;-4.5416e-12;8.41584e-12;1.479e-11;-5.90949e-13
7.4445e-05;-5.13761e-12;-3.21771e-11;-4.55651e-12;6.19038e-12;1.40239e-11;-6.38709e-13
7.4515e-05;-4.84307e-12;-3.18793e-11;-4.53395e-12;3.89153e-12;1.31591e-11;-6.81994e-13
7.4585e-05;-4.39176e-12;-3.13622e-11;-4.47426e-12;1.54119e-12;1.22022e-11;-7.2018e-13
7.4655e-05;-3.78265e-12;-3.06258e-11;-4.37811e-12;-8.38065e-13;1.11605e-11;-7.52669e-13
7.4725e-05;-3.01704e-12;-2.96715e-11;-4.24653e-12;-3.22329e-12;1.00419e-11;-7.78918e-13
7.4795e-05;-2.09842e-12;-2.85027e-11;-4.08092e-12;-5.59131e-12;8.85464e-12;-7.98456e-13
7.4865e-05;-1.03244e-12;-2.71243e-11;-3.88292e-12;-7.91889e-12;7.6077e-12;-8.10897e-13
7.4935e-05;1.73054e-13;-2.55428e-11;-3.65443e-12;-1.0183e-11;6.3104e-12;-8.15938e-13
7.5005e-05;1.50785e-12;-2.37661e-11;-3.39756e-12;-1.23608e-11;4.97245e-12;-8.13347e-13
7.5075e-05;2.95945e-12;-2.18035e-11;-3.1147e-12;-1.44304e-11;3.60388e-12;-8.02967e-13
7.5145e-05;4.51328e-12;-1.96662e-11;-2.80852e-12;-1.63705e-11;2.2149e-12;-7.84723e-13
7.5215e-05;6.15307e-12;-1.73669e-11;-2.48191e-12;-1.81612e-11;8.15829e-13;-7.58631e-13
7.5285e-05;7.8611e-12;-1.49197e-11;-2.1379e-12;-1.97836e-11;-5.82976e-13;-7.24786e-13
7.5355e-05;9.61841e-12;-1.23403e-11;-1.77958e-12;-2.12202e-11;-1.97116e-12;-6.83358e-13
7.5425e-05;1.14049e-11;-9.64517e-12;-1.41003e-12;-2.24554e-11;-3.33842e-12;-6.34572e-13
7.5495e-05;1.31992e-11;-6.85189e-12;-1.0324e-12;-2.34752e-11;-4.67462e-12;-5.78718e-13
7.5565e-05;1.49795e-11;-3.97908e-12;-6.49925e-13;-2.42677e-11;-5.96987e-12;-5.16154e-13
7.5635e-05;1.67232e-11;-1.04633e-12;-2.65935e-13;-2.48235e-11;-7.21463e-12;-4.47314e-13
7.5705e-05;1.84075e-11;1.92582e-12;1.1628e-13;-2.51351e-11;-8.39978e-12;-3.72696e-13
7.5775e-05;2.001e-11;4.91623e-12;4.93582e-13;-2.51976e-11;-9.51671e-12;-2.92858e-13
7.5845e-05;2.15087e-11;7.90333e-12;8.63053e-13;-2.50086e-11;-1.05573e-11;-2.08416e-13
7.5915e-05;2.28821e-11;1.08653e-11;1.22194e-12;-2.45679e-11;-1.1514e-11;-1.20043e-13
7.5985e-05;2.41096e-11;1.37802e-11;1.56757e-12;-2.38782e-11;-1.23799e-11;-2.84695e-14
7.6055e-05;2.51713e-11;1.66261e-11;1.89728e-12;-2.29448e-11;-1.3149e-11;6.55252e-14
7.6125e-05;2.60493e-11;1.93809e-11;2.20845e-12;-2.17752e-11;-1.3816e-11;1.61132e-13
7.6195e-05;2.67268e-11;2.20232e-11;2.49871e-12;-2.03798e-11;-1.43763e-11;2.57525e-13
7.6265e-05;2.71896e-11;2.45318e-11;2.76603e-12;-1.8771e-11;-1.48265e-11;3.53857e-13
7.6335e-05;2.74251e-11;2.68864e-11;3.00871e-12;-1.69635e-11;-1.51637e-11;4.4926e-13
7.6405e-05;2.74231e-11;2.90677e-11;3.22538e-12;-1.49741e-11;-1.53861e-11;5.42849e-13
7.6475e-05;2.71757e-11;3.10571e-11;3.41475e-12;-1.28218e-11;-1.54931e-11;6.33752e-13
7.6545e-05;2.66771e-11;3.28376e-11;3.57565e-12;-1.05273e-11;-1.54845e-11;7.21133e-13
7.6615e-05;2.59242e-11;3.43931e-11;3.7071e-12;-8.11297e-12;-1.53615e-11;8.0421e-13
7.6685e-05;2.4917e-11;3.57094e-11;3.8084e-12;-5.60249e-12;-1.5126e-11;8.82234e-13
7.6755e-05;2.36579e-11;3.67736e-11;3.8793e-12;-3.02068e-12;-1.47809e-11;9.5447e-13
7.6825e-05;2.21523e-11;3.75749e-11;3.91998e-12;-3.93276e-13;-1.43299e-11;1.0202e-12
7.6895e-05;2.04079e-11;3.81043e-11;3.93088e-12;2.25325e-12;-1.37774e-11;1.07874e-12
7.6965e-05;1.84352e-11;3.83548e-11;3.91263e-12;4.89194e-12;-1.31289e-11;1.12951e-12
7.7035e-05;1.62469e-11;3.83214e-11;3.86594e-12;7.4957e-12;-1.23903e-11;1.172e-12
7.7105e-05;1.38585e-11;3.80014e-11;3.79167e-12;1.00376e-11;-1.15684e-11;1.20578e-12
7.7175e-05;1.1288e-11;3.73944e-11;3.6909e-12;1.24912e-11;-1.06704e-11;1.23046e-12
7.7245e-05;8.55547e-12;3.65026e-11;3.565e-12;1.48307e-11;-9.70406e-12;1.24566e-12
7.7315e-05;5.68286e-12;3.53302e-11;3.41561e-12;1.70315e-11;-8.67782e-12;1.25106e-12
7.7385e-05;2.69372e-12;3.38837e-11;3.2445e-12;1.90699e-11;-7.60039e-12;1.24645e-12
7.7455e-05;-3.86988e-13;3.21722e-11;3.05349e-12;2.09239e-11;-6.48084e-12;1.23171e-12
7.7525e-05;-3.53299e-12;3.02066e-11;2.84441e-12;2.2573e-11;-5.32849e-12;1.20685e-12
7.7595e-05;-6.71685e-12;2.80006e-11;2.61912e-12;2.3999e-11;-4.15283e-12;1.17188e-12
7.7665e-05;-9.91026e-12;2.55697e-11;2.37957e-12;2.51858e-11;-2.96345e-12;1.12687e-12
7.7735e-05;-1.30844e-11;2.29316e-11;2.12785e-12;2.612e-11;-1.77e-12;1.07192e-12
7.7805e-05;-1.62104e-11;2.01057e-11;1.86614e-12;2.67904e-11;-5.82057e-13;1.00727e-12
7.7875e-05;-1.92594e-11;1.71133e-11;1.59668e-12;2.71884e-11;5.90927e-13;9.33251e-13
7.7945e-05;-2.22032e-11;1.39772e-11;1.32162e-12;2.73084e-11;1.73976e-12;8.50359e-13
7.8015e-05;-2.50142e-11;1.07216e-11;1.04306e-12;2.71476e-11;2.85556e-12;7.59154e-13
7.8085e-05;-2.76656e-11;7.37183e-12;7.63014e-13;2.67061e-11;3.92982e-12;6.60252e-13
7.8155e-05;-3.01315e-11;3.95455e-12;4.8346e-13;2.5987e-11;4.95444e-12;5.54333e-13
7.8225e-05;-3.23877e-11;4.96978e-13;2.06379e-13;2.49962e-11;5.92177e-12;4.42173e-13
7.8295e-05;-3.44113e-11;-2.97307e-12;-6.62513e-14;2.37425e-11;6.82475e-12;3.24664e-13
7.8365e-05;-3.61817e-11;-6.42752e-12;-3.32491e-13;2.22372e-11;7.65695e-12;2.02792e-13
7.8435e-05;-3.76804e-11;-9.83819e-12;-5.90499e-13;2.04945e-11;8.41264e-12;7.75966e-14
7.8505e-05;-3.88915e-11;-1.31771e-11;-8.38605e-13;1.85309e-11;9.08683e-12;-4.98733e-14
7.8575e-05;-3.98014e-11;-1.64165e-11;-1.07536e-12;1.63655e-11;9.67523e-12;-1.78568e-13
7.8645e-05;-4.03989e-11;-1.95295e-11;-1.29952e-12;1.40194e-11;1.01743e-11;-3.07424e-13
7.8715e-05;-4.06758e-11;-2.24899e-11;-1.51002e-12;1.15157e-11;1.05812e-11;-4.35346e-13
7.8785e-05;-4.06265e-11;-2.52728e-11;-1.70585e-12;8.87915e-12;1.0894e-11;-5.61219e-13
7.8855e-05;-4.02488e-11;-2.78545e-11;-1.88609e-12;6.13592e-12;1.11118e-11;-6.83929e-13
7.8925e-05;-3.95433e-11;-3.02132e-11;-2.0499e-12;3.31343e-12;1.12342e-11;-8.02391e-13
7.8995e-05;-3.85139e-11;-3.23289e-11;-2.19663e-12;4.40114e-13;1.12618e-11;-9.15561e-13
7.9065e-05;-3.71671e-11;-3.41834e-11;-2.32589e-12;-2.45491e-12;1.11962e-11;-1.02244e-12
7.9135e-05;-3.55124e-11;-3.57608e-11;-2.43751e-12;-5.34218e-12;1.10394e-11;-1.12205e-12
7.9205e-05;-3.35618e-11;-3.70475e-11;-2.53144e-12;-8.19222e-12;1.07945e-11;-1.21348e-12
7.9275e-05;-3.13301e-11;-3.80322e-11;-2.60771e-12;-1.09758e-11;1.04653e-11;-1.29584e-12
7.9345e-05;-2.8835e-11;-3.87066e-11;-2.66635e-12;-1.36644e-11;1.00565e-11;-1.36833e-12
7.9415e-05;-2.60965e-11;-3.90649e-11;-2.70755e-12;-1.62301e-11;9.5732e-12;-1.43022e-12
7.9485e-05;-2.31371e-11;-3.91041e-11;-2.73166e-12;-1.86462e-11;9.0214e-12;-1.48087e-12
7.9555e-05;-1.99815e-11;-3.88242e-11;-2.73923e-12;-2.08872e-11;8.40751e-12;-1.51973e-12
7.9625e-05;-1.66558e-11;-3.82274e-11;-2.73094e-12;-2.29297e-11;7.7385e-12;-1.5464e-12
7.9695e-05;-1.31878e-11;-3.73188e-11;-2.70747e-12;-2.47519e-11;7.02183e-12;-1.56055e-12
7.9765e-05;-9.60662e-12;-3.61064e-11;-2.66953e-12;-2.63342e-11;6.26534e-12;-1.56201e-12
7.9835e-05;-5.94235e-12;-3.46007e-11;-2.61781e-12;-2.76596e-11;5.47721e-12;-1.55067e-12
7.9905e-05;-2.22608e-12;-3.2815e-11;-2.55311e-12;-2.87131e-11;4.66584e-12;-1.52656e-12
7.9975e-05;1.51046e-12;-3.0765e-11;-2.4763e-12;-2.94828e-11;3.83974e-12;-1.48978e-12
8.0045e-05;5.23532e-12;-2.84689e-11;-2.38833e-12;-2.99593e-11;3.00744e-12;-1.44062e-12
8.0115e-05;8.9167e-12;-2.59465e-11;-2.29018e-12;-3.01363e-11;2.17746e-12;-1.37945e-12
8.0185e-05;1.25234e-11;-2.32201e-11;-2.18282e-12;-3.00105e-11;1.35817e-12;-1.30679e-12
8.0255e-05;1.60249e-11;-2.03133e-11;-2.06731e-12;-2.95814e-11;5.57767e-13;-1.22322e-12
8.0325e-05;1.93917e-11;-1.72517e-11;-1.94472e-12;-2.88517e-11;-2.15835e-13;-1.1294e-12
8.0395e-05;2.25956e-11;-1.40621e-11;-1.8161e-12;-2.78269e-11;-9.5512e-13;-1.02605e-12
8.0465e-05;2.56095e-11;-1.07727e-11;-1.68236e-12;-2.65157e-11;-1.65303e-12;-9.14003e-13
8.0535e-05;2.84081e-11;-7.41212e-12;-1.54427e-12;-2.49293e-11;-2.30303e-12;-7.94227e-13
8.0605e-05;3.09683e-11;-4.00978e-12;-1.40252e-12;-2.30821e-11;-2.89914e-12;-6.67755e-13
8.0675e-05;3.32695e-11;-5.95196e-13;-1.25778e-12;-2.0991e-11;-3.436e-12;-5.35648e-13
8.0745e-05;3.52936e-11;2.80199e-12;-1.11084e-12;-1.86751e-11;-3.90893e-12;-3.98961e-13
8.0815e-05;3.7025e-11;6.15228e-12;-9.62514e-13;-1.61562e-11;-4.31396e-12;-2.58756e-13
8.0885e-05;3.84506e-11;9.42657e-12;-8.13503e-13;-1.34581e-11;-4.64796e-12;-1.16149e-13
8.0955e-05;3.95601e-11;1.25965e-11;-6.64331e-13;-1.06063e-11;-4.90858e-12;2.76658e-14
8.1025e-05;4.03458e-11;1.56347e-11;-5.1535e-13;-7.62817e-12;-5.09433e-12;1.71441e-13
8.1095e-05;4.08033e-11;1.85153e-11;-3.66875e-13;-4.55248e-12;-5.20451e-12;3.13929e-13
8.1165e-05;4.09313e-11;2.1214e-11;-2.193e-13;-1.40902e-12;-5.23927e-12;4.53935e-13
8.1235e-05;4.07316e-11;2.37082e-11;-7.31179e-14;1.77164e-12;-5.19958e-12;5.90314e-13
8.1305e-05;4.02089e-11;2.59771e-11;7.11831e-14;4.95842e-12;-5.0873e-12;7.21941e-13
8.1375e-05;3.93707e-11;2.80022e-11;2.13241e-13;8.12005e-12;-4.90509e-12;8.47687e-13
8.1445e-05;3.82269e-11;2.97671e-11;3.52865e-13;1.12253e-11;-4.65642e-12;9.66438e-13
8.1515e-05;3.67902e-11;3.12578e-11;4.89958e-13;1.42435e-11;-4.34552e-12;1.07715e-12
8.1585e-05;3.50758e-11;3.24631e-11;6.24379e-13;1.71444e-11;-3.9773e-12;1.17891e-12
8.1655e-05;3.31013e-11;3.33744e-11;7.55847e-13;1.98991e-11;-3.55731e-12;1.27095e-12
8.1725e-05;3.08865e-11;3.39859e-11;8.83945e-13;2.24799e-11;-3.09176e-12;1.3526e-12
8.1795e-05;2.84532e-11;3.42945e-11;1.00822e-12;2.48607e-11;-2.58738e-12;1.42329e-12
8.1865e-05;2.58246e-11;3.42997e-11;1.12829e-12;2.70172e-11;-2.05137e-12;1.48249e-12
8.1935e-05;2.30255e-11;3.40038e-11;1.24394e-12;2.89272e-11;-1.49132e-12;1.52978e-12
8.2005e-05;2.00817e-11;3.3412e-11;1.35504e-12;3.05707e-11;-9.15076e-13;1.56482e-12
8.2075e-05;1.70201e-11;3.2532e-11;1.4615e-12;3.19305e-11;-3.30714e-13;1.58742e-12
8.2145e-05;1.38685e-11;3.13743e-11;1.56311e-12;3.29918e-11;2.53541e-13;1.59753e-12
8.2215e-05;1.06552e-11;2.99517e-11;1.65954e-12;3.37431e-11;8.29408e-13;1.59516e-12
8.2285e-05;7.40851e-12;2.82794e-11;1.75029e-12;3.41755e-11;1.38865e-12;1.58042e-12
8.2355e-05;4.15683e-12;2.63745e-11;1.83485e-12;3.42832e-11;1.92319e-12;1.55346e-12
8.2425e-05;9.27985e-13;2.42564e-11;1.91279e-12;3.40637e-11;2.4252e-12;1.51449e-12
8.2495e-05;-2.25088e-12;2.19458e-11;1.98377e-12;3.35177e-11;2.88721e-12;1.46387e-12
8.2565e-05;-5.35347e-12;1.94655e-11;2.04753e-12;3.26488e-11;3.30209e-12;1.40206e-12
8.2635e-05;-8.35459e-12;1.68393e-11;2.10374e-12;3.14642e-11;3.66323e-12;1.32965e-12
8.2705e-05;-1.12303e-11;1.40922e-11;2.15192e-12;2.99737e-11;3.96457e-12;1.24736e-12
8.2775e-05;-1.39581e-11;1.12503e-11;2.19153e-12;2.81906e-11;4.20069e-12;1.15592e-12
8.2845e-05;-1.65174e-11;8.33989e-12;2.22201e-12;2.61306e-11;4.36692e-12;1.0561e-12
8.2915e-05;-1.88893e-11;5.38799e-12;2.24298e-12;2.38124e-11;4.45933e-12;9.48704e-13
8.2985e-05;-2.10574e-11;2.42144e-12;2.25416e-12;2.12573e-11;4.47478e-12;8.34611e-13
8.3055e-05;-2.30071e-11;-5.33067e-13;2.25535e-12;1.84886e-11;4.41096e-12;7.14808e-13
8.3125e-05;-2.47266e-11;-3.44917e-12;2.24624e-12;1.55321e-11;4.26644e-12;5.90359e-13
8.3195e-05;-2.62062e-11;-6.30103e-12;2.22637e-12;1.24153e-11;4.04076e-12;4.62323e-13
8.3265e-05;-2.74385e-11;-9.06357e-12;2.19522e-12;9.1673e-12;3.73443e-12;3.31702e-13
8.3335e-05;-2.84187e-11;-1.17128e-11;2.15236e-12;5.81849e-12;3.34893e-12;1.9944e-13
8.3405e-05;-2.91444e-11;-1.4226e-11;2.09749e-12;2.40038e-12;2.88673e-12;6.64899e-14
8.3475e-05;-2.96155e-11;-1.6582e-11;2.03055e-12;-1.05484e-12;2.35122e-12;-6.61161e-14
8.3545e-05;-2.98343e-11;-1.87616e-11;1.9516e-12;-4.51454e-12;1.74673e-12;-1.97268e-13
8.3615e-05;-2.98053e-11;-2.07469e-11;1.86075e-12;-7.94598e-12;1.07858e-12;-3.25858e-13
8.3685e-05;-2.95354e-11;-2.25225e-11;1.75811e-12;-1.13167e-11;3.52978e-13;-4.50879e-13
8.3755e-05;-2.90336e-11;-2.40745e-11;1.64382e-12;-1.45946e-11;-4.22989e-13;-5.71454e-13
8.3825e-05;-2.83106e-11;-2.53916e-11;1.51807e-12;-1.77486e-11;-1.24149e-12;-6.86778e-13
8.3895e-05;-2.7379e-11;-2.64644e-11;1.38112e-12;-2.07488e-11;-2.09404e-12;-7.96026e-13
8.3965e-05;-2.62529e-11;-2.7286e-11;1.23339e-12;-2.35665e-11;-2.97155e-12;-8.98323e-13
8.4035e-05;-2.4948e-11;-2.7852e-11;1.07544e-12;-2.61749e-11;-3.86437e-12;-9.92805e-13
8.4105e-05;-2.34814e-11;-2.816e-11;9.08003e-13;-2.85491e-11;-4.76243e-12;-1.07873e-12
8.4175e-05;-2.18715e-11;-2.82103e-11;7.31877e-13;-3.06663e-11;-5.65532e-12;-1.15555e-12
8.4245e-05;-2.01373e-11;-2.80051e-11;5.47877e-13;-3.25062e-11;-6.53244e-12;-1.22285e-12
8.4315e-05;-1.82985e-11;-2.75491e-11;3.56794e-13;-3.4051e-11;-7.38316e-12;-1.28025e-12
8.4385e-05;-1.63751e-11;-2.68489e-11;1.59454e-13;-3.52858e-11;-8.19691e-12;-1.32734e-12
8.4455e-05;-1.4387e-11;-2.59134e-11;-4.31639e-14;-3.61983e-11;-8.96325e-12;-1.36372e-12
8.4525e-05;-1.23544e-11;-2.47536e-11;-2.49842e-13;-3.67797e-11;-9.67197e-12;-1.38908e-12
8.4595e-05;-1.02976e-11;-2.33823e-11;-4.59157e-13;-3.70238e-11;-1.03132e-11;-1.40331e-12
8.4665e-05;-8.23648e-12;-2.18142e-11;-6.69618e-13;-3.6928e-11;-1.08775e-11;-1.4065e-12
8.4735e-05;-6.19056e-12;-2.00653e-11;-8.79825e-13;-3.64925e-11;-1.13562e-11;-1.39882e-12
8.4805e-05;-4.17836e-12;-1.8153e-11;-1.08853e-12;-3.57211e-11;-1.17412e-11;-1.38045e-12
8.4875e-05;-2.21726e-12;-1.60959e-11;-1.29452e-12;-3.46206e-11;-1.20254e-11;-1.35155e-12
8.4945e-05;-3.23498e-13;-1.39136e-11;-1.49648e-12;-3.32009e-11;-1.22023e-11;-1.31235e-12
8.5015e-05;1.48779e-12;-1.1627e-11;-1.69284e-12;-3.1475e-11;-1.22665e-11;-1.2632e-12
8.5085e-05;3.20255e-12;-9.25792e-12;-1.88184e-12;-2.94587e-11;-1.22138e-11;-1.20465e-12
8.5155e-05;4.80799e-12;-6.82835e-12;-2.0617e-12;-2.71708e-11;-1.20411e-11;-1.13734e-12
8.5225e-05;6.29289e-12;-4.36057e-12;-2.23078e-12;-2.46323e-11;-1.17463e-11;-1.06193e-12
8.5295e-05;7.64784e-12;-1.87669e-12;-2.38767e-12;-2.1867e-11;-1.1329e-11;-9.79019e-13
8.5365e-05;8.8653e-12;6.01345e-13;-2.53113e-12;-1.89006e-11;-1.07897e-11;-8.89199e-13
8.5435e-05;9.93945e-12;3.0518e-12;-2.65996e-12;-1.57611e-11;-1.01303e-11;-7.9312e-13
8.5505e-05;1.08659e-11;5.45327e-12;-2.77289e-12;-1.24778e-11;-9.35396e-12;-6.91563e-13
8.5575e-05;1.16418e-11;7.78493e-12;-2.86861e-12;-9.08165e-12;-8.4652e-12;-5.85423e-13
8.5645e-05;1.22656e-11;1.00269e-11;-2.94591e-12;-5.60463e-12;-7.4697e-12;-4.75628e-13
8.5715e-05;1.27375e-11;1.21606e-11;-3.00376e-12;-2.07954e-12;-6.37438e-12;-3.63057e-13
8.5785e-05;1.30593e-11;1.41685e-11;-3.04141e-12;1.4603e-12;-5.1873e-12;-2.48529e-13
8.5855e-05;1.32351e-11;1.60348e-11;-3.05829e-12;4.98138e-12;-3.91757e-12;-1.32866e-13
8.5925e-05;1.327e-11;1.77444e-11;-3.05391e-12;8.45036e-12;-2.57528e-12;-1.69696e-14
8.5995e-05;1.31708e-11;1.92841e-11;-3.0278e-12;1.18344e-11;-1.17144e-12;9.81604e-14
8.6065e-05;1.2945e-11;2.06418e-11;-2.97955e-12;1.51014e-11;2.82199e-13;2.11485e-13
8.6135e-05;1.2601e-11;2.18074e-11;-2.90894e-12;1.82205e-11;1.77313e-12;3.22021e-13
8.6205e-05;1.21483e-11;2.27726e-11;-2.81602e-12;2.1162e-11;3.28827e-12;4.28895e-13
8.6275e-05;1.15974e-11;2.35311e-11;-2.70122e-12;2.38981e-11;4.814e-12;5.31315e-13
8.6345e-05;1.09599e-11;2.40783e-11;-2.56524e-12;2.64029e-11;6.33638e-12;6.28498e-13
8.6415e-05;1.0248e-11;2.44113e-11;-2.40892e-12;2.86526e-11;7.84126e-12;7.1962e-13
8.6485e-05;9.47447e-12;2.45289e-11;-2.23319e-12;3.06263e-11;9.3144e-12;8.03845e-13
8.6555e-05;8.65192e-12;2.44315e-11;-2.03894e-12;3.23053e-11;1.07416e-11;8.80397e-13
8.6625e-05;7.79304e-12;2.41215e-11;-1.82715e-12;3.3674e-11;1.2109e-11;9.48637e-13
8.6695e-05;6.91044e-12;2.36032e-11;-1.599e-12;3.472e-11;1.34027e-11;1.00805e-12
8.6765e-05;6.01679e-12;2.28824e-11;-1.35593e-12;3.54336e-11;1.46097e-11;1.05822e-12
8.6835e-05;5.12469e-12;2.1967e-11;-1.09964e-12;3.58087e-11;1.57172e-11;1.09872e-12
8.6905e-05;4.24639e-12;2.08658e-11;-8.32042e-13;3.58424e-11;1.67135e-11;1.12915e-12
8.6975e-05;3.39338e-12;1.95894e-11;-5.55124e-13;3.55351e-11;1.75877e-11;1.14917e-12
8.7045e-05;2.57619e-12;1.81495e-11;-2.7093e-13;3.48906e-11;1.833e-11;1.1586e-12
8.7115e-05;1.80437e-12;1.65592e-11;1.84604e-14;3.39159e-11;1.89315e-11;1.15739e-12
8.7185e-05;1.08663e-12;1.48326e-11;3.10904e-13;3.26215e-11;1.93847e-11;1.14565e-12
8.7255e-05;4.30952e-13;1.29851e-11;6.04165e-13;3.10206e-11;1.96832e-11;1.12356e-12
8.7325e-05;-1.55413e-13;1.10328e-11;8.95923e-13;2.91299e-11;1.98223e-11;1.09132e-12
8.7395e-05;-6.66182e-13;8.99235e-12;1.18381e-12;2.69687e-11;1.97984e-11;1.04919e-12
8.7465e-05;-1.0963e-12;6.88122e-12;1.46543e-12;2.45591e-11;1.96097e-11;9.97518e-13
8.7535e-05;-1.44206e-12;4.71718e-12;1.73844e-12;2.19256e-11;1.92557e-11;9.36796e-13
8.7605e-05;-1.70112e-12;2.5184e-12;2.00054e-12;1.90948e-11;1.87375e-11;8.6766e-13
8.7675e-05;-1.87235e-12;3.03247e-13;2.2495e-12;1.60954e-11;1.80577e-11;7.90834e-13
8.7745e-05;-1.95572e-12;-1.90994e-12;2.48318e-12;1.29576e-11;1.72204e-11;7.07073e-13
8.7815e-05;-1.95221e-12;-4.10298e-12;2.6995e-12;9.71291e-12;1.62312e-11;6.17135e-13
8.7885e-05;-1.86389e-12;-6.25797e-12;2.89646e-12;6.39406e-12;1.50973e-11;5.2181e-13
8.7955e-05;-1.69395e-12;-8.35737e-12;3.0721e-12;3.0343e-12;1.38271e-11;4.2198e-13
8.8025e-05;-1.4467e-12;-1.03842e-11;3.22462e-12;-3.32806e-13;1.24303e-11;3.18646e-13
8.8095e-05;-1.12752e-12;-1.2322e-11;3.3525e-12;-3.67379e-12;1.09181e-11;2.12899e-13
8.8165e-05;-7.42708e-13;-1.41553e-11;3.45451e-12;-6.95561e-12;9.30242e-12;1.05842e-13
8.8235e-05;-2.99295e-13;-1.58696e-11;3.52974e-12;-1.01459e-11;7.59652e-12;-1.47685e-15
8.8305e-05;1.9504e-13;-1.74515e-11;3.57744e-12;-1.32134e-11;5.81449e-12;-1.08068e-13
8.8375e-05;7.32056e-13;-1.88883e-11;3.5969e-12;-1.61283e-11;3.97121e-12;-2.1295e-13
8.8445e-05;1.30297e-12;-2.01686e-11;3.58745e-12;-1.88622e-11;2.08219e-12;-3.15092e-13
8.8515e-05;1.89851e-12;-2.12824e-11;3.54854e-12;-2.13891e-11;1.63409e-13;-4.13417e-13
8.8585e-05;2.50899e-12;-2.22208e-11;3.48001e-12;-2.36851e-11;-1.76884e-12;-5.06869e-13
8.8655e-05;3.12453e-12;-2.29768e-11;3.38215e-12;-2.57287e-11;-3.69808e-12;-5.94499e-13
8.8725e-05;3.73527e-12;-2.35446e-11;3.25568e-12;-2.75011e-11;-5.6078e-12;-6.75497e-13
8.8795e-05;4.33153e-12;-2.39203e-11;3.10155e-12;-2.89863e-11;-7.4816e-12;-7.49148e-13
8.8865e-05;4.90391e-12;-2.41009e-11;2.92081e-12;-3.01712e-11;-9.30336e-12;-8.14752e-13
8.8935e-05;5.4433e-12;-2.40853e-11;2.71459e-12;-3.1046e-11;-1.10574e-11;-8.71593e-13
8.9005e-05;5.94091e-12;-2.38737e-11;2.48423e-12;-3.16041e-11;-1.27287e-11;-9.18972e-13
8.9075e-05;6.38833e-12;-2.34682e-11;2.23143e-12;-3.18423e-11;-1.43029e-11;-9.56294e-13
8.9145e-05;6.77765e-12;-2.28723e-11;1.95827e-12;-3.17605e-11;-1.57664e-11;-9.83136e-13
8.9215e-05;7.10161e-12;-2.20913e-11;1.66712e-12;-3.13621e-11;-1.71069e-11;-9.9923e-13
8.9285e-05;7.35369e-12;-2.11318e-11;1.36044e-12;-3.06535e-11;-1.83128e-11;-1.0044e-12
8.9355e-05;7.52815e-12;-2.00014e-11;1.04066e-12;-2.96444e-11;-1.93738e-11;-9.98494e-13
8.9425e-05;7.62005e-12;-1.87093e-11;7.10244e-13;-2.83476e-11;-2.02809e-11;-9.8141e-13
8.9495e-05;7.62531e-12;-1.72658e-11;3.71771e-13;-2.67788e-11;-2.10266e-11;-9.53147e-13
8.9565e-05;7.54077e-12;-1.56827e-11;2.8067e-14;-2.49563e-11;-2.16046e-11;-9.13886e-13
8.9635e-05;7.36427e-12;-1.39728e-11;-3.17809e-13;-2.2901e-11;-2.20103e-11;-8.64009e-13
8.9705e-05;7.09468e-12;-1.21499e-11;-6.62662e-13;-2.06359e-11;-2.22405e-11;-8.04045e-13
8.9775e-05;6.73182e-12;-1.02288e-11;-1.0033e-12;-1.81861e-11;-2.22933e-11;-7.34593e-13
8.9845e-05;6.27645e-12;-8.22461e-12;-1.33663e-12;-1.55782e-11;-2.21687e-11;-6.56279e-13
8.9915e-05;5.73024e-12;-6.15313e-12;-1.65974e-12;-1.28405e-11;-2.18681e-11;-5.69779e-13
8.9985e-05;5.09583e-12;-4.03061e-12;-1.96983e-12;-1.0002e-11;-2.13946e-11;-4.75881e-13
9.0055e-05;4.3769e-12;-1.87368e-12;-2.26421e-12;-7.09284e-12;-2.07527e-11;-3.75523e-13
9.0125e-05;3.57808e-12;3.0076e-13;-2.54025e-12;-4.14322e-12;-1.99483e-11;-2.69779e-13
9.0195e-05;2.7049e-12;2.47569e-12;-2.79534e-12;-1.18356e-12;-1.89887e-11;-1.59797e-13
9.0265e-05;1.76363e-12;4.63414e-12;-3.02693e-12;1.75595e-12;-1.78826e-11;-4.67287e-14
9.0335e-05;7.61256e-13;6.75937e-12;-3.23264e-12;4.64568e-12;-1.66399e-11;6.82856e-14
9.0405e-05;-2.94496e-13;8.83493e-12;-3.41036e-12;7.45681e-12;-1.52717e-11;1.84088e-13
9.0475e-05;-1.39513e-12;1.08448e-11;-3.55836e-12;1.01617e-11;-1.379e-11;2.99458e-13
9.0545e-05;-2.53141e-12;1.27734e-11;-3.6752e-12;1.27341e-11;-1.22078e-11;4.13094e-13
9.0615e-05;-3.69358e-12;1.4606e-11;-3.75972e-12;1.51494e-11;-1.05389e-11;5.23659e-13
9.0685e-05;-4.87156e-12;1.63282e-11;-3.81093e-12;1.73852e-11;-8.79763e-12;6.29845e-13
9.0755e-05;-6.05512e-12;1.79269e-11;-3.82804e-12;1.94207e-11;-6.99875e-12;7.30433e-13
9.0825e-05;-7.23389e-12;1.93899e-11;-3.81057e-12;2.12379e-11;-5.1576e-12;8.24307e-13
9.0895e-05;-8.39738e-12;2.07059e-11;-3.75849e-12;2.2821e-11;-3.28969e-12;9.10419e-13
9.0965e-05;-9.53485e-12;2.1865e-11;-3.67223e-12;2.4157e-11;-1.41065e-12;9.87757e-13
9.1035e-05;-1.06355e-11;2.28587e-11;-3.55257e-12;2.52354e-11;4.64031e-13;1.05533e-12
9.1105e-05;-1.16884e-11;2.36795e-11;-3.40056e-12;2.60486e-11;2.31908e-12;1.11224e-12
9.1175e-05;-1.26831e-11;2.43213e-11;-3.21736e-12;2.6592e-11;4.13955e-12;1.15767e-12
9.1245e-05;-1.36094e-11;2.47795e-11;-3.00431e-12;2.68636e-11;5.91091e-12;1.19102e-12
9.1315e-05;-1.44579e-11;2.50505e-11;-2.76304e-12;2.68642e-11;7.61916e-12;1.21181e-12
9.1385e-05;-1.52193e-11;2.51328e-11;-2.49558e-12;2.65977e-11;9.251e-12;1.21968e-12
9.1455e-05;-1.58853e-11;2.5026e-11;-2.20436e-12;2.60705e-11;1.0794e-11;1.21434e-12
9.1525e-05;-1.64476e-11;2.47315e-11;-1.89215e-12;2.52914e-11;1.22367e-11;1.19558e-12
9.1595e-05;-1.68988e-11;2.4252e-11;-1.56191e-12;2.42719e-11;1.35686e-11;1.16328e-12
9.1665e-05;-1.72324e-11;2.35915e-11;-1.21668e-12;2.30258e-11;1.47804e-11;1.11757e-12
9.1735e-05;-1.74427e-11;2.27551e-11;-8.59569e-13;2.1569e-11;1.5864e-11;1.05874e-12
9.1805e-05;-1.75253e-11;2.17496e-11;-4.93721e-13;1.99192e-11;1.68122e-11;9.87283e-13
9.1875e-05;-1.74765e-11;2.0583e-11;-1.22394e-13;1.80959e-11;1.76194e-11;9.03785e-13
9.1945e-05;-1.72937e-11;1.92646e-11;2.51023e-13;1.61201e-11;1.82811e-11;8.08898e-13
9.2015e-05;-1.69752e-11;1.78049e-11;6.23012e-13;1.40138e-11;1.87943e-11;7.03365e-13
9.2085e-05;-1.65203e-11;1.62155e-11;9.89988e-13;1.18002e-11;1.91572e-11;5.88077e-13
9.2155e-05;-1.59295e-11;1.45088e-11;1.34841e-12;9.5031e-12;1.93692e-11;4.64105e-13
9.2225e-05;-1.52048e-11;1.26979e-11;1.69486e-12;7.14677e-12;1.94313e-11;3.32661e-13
9.2295e-05;-1.43495e-11;1.07969e-11;2.0261e-12;4.75572e-12;1.93452e-11;1.95024e-13
9.2365e-05;-1.33684e-11;8.82091e-12;2.33901e-12;2.35439e-12;1.91141e-11;5.24658e-14
9.2435e-05;-1.22672e-11;6.78526e-12;2.63053e-12;-3.30514e-14;1.87424e-11;-9.37419e-14
9.2505e-05;-1.10523e-11;4.70583e-12;2.89765e-12;-2.38297e-12;1.82355e-11;-2.4228e-13
9.2575e-05;-9.73124e-12;2.59868e-12;3.13757e-12;-4.6725e-12;1.75999e-11;-3.91731e-13
9.2645e-05;-8.31276e-12;4.79892e-13;3.3478e-12;-6.87975e-12;1.68431e-11;-5.40593e-13
9.2715e-05;-6.80667e-12;-1.63439e-12;3.52632e-12;-8.98404e-12;1.5973e-11;-6.87337e-13
9.2785e-05;-5.22398e-12;-3.72809e-12;3.67151e-12;-1.0966e-11;1.49987e-11;-8.30491e-13
9.2855e-05;-3.57656e-12;-5.78534e-12;3.78209e-12;-1.2808e-11;1.39296e-11;-9.6866e-13
9.2925e-05;-1.87686e-12;-7.79066e-12;3.85692e-12;-1.44938e-11;1.27761e-11;-1.1005e-12
9.2995e-05;-1.37808e-13;-9.7291e-12;3.89504e-12;-1.60093e-11;1.15488e-11;-1.22465e-12
9.3065e-05;1.62724e-12;-1.15864e-11;3.89579e-12;-1.73422e-11;1.02589e-11;-1.33977e-12
9.3135e-05;3.40445e-12;-1.3349e-11;3.85893e-12;-1.84824e-11;8.91732e-12;-1.4445e-12
9.3205e-05;5.17952e-12;-1.50043e-11;3.78471e-12;-1.94216e-11;7.53552e-12;-1.53764e-12
9.3275e-05;6.93795e-12;-1.65403e-11;3.67383e-12;-2.01542e-11;6.12484e-12;-1.61809e-12
9.3345e-05;8.66527e-12;-1.79466e-11;3.52732e-12;-2.06763e-11;4.69667e-12;-1.68494e-12
9.3415e-05;1.03474e-11;-1.92135e-11;3.3465e-12;-2.09867e-11;3.26234e-12;-1.7374e-12
9.3485e-05;1.19706e-11;-2.03329e-11;3.13301e-12;-2.10859e-11;1.83287e-12;-1.77473e-12
9.3555e-05;1.35217e-11;-2.12979e-11;2.8888e-12;-2.09769e-11;4.18905e-13;-1.79629e-12
9.3625e-05;1.49881e-11;-2.21028e-11;2.61613e-12;-2.06646e-11;-9.69388e-13;-1.80153e-12
9.3695e-05;1.63575e-11;-2.27432e-11;2.31753e-12;-2.0156e-11;-2.32229e-12;-1.7901e-12
9.3765e-05;1.76185e-11;-2.32161e-11;1.99574e-12;-1.94601e-11;-3.63054e-12;-1.76188e-12
9.3835e-05;1.87604e-11;-2.35199e-11;1.6537e-12;-1.85876e-11;-4.88541e-12;-1.71694e-12
9.3905e-05;1.97737e-11;-2.36544e-11;1.29459e-12;-1.75508e-11;-6.07885e-12;-1.65549e-12
9.3975e-05;2.06501e-11;-2.36209e-11;9.21882e-13;-1.63634e-11;-7.20354e-12;-1.57785e-12
9.4045e-05;2.13824e-11;-2.34218e-11;5.39221e-13;-1.50405e-11;-8.25298e-12;-1.4844e-12
9.4115e-05;2.19647e-11;-2.30609e-11;1.50335e-13;-1.35981e-11;-9.22146e-12;-1.3757e-12
9.4185e-05;2.23925e-11;-2.25432e-11;-2.41064e-13;-1.20535e-11;-1.0104e-11;-1.25249e-12
9.4255e-05;2.2662e-11;-2.18747e-11;-6.31258e-13;-1.04245e-11;-1.08964e-11;-1.11573e-12
9.4325e-05;2.27713e-11;-2.10627e-11;-1.01646e-12;-8.72944e-12;-1.1595e-11;-9.66554e-13
9.4395e-05;2.27194e-11;-2.01154e-11;-1.39279e-12;-6.98696e-12;-1.21973e-11;-8.06148e-13
9.4465e-05;2.25069e-11;-1.90423e-11;-1.75638e-12;-5.21573e-12;-1.27014e-11;-6.35728e-13
9.4535e-05;2.21357e-11;-1.78531e-11;-2.10356e-12;-3.43436e-12;-1.31061e-11;-4.56559e-13
9.4605e-05;2.16089e-11;-1.65588e-11;-2.43099e-12;-1.66121e-12;-1.34113e-11;-2.70025e-13
9.4675e-05;2.09306e-11;-1.51705e-11;-2.73565e-12;8.57295e-14;-1.36172e-11;-7.76749e-14
9.4745e-05;2.01061e-11;-1.37001e-11;-3.01473e-12;1.78916e-12;-1.37248e-11;1.18799e-13
9.4815e-05;1.91418e-11;-1.21599e-11;-3.26545e-12;3.43265e-12;-1.37357e-11;3.17646e-13
9.4885e-05;1.80451e-11;-1.05626e-11;-3.4851e-12;5.00084e-12;-1.36521e-11;5.17137e-13
9.4955e-05;1.68244e-11;-8.92132e-12;-3.67117e-12;6.47952e-12;-1.3477e-11;7.15586e-13
9.5025e-05;1.54891e-11;-7.24894e-12;-3.82155e-12;7.85571e-12;-1.32139e-11;9.11307e-13
9.5095e-05;1.40491e-11;-5.55836e-12;-3.93472e-12;9.11773e-12;-1.28666e-11;1.10256e-12
9.5165e-05;1.2515e-11;-3.86218e-12;-4.00963e-12;1.02553e-11;-1.24396e-11;1.28755e-12
9.5235e-05;1.08979e-11;-2.17266e-12;-4.04565e-12;1.12598e-11;-1.19375e-11;1.46448e-12
9.5305e-05;9.20921e-12;-5.01795e-13;-4.04236e-12;1.21241e-11;-1.13655e-11;1.63163e-12
9.5375e-05;7.46099e-12;1.1388e-12;-3.99962e-12;1.28429e-11;-1.0729e-11;1.78745e-12
9.5445e-05;5.6654e-12;2.73799e-12;-3.91755e-12;1.34127e-11;-1.00339e-11;1.93048e-12
9.5515e-05;3.83488e-12;4.28527e-12;-3.79677e-12;1.38314e-11;-9.28613e-12;2.0594e-12
9.5585e-05;1.98204e-12;5.77099e-12;-3.63835e-12;1.40986e-11;-8.49204e-12;2.17291e-12
9.5655e-05;1.19532e-13;7.18632e-12;-3.44382e-12;1.42156e-11;-7.65788e-12;2.2698e-12
9.5725e-05;-1.74002e-12;8.52326e-12;-3.21504e-12;1.4185e-11;-6.79002e-12;2.34895e-12
9.5795e-05;-3.58414e-12;9.77456e-12;-2.95411e-12;1.40113e-11;-5.89495e-12;2.40941e-12
9.5865e-05;-5.4006e-12;1.09338e-11;-2.66335e-12;1.37002e-11;-4.97921e-12;2.45044e-12
9.5935e-05;-7.17753e-12;1.19956e-11;-2.34536e-12;1.32587e-11;-4.04943e-12;2.47148e-12
9.6005e-05;-8.9035e-12;1.29553e-11;-2.00307e-12;1.26952e-11;-3.11212e-12;2.47212e-12
9.6075e-05;-1.05675e-11;1.38097e-11;-1.63978e-12;1.20188e-11;-2.17364e-12;2.45209e-12
9.6145e-05;-1.21589e-11;1.45563e-11;-1.25913e-12;1.12396e-11;-1.24015e-12;2.41126e-12
9.6215e-05;-1.36678e-11;1.51936e-11;-8.64926e-13;1.03686e-11;-3.17633e-13;2.34965e-12
9.6285e-05;-1.50845e-11;1.57209e-11;-4.61029e-13;9.41747e-12;5.88052e-13;2.26752e-12
9.6355e-05;-1.64001e-11;1.61384e-11;-5.12695e-14;8.39829e-12;1.4712e-12;2.16534e-12
9.6425e-05;-1.76064e-11;1.64472e-11;3.60556e-13;7.32363e-12;2.32636e-12;2.04379e-12
9.6495e-05;-1.8696e-11;1.66493e-11;7.70617e-13;6.20618e-12;3.1484e-12;1.90374e-12
9.6565e-05;-1.96623e-11;1.67473e-11;1.175e-12;5.05864e-12;3.93262e-12;1.7462e-12
9.6635e-05;-2.04993e-11;1.6745e-11;1.56969e-12;3.89367e-12;4.67468e-12;1.57228e-12
9.6705e-05;-2.12022e-11;1.66465e-11;1.95072e-12;2.72372e-12;5.37059e-12;1.38328e-12
9.6775e-05;-2.17666e-11;1.64568e-11;2.31425e-12;1.56105e-12;6.01662e-12;1.18064e-12
9.6845e-05;-2.21891e-11;1.61812e-11;2.6567e-12;4.17522e-13;6.60941e-12;9.66002e-13
9.6915e-05;-2.24675e-11;1.58255e-11;2.97478e-12;-6.95503e-13;7.146e-12;7.4115e-13
9.6985e-05;-2.26003e-11;1.53958e-11;3.26548e-12;-1.76735e-12;7.62394e-12;5.07968e-13
9.7055e-05;-2.25872e-11;1.48986e-11;3.52599e-12;-2.78811e-12;8.04122e-12;2.68404e-13
9.7125e-05;-2.24285e-11;1.43405e-11;3.75372e-12;-3.74874e-12;8.39627e-12;2.44653e-14
9.7195e-05;-2.21255e-11;1.37283e-11;3.94638e-12;-4.64106e-12;8.68789e-12;-2.21763e-13
9.7265e-05;-2.16802e-11;1.30688e-11;4.10201e-12;-5.45778e-12;8.91521e-12;-4.68112e-13
9.7335e-05;-2.10956e-11;1.23687e-11;4.21905e-12;-6.19261e-12;9.07779e-12;-7.12362e-13
9.7405e-05;-2.03758e-11;1.16346e-11;4.29639e-12;-6.84028e-12;9.17566e-12;-9.523e-13
9.7475e-05;-1.95258e-11;1.0873e-11;4.33326e-12;-7.39667e-12;9.20934e-12;-1.18578e-12
9.7545e-05;-1.85515e-11;1.00902e-11;4.32924e-12;-7.85875e-12;9.17976e-12;-1.41076e-12
9.7615e-05;-1.74597e-11;9.29207e-12;4.28419e-12;-8.22463e-12;9.08824e-12;-1.62524e-12
9.7685e-05;-1.62576e-11;8.48413e-12;4.19833e-12;-8.49343e-12;8.93639e-12;-1.82732e-12
9.7755e-05;-1.4953e-11;7.67156e-12;4.07226e-12;-8.66529e-12;8.72618e-12;-2.01516e-12
9.7825e-05;-1.35545e-11;6.8591e-12;3.90704e-12;-8.74133e-12;8.4599e-12;-2.18706e-12
9.7895e-05;-1.20715e-11;6.05105e-12;3.70415e-12;-8.72359e-12;8.14023e-12;-2.34148e-12
9.7965e-05;-1.05139e-11;5.25126e-12;3.46554e-12;-8.61509e-12;7.77021e-12;-2.47706e-12
9.8035e-05;-8.89238e-12;4.46308e-12;3.19346e-12;-8.41968e-12;7.35313e-12;-2.59265e-12
9.8105e-05;-7.21767e-12;3.6893e-12;2.8905e-12;-8.14201e-12;6.89252e-12;-2.68721e-12
9.8175e-05;-5.50082e-12;2.93221e-12;2.55942e-12;-7.78746e-12;6.39203e-12;-2.75988e-12
9.8245e-05;-3.75306e-12;2.1936e-12;2.20321e-12;-7.362e-12;5.85554e-12;-2.80997e-12
9.8315e-05;-1.9859e-12;1.47476e-12;1.82508e-12;-6.87215e-12;5.28708e-12;-2.83704e-12
9.8385e-05;-2.11112e-13;7.76586e-13;1.42845e-12;-6.32491e-12;4.69091e-12;-2.8409e-12
9.8455e-05;1.55934e-12;9.94697e-14;1.01698e-12;-5.72765e-12;4.07138e-12;-2.82159e-12
9.8525e-05;3.31349e-12;-5.56647e-13;5.9453e-13;-5.08812e-12;3.43293e-12;-2.77935e-12
9.8595e-05;5.0396e-12;-1.19228e-12;1.65081e-13;-4.41429e-12;2.78003e-12;-2.71458e-12
9.8665e-05;6.72624e-12;-1.80831e-12;-2.67361e-13;-3.71427e-12;2.11716e-12;-2.62784e-12
9.8735e-05;8.36231e-12;-2.40587e-12;-6.98816e-13;-2.99618e-12;1.44885e-12;-2.51993e-12
9.8805e-05;9.93701e-12;-2.98622e-12;-1.12535e-12;-2.26803e-12;7.79664e-13;-2.39185e-12
9.8875e-05;1.14398e-11;-3.55068e-12;-1.54306e-12;-1.53768e-12;1.14176e-13;-2.24481e-12
9.8945e-05;1.28604e-11;-4.10067e-12;-1.94805e-12;-8.12811e-13;-5.43093e-13;-2.08018e-12
9.9015e-05;1.41892e-11;-4.63777e-12;-2.3365e-12;-1.00805e-13;-1.18772e-12;-1.89942e-12
9.9085e-05;1.54169e-11;-5.16365e-12;-2.70471e-12;5.91272e-13;-1.81543e-12;-1.7041e-12
9.9155e-05;1.65354e-11;-5.68e-12;-3.04922e-12;1.25681e-12;-2.42204e-12;-1.49585e-12
9.9225e-05;1.75371e-11;-6.18836e-12;-3.36688e-12;1.88975e-12;-3.00352e-12;-1.27645e-12
9.9295e-05;1.84154e-11;-6.68995e-12;-3.65482e-12;2.48462e-12;-3.55599e-12;-1.04779e-12
9.9365e-05;1.91643e-11;-7.18569e-12;-3.91044e-12;3.03655e-12;-4.07574e-12;-8.11892e-13
9.9435e-05;1.97788e-11;-7.67627e-12;-4.13136e-12;3.54127e-12;-4.55927e-12;-5.70796e-13
9.9505e-05;2.02547e-11;-8.16224e-12;-4.31547e-12;3.99515e-12;-5.00336e-12;-3.26547e-13
9.9575e-05;2.05889e-11;-8.6439e-12;-4.46095e-12;4.39524e-12;-5.40502e-12;-8.1153e-14
9.9645e-05;2.07793e-11;-9.12121e-12;-4.56636e-12;4.7393e-12;-5.76152e-12;1.63394e-13
9.9715e-05;2.0825e-11;-9.59361e-12;-4.63072e-12;5.02581e-12;-6.0704e-12;4.05083e-13
9.9785e-05;2.0726e-11;-1.006e-11;-4.65346e-12;5.25392e-12;-6.32945e-12;6.41883e-13
9.9855e-05;2.04835e-11;-1.05187e-11;-4.63442e-12;5.42339e-12;-6.53678e-12;8.71787e-13
9.9925e-05;2.00995e-11;-1.09679e-11;-4.5738e-12;5.53458e-12;-6.6908e-12;1.0929e-12
9.9995e-05;1.95772e-11;-1.14052e-11;-4.47215e-12;5.5884e-12;-6.79031e-12;1.30348e-12



==> figures/ex3/timehist/expl_h19e-4_O2_sh334_dtcrit.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
9.13e-08;0;0;0;0;0;0
1.909e-07;0;0;0;0;0;0
2.905e-07;-8.24311e-105;-4.01008e-106;-1.21748e-104;0;0;0
3.901e-07;-4.03922e-94;7.08982e-95;-2.17253e-94;0;0;0
4.897e-07;-1.05671e-86;4.05293e-87;3.04338e-86;-3.87047e-174;-1.30986e-173;-3.91474e-174
5.893e-07;-3.69705e-81;-1.90259e-82;-1.53255e-81;-3.83588e-162;-1.43322e-161;-3.23787e-162
6.889e-07;9.20425e-77;-2.77119e-77;-1.38983e-76;-4.52232e-154;-2.09166e-153;-3.06298e-154
7.885e-07;-9.26036e-74;1.04621e-73;6.0573e-73;1.03378e-147;4.39516e-147;6.84792e-148
8.881e-07;-1.38608e-70;-6.96726e-71;-5.98648e-70;7.33019e-143;1.90652e-141;-6.05826e-143
9.877e-07;1.3032e-67;1.23405e-68;2.45595e-67;-1.63397e-137;-3.73494e-137;-1.20184e-137
1.0873e-06;-3.90597e-65;1.44552e-67;-5.47985e-65;5.89866e-133;-1.62292e-132;7.31374e-133
1.1869e-06;5.95417e-63;-2.45634e-64;7.56573e-63;-3.87788e-129;2.49046e-128;-4.15745e-129
1.2865e-06;-5.48556e-61;2.9563e-62;-6.90372e-61;-5.72761e-126;-7.6739e-125;-8.78658e-126
1.3861e-06;3.36717e-59;-1.80593e-60;4.34504e-59;4.59939e-122;1.07921e-121;5.25345e-122
1.4857e-06;-1.4708e-57;6.85902e-59;-1.95558e-57;-7.34632e-119;-9.79839e-119;-7.4497e-119
1.5853e-06;4.80336e-56;-1.78052e-57;6.51241e-56;5.59358e-116;6.23054e-116;5.18888e-116
1.6849e-06;-1.21983e-54;3.43496e-56;-1.65745e-54;-2.46608e-113;-2.71285e-113;-2.14674e-113
1.7845e-06;2.48708e-53;-5.54957e-55;3.32203e-53;6.99363e-111;8.06153e-111;5.83267e-111
1.8841e-06;-4.17753e-52;8.74985e-54;-5.38751e-52;-1.36959e-108;-1.67168e-108;-1.11109e-108
1.9837e-06;5.89982e-51;-1.43692e-52;7.23857e-51;1.95002e-106;2.49185e-106;1.5536e-106
2.0833e-06;-7.11599e-50;2.26713e-51;-8.2189e-50;-2.09957e-104;-2.74688e-104;-1.65083e-104
2.1829e-06;7.4164e-49;-3.12483e-50;8.01305e-49;1.76367e-102;2.29425e-102;1.37227e-102
2.2825e-06;-6.73684e-48;3.61154e-49;-6.79072e-48;-1.18512e-100;-1.47991e-100;-9.16292e-101
2.3821e-06;5.36714e-47;-3.47374e-48;5.04684e-47;6.49654e-99;7.46833e-99;5.03817e-99
2.4817e-06;-3.76654e-46;2.78512e-47;-3.30907e-46;-2.94828e-97;-2.96037e-97;-2.3334e-97
2.5813e-06;2.33445e-45;-1.85737e-46;1.92077e-45;1.1193e-95;9.10564e-96;9.27745e-96
2.6809e-06;-1.27866e-44;1.01422e-45;-9.87834e-45;-3.57914e-94;-2.0602e-94;-3.21165e-94
2.7805e-06;6.17711e-44;-4.32169e-45;4.48585e-44;9.67634e-93;2.70797e-93;9.76983e-93
2.8801e-06;-2.61443e-43;1.22795e-44;-1.77424e-43;-2.2134e-91;2.20997e-92;-2.62616e-91
2.9797e-06;9.5307e-43;-4.20069e-45;5.84941e-43;4.26877e-90;-2.64584e-90;6.26097e-90
3.0793e-06;-2.8557e-42;-1.90395e-43;-1.36504e-42;-6.86285e-89;9.65134e-89;-1.32831e-88
3.1789e-06;5.92604e-42;1.19765e-42;4.01123e-44;8.92775e-88;-2.49355e-87;2.51702e-87
3.2785e-06;9.33127e-43;-3.53194e-42;2.38212e-41;-8.60883e-87;5.18687e-86;-4.27687e-86
3.3781e-06;-9.5627e-41;-5.42513e-44;-1.76195e-40;3.9424e-86;-9.10934e-85;6.54153e-85
3.4777e-06;6.58715e-40;4.82594e-41;8.66957e-40;5.94795e-85;1.38304e-83;-9.03268e-84
3.5773e-06;-3.17106e-39;-1.76987e-40;-3.28784e-39;-1.98334e-83;-1.83979e-82;1.12732e-82
3.6769e-06;1.22767e-38;-1.87849e-40;9.93113e-39;3.43457e-82;2.16079e-81;-1.2695e-81
3.7765e-06;-3.94151e-38;4.66079e-39;-2.4539e-38;-4.51714e-81;-2.24843e-80;1.28202e-80
3.8761e-06;1.06048e-37;-2.25557e-38;5.55389e-38;4.88798e-80;2.07176e-79;-1.14492e-79
3.9757e-06;-2.46701e-37;5.00398e-38;-1.52262e-37;-4.43446e-79;-1.68066e-78;8.77432e-79
4.0753e-06;5.53726e-37;3.54217e-38;5.48236e-37;3.3015e-78;1.18225e-77;-5.35161e-78
4.1749e-06;-1.43319e-36;-6.88225e-37;-1.90391e-36;-1.80479e-77;-6.94209e-77;1.92705e-77
4.2745e-06;4.25546e-36;2.5413e-36;5.01698e-36;2.93556e-77;3.01378e-76;8.16083e-77
4.3741e-06;-1.14648e-35;-4.4432e-36;-8.18424e-36;9.62824e-76;-3.6195e-76;-2.4751e-75
4.4737e-06;2.16262e-35;-4.83676e-37;1.2007e-36;-1.82422e-74;-1.13711e-74;3.01612e-74
4.5733e-06;-1.23546e-35;2.13763e-35;3.76937e-35;2.26971e-73;1.82635e-73;-2.70871e-73
4.6729e-06;-8.21108e-35;-3.81057e-35;-1.3004e-34;-2.35739e-72;-2.04662e-72;1.96149e-72
4.7725e-06;3.55238e-34;-4.05559e-35;2.93721e-34;2.18253e-71;2.02269e-71;-1.15009e-71
4.8721e-06;-8.51537e-34;2.78845e-34;-6.46493e-34;-1.84761e-70;-1.8612e-70;5.10922e-71
4.9717e-06;1.64485e-33;-3.47374e-34;1.58573e-33;1.44487e-69;1.60554e-69;-1.22684e-70
5.0713e-06;-3.49904e-33;-4.23537e-34;-3.33266e-33;-1.04688e-68;-1.288e-68;-4.85223e-70
5.1709e-06;8.36662e-33;8.09282e-34;3.82494e-33;7.01983e-68;9.50746e-68;8.38065e-69
5.2705e-06;-1.57528e-32;5.35508e-33;2.8684e-33;-4.33945e-67;-6.39459e-67;-6.01987e-68
5.3701e-06;1.22099e-32;-2.1125e-32;-1.95087e-32;2.4571e-66;3.88119e-66;2.68778e-67
5.4697e-06;2.97578e-32;1.66664e-32;2.88588e-32;-1.26184e-65;-2.10045e-65;-4.41727e-67
5.5693e-06;-1.03737e-31;7.90955e-32;1.92491e-33;5.78567e-65;9.94634e-65;-4.88712e-66
5.6689e-06;8.59463e-32;-2.57889e-31;-6.36496e-32;-2.30313e-64;-3.97438e-64;5.93114e-65
5.7685e-06;1.97407e-31;2.31989e-31;8.82941e-32;7.49712e-64;1.22491e-63;-3.88582e-64
5.8681e-06;-5.66593e-31;3.53965e-31;-1.4854e-31;-1.65782e-63;-1.96664e-63;1.73462e-63
5.9677e-06;2.35474e-31;-9.76732e-31;5.68726e-31;-2.31785e-64;-7.24971e-63;-4.42942e-63
6.0673e-06;1.11406e-30;6.62314e-32;-9.97042e-31;2.62648e-62;8.38844e-62;-7.29616e-63
6.1669e-06;-1.57502e-30;1.96477e-30;-9.33987e-31;-1.62431e-61;-4.4818e-61;1.6949e-61
6.2665e-06;-6.61416e-31;-1.25868e-32;7.06585e-30;6.15052e-61;1.60886e-60;-1.21686e-60
6.3661e-06;-8.13347e-31;-7.18696e-30;-1.16495e-29;-1.33863e-60;-3.36764e-60;6.06995e-60
6.4657e-06;1.93204e-29;2.22697e-30;4.81659e-30;-9.85854e-61;-3.10669e-60;-2.29982e-59
6.5653e-06;-4.63952e-29;3.20356e-29;2.72344e-30;2.48284e-59;6.79169e-59;6.32177e-59
6.6649e-06;3.20124e-29;-5.2072e-29;2.01456e-29;-1.26493e-58;-3.61056e-58;-8.61341e-59
6.7645e-06;4.34982e-29;-2.40617e-29;-4.27011e-29;3.51286e-58;1.17887e-57;-2.78636e-58
6.8641e-06;-6.42084e-29;1.24013e-28;-6.3298e-29;-1.1387e-58;-1.96643e-57;2.59931e-57
6.9637e-06;-7.42715e-29;4.33988e-30;2.71704e-28;-4.64709e-57;-3.98491e-57;-1.11042e-56
7.0633e-06;8.10599e-29;-2.44564e-28;-1.75119e-28;2.90116e-56;4.53246e-56;3.10104e-56
7.1629e-06;5.00974e-28;-1.74339e-28;-3.54196e-28;-1.04042e-55;-1.90329e-55;-4.70542e-56
7.2625e-06;-1.0802e-27;1.22027e-27;2.66298e-28;2.15137e-55;4.5212e-55;-5.00143e-56
7.3621e-06;5.30866e-29;-7.32501e-28;1.052e-27;4.67836e-56;-1.24271e-55;5.30761e-55
7.4617e-06;1.89848e-27;-2.06735e-27;-7.74316e-28;-2.42503e-54;-4.33546e-54;-1.15575e-54
7.5613e-06;-5.42806e-28;2.01214e-27;-3.62821e-27;1.04409e-53;2.18254e-53;-3.34748e-54
7.6609e-06;-3.82796e-27;4.10292e-27;5.1375e-27;-2.08492e-53;-5.42362e-53;3.89196e-53
7.7605e-06;5.17774e-28;-4.04016e-27;5.04869e-27;-2.17145e-53;6.6351e-54;-1.79844e-52
7.8601e-06;1.27526e-26;-1.26434e-26;-1.16639e-26;3.4734e-52;6.16943e-52;5.13248e-52
7.9597e-06;-9.59329e-27;1.77324e-26;-9.65854e-27;-1.47412e-51;-3.2472e-51;-6.66491e-52
8.0593e-06;-2.39492e-26;1.98486e-26;2.52056e-26;3.57931e-51;9.81559e-51;-2.12547e-51
8.1589e-06;3.00449e-26;-4.0197e-26;2.87633e-26;-2.8309e-51;-1.60887e-50;1.76513e-50
8.2585e-06;3.62053e-26;-3.56959e-26;-7.91631e-26;-1.86838e-50;-1.32333e-50;-6.68546e-50
8.3581e-06;-5.18708e-26;8.19206e-26;-3.38041e-26;1.05348e-49;1.95268e-49;1.62756e-49
8.4577e-06;-1.02642e-25;8.73936e-26;1.61718e-25;-3.04652e-49;-7.49502e-49;-2.02232e-49
8.5573e-06;1.64721e-25;-2.06871e-25;6.20506e-26;5.01256e-49;1.73484e-48;-3.25725e-49
8.6569e-06;1.70649e-25;-1.45037e-25;-3.29311e-25;1.95692e-50;-1.97117e-48;2.74146e-48
8.7565e-06;-3.72315e-25;4.28496e-25;-1.60428e-25;-3.09101e-48;-3.16602e-48;-8.89232e-48
8.8561e-06;-2.59564e-25;2.46515e-25;7.51615e-25;1.10467e-47;2.32699e-47;1.80242e-47
8.9557e-06;6.61756e-25;-7.84617e-25;2.42634e-25;-2.24252e-47;-6.69658e-47;-1.80656e-47
9.0553e-06;6.50182e-25;-5.83919e-25;-1.44242e-24;2.25508e-47;1.17715e-46;-2.7123e-47
9.1549e-06;-1.50406e-24;1.61674e-24;-5.04782e-25;2.50106e-47;-8.9548e-47;1.80137e-46
9.2545e-06;-1.1524e-24;1.06634e-24;2.63659e-24;-1.69879e-46;-2.08746e-46;-4.92953e-46
9.3541e-06;2.95826e-24;-2.97042e-24;1.37295e-24;4.40694e-46;1.04969e-45;9.04543e-46
9.4537e-06;1.99175e-24;-1.95476e-24;-5.09349e-24;-8.11472e-46;-2.69178e-45;-1.06002e-45
9.5533e-06;-4.98095e-24;4.81456e-24;-2.86439e-24;1.1472e-45;5.17291e-45;-4.3054e-47
9.6529e-06;-4.65704e-24;4.43821e-24;8.83888e-24;-7.30968e-46;-7.24187e-45;4.88018e-45
9.7525e-06;9.34112e-24;-8.38671e-24;6.27743e-24;-3.50315e-45;1.93797e-45;-1.84677e-44
9.8521e-06;9.22857e-24;-8.44633e-24;-1.40487e-23;1.93285e-44;3.29242e-44;4.56936e-44
9.9517e-06;-1.62247e-23;1.3077e-23;-1.48569e-23;-5.40583e-44;-1.36782e-43;-7.30553e-44
1.00513e-05;-1.728e-23;1.55499e-23;2.28181e-23;8.3775e-44;3.13185e-43;2.34583e-44
1.01509e-05;2.37984e-23;-1.71841e-23;3.01435e-23;5.94877e-45;-3.59657e-43;2.82338e-43
1.02505e-05;3.70298e-23;-3.08215e-23;-3.24675e-23;-4.24429e-43;-3.42484e-43;-1.01095e-42
1.03501e-05;-3.64639e-23;2.22756e-23;-5.89749e-23;1.21337e-42;2.60817e-42;1.83235e-42
1.04497e-05;-6.80324e-23;5.38447e-23;3.80275e-23;-1.59693e-42;-6.03083e-42;-1.17006e-42
1.05493e-05;5.36144e-23;-2.37782e-23;1.14691e-22;-4.61373e-43;6.51013e-42;-3.74376e-42
1.06489e-05;1.31635e-22;-9.22301e-23;-3.56598e-23;6.82658e-42;4.21312e-42;1.41118e-41
1.07485e-05;-1.47716e-23;-6.94037e-24;-1.98182e-22;-1.47687e-41;-3.15552e-41;-2.38997e-41
1.08481e-05;-1.11166e-22;1.09475e-22;2.41417e-23;1.30721e-41;6.32364e-41;1.66358e-41
1.09477e-05;3.01023e-22;-5.84658e-23;3.84638e-22;1.18655e-41;-6.15339e-41;2.56276e-41
1.10473e-05;8.81741e-22;-4.36797e-22;2.43634e-22;-5.55854e-41;-1.40871e-41;-1.00377e-40
1.11469e-05;8.08118e-22;-5.84655e-22;-1.05673e-22;8.11163e-41;1.60664e-40;1.71489e-40
1.12465e-05;1.92039e-23;-6.20639e-22;8.51258e-22;-4.8375e-41;-3.2402e-40;-1.89593e-40
1.13461e-05;-3.08665e-21;-1.11074e-21;3.84878e-21;-2.36289e-41;4.67601e-40;1.16098e-40
1.14457e-05;-2.05838e-20;-1.00428e-21;8.8665e-21;7.50556e-41;-5.79592e-40;1.30731e-40
1.15453e-05;-9.79268e-20;6.58295e-21;2.03002e-20;-1.77823e-40;4.00954e-40;-7.6239e-40
1.16449e-05;-3.77269e-19;4.29996e-20;5.16872e-20;5.90313e-40;8.54098e-40;1.90389e-39
1.17445e-05;-1.27156e-18;1.695e-19;1.27222e-19;-1.20392e-39;-3.76882e-39;-2.86227e-39
1.18441e-05;-3.88671e-18;5.55447e-19;2.88026e-19;7.53448e-40;6.74309e-39;1.74972e-39
1.19437e-05;-1.09345e-17;1.62575e-18;6.14841e-19;2.28732e-39;-5.58688e-39;2.8585e-39
1.20433e-05;-2.85794e-17;4.3547e-18;1.2607e-18;-6.26548e-39;-1.73486e-39;-8.88624e-39
1.21429e-05;-6.99496e-17;1.08257e-17;2.47729e-18;5.14286e-39;9.70744e-39;1.15692e-38
1.22425e-05;-1.614e-16;2.52421e-17;4.64732e-18;3.48075e-39;-1.27674e-38;-1.09689e-38
1.23421e-05;-3.52996e-16;5.5635e-17;8.34278e-18;-8.22493e-39;2.36314e-38;1.43558e-38
1.24417e-05;-7.3503e-16;1.16555e-16;1.43989e-17;-2.98021e-39;-6.22359e-38;-1.6667e-38
1.25413e-05;-1.46256e-15;2.33085e-16;2.39636e-17;6.17451e-39;9.05938e-38;-1.98373e-38
1.26409e-05;-2.78967e-15;4.46491e-16;3.851e-17;4.82188e-38;8.65884e-39;1.21582e-37
1.27405e-05;-5.11426e-15;8.21657e-16;5.98631e-17;-1.22463e-37;-2.60913e-37;-2.02953e-37
1.28401e-05;-9.03228e-15;1.45616e-15;9.02429e-17;3.20048e-38;3.90789e-37;9.57595e-38
1.29397e-05;-1.53975e-14;2.49035e-15;1.32267e-16;2.89106e-37;-9.96368e-38;1.67052e-37
1.30393e-05;-2.53799e-14;4.11727e-15;1.88885e-16;-4.21731e-37;-2.10395e-37;-2.15752e-37
1.31389e-05;-4.05106e-14;6.59059e-15;2.63324e-16;-1.18276e-37;-3.20966e-37;-4.60671e-38
1.32385e-05;-6.26996e-14;1.0228e-14;3.59108e-16;6.58512e-37;9.95295e-37;-2.52721e-37
1.33381e-05;-9.42088e-14;1.54072e-14;4.80061e-16;3.33974e-37;1.00264e-36;1.75682e-36
1.34377e-05;-1.37566e-13;2.25519e-14;6.30148e-16;-1.94224e-36;-5.57236e-36;-2.32535e-36
1.35373e-05;-1.95405e-13;3.21056e-14;8.13176e-16;-3.97303e-37;5.02622e-36;-1.43747e-36
1.36369e-05;-2.70238e-13;4.44926e-14;1.03242e-15;7.02744e-36;5.93183e-36;6.63518e-36
1.37365e-05;-3.6415e-13;6.00678e-14;1.29007e-15;-6.27207e-36;-1.24575e-35;-3.25894e-36
1.38361e-05;-4.78461e-13;7.90583e-14;1.58628e-15;-1.03019e-35;-5.95271e-36;-7.86129e-36
1.39357e-05;-6.1337e-13;1.01503e-13;1.91776e-15;1.97471e-35;2.4305e-35;3.42272e-36
1.40353e-05;-7.67619e-13;1.27196e-13;2.27648e-15;1.03558e-35;1.86317e-35;2.49546e-35
1.41349e-05;-9.38239e-13;1.55643e-13;2.6485e-15;-4.22604e-35;-9.05745e-35;-2.42567e-35
1.42345e-05;-1.12038e-12;1.86038e-13;3.013e-15;-1.87835e-35;2.40635e-35;-5.21021e-35
1.43341e-05;-1.30729e-12;2.17253e-13;3.34156e-15;1.26299e-34;1.90932e-34;1.00175e-34
1.44337e-05;-1.49035e-12;2.47858e-13;3.59824e-15;-2.97009e-35;-1.68029e-34;4.18911e-35
1.45333e-05;-1.65933e-12;2.76159e-13;3.74061e-15;-2.83696e-34;-2.9817e-34;-2.14465e-34
1.46329e-05;-1.80263e-12;3.00243e-13;3.7215e-15;2.38033e-34;4.22141e-34;-1.61336e-35
1.47325e-05;-1.90761e-12;3.18038e-13;3.49081e-15;4.5959e-34;5.82148e-34;4.69148e-34
1.48321e-05;-1.96102e-12;3.27379e-13;2.99737e-15;-6.40528e-34;-1.2407e-33;-1.00182e-34
1.49317e-05;-1.94935e-12;3.26067e-13;2.1916e-15;-8.21957e-34;-8.17519e-34;-1.08609e-33
1.50313e-05;-1.85935e-12;3.11946e-13;1.02846e-15;1.75008e-33;3.22296e-33;7.51303e-34
1.51309e-05;-1.6785e-12;2.82977e-13;-5.3042e-16;1.20961e-33;2.02548e-34;1.99434e-33
1.52305e-05;-1.39564e-12;2.37335e-13;-2.5141e-15;-4.51431e-33;-6.62143e-33;-2.40945e-33
1.53301e-05;-1.00162e-12;1.7351e-13;-4.93872e-15;-5.03119e-34;1.73841e-33;-3.08411e-33
1.54297e-05;-4.89995e-13;9.0428e-14;-7.804e-15;9.36301e-33;1.31801e-32;5.65079e-33
1.55293e-05;1.42234e-13;-1.24317e-14;-1.10892e-14;-2.09009e-33;-7.36797e-33;4.97816e-33
1.56289e-05;8.94008e-13;-1.34927e-13;-1.47499e-14;-1.83932e-32;-2.60568e-32;-1.33533e-32
1.57285e-05;1.75971e-12;-2.7617e-13;-1.87175e-14;9.32198e-33;2.46384e-32;-6.45866e-33
1.58281e-05;2.72887e-12;-4.34475e-13;-2.28973e-14;3.60901e-32;4.45467e-32;3.00035e-32
1.59277e-05;3.78614e-12;-6.07357e-13;-2.71678e-14;-3.13501e-32;-6.30566e-32;2.50664e-33
1.60273e-05;4.91144e-12;-7.91568e-13;-3.13847e-14;-6.23621e-32;-6.81603e-32;-5.79725e-32
1.61269e-05;6.08035e-12;-9.83166e-13;-3.53853e-14;8.09556e-32;1.37619e-31;9.33989e-33
1.62265e-05;7.26465e-12;-1.17761e-12;-3.89906e-14;9.66593e-32;1.02958e-31;1.08099e-31
1.63261e-05;8.43294e-12;-1.36985e-12;-4.20099e-14;-1.76652e-31;-2.94476e-31;-3.8282e-32
1.64257e-05;9.55129e-12;-1.55447e-12;-4.42467e-14;-1.47648e-31;-1.29262e-31;-2.04083e-31
1.65253e-05;1.0584e-11;-1.72575e-12;-4.55027e-14;3.74039e-31;5.96123e-31;1.2269e-31
1.66249e-05;1.14943e-11;-1.87781e-12;-4.55865e-14;1.97569e-31;9.56293e-32;3.51799e-31
1.67245e-05;1.22454e-11;-2.00472e-12;-4.43209e-14;-7.54206e-31;-1.10089e-30;-2.9884e-31
1.68241e-05;1.28012e-11;-2.10067e-12;-4.15481e-14;-1.88284e-31;2.10147e-32;-5.69026e-31
1.69237e-05;1.31274e-11;-2.1601e-12;-3.71374e-14;1.39407e-30;1.98646e-30;6.05436e-31
1.70233e-05;1.31926e-11;-2.1779e-12;-3.09963e-14;9.13046e-32;-3.40153e-31;9.48951e-31
1.71229e-05;1.29693e-11;-2.14959e-12;-2.30763e-14;-2.49442e-30;-3.53555e-30;-1.21649e-30
1.72225e-05;1.2435e-11;-2.07146e-12;-1.33725e-14;2.00451e-31;1.20274e-30;-1.51804e-30
1.73221e-05;1.15731e-11;-1.94081e-12;-1.92632e-15;4.40861e-30;5.90426e-30;2.34408e-30
1.74217e-05;1.0374e-11;-1.756e-12;1.1166e-14;-1.04803e-30;-2.80634e-30;2.25423e-30
1.75213e-05;8.83513e-12;-1.51659e-12;2.57509e-14;-7.37828e-30;-9.58178e-30;-4.08549e-30
1.76209e-05;6.96225e-12;-1.22342e-12;4.16256e-14;2.70594e-30;5.45341e-30;-3.49856e-30
1.77205e-05;4.76925e-12;-8.78637e-13;5.85352e-14;1.19191e-29;1.56824e-29;6.96898e-30
1.78201e-05;2.27851e-12;-4.85748e-13;7.61659e-14;-5.39391e-30;-1.03636e-29;5.5667e-30
1.79197e-05;-4.79139e-13;-4.95823e-14;9.41603e-14;-1.93625e-29;-2.47541e-29;-1.18962e-29
1.80193e-05;-3.46468e-12;4.23734e-13;1.12132e-13;1.0332e-29;1.8159e-29;-8.36545e-30
1.81189e-05;-6.63134e-12;9.26856e-13;1.29664e-13;3.05849e-29;3.79973e-29;1.90517e-29
1.82185e-05;-9.92518e-12;1.45133e-12;1.46313e-13;-1.84078e-29;-2.84724e-29;1.31407e-29
1.83181e-05;-1.3286e-11;1.98776e-12;1.61643e-13;-4.66639e-29;-5.97732e-29;-2.93613e-29
1.84177e-05;-1.66481e-11;2.52596e-12;1.7522e-13;2.88455e-29;4.36374e-29;-2.23988e-29
1.85173e-05;-1.9942e-11;3.05514e-12;1.86599e-13;7.24701e-29;9.34413e-29;4.59408e-29
1.86169e-05;-2.3095e-11;3.56418e-12;1.95357e-13;-4.36757e-29;-6.45417e-29;3.70641e-29
1.87165e-05;-2.60333e-11;4.04181e-12;2.01106e-13;-1.12537e-28;-1.42519e-28;-6.97322e-29
1.88161e-05;-2.86833e-11;4.47687e-12;2.03472e-13;6.51237e-29;8.47174e-29;-6.09536e-29
1.89157e-05;-3.09735e-11;4.85857e-12;2.02103e-13;1.69385e-28;2.22762e-28;9.9965e-29
1.90153e-05;-3.28359e-11;5.17671e-12;1.96735e-13;-8.53671e-29;-1.02933e-28;1.06313e-28
1.91149e-05;-3.42076e-11;5.42194e-12;1.87176e-13;-2.58048e-28;-3.52879e-28;-1.44965e-28
1.92145e-05;-3.50328e-11;5.58594e-12;1.73252e-13;1.03916e-28;1.19161e-28;-1.84725e-28
1.93141e-05;-3.52638e-11;5.66167e-12;1.54867e-13;4.08107e-28;5.44002e-28;2.0794e-28
1.94137e-05;-3.48628e-11;5.64344e-12;1.32068e-13;-1.07696e-28;-1.0866e-28;2.91797e-28
1.95133e-05;-3.38025e-11;5.52714e-12;1.04979e-13;-5.68141e-28;-8.46791e-28;-3.11951e-28
1.96129e-05;-3.20681e-11;5.31027e-12;7.37508e-14;2.54492e-28;1.51992e-29;-5.69587e-28
1.97125e-05;-2.96571e-11;4.99214e-12;3.8683e-14;1.34697e-27;1.24174e-27;1.60514e-28
1.98121e-05;-2.65811e-11;4.57382e-12;2.46744e-16;1.20376e-27;-1.16847e-28;2.17004e-28
1.99117e-05;-2.2865e-11;4.05824e-12;-4.10426e-14;2.1544e-27;-2.63254e-27;-2.17119e-27
2.00113e-05;-1.8548e-11;3.45015e-12;-8.46216e-14;9.89902e-27;-2.15173e-27;-5.69549e-27
2.01109e-05;-1.36826e-11;2.75609e-12;-1.29757e-13;2.9193e-26;-1.96496e-27;-1.07217e-26
2.02105e-05;-8.3344e-12;1.9843e-12;-1.75628e-13;7.15379e-26;-1.24795e-26;-2.67987e-26
2.03101e-05;-2.5812e-12;1.14459e-12;-2.21477e-13;1.78081e-25;-3.87412e-26;-7.0705e-26
2.04097e-05;3.48818e-12;2.48244e-13;-2.6649e-13;4.39541e-25;-8.45633e-26;-1.63647e-25
2.05093e-05;9.77521e-12;-6.92091e-13;-3.09688e-13;1.01411e-24;-1.79816e-25;-3.41018e-25
2.06089e-05;1.61731e-11;-1.66258e-12;-3.50124e-13;2.14926e-24;-3.7473e-25;-6.46664e-25
2.07085e-05;2.25687e-11;-2.64835e-12;-3.87e-13;4.08453e-24;-6.44544e-25;-1.00349e-24
2.08081e-05;2.88442e-11;-3.63368e-12;-4.19448e-13;6.29839e-24;-6.21383e-25;-7.16476e-25
2.09077e-05;3.48802e-11;-4.60224e-12;-4.46497e-13;4.48791e-24;1.3156e-24;3.11548e-24
2.10073e-05;4.0557e-11;-5.53741e-12;-4.67382e-13;-1.94227e-23;1.11298e-23;2.05027e-23
2.11069e-05;4.57577e-11;-6.4226e-12;-4.81584e-13;-1.27532e-22;4.8391e-23;8.27378e-23
2.12065e-05;5.03703e-11;-7.2415e-12;-4.88554e-13;-5.11202e-22;1.718e-22;2.80653e-22
2.13061e-05;5.42902e-11;-7.97845e-12;-4.87755e-13;-1.7163e-21;5.45915e-22;8.6222e-22
2.14057e-05;5.74224e-11;-8.61873e-12;-4.78977e-13;-5.20599e-21;1.60724e-21;2.46946e-21
2.15053e-05;5.96834e-11;-9.14877e-12;-4.62258e-13;-1.46985e-20;4.45748e-21;6.68669e-21
2.16049e-05;6.10034e-11;-9.55639e-12;-4.37564e-13;-3.92029e-20;1.17524e-20;1.72521e-20
2.17045e-05;6.13284e-11;-9.83108e-12;-4.04942e-13;-9.96132e-20;2.96262e-20;4.26199e-20
2.18041e-05;6.0621e-11;-9.96424e-12;-3.64812e-13;-2.4245e-19;7.16921e-20;1.01157e-19
2.19037e-05;5.88622e-11;-9.94932e-12;-3.17739e-13;-5.67396e-19;1.67039e-19;2.31259e-19
2.20033e-05;5.60521e-11;-9.78208e-12;-2.64133e-13;-1.28041e-18;3.75625e-19;5.103e-19
2.21029e-05;5.22102e-11;-9.4607e-12;-2.04502e-13;-2.79255e-18;8.16861e-19;1.08876e-18
2.22025e-05;4.73755e-11;-8.98583e-12;-1.39719e-13;-5.89734e-18;1.72083e-18;2.24942e-18
2.23021e-05;4.16059e-11;-8.36063e-12;-7.07388e-14;-1.20784e-17;3.517e-18;4.50625e-18
2.24017e-05;3.49783e-11;-7.59073e-12;1.65507e-15;-2.40252e-17;6.98266e-18;8.76353e-18
2.25013e-05;2.7587e-11;-6.6842e-12;7.65463e-14;-4.64679e-17;1.34832e-17;1.65621e-17
2.26009e-05;1.95423e-11;-5.65147e-12;1.52674e-13;-8.74863e-17;2.53479e-17;3.04463e-17
2.27005e-05;1.09693e-11;-4.50509e-12;2.2875e-13;-1.6049e-16;4.64388e-17;5.44874e-17
2.28001e-05;2.00564e-12;-3.25966e-12;3.03699e-13;-2.87111e-16;8.29814e-17;9.50004e-17
2.28997e-05;-7.20094e-12;-1.93152e-12;3.76437e-13;-5.01286e-16;1.44735e-16;1.61476e-16
2.29993e-05;-1.64953e-11;-5.38518e-13;4.45714e-13;-8.54793e-16;2.46586e-16;2.67731e-16
2.30989e-05;-2.57176e-11;9.00348e-13;5.10343e-13;-1.42446e-15;4.10615e-16;4.33231e-16
2.31985e-05;-3.47059e-11;2.36511e-12;5.69399e-13;-2.32115e-15;6.68693e-16;6.84483e-16
2.32981e-05;-4.32995e-11;3.83514e-12;6.22064e-13;-3.70037e-15;1.06554e-15;1.05631e-15
2.33977e-05;-5.1342e-11;5.28937e-12;6.67422e-13;-5.77404e-15;1.66217e-15;1.59274e-15
2.34973e-05;-5.8684e-11;6.70654e-12;7.04569e-13;-8.8225e-15;2.53937e-15;2.34709e-15
2.35969e-05;-6.5186e-11;8.06543e-12;7.32844e-13;-1.32053e-14;3.801e-15;3.38091e-15
2.36965e-05;-7.07212e-11;9.34514e-12;7.51801e-13;-1.93685e-14;5.57628e-15;4.76114e-15
2.37961e-05;-7.51783e-11;1.05255e-11;7.60975e-13;-2.78468e-14;8.02063e-15;6.55525e-15
2.38957e-05;-7.84636e-11;1.15872e-11;7.5989e-13;-3.92558e-14;1.13141e-14;8.82402e-15
2.39953e-05;-8.05026e-11;1.25125e-11;7.48364e-13;-5.42739e-14;1.56563e-14;1.1612e-14
2.40949e-05;-8.1242e-11;1.32852e-11;7.26603e-13;-7.36087e-14;2.12582e-14;1.49358e-14
2.41945e-05;-8.06509e-11;1.38907e-11;6.94859e-13;-9.79492e-14;2.83283e-14;1.8772e-14
2.42941e-05;-7.87218e-11;1.43166e-11;6.53306e-13;-1.27901e-13;3.7055e-14;2.30443e-14
2.43937e-05;-7.54706e-11;1.45527e-11;6.02421e-13;-1.63906e-13;4.75851e-14;2.76137e-14
2.44933e-05;-7.09371e-11;1.45912e-11;5.43115e-13;-2.06161e-13;5.99985e-14;3.22716e-14
2.45929e-05;-6.51847e-11;1.44267e-11;4.76267e-13;-2.54517e-13;7.42818e-14;3.6739e-14
2.46925e-05;-5.82992e-11;1.40566e-11;4.02511e-13;-3.08399e-13;9.03024e-14;4.06724e-14
2.47921e-05;-5.03876e-11;1.3481e-11;3.22703e-13;-3.66732e-13;1.07785e-13;4.3677e-14
2.48917e-05;-4.15757e-11;1.2703e-11;2.38152e-13;-4.27889e-13;1.26297e-13;4.5327e-14
2.49913e-05;-3.20069e-11;1.17285e-11;1.50092e-13;-4.89668e-13;1.45232e-13;4.51904e-14
2.50909e-05;-2.18392e-11;1.05663e-11;5.93953e-14;-5.49308e-13;1.63815e-13;4.28574e-14
2.51905e-05;-1.12424e-11;9.22805e-12;-3.29306e-14;-6.03535e-13;1.8111e-13;3.79677e-14
2.52901e-05;-3.94912e-13;7.72828e-12;-1.25468e-13;-6.48646e-13;1.96033e-13;3.02351e-14
2.53897e-05;1.05192e-11;6.08402e-12;-2.16881e-13;-6.80613e-13;2.07385e-13;1.94656e-14
2.54893e-05;2.13133e-11;4.31488e-12;-3.0626e-13;-6.95222e-13;2.13883e-13;5.56996e-15
2.55889e-05;3.18021e-11;2.4428e-12;-3.92705e-13;-6.88211e-13;2.142e-13;-1.14303e-14
2.56885e-05;4.1805e-11;4.91758e-13;-4.75013e-13;-6.55428e-13;2.07011e-13;-3.14018e-14
2.57881e-05;5.11495e-11;-1.51266e-12;-5.52088e-13;-5.92986e-13;1.91043e-13;-5.40988e-14
2.58877e-05;5.96737e-11;-3.54345e-12;-6.23267e-13;-4.97425e-13;1.65124e-13;-7.91636e-14
2.59873e-05;6.72301e-11;-5.57245e-12;-6.87979e-13;-3.6587e-13;1.28238e-13;-1.06124e-13
2.60869e-05;7.36883e-11;-7.57083e-12;-7.4548e-13;-1.96201e-13;7.9583e-14;-1.34388e-13
2.61865e-05;7.89369e-11;-9.50946e-12;-7.95148e-13;1.27839e-14;1.86266e-14;-1.63243e-13
2.62861e-05;8.2886e-11;-1.13592e-11;-8.36691e-13;2.61204e-13;-5.48389e-14;-1.91857e-13
2.63857e-05;8.54688e-11;-1.30915e-11;-8.69894e-13;5.47951e-13;-1.40645e-13;-2.19285e-13
2.64853e-05;8.66432e-11;-1.46785e-11;-8.94445e-13;8.70562e-13;-2.38205e-13;-2.44497e-13
2.65849e-05;8.63917e-11;-1.60938e-11;-9.10124e-13;1.22515e-12;-3.46485e-13;-2.66411e-13
2.66845e-05;8.47223e-11;-1.73131e-11;-9.16936e-13;1.60634e-12;-4.63986e-13;-2.83941e-13
2.67841e-05;8.16683e-11;-1.83138e-11;-9.14981e-13;2.00738e-12;-5.88751e-13;-2.96051e-13
2.68837e-05;7.72876e-11;-1.90762e-11;-9.04351e-13;2.42014e-12;-7.18384e-13;-3.01804e-13
2.69833e-05;7.1661e-11;-1.95837e-11;-8.85178e-13;2.83535e-12;-8.50091e-13;-3.00408e-13
2.70829e-05;6.48916e-11;-1.98229e-11;-8.57619e-13;3.24277e-12;-9.80726e-13;-2.91239e-13
2.71825e-05;5.7102e-11;-1.9784e-11;-8.2179e-13;3.6314e-12;-1.10686e-12;-2.73859e-13
2.72821e-05;4.84327e-11;-1.94613e-11;-7.77858e-13;3.98977e-12;-1.22482e-12;-2.48007e-13
2.73817e-05;3.90384e-11;-1.88532e-11;-7.26114e-13;4.30614e-12;-1.33083e-12;-2.13593e-13
2.74813e-05;2.90857e-11;-1.79625e-11;-6.66863e-13;4.56874e-12;-1.42099e-12;-1.7069e-13
2.75809e-05;1.87498e-11;-1.67966e-11;-6.00317e-13;4.76608e-12;-1.49144e-12;-1.19536e-13
2.76805e-05;8.21148e-12;-1.53671e-11;-5.2674e-13;4.8871e-12;-1.53843e-12;-6.05453e-14
2.77801e-05;-2.34673e-12;-1.36902e-11;-4.46616e-13;4.92155e-12;-1.55837e-12;5.66588e-15
2.78797e-05;-1.27438e-11;-1.17862e-11;-3.60518e-13;4.86019e-12;-1.548e-12;7.82516e-14
2.79793e-05;-2.28031e-11;-9.67941e-12;-2.68888e-13;4.6952e-12;-1.50449e-12;1.56115e-13
2.80789e-05;-3.23561e-11;-7.39773e-12;-1.72118e-13;4.42045e-12;-1.42551e-12;2.37904e-13
2.81785e-05;-4.1245e-11;-4.97238e-12;-7.08099e-14;4.03181e-12;-1.30939e-12;3.22025e-13
2.82781e-05;-4.93261e-11;-2.43743e-12;3.42021e-14;3.52749e-12;-1.15523e-12;4.0669e-13
2.83777e-05;-5.64714e-11;1.70822e-13;1.42127e-13;2.90816e-12;-9.62915e-13;4.89968e-13
2.84773e-05;-6.25718e-11;2.81434e-12;2.52322e-13;2.17719e-12;-7.33254e-13;5.69857e-13
2.85769e-05;-6.75382e-11;5.4539e-12;3.64017e-13;1.34065e-12;-4.67981e-13;6.44343e-13
2.86765e-05;-7.13029e-11;8.04978e-12;4.76134e-13;4.07335e-13;-1.6979e-13;7.11454e-13
2.87761e-05;-7.3821e-11;1.05625e-11;5.875e-13;-6.11296e-13;1.57677e-13;7.69291e-13
2.88757e-05;-7.50702e-11;1.29536e-11;6.9709e-13;-1.70126e-12;5.09844e-13;8.16062e-13
2.89753e-05;-7.50519e-11;1.5186e-11;8.03861e-13;-2.8462e-12;8.81254e-13;8.5009e-13
2.90749e-05;-7.379e-11;1.72247e-11;9.06451e-13;-4.02756e-12;1.26563e-12;8.69848e-13
2.91745e-05;-7.13304e-11;1.90379e-11;1.00327e-12;-5.22486e-12;1.65597e-12;8.73986e-13
2.92741e-05;-6.77396e-11;2.05968e-11;1.09295e-12;-6.41597e-12;2.04467e-12;8.61386e-13
2.93737e-05;-6.3103e-11;2.18765e-11;1.17441e-12;-7.5775e-12;2.42364e-12;8.31209e-13
2.94733e-05;-5.75236e-11;2.28564e-11;1.24634e-12;-8.68516e-12;2.78449e-12;7.82951e-13
2.95729e-05;-5.11192e-11;2.35205e-11;1.30703e-12;-9.71429e-12;3.11871e-12;7.16489e-13
2.96725e-05;-4.40201e-11;2.38575e-11;1.35484e-12;-1.06404e-11;3.41785e-12;6.32101e-13
2.97721e-05;-3.63664e-11;2.38611e-11;1.38869e-12;-1.14395e-11;3.67374e-12;5.30476e-13
2.98717e-05;-2.83052e-11;2.35298e-11;1.40777e-12;-1.2089e-11;3.87864e-12;4.12706e-13
2.99713e-05;-1.99879e-11;2.28671e-11;1.41094e-12;-1.2568e-11;4.02549e-12;2.80262e-13
3.00709e-05;-1.15672e-11;2.18816e-11;1.39693e-12;-1.28577e-11;4.10808e-12;1.34975e-13
3.01705e-05;-3.19415e-12;2.05861e-11;1.36489e-12;-1.29421e-11;4.12117e-12;-2.09866e-14
3.02701e-05;4.98481e-12;1.8998e-11;1.31461e-12;-1.28083e-11;4.06071e-12;-1.85147e-13
3.03697e-05;1.28301e-11;1.71388e-11;1.24606e-12;-1.2447e-11;3.92392e-12;-3.54744e-13
3.04693e-05;2.02117e-11;1.50337e-11;1.15909e-12;-1.18527e-11;3.70943e-12;-5.26772e-13
3.05689e-05;2.70115e-11;1.27113e-11;1.05387e-12;-1.1024e-11;3.41732e-12;-6.98028e-13
3.06685e-05;3.31248e-11;1.02028e-11;9.3123e-13;-9.96417e-12;3.04923e-12;-8.65174e-13
3.07681e-05;3.84626e-11;7.54192e-12;7.92407e-13;-8.68068e-12;2.60832e-12;-1.02481e-12
3.08677e-05;4.29523e-11;4.76448e-12;6.38487e-13;-7.18574e-12;2.09931e-12;-1.17354e-12
3.09673e-05;4.65389e-11;1.90758e-12;4.7053e-13;-5.49605e-12;1.52843e-12;-1.30807e-12
3.10669e-05;4.91861e-11;-9.90828e-13;2.9021e-13;-3.63269e-12;9.03351e-13;-1.42524e-12
3.11665e-05;5.08764e-11;-3.89224e-12;9.99717e-14;-1.62091e-12;2.33125e-13;-1.52212e-12
3.12661e-05;5.16112e-11;-6.75808e-12;-9.76085e-14;5.10246e-13;-4.71953e-13;-1.59609e-12
3.13657e-05;5.14091e-11;-9.55029e-12;-3.00353e-13;2.72829e-12;-1.20046e-12;-1.64485e-12
3.14653e-05;5.03065e-11;-1.22319e-11;-5.06048e-13;4.99783e-12;-1.94003e-12;-1.66649e-12
3.15649e-05;4.8356e-11;-1.47674e-11;-7.11754e-13;7.2811e-12;-2.67752e-12;-1.65958e-12
3.16645e-05;4.56253e-11;-1.71229e-11;-9.14038e-13;9.53861e-12;-3.39921e-12;-1.62317e-12
3.17641e-05;4.21952e-11;-1.92671e-11;-1.1098e-12;1.17298e-11;-4.09111e-12;-1.55685e-12
3.18637e-05;3.81572e-11;-2.11713e-11;-1.29639e-12;1.38138e-11;-4.73915e-12;-1.46076e-12
3.19633e-05;3.36125e-11;-2.28098e-11;-1.47094e-12;1.57501e-11;-5.3295e-12;-1.33561e-12
3.20629e-05;2.8669e-11;-2.41601e-11;-1.63004e-12;1.74995e-11;-5.84884e-12;-1.18267e-12
3.21625e-05;2.3439e-11;-2.52035e-11;-1.77049e-12;1.90246e-11;-6.28472e-12;-1.00378e-12
3.22621e-05;1.80367e-11;-2.59251e-11;-1.88994e-12;2.02908e-11;-6.62577e-12;-8.01327e-13
3.23617e-05;1.25755e-11;-2.63142e-11;-1.98645e-12;2.1267e-11;-6.86209e-12;-5.78197e-13
3.24613e-05;7.16667e-12;-2.6364e-11;-2.05769e-12;2.19262e-11;-6.98544e-12;-3.37753e-13
3.25609e-05;1.91638e-12;-2.60725e-11;-2.1013e-12;2.2246e-11;-6.98952e-12;-8.3765e-14
3.26605e-05;-3.07672e-12;-2.54417e-11;-2.11568e-12;2.22097e-11;-6.87017e-12;1.79649e-13
3.27601e-05;-7.72309e-12;-2.44781e-11;-2.10021e-12;2.18062e-11;-6.62551e-12;4.48101e-13
3.28597e-05;-1.19437e-11;-2.31928e-11;-2.05454e-12;2.10307e-11;-6.2561e-12;7.17005e-13
3.29593e-05;-1.56717e-11;-2.16011e-11;-1.97819e-12;1.98847e-11;-5.76497e-12;9.81649e-13
3.30589e-05;-1.88534e-11;-1.97223e-11;-1.87111e-12;1.83767e-11;-5.15769e-12;1.23726e-12
3.31585e-05;-2.14493e-11;-1.758e-11;-1.73426e-12;1.65215e-11;-4.44231e-12;1.4791e-12
3.32581e-05;-2.34342e-11;-1.52006e-11;-1.56957e-12;1.4341e-11;-3.62929e-12;1.7025e-12
3.33577e-05;-2.47971e-11;-1.26144e-11;-1.37926e-12;1.18633e-11;-2.73135e-12;1.90301e-12
3.34573e-05;-2.55413e-11;-9.85401e-12;-1.16554e-12;9.12275e-12;-1.76326e-12;2.07645e-12
3.35569e-05;-2.56836e-11;-6.95444e-12;-9.31154e-13;6.15936e-12;-7.41528e-13;2.21904e-12
3.36565e-05;-2.52537e-11;-3.9524e-12;-6.79781e-13;3.01828e-12;3.15869e-13;2.32748e-12
3.37561e-05;-2.42922e-11;-8.86065e-13;-4.15574e-13;-2.50975e-13;1.3899e-12;2.39902e-12
3.38557e-05;-2.28502e-11;2.20539e-12;-1.42443e-13;-3.59529e-12;2.46086e-12;2.43155e-12
3.39553e-05;-2.09869e-11;5.28246e-12;1.35852e-13;-6.95888e-12;3.50876e-12;2.42358e-12
3.40549e-05;-1.87689e-11;8.3059e-12;4.14977e-13;-1.02843e-11;4.51375e-12;2.37434e-12
3.41545e-05;-1.62677e-11;1.1237e-11;6.8994e-13;-1.35133e-11;5.45648e-12;2.28378e-12
3.42541e-05;-1.35582e-11;1.40381e-11;9.56023e-13;-1.65882e-11;6.31851e-12;2.15259e-12
3.43537e-05;-1.07163e-11;1.66732e-11;1.20944e-12;-1.94528e-11;7.08269e-12;1.98224e-12
3.44533e-05;-7.81792e-12;1.9109e-11;1.44673e-12;-2.20536e-11;7.73347e-12;1.77494e-12
3.45529e-05;-4.93711e-12;2.13147e-11;1.66392e-12;-2.43407e-11;8.25726e-12;1.53367e-12
3.46525e-05;-2.14479e-12;2.32626e-11;1.85681e-12;-2.62689e-11;8.64272e-12;1.26207e-12
3.47521e-05;4.93447e-13;2.49285e-11;2.02209e-12;-2.77987e-11;8.88097e-12;9.64415e-13
3.48517e-05;2.91873e-12;2.62921e-11;2.15763e-12;-2.88972e-11;8.96583e-12;6.45513e-13
3.49513e-05;5.07964e-12;2.73371e-11;2.26181e-12;-2.95385e-11;8.89396e-12;3.10629e-13
3.50509e-05;6.9328e-12;2.80512e-11;2.33289e-12;-2.97047e-11;8.66489e-12;-3.45972e-14
3.51505e-05;8.44384e-12;2.8426e-11;2.36947e-12;-2.93861e-11;8.28111e-12;-3.84234e-13
3.52501e-05;9.58815e-12;2.84576e-11;2.37119e-12;-2.85816e-11;7.748e-12;-7.32153e-13
3.53497e-05;1.03508e-11;2.81461e-11;2.3386e-12;-2.72988e-11;7.07376e-12;-1.07215e-12
3.54493e-05;1.07263e-11;2.74957e-11;2.27242e-12;-2.55541e-11;6.26927e-12;-1.39807e-12
3.55489e-05;1.07183e-11;2.65148e-11;2.17332e-12;-2.33724e-11;5.34786e-12;-1.70396e-12
3.56485e-05;1.034e-11;2.52154e-11;2.04269e-12;-2.07865e-11;4.32515e-12;-1.98422e-12
3.57481e-05;9.61327e-12;2.36134e-11;1.88304e-12;-1.7837e-11;3.21868e-12;-2.23368e-12
3.58477e-05;8.56788e-12;2.17284e-11;1.69741e-12;-1.45711e-11;2.04768e-12;-2.44772e-12
3.59473e-05;7.24016e-12;1.95829e-11;1.48868e-12;-1.1042e-11;8.327e-13;-2.62234e-12
3.60469e-05;5.67234e-12;1.72025e-11;1.25975e-12;-7.30809e-12;-4.04763e-13;-2.75418e-12
3.61465e-05;3.91167e-12;1.46153e-11;1.01416e-12;-3.4314e-12;-1.6426e-12;-2.84062e-12
3.62461e-05;2.00911e-12;1.18514e-11;7.5624e-13;5.22984e-13;-2.8585e-12;-2.87981e-12
3.63457e-05;1.78217e-14;8.9426e-12;4.90463e-13;4.48832e-12;-4.03036e-12;-2.87079e-12
3.64453e-05;-2.0082e-12;5.92253e-12;2.20872e-13;8.39738e-12;-5.13669e-12;-2.81344e-12
3.65449e-05;-4.01534e-12;2.82572e-12;-4.88187e-14;1.21837e-11;-6.15703e-12;-2.70861e-12
3.66445e-05;-5.95154e-12;-3.12563e-13;-3.14662e-13;1.57826e-11;-7.07232e-12;-2.55803e-12
3.67441e-05;-7.76738e-12;-3.45666e-12;-5.72332e-13;1.91329e-11;-7.86531e-12;-2.36426e-12
3.68437e-05;-9.41719e-12;-6.57072e-12;-8.17716e-13;2.21773e-11;-8.52084e-12;-2.13063e-12
3.69433e-05;-1.08601e-11;-9.61917e-12;-1.04744e-12;2.48641e-11;-9.02616e-12;-1.86119e-12
3.70429e-05;-1.2061e-11;-1.25671e-11;-1.2585e-12;2.71476e-11;-9.37121e-12;-1.5606e-12
3.71425e-05;-1.29907e-11;-1.53807e-11;-1.44777e-12;2.89892e-11;-9.54878e-12;-1.23409e-12
3.72421e-05;-1.36269e-11;-1.80274e-11;-1.61223e-12;3.03583e-11;-9.5547e-12;-8.87378e-13
3.73417e-05;-1.39548e-11;-2.04761e-11;-1.74977e-12;3.12321e-11;-9.38796e-12;-5.26578e-13
3.74413e-05;-1.39667e-11;-2.26981e-11;-1.85913e-12;3.15969e-11;-9.05076e-12;-1.58061e-13
3.75409e-05;-1.36622e-11;-2.4667e-11;-1.93929e-12;3.14475e-11;-8.5485e-12;2.11701e-13
3.76405e-05;-1.30479e-11;-2.6359e-11;-1.98925e-12;3.07878e-11;-7.88969e-12;5.76271e-13
3.77401e-05;-1.21373e-11;-2.77534e-11;-2.00864e-12;2.96305e-11;-7.08587e-12;9.2937e-13
3.78397e-05;-1.09503e-11;-2.88326e-11;-1.99823e-12;2.79968e-11;-6.15133e-12;1.265e-12
3.79393e-05;-9.51217e-12;-2.95826e-11;-1.95953e-12;2.59158e-11;-5.10294e-12;1.57752e-12
3.80389e-05;-7.85273e-12;-2.99932e-11;-1.89405e-12;2.34246e-11;-3.9598e-12;1.86173e-12
3.81385e-05;-6.00544e-12;-3.00575e-11;-1.80324e-12;2.05667e-11;-2.7429e-12;2.11293e-12
3.82381e-05;-4.00676e-12;-2.9773e-11;-1.68914e-12;1.73922e-11;-1.47472e-12;2.32705e-12
3.83377e-05;-1.89525e-12;-2.91409e-11;-1.55465e-12;1.39558e-11;-1.78774e-13;2.50074e-12
3.84373e-05;2.89416e-13;-2.81665e-11;-1.40296e-12;1.03169e-11;1.12085e-12;2.6314e-12
3.85369e-05;2.5073e-12;-2.68593e-11;-1.23709e-12;6.53753e-12;2.4e-12;2.71729e-12
3.86365e-05;4.71869e-12;-2.52325e-11;-1.05996e-12;2.68201e-12;3.63492e-12;2.75749e-12
3.87361e-05;6.88472e-12;-2.33038e-11;-8.74934e-13;-1.18465e-12;4.80272e-12;2.75192e-12
3.88357e-05;8.96821e-12;-2.1094e-11;-6.85657e-13;-4.99766e-12;5.88179e-12;2.70126e-12
3.89353e-05;1.09342e-11;-1.86279e-11;-4.95575e-13;-8.69356e-12;6.85218e-12;2.60696e-12
3.90349e-05;1.27501e-11;-1.59335e-11;-3.07622e-13;-1.22113e-11;7.69598e-12;2.47123e-12
3.91345e-05;1.43857e-11;-1.30415e-11;-1.24502e-13;-1.54932e-11;8.39759e-12;2.29698e-12
3.92341e-05;1.58137e-11;-9.98516e-12;5.09382e-14;-1.84859e-11;8.94405e-12;2.0878e-12
3.93337e-05;1.70104e-11;-6.79966e-12;2.15886e-13;-2.11415e-11;9.32524e-12;1.84785e-12
3.94333e-05;1.79559e-11;-3.52182e-12;3.68143e-13;-2.34181e-11;9.53406e-12;1.58179e-12
3.95329e-05;1.86345e-11;-1.89655e-13;5.06341e-13;-2.52804e-11;9.56659e-12;1.29461e-12
3.96325e-05;1.90344e-11;3.15818e-12;6.29448e-13;-2.67007e-11;9.42214e-12;9.91523e-13
3.97321e-05;1.91482e-11;6.48285e-12;7.36289e-13;-2.7659e-11;9.10321e-12;6.77878e-13
3.98317e-05;1.89736e-11;9.74576e-12;8.25863e-13;-2.81433e-11;8.61548e-12;3.59109e-13
3.99313e-05;1.85128e-11;1.2909e-11;8.98007e-13;-2.815e-11;7.96767e-12;4.06598e-14
4.00309e-05;1.77727e-11;1.59356e-11;9.53423e-13;-2.76836e-11;7.17135e-12;-2.72109e-13
4.01305e-05;1.67641e-11;1.87901e-11;9.93023e-13;-2.67568e-11;6.24073e-12;-5.74012e-13
4.02301e-05;1.55023e-11;2.14393e-11;1.01756e-12;-2.53902e-11;5.19239e-12;-8.60133e-13
4.03297e-05;1.40067e-11;2.38519e-11;1.02801e-12;-2.36118e-11;4.04492e-12;-1.12596e-12
4.04293e-05;1.23004e-11;2.59996e-11;1.02602e-12;-2.14563e-11;2.81865e-12;-1.3675e-12
4.05289e-05;1.04103e-11;2.78568e-11;1.01375e-12;-1.89649e-11;1.53522e-12;-1.58131e-12
4.06285e-05;8.36623e-12;2.94014e-11;9.93159e-13;-1.61838e-11;2.17242e-13;-1.76451e-12
4.07281e-05;6.20106e-12;3.06145e-11;9.65816e-13;-1.31643e-11;-1.11203e-12;-1.91476e-12
4.08277e-05;3.9503e-12;3.1481e-11;9.33413e-13;-9.9609e-12;-2.4291e-12;-2.03041e-12
4.09273e-05;1.65124e-12;3.19891e-11;8.98073e-13;-6.63127e-12;-3.71059e-12;-2.11037e-12
4.10269e-05;-6.58035e-13;3.2131e-11;8.6191e-13;-3.23452e-12;-4.93364e-12;-2.15424e-12
4.11265e-05;-2.93962e-12;3.19027e-11;8.264e-13;1.69542e-13;-6.07626e-12;-2.16224e-12
4.12261e-05;-5.15635e-12;3.13042e-11;7.92484e-13;3.52157e-12;-7.11778e-12;-2.13526e-12
4.13257e-05;-7.27255e-12;3.03394e-11;7.61205e-13;6.76381e-12;-8.03922e-12;-2.07481e-12
4.14253e-05;-9.25496e-12;2.90164e-11;7.33791e-13;9.84109e-12;-8.82362e-12;-1.98286e-12
4.15249e-05;-1.10737e-11;2.73471e-11;7.11008e-13;1.27018e-11;-9.45635e-12;-1.86184e-12
4.16245e-05;-1.27026e-11;2.53473e-11;6.92702e-13;1.52987e-11;-9.92538e-12;-1.71459e-12
4.17241e-05;-1.41197e-11;2.30369e-11;6.7813e-13;1.75899e-11;-1.02215e-11;-1.54434e-12
4.18237e-05;-1.53066e-11;2.0439e-11;6.66511e-13;1.95392e-11;-1.03383e-11;-1.35464e-12
4.19233e-05;-1.62496e-11;1.75803e-11;6.57111e-13;2.11167e-11;-1.02725e-11;-1.14927e-12
4.20229e-05;-1.69394e-11;1.44909e-11;6.48868e-13;2.22996e-11;-1.0024e-11;-9.32259e-13
4.21225e-05;-1.73712e-11;1.12038e-11;6.40082e-13;2.30719e-11;-9.59562e-12;-7.07726e-13
4.22221e-05;-1.75451e-11;7.75492e-12;6.28668e-13;2.34252e-11;-8.9934e-12;-4.79746e-13
4.23217e-05;-1.74653e-11;4.18258e-12;6.12701e-13;2.33582e-11;-8.22631e-12;-2.52246e-13
4.24213e-05;-1.71406e-11;5.27149e-13;5.90524e-13;2.28775e-11;-7.30628e-12;-2.90169e-14
4.25209e-05;-1.65837e-11;-3.16905e-12;5.60365e-13;2.19964e-11;-6.24799e-12;1.86334e-13
4.26205e-05;-1.58111e-11;-6.86225e-12;5.2017e-13;2.07355e-11;-5.06871e-12;3.90493e-13
4.27201e-05;-1.48427e-11;-1.05079e-11;4.68006e-13;1.91221e-11;-3.78801e-12;5.80481e-13
4.28197e-05;-1.37011e-11;-1.4061e-11;4.02442e-13;1.7189e-11;-2.42747e-12;7.53634e-13
4.29193e-05;-1.24112e-11;-1.74768e-11;3.22473e-13;1.49747e-11;-1.01027e-12;9.07667e-13
4.30189e-05;-1.09997e-11;-2.07112e-11;2.27277e-13;1.2522e-11;4.39195e-13;1.0408e-12
4.31185e-05;-9.49425e-12;-2.37209e-11;1.16246e-13;9.87744e-12;1.89584e-12;1.15177e-12
4.32181e-05;-7.923e-12;-2.64649e-11;-1.07184e-14;7.09029e-12;3.33432e-12;1.23972e-12
4.33177e-05;-6.31423e-12;-2.89046e-11;-1.52978e-13;4.21169e-12;4.72955e-12;1.30422e-12
4.34173e-05;-4.69565e-12;-3.10046e-11;-3.09248e-13;1.29379e-12;6.05709e-12;1.34528e-12
4.35169e-05;-3.09373e-12;-3.27328e-11;-4.7787e-13;-1.6112e-12;7.29364e-12;1.36338e-12
4.36165e-05;-1.5334e-12;-3.40617e-11;-6.56893e-13;-4.45193e-12;8.41742e-12;1.3594e-12
4.37161e-05;-3.76572e-14;-3.49683e-11;-8.43792e-13;-7.17875e-12;9.40863e-12;1.33455e-12
4.38157e-05;1.37293e-12;-3.54352e-11;-1.03525e-12;-9.74464e-12;1.02497e-11;1.29042e-12
4.39153e-05;2.68066e-12;-3.54504e-11;-1.22746e-12;-1.2106e-11;1.09259e-11;1.22893e-12
4.40149e-05;3.87098e-12;-3.5008e-11;-1.41656e-12;-1.42235e-11;1.14252e-11;1.15219e-12
4.41145e-05;4.93247e-12;-3.41082e-11;-1.59862e-12;-1.60624e-11;1.1739e-11;1.06234e-12
4.42141e-05;5.85708e-12;-3.2758e-11;-1.76925e-12;-1.75937e-11;1.18618e-11;9.61619e-13
4.43137e-05;6.64024e-12;-3.09708e-11;-1.92375e-12;-1.87938e-11;1.17916e-11;8.52345e-13
4.44133e-05;7.28083e-12;-2.87665e-11;-2.05751e-12;-1.96455e-11;1.15299e-11;7.36826e-13
4.45129e-05;7.78097e-12;-2.6171e-11;-2.16635e-12;-2.01376e-11;1.10813e-11;6.17273e-13
4.46125e-05;8.14573e-12;-2.32166e-11;-2.24636e-12;-2.02653e-11;1.04538e-11;4.95838e-13
4.47121e-05;8.38294e-12;-1.99411e-11;-2.29391e-12;-2.00302e-11;9.65818e-12;3.7461e-13
4.48117e-05;8.50302e-12;-1.63878e-11;-2.30577e-12;-1.94399e-11;8.70827e-12;2.55498e-13
4.49113e-05;8.51878e-12;-1.2604e-11;-2.27924e-12;-1.85084e-11;7.62021e-12;1.40153e-13
4.50109e-05;8.44478e-12;-8.64103e-12;-2.21244e-12;-1.7255e-11;6.41239e-12;3.00176e-14
4.51105e-05;8.29661e-12;-4.55365e-12;-2.10437e-12;-1.57048e-11;5.10501e-12;-7.3616e-14
4.52101e-05;8.09039e-12;-3.98897e-13;-1.95475e-12;-1.38874e-11;3.71975e-12;-1.69667e-13
4.53097e-05;7.84256e-12;3.7649e-12;-1.76397e-12;-1.18372e-11;2.27936e-12;-2.57341e-13
4.54093e-05;7.56926e-12;7.87904e-12;-1.53335e-12;-9.59192e-12;8.07215e-13;-3.361e-13
4.55089e-05;7.28568e-12;1.18851e-11;-1.26541e-12;-7.19253e-12;-6.73038e-13;-4.05583e-13
4.56085e-05;7.00559e-12;1.57259e-11;-9.63511e-13;-4.68229e-12;-2.13792e-12;-4.65615e-13
4.57081e-05;6.74107e-12;1.93464e-11;-6.31651e-13;-2.10602e-12;-3.56451e-12;-5.1625e-13
4.58077e-05;6.50213e-12;2.26949e-11;-2.74677e-13;4.9065e-13;-4.93077e-12;-5.57715e-13
4.59073e-05;6.29637e-12;2.57234e-11;1.01653e-13;3.06212e-12;-6.216e-12;-5.90292e-13
4.60069e-05;6.12863e-12;2.83888e-11;4.91006e-13;5.56353e-12;-7.40111e-12;-6.14312e-13
4.61065e-05;6.00068e-12;3.06534e-11;8.86676e-13;7.95155e-12;-8.46889e-12;-6.30237e-13
4.62061e-05;5.91114e-12;3.24856e-11;1.28157e-12;1.01851e-11;-9.40433e-12;-6.38678e-13
4.63057e-05;5.85572e-12;3.38607e-11;1.66832e-12;1.22263e-11;-1.01948e-11;-6.40307e-13
4.64053e-05;5.82745e-12;3.47612e-11;2.03957e-12;1.40409e-11;-1.08301e-11;-6.35802e-13
4.65049e-05;5.81661e-12;3.51768e-11;2.38799e-12;1.55986e-11;-1.13028e-11;-6.25878e-13
4.66045e-05;5.81075e-12;3.51047e-11;2.70637e-12;1.68744e-11;-1.16081e-11;-6.1127e-13
4.67041e-05;5.79527e-12;3.45494e-11;2.98786e-12;1.78481e-11;-1.1744e-11;-5.92648e-13
4.68037e-05;5.75414e-12;3.35229e-11;3.2263e-12;1.85052e-11;-1.17111e-11;-5.70578e-13
4.69033e-05;5.6702e-12;3.20443e-11;3.41594e-12;1.88369e-11;-1.15127e-11;-5.45562e-13
4.70029e-05;5.52575e-12;3.01389e-11;3.55162e-12;1.884e-11;-1.11547e-11;-5.18066e-13
4.71025e-05;5.30361e-12;2.7838e-11;3.62934e-12;1.85174e-11;-1.06454e-11;-4.88467e-13
4.72021e-05;4.98811e-12;2.51789e-11;3.64645e-12;1.78776e-11;-9.99503e-12;-4.57006e-13
4.73017e-05;4.56543e-12;2.22036e-11;3.60118e-12;1.69346e-11;-9.21595e-12;-4.2382e-13
4.74013e-05;4.02399e-12;1.89581e-11;3.49244e-12;1.57075e-11;-8.32213e-12;-3.88994e-13
4.75009e-05;3.35528e-12;1.54918e-11;3.32053e-12;1.42202e-11;-7.32893e-12;-3.5256e-13
4.76005e-05;2.55485e-12;1.1856e-11;3.08763e-12;1.25009e-11;-6.25289e-12;-3.14493e-13
4.77001e-05;1.62238e-12;8.10436e-12;2.79721e-12;1.05815e-11;-5.11134e-12;-2.7473e-13
4.77997e-05;5.61563e-13;4.291e-12;2.45343e-12;8.49681e-12;-3.92219e-12;-2.33193e-13
4.78993e-05;-6.19712e-13;4.70037e-13;2.06129e-12;6.28424e-12;-2.70353e-12;-1.89787e-13
4.79989e-05;-1.90887e-12;-3.30552e-12;1.62721e-12;3.98284e-12;-1.47342e-12;-1.44388e-13
4.80985e-05;-3.28866e-12;-6.98416e-12;1.1588e-12;1.63263e-12;-2.49503e-13;-9.68693e-14
4.81981e-05;-4.73772e-12;-1.05165e-11;6.64282e-13;-7.26113e-13;9.51248e-13;-4.71561e-14
4.82977e-05;-6.23125e-12;-1.38563e-11;1.51985e-13;-3.05358e-12;2.11276e-12;4.7436e-15
4.83973e-05;-7.74136e-12;-1.69606e-11;-3.69303e-13;-5.31099e-12;3.22007e-12;5.87235e-14
4.84969e-05;-9.23738e-12;-1.97909e-11;-8.90102e-13;-7.46127e-12;4.25949e-12;1.14557e-13
4.85965e-05;-1.06864e-11;-2.23124e-11;-1.4006e-12;-9.46963e-12;5.21883e-12;1.71877e-13
4.86961e-05;-1.20543e-11;-2.44949e-11;-1.89125e-12;-1.13042e-11;6.08746e-12;2.30192e-13
4.87957e-05;-1.33069e-11;-2.63131e-11;-2.35296e-12;-1.29363e-11;6.85644e-12;2.889e-13
4.88953e-05;-1.44111e-11;-2.77469e-11;-2.77709e-12;-1.43412e-11;7.51862e-12;3.47282e-13
4.89949e-05;-1.53353e-11;-2.87817e-11;-3.1555e-12;-1.54983e-11;8.06863e-12;4.04489e-13
4.90945e-05;-1.60507e-11;-2.94085e-11;-3.48086e-12;-1.63913e-11;8.50298e-12;4.59578e-13
4.91941e-05;-1.65315e-11;-2.96232e-11;-3.74691e-12;-1.70085e-11;8.82004e-12;5.11575e-13
4.92937e-05;-1.67562e-11;-2.94276e-11;-3.94858e-12;-1.73433e-11;9.01999e-12;5.59512e-13
4.93933e-05;-1.6708e-11;-2.88292e-11;-4.08219e-12;-1.73935e-11;9.10482e-12;6.02448e-13
4.94929e-05;-1.6375e-11;-2.78405e-11;-4.14529e-12;-1.71618e-11;9.07823e-12;6.3949e-13
4.95925e-05;-1.57502e-11;-2.64789e-11;-4.13638e-12;-1.66559e-11;8.9455e-12;6.69805e-13
4.96921e-05;-1.48326e-11;-2.47667e-11;-4.05522e-12;-1.58881e-11;8.71336e-12;6.92613e-13
4.97917e-05;-1.36278e-11;-2.27308e-11;-3.90339e-12;-1.48749e-11;8.38975e-12;7.07188e-13
4.98913e-05;-1.21478e-11;-2.04027e-11;-3.68416e-12;-1.36372e-11;7.98363e-12;7.12917e-13
4.99909e-05;-1.04104e-11;-1.78175e-11;-3.40157e-12;-1.21994e-11;7.50472e-12;7.09348e-13
5.00905e-05;-8.43892e-12;-1.50137e-11;-3.06027e-12;-1.05893e-11;6.96326e-12;6.96175e-13
5.01901e-05;-6.2629e-12;-1.20324e-11;-2.6664e-12;-8.83738e-12;6.36984e-12;6.73218e-13
5.02897e-05;-3.91748e-12;-8.91739e-12;-2.22783e-12;-6.97613e-12;5.73514e-12;6.40424e-13
5.03893e-05;-1.4422e-12;-5.71411e-12;-1.7531e-12;-5.0396e-12;5.06977e-12;5.97898e-13
5.04889e-05;1.11988e-12;-2.46914e-12;-1.25072e-12;-3.06267e-12;4.3841e-12;5.4589e-13
5.05885e-05;3.72238e-12;7.70611e-13;-7.29524e-13;-1.08041e-12;3.68807e-12;4.84765e-13
5.06881e-05;6.31606e-12;3.95837e-12;-1.99339e-13;8.72561e-13;2.99105e-12;4.15001e-13
5.07877e-05;8.85031e-12;7.04808e-12;3.29574e-13;2.76284e-12;2.30159e-12;3.37239e-13
5.08873e-05;1.12747e-11;9.99511e-12;8.47466e-13;4.55879e-12;1.62731e-12;2.523e-13
5.09869e-05;1.35401e-11;1.2757e-11;1.34532e-12;6.23112e-12;9.74847e-13;1.61139e-13
5.10865e-05;1.55988e-11;1.52942e-11;1.81447e-12;7.7534e-12;3.49697e-13;6.47938e-14
5.11861e-05;1.74057e-11;1.75705e-11;2.24649e-12;9.10264e-12;-2.43784e-13;-3.56156e-14
5.12857e-05;1.89194e-11;1.95534e-11;2.63355e-12;1.02596e-11;-8.02414e-13;-1.38851e-13
5.13853e-05;2.01039e-11;2.12146e-11;2.96892e-12;1.12091e-11;-1.32413e-12;-2.43569e-13
5.14849e-05;2.09289e-11;2.2531e-11;3.24713e-12;1.19404e-11;-1.80792e-12;-3.4839e-13
5.15845e-05;2.13712e-11;2.34846e-11;3.46393e-12;1.24472e-11;-2.2537e-12;-4.5191e-13
5.16841e-05;2.14148e-11;2.4063e-11;3.61614e-12;1.27277e-11;-2.66229e-12;-5.52656e-13
5.17837e-05;2.10518e-11;2.42593e-11;3.70159e-12;1.27849e-11;-3.03519e-12;-6.49059e-13
5.18833e-05;2.02825e-11;2.40729e-11;3.7195e-12;1.26259e-11;-3.37447e-12;-7.39526e-13
5.19829e-05;1.91163e-11;2.35089e-11;3.67061e-12;1.2262e-11;-3.68261e-12;-8.22509e-13
5.20825e-05;1.75706e-11;2.25788e-11;3.55709e-12;1.17079e-11;-3.96229e-12;-8.96468e-13
5.21821e-05;1.56714e-11;2.12994e-11;3.3821e-12;1.0982e-11;-4.21634e-12;-9.59817e-13
5.22817e-05;1.34523e-11;1.96928e-11;3.14965e-12;1.01051e-11;-4.44753e-12;-1.011e-12
5.23813e-05;1.09552e-11;1.77867e-11;2.86492e-12;9.10025e-12;-4.65852e-12;-1.04867e-12
5.24809e-05;8.22916e-12;1.5614e-11;2.53427e-12;7.99232e-12;-4.85172e-12;-1.07174e-12
5.25805e-05;5.32868e-12;1.32114e-11;2.16499e-12;6.80736e-12;-5.02927e-12;-1.07936e-12
5.26801e-05;2.31312e-12;1.06196e-11;1.76494e-12;5.57203e-12;-5.19289e-12;-1.07088e-12
5.27797e-05;-7.54498e-13;7.88221e-12;1.34242e-12;4.31306e-12;-5.34385e-12;-1.04586e-12
5.28793e-05;-3.80898e-12;5.04564e-12;9.06047e-13;3.05674e-12;-5.48286e-12;-1.00424e-12
5.29789e-05;-6.78473e-12;2.15779e-12;4.64468e-13;1.82843e-12;-5.61008e-12;-9.46206e-13
5.30785e-05;-9.61703e-12;-7.32694e-13;2.63097e-14;6.51936e-13;-5.72499e-12;-8.72155e-13
5.31781e-05;-1.22433e-11;-3.57716e-12;-3.99931e-13;-4.51053e-13;-5.82637e-12;-7.82682e-13
5.32777e-05;-1.46043e-11;-6.32766e-12;-8.06163e-13;-1.46141e-12;-5.91227e-12;-6.78651e-13
5.33773e-05;-1.66464e-11;-8.93788e-12;-1.18505e-12;-2.3628e-12;-5.9801e-12;-5.61208e-13
5.34769e-05;-1.83224e-11;-1.1364e-11;-1.53008e-12;-3.14192e-12;-6.0266e-12;-4.31736e-13
5.35765e-05;-1.95929e-11;-1.35653e-11;-1.83547e-12;-3.78884e-12;-6.04797e-12;-2.91888e-13
5.36761e-05;-2.04269e-11;-1.5505e-11;-2.09622e-12;-4.29713e-12;-6.03991e-12;-1.43651e-13
5.37757e-05;-2.08033e-11;-1.71507e-11;-2.30853e-12;-4.66383e-12;-5.99775e-12;1.06826e-14
5.38753e-05;-2.0711e-11;-1.84751e-11;-2.46996e-12;-4.88927e-12;-5.91653e-12;1.68684e-13
5.39749e-05;-2.01492e-11;-1.94565e-11;-2.57921e-12;-4.97702e-12;-5.79113e-12;3.27899e-13
5.40745e-05;-1.91282e-11;-2.00793e-11;-2.63581e-12;-4.9338e-12;-5.61638e-12;4.8583e-13
5.41741e-05;-1.76689e-11;-2.03343e-11;-2.64019e-12;-4.76932e-12;-5.38726e-12;6.39893e-13
5.42737e-05;-1.58026e-11;-2.02186e-11;-2.59405e-12;-4.49584e-12;-5.09902e-12;7.8749e-13
5.43733e-05;-1.35707e-11;-1.97355e-11;-2.50059e-12;-4.12787e-12;-4.74733e-12;9.26124e-13
5.44729e-05;-1.10236e-11;-1.8895e-11;-2.36392e-12;-3.68184e-12;-4.32849e-12;1.05345e-12
5.45725e-05;-8.21968e-12;-1.77136e-11;-2.18837e-12;-3.17577e-12;-3.83964e-12;1.16722e-12
5.46721e-05;-5.22349e-12;-1.62136e-11;-1.97869e-12;-2.62873e-12;-3.27896e-12;1.26528e-12
5.47717e-05;-2.10475e-12;-1.44226e-11;-1.74065e-12;-2.06032e-12;-2.64589e-12;1.34567e-12
5.48713e-05;1.06307e-12;-1.23733e-11;-1.4809e-12;-1.49014e-12;-1.94132e-12;1.4067e-12
5.49709e-05;4.20432e-12;-1.01031e-11;-1.20597e-12;-9.374e-13;-1.1677e-12;1.447e-12
5.50705e-05;7.24309e-12;-7.65363e-12;-9.21857e-13;-4.20546e-13;-3.29108e-13;1.46548e-12
5.51701e-05;1.01051e-11;-5.06916e-12;-6.34597e-13;4.3229e-14;5.68724e-13;1.46136e-12
5.52697e-05;1.27195e-11;-2.39618e-12;-3.50585e-13;4.3843e-13;1.51836e-12;1.4343e-12
5.53693e-05;1.50202e-11;3.17241e-13;-7.59859e-14;7.51572e-13;2.5107e-12;1.38443e-12
5.54689e-05;1.69481e-11;3.02215e-12;1.83861e-13;9.71426e-13;3.53506e-12;1.31225e-12
5.55685e-05;1.84523e-11;5.66986e-12;4.24322e-13;1.08932e-12;4.57926e-12;1.21849e-12
5.56681e-05;1.94913e-11;8.21302e-12;6.4113e-13;1.09946e-12;5.62972e-12;1.1042e-12
5.57677e-05;2.00346e-11;1.06063e-11;8.30562e-13;9.99135e-13;6.67172e-12;9.70816e-13
5.58673e-05;2.00627e-11;1.28069e-11;9.89906e-13;7.88686e-13;7.68959e-12;8.20213e-13
5.59669e-05;1.95685e-11;1.47754e-11;1.11761e-12;4.71437e-13;8.66698e-12;6.54562e-13
5.60665e-05;1.85571e-11;1.64769e-11;1.21286e-12;5.36786e-14;9.58713e-12;4.76262e-13
5.61661e-05;1.70466e-11;1.78808e-11;1.27531e-12;-4.5538e-13;1.04332e-11;2.87981e-13
5.62657e-05;1.5067e-11;1.89618e-11;1.30544e-12;-1.04383e-12;1.11884e-11;9.26515e-14
5.63653e-05;1.26602e-11;1.96999e-11;1.3049e-12;-1.69737e-12;1.18366e-11;-1.06684e-13
5.64649e-05;9.87942e-12;2.0081e-11;1.27614e-12;-2.39961e-12;1.23623e-11;-3.07006e-13
5.65645e-05;6.78728e-12;2.00966e-11;1.22186e-12;-3.13231e-12;1.27511e-11;-5.05272e-13
5.66641e-05;3.455e-12;1.9745e-11;1.14519e-12;-3.87573e-12;1.29901e-11;-6.98306e-13
5.67637e-05;-3.93005e-14;1.90302e-11;1.05006e-12;-4.60915e-12;1.30681e-11;-8.82878e-13
5.68633e-05;-3.61257e-12;1.79626e-11;9.40682e-13;-5.31142e-12;1.29756e-11;-1.05594e-12
5.69629e-05;-7.17887e-12;1.65584e-11;8.20921e-13;-5.96136e-12;1.27059e-11;-1.21475e-12
5.70625e-05;-1.06509e-11;1.48394e-11;6.94416e-13;-6.53812e-12;1.22543e-11;-1.35682e-12
5.71621e-05;-1.39417e-11;1.2833e-11;5.65324e-13;-7.02173e-12;1.16194e-11;-1.47978e-12
5.72617e-05;-1.69669e-11;1.05714e-11;4.38244e-13;-7.39361e-12;1.08026e-11;-1.58146e-12
5.73613e-05;-1.96473e-11;8.09126e-12;3.17125e-13;-7.63702e-12;9.80834e-12;-1.66003e-12
5.74609e-05;-2.19111e-11;5.43323e-12;2.04619e-13;-7.73739e-12;8.64444e-12;-1.71405e-12
5.75605e-05;-2.36945e-11;2.64129e-12;1.02752e-13;-7.68264e-12;7.32183e-12;-1.74251e-12
5.76601e-05;-2.49429e-11;-2.37857e-13;1.38928e-14;-7.46363e-12;5.85463e-12;-1.74476e-12
5.77597e-05;-2.5613e-11;-3.15558e-12;-5.94975e-14;-7.07455e-12;4.26003e-12;-1.72058e-12
5.78593e-05;-2.56748e-11;-6.06188e-12;-1.16075e-13;-6.51308e-12;2.55805e-12;-1.6702e-12
5.79589e-05;-2.51115e-11;-8.90603e-12;-1.56091e-13;-5.78045e-12;7.71304e-13;-1.59425e-12
5.80585e-05;-2.39201e-11;-1.16375e-11;-1.80467e-13;-4.88151e-12;-1.07525e-12;-1.4937e-12
5.81581e-05;-2.21115e-11;-1.42068e-11;-1.89719e-13;-3.82496e-12;-2.95469e-12;-1.36983e-12
5.82577e-05;-1.97112e-11;-1.65665e-11;-1.84223e-13;-2.62336e-12;-4.83856e-12;-1.22436e-12
5.83573e-05;-1.67592e-11;-1.86716e-11;-1.65336e-13;-1.29294e-12;-6.69734e-12;-1.05937e-12
5.84569e-05;-1.33088e-11;-2.04806e-11;-1.35659e-13;1.4672e-13;-8.501e-12;-8.7719e-13
5.85565e-05;-9.42524e-12;-2.19567e-11;-9.80116e-14;1.6729e-12;-1.02196e-11;-6.80299e-13
5.86561e-05;-5.1851e-12;-2.30685e-11;-5.45569e-14;3.25996e-12;-1.1824e-11;-4.71345e-13
5.87557e-05;-6.75358e-13;-2.37902e-11;-7.2703e-15;4.87986e-12;-1.32864e-11;-2.53297e-13
5.88553e-05;4.00852e-12;-2.41021e-11;4.09659e-14;6.50275e-12;-1.45811e-11;-2.93974e-14
5.89549e-05;8.76485e-12;-2.39916e-11;8.64286e-14;8.09761e-12;-1.56848e-11;1.97027e-13
5.90545e-05;1.34881e-11;-2.34534e-11;1.26009e-13;9.63273e-12;-1.65773e-11;4.22704e-13
5.91541e-05;1.8071e-11;-2.249e-11;1.58031e-13;1.10762e-11;-1.72417e-11;6.44375e-13
5.92537e-05;2.24065e-11;-2.1111e-11;1.81111e-13;1.23966e-11;-1.76648e-11;8.58739e-13
5.93533e-05;2.63896e-11;-1.93335e-11;1.92784e-13;1.3564e-11;-1.78374e-11;1.06252e-12
5.94529e-05;2.99208e-11;-1.71826e-11;1.90203e-13;1.45504e-11;-1.77544e-11;1.25258e-12
5.95525e-05;3.29086e-11;-1.46907e-11;1.71986e-13;1.53302e-11;-1.74149e-11;1.42594e-12
5.96521e-05;3.52718e-11;-1.18969e-11;1.38551e-13;1.58811e-11;-1.68223e-11;1.57976e-12
5.97517e-05;3.69411e-11;-8.84629e-12;9.06188e-14;1.61846e-11;-1.59844e-11;1.71133e-12
5.98513e-05;3.78601e-11;-5.58952e-12;2.81902e-14;1.62265e-11;-1.49128e-11;1.81832e-12
5.99509e-05;3.79879e-11;-2.18202e-12;-4.86455e-14;1.59972e-11;-1.36235e-11;1.89887e-12
6.00505e-05;3.73005e-11;1.31699e-12;-1.38489e-13;1.54921e-11;-1.21357e-11;1.9515e-12
6.01501e-05;3.57918e-11;4.84591e-12;-2.38737e-13;1.47116e-11;-1.04721e-11;1.97498e-12
6.02497e-05;3.34732e-11;8.34194e-12;-3.46607e-13;1.36615e-11;-8.6583e-12;1.96839e-12
6.03493e-05;3.03743e-11;1.17421e-11;-4.59502e-13;1.23532e-11;-6.7221e-12;1.93127e-12
6.04489e-05;2.65431e-11;1.49842e-11;-5.74407e-13;1.08031e-11;-4.69328e-12;1.86378e-12
6.05485e-05;2.20449e-11;1.80082e-11;-6.87465e-13;9.03299e-12;-2.60292e-12;1.76656e-12
6.06481e-05;1.69608e-11;2.07576e-11;-7.94481e-13;7.06926e-12;-4.82936e-13;1.64069e-12
6.07477e-05;1.13861e-11;2.318e-11;-8.91605e-13;4.94279e-12;1.6345e-12;1.48775e-12
6.08473e-05;5.42866e-12;2.52285e-11;-9.75353e-13;2.6883e-12;3.71748e-12;1.30988e-12
6.09469e-05;-7.92804e-13;2.68622e-11;-1.04219e-12;3.43654e-13;5.73483e-12;1.10972e-12
6.10465e-05;-7.15167e-12;2.80474e-11;-1.08851e-12;-2.05091e-12;7.65663e-12;8.90196e-13
6.11461e-05;-1.35164e-11;2.87582e-11;-1.11108e-12;-4.45349e-12;9.45468e-12;6.54518e-13
6.12457e-05;-1.97533e-11;2.89772e-11;-1.10751e-12;-6.82118e-12;1.1103e-11;4.06246e-13
6.13453e-05;-2.57286e-11;2.86956e-11;-1.07624e-12;-9.11096e-12;1.25782e-11;1.49337e-13
6.14449e-05;-3.13122e-11;2.79137e-11;-1.01626e-12;-1.12806e-11;1.38598e-11;-1.11994e-13
6.15445e-05;-3.63797e-11;2.66403e-11;-9.26905e-13;-1.32894e-11;1.49309e-11;-3.73477e-13
6.16441e-05;-4.08159e-11;2.48934e-11;-8.08224e-13;-1.50993e-11;1.57778e-11;-6.30834e-13
6.17437e-05;-4.45174e-11;2.26998e-11;-6.61475e-13;-1.6675e-11;1.63912e-11;-8.79707e-13
6.18433e-05;-4.73947e-11;2.0094e-11;-4.89018e-13;-1.79854e-11;1.67654e-11;-1.11571e-12
6.19429e-05;-4.93743e-11;1.71183e-11;-2.93777e-13;-1.90038e-11;1.68987e-11;-1.33465e-12
6.20425e-05;-5.04007e-11;1.38216e-11;-7.92292e-14;-1.97087e-11;1.67937e-11;-1.53274e-12
6.21421e-05;-5.04376e-11;1.02592e-11;1.50269e-13;-2.00842e-11;1.64566e-11;-1.7066e-12
6.22417e-05;-4.94686e-11;6.49094e-12;3.89656e-13;-2.01204e-11;1.58976e-11;-1.85311e-12
6.23413e-05;-4.74978e-11;2.58065e-12;6.337e-13;-1.98136e-11;1.51303e-11;-1.96944e-12
6.24409e-05;-4.45502e-11;-1.40505e-12;8.76949e-13;-1.91669e-11;1.41712e-11;-2.05329e-12
6.25405e-05;-4.06715e-11;-5.39778e-12;1.11325e-12;-1.81897e-11;1.30401e-11;-2.10304e-12
6.26401e-05;-3.59275e-11;-9.32878e-12;1.33601e-12;-1.68979e-11;1.17588e-11;-2.11769e-12
6.27397e-05;-3.0402e-11;-1.31302e-11;1.53914e-12;-1.53131e-11;1.03512e-11;-2.09678e-12
6.28393e-05;-2.41957e-11;-1.6736e-11;1.71762e-12;-1.34631e-11;8.84256e-12;-2.0405e-12
6.29389e-05;-1.74244e-11;-2.00834e-11;1.86675e-12;-1.13805e-11;7.25924e-12;-1.94977e-12
6.30385e-05;-1.02173e-11;-2.31135e-11;1.98153e-12;-9.10247e-12;5.62793e-12;-1.82622e-12
6.31381e-05;-2.71429e-12;-2.57733e-11;2.05714e-12;-6.6698e-12;3.97526e-12;-1.67198e-12
6.32377e-05;4.93777e-12;-2.8016e-11;2.0901e-12;-4.12637e-12;2.32721e-12;-1.48961e-12
6.33373e-05;1.25879e-11;-2.98016e-11;2.07862e-12;-1.51829e-12;7.08587e-13;-1.2822e-12
6.34369e-05;2.00836e-11;-3.10981e-11;2.02175e-12;1.1069e-12;-8.5738e-13;-1.05347e-12
6.35365e-05;2.72737e-11;-3.18818e-11;1.9188e-12;3.70126e-12;-2.34952e-12;-8.07596e-13
6.36361e-05;3.40122e-11;-3.21378e-11;1.76989e-12;6.21732e-12;-3.74913e-12;-5.49036e-13
6.37357e-05;4.01616e-11;-3.18605e-11;1.57671e-12;8.60894e-12;-5.0402e-12;-2.82363e-13
6.38353e-05;4.55953e-11;-3.10533e-11;1.34248e-12;1.08322e-11;-6.20961e-12;-1.23224e-14
6.39349e-05;5.01999e-11;-2.97287e-11;1.07125e-12;1.28465e-11;-7.24709e-12;2.56197e-13
6.40345e-05;5.38778e-11;-2.79081e-11;7.67387e-13;1.46151e-11;-8.14536e-12;5.18335e-13
6.41341e-05;5.65501e-11;-2.56218e-11;4.35979e-13;1.6106e-11;-8.90004e-12;7.69448e-13
6.42337e-05;5.81581e-11;-2.29077e-11;8.34307e-14;1.72924e-11;-9.50958e-12;1.00515e-12
6.43333e-05;5.8664e-11;-1.98117e-11;-2.82645e-13;1.81535e-11;-9.97505e-12;1.22125e-12
6.44329e-05;5.80519e-11;-1.63858e-11;-6.54461e-13;1.86743e-11;-1.03e-11;1.41389e-12
6.45325e-05;5.63277e-11;-1.26876e-11;-1.02478e-12;1.88467e-11;-1.04903e-11;1.57974e-12
6.46321e-05;5.35202e-11;-8.77956e-12;-1.38631e-12;1.86691e-11;-1.05536e-11;1.71615e-12
6.47317e-05;4.96803e-11;-4.72771e-12;-1.73076e-12;1.81465e-11;-1.04996e-11;1.82113e-12
6.48313e-05;4.4879e-11;-6.00456e-13;-2.04938e-12;1.72903e-11;-1.03389e-11;1.89314e-12
6.49309e-05;3.92063e-11;3.53281e-12;-2.33441e-12;1.61183e-11;-1.0083e-11;1.93121e-12
6.50305e-05;3.2769e-11;7.60286e-12;-2.57957e-12;1.46542e-11;-9.74401e-12;1.93505e-12
6.51301e-05;2.56896e-11;1.15417e-11;-2.77917e-12;1.29272e-11;-9.33429e-12;1.90505e-12
6.52297e-05;1.81034e-11;1.52839e-11;-2.92748e-12;1.09712e-11;-8.86581e-12;1.84219e-12
6.53293e-05;1.01554e-11;1.87677e-11;-3.01935e-12;8.82458e-12;-8.35002e-12;1.74798e-12
6.54289e-05;1.99731e-12;2.19362e-11;-3.05138e-12;6.52893e-12;-7.79752e-12;1.62455e-12
6.55285e-05;-6.21526e-12;2.47385e-11;-3.02194e-12;4.12862e-12;-7.218e-12;1.47472e-12
6.56281e-05;-1.43255e-11;2.71301e-11;-2.93049e-12;1.66975e-12;-6.62009e-12;1.30183e-12
6.57277e-05;-2.2179e-11;2.90738e-11;-2.77712e-12;-8.00784e-13;-6.01121e-12;1.10952e-12
6.58273e-05;-2.96268e-11;3.05402e-11;-2.56311e-12;-3.23613e-12;-5.39745e-12;9.01566e-13
6.59269e-05;-3.65287e-11;3.1509e-11;-2.29151e-12;-5.59038e-12;-4.78365e-12;6.82009e-13
6.60265e-05;-4.27557e-11;3.19682e-11;-1.96701e-12;-7.81942e-12;-4.17345e-12;4.55121e-13
6.61261e-05;-4.81917e-11;3.1915e-11;-1.59519e-12;-9.88179e-12;-3.56935e-12;2.2529e-13
6.62257e-05;-5.27368e-11;3.13552e-11;-1.18224e-12;-1.17395e-11;-2.97263e-12;-3.16289e-15
6.63253e-05;-5.63089e-11;3.03032e-11;-7.35427e-13;-1.33586e-11;-2.38358e-12;-2.26096e-13
6.64249e-05;-5.88454e-11;2.87818e-11;-2.63433e-13;-1.47102e-11;-1.80171e-12;-4.39561e-13
6.65245e-05;-6.03045e-11;2.68215e-11;2.24178e-13;-1.57705e-11;-1.2259e-12;-6.3985e-13
6.66241e-05;-6.06646e-11;2.44598e-11;7.17758e-13;-1.65215e-11;-6.54566e-13;-8.23618e-13
6.67237e-05;-5.9926e-11;2.174e-11;1.20779e-12;-1.69511e-11;-8.58158e-14;-9.87998e-13
6.68233e-05;-5.81103e-11;1.87111e-11;1.68457e-12;-1.70536e-11;4.8223e-13;-1.13057e-12
6.69229e-05;-5.52602e-11;1.54269e-11;2.13805e-12;-1.68291e-11;1.05115e-12;-1.24929e-12
6.70225e-05;-5.14383e-11;1.19443e-11;2.55831e-12;-1.62838e-11;1.62205e-12;-1.34248e-12
6.71221e-05;-4.67252e-11;8.32217e-12;2.93629e-12;-1.54297e-11;2.19543e-12;-1.40904e-12
6.72217e-05;-4.1218e-11;4.6207e-12;3.26408e-12;-1.42841e-11;2.77106e-12;-1.44856e-12
6.73213e-05;-3.50281e-11;9.0019e-13;3.53452e-12;-1.28699e-11;3.34788e-12;-1.46119e-12
6.74209e-05;-2.8279e-11;-2.78001e-12;3.7411e-12;-1.12145e-11;3.92389e-12;-1.4475e-12
6.75205e-05;-2.11035e-11;-6.3628e-12;3.87834e-12;-9.34972e-12;4.49618e-12;-1.40845e-12
6.76201e-05;-1.36409e-11;-9.79427e-12;3.94233e-12;-7.31118e-12;5.06106e-12;-1.34554e-12
6.77197e-05;-6.03379e-12;-1.30244e-11;3.93072e-12;-5.13745e-12;5.61406e-12;-1.26075e-12
6.78193e-05;1.57506e-12;-1.60077e-11;3.84259e-12;-2.86942e-12;6.14991e-12;-1.15638e-12
6.79189e-05;9.04521e-12;-1.87041e-11;3.67854e-12;-5.49417e-13;6.66259e-12;-1.03496e-12
6.80185e-05;1.62414e-11;-2.10797e-11;3.44077e-12;1.77951e-12;7.14546e-12;-8.99283e-13
6.81181e-05;2.30358e-11;-2.3107e-11;3.13296e-12;4.0744e-12;7.59143e-12;-7.525e-13
6.82177e-05;2.93113e-11;-2.47648e-11;2.76009e-12;6.29314e-12;7.99296e-12;-5.97895e-13
6.83173e-05;3.49627e-11;-2.60386e-11;2.32851e-12;8.39514e-12;8.34222e-12;-4.38694e-13
6.84169e-05;3.98995e-11;-2.69204e-11;1.84606e-12;1.0342e-11;8.63129e-12;-2.78034e-13
6.85165e-05;4.40469e-11;-2.74085e-11;1.32175e-12;1.20981e-11;8.8525e-12;-1.19003e-13
6.86161e-05;4.73466e-11;-2.75078e-11;7.65409e-13;1.36313e-11;8.99849e-12;3.53896e-14
6.87157e-05;4.97583e-11;-2.72286e-11;1.87475e-13;1.49136e-11;9.06235e-12;1.82303e-13
6.88153e-05;5.12596e-11;-2.65865e-11;-4.01201e-13;1.59214e-11;9.03772e-12;3.19113e-13
6.89149e-05;5.18459e-11;-2.56019e-11;-9.89439e-13;1.66361e-11;8.9191e-12;4.43462e-13
6.90145e-05;5.15304e-11;-2.42997e-11;-1.56583e-12;1.70449e-11;8.70199e-12;5.53331e-13
6.91141e-05;5.03434e-11;-2.2708e-11;-2.11903e-12;1.71402e-11;8.38302e-12;6.47091e-13
6.92137e-05;4.83314e-11;-2.08579e-11;-2.63813e-12;1.69204e-11;7.95995e-12;7.23527e-13
6.93133e-05;4.55555e-11;-1.87821e-11;-3.11292e-12;1.63895e-11;7.43189e-12;7.81888e-13
6.94129e-05;4.20892e-11;-1.65149e-11;-3.53406e-12;1.55575e-11;6.79946e-12;8.21908e-13
6.95125e-05;3.80171e-11;-1.40914e-11;-3.8932e-12;1.44393e-11;6.0649e-12;8.43696e-13
6.96121e-05;3.34331e-11;-1.15469e-11;-4.18305e-12;1.30553e-11;5.23201e-12;8.47614e-13
6.97117e-05;2.84383e-11;-8.91594e-12;-4.39751e-12;1.14302e-11;4.30625e-12;8.34325e-13
6.98113e-05;2.31386e-11;-6.23208e-12;-4.53196e-12;9.59312e-12;3.29481e-12;8.04929e-13
6.99109e-05;1.76416e-11;-3.5278e-12;-4.58341e-12;7.57693e-12;2.20672e-12;7.60952e-13
7.00105e-05;1.20556e-11;-8.3403e-13;-4.5506e-12;5.41758e-12;1.05271e-12;7.04144e-13
7.01101e-05;6.48662e-12;1.82042e-12;-4.4339e-12;3.15367e-12;-1.54982e-13;6.36352e-13
7.02097e-05;1.03723e-12;4.40912e-12;-4.23521e-12;8.25849e-13;-1.40271e-12;5.59582e-13
7.03093e-05;-4.19636e-12;6.90783e-12;-3.95789e-12;-1.52387e-12;-2.67549e-12;4.76055e-13
7.04089e-05;-9.12599e-12;9.29445e-12;-3.60679e-12;-3.85302e-12;-3.95714e-12;3.88098e-13
7.05085e-05;-1.36731e-11;1.15492e-11;-3.18822e-12;-6.11949e-12;-5.23047e-12;2.98005e-13
7.06081e-05;-1.77697e-11;1.36546e-11;-2.70974e-12;-8.28208e-12;-6.47759e-12;2.08031e-13
7.07077e-05;-2.13599e-11;1.55956e-11;-2.18004e-12;-1.03013e-11;-7.68013e-12;1.20449e-13
7.08073e-05;-2.44008e-11;1.73589e-11;-1.60877e-12;-1.21397e-11;-8.81948e-12;3.74635e-14
7.09069e-05;-2.68625e-11;1.8933e-11;-1.00633e-12;-1.37632e-11;-9.87709e-12;-3.90087e-14
7.10065e-05;-2.87288e-11;2.03077e-11;-3.83755e-13;-1.51409e-11;-1.08349e-11;-1.0742e-13
7.11061e-05;-2.99966e-11;2.14746e-11;2.47546e-13;-1.6246e-11;-1.16757e-11;-1.66476e-13
7.12057e-05;-3.06754e-11;2.24263e-11;8.76086e-13;-1.70564e-11;-1.23835e-11;-2.15027e-13
7.13053e-05;-3.0787e-11;2.31563e-11;1.49049e-12;-1.75546e-11;-1.29435e-11;-2.52144e-13
7.14049e-05;-3.03641e-11;2.3659e-11;2.07959e-12;-1.77289e-11;-1.33428e-11;-2.77265e-13
7.15045e-05;-2.94491e-11;2.39294e-11;2.63258e-12;-1.75732e-11;-1.35705e-11;-2.90232e-13
7.16041e-05;-2.80927e-11;2.39637e-11;3.13941e-12;-1.70873e-11;-1.36184e-11;-2.91217e-13
7.17037e-05;-2.63525e-11;2.3759e-11;3.5912e-12;-1.62772e-11;-1.34804e-11;-2.80688e-13
7.18033e-05;-2.42914e-11;2.33135e-11;3.98023e-12;-1.51546e-11;-1.31536e-11;-2.59427e-13
7.19029e-05;-2.19761e-11;2.26265e-11;4.29981e-12;-1.37374e-11;-1.26375e-11;-2.28548e-13
7.20025e-05;-1.94753e-11;2.16989e-11;4.5443e-12;-1.20493e-11;-1.19351e-11;-1.89456e-13
7.21021e-05;-1.68582e-11;2.05337e-11;4.70933e-12;-1.01194e-11;-1.10522e-11;-1.43777e-13
7.22017e-05;-1.41932e-11;1.91354e-11;4.79215e-12;-7.98167e-12;-9.99792e-12;-9.33129e-14
7.23013e-05;-1.15458e-11;1.75106e-11;4.79172e-12;-5.67461e-12;-8.78419e-12;-3.99996e-14
7.24009e-05;-8.97658e-12;1.5668e-11;4.70856e-12;-3.2405e-12;-7.42591e-12;1.413e-14
7.25005e-05;-6.54066e-12;1.36194e-11;4.54446e-12;-7.24749e-13;-5.94071e-12;6.70285e-14
7.26001e-05;-4.28669e-12;1.13794e-11;4.3025e-12;1.82503e-12;-4.34859e-12;1.16741e-13
7.26997e-05;-2.25585e-12;8.96538e-12;3.98717e-12;4.35995e-12;-2.6716e-12;1.6148e-13
7.27993e-05;-4.80552e-13;6.3974e-12;3.60444e-12;6.83071e-12;-9.33509e-13;1.99626e-13
7.28989e-05;1.01624e-12;3.69869e-12;3.16152e-12;9.18849e-12;8.4051e-13;2.29693e-13
7.29985e-05;2.22076e-12;8.95507e-13;2.66642e-12;1.1386e-11;2.62434e-12;2.50383e-13
7.30981e-05;3.12803e-12;-1.98326e-12;2.12777e-12;1.33784e-11;4.39136e-12;2.60713e-13
7.31977e-05;3.74198e-12;-4.90645e-12;1.55501e-12;1.51246e-11;6.11484e-12;2.60109e-13
7.32973e-05;4.07569e-12;-7.84064e-12;9.58527e-13;1.65876e-11;7.76837e-12;2.48344e-13
7.33969e-05;4.15078e-12;-1.07503e-11;3.49154e-13;1.77358e-11;9.32637e-12;2.25422e-13
7.34965e-05;3.9958e-12;-1.35984e-11;-2.62573e-13;1.8543e-11;1.07645e-11;1.9157e-13
7.35961e-05;3.64495e-12;-1.63473e-11;-8.66542e-13;1.89897e-11;1.20601e-11;1.47355e-13
7.36957e-05;3.1376e-12;-1.89592e-11;-1.45266e-12;1.90632e-11;1.31926e-11;9.37562e-14
7.37953e-05;2.51774e-12;-2.13966e-11;-2.01069e-12;1.87578e-11;1.41439e-11;3.20639e-14
7.38949e-05;1.8324e-12;-2.36228e-11;-2.53089e-12;1.80753e-11;1.48986e-11;-3.62547e-14
7.39945e-05;1.12963e-12;-2.5602e-11;-3.00481e-12;1.70249e-11;1.54441e-11;-1.09579e-13
7.40941e-05;4.56921e-13;-2.73008e-11;-3.4254e-12;1.56234e-11;1.57711e-11;-1.86079e-13
7.41937e-05;-1.39682e-13;-2.86887e-11;-3.78628e-12;1.38945e-11;1.58737e-11;-2.63731e-13
7.42933e-05;-6.16624e-13;-2.97381e-11;-4.08153e-12;1.18688e-11;1.57489e-11;-3.40453e-13
7.43929e-05;-9.3454e-13;-3.04253e-11;-4.30633e-12;9.58301e-12;1.53977e-11;-4.14226e-13
7.44925e-05;-1.06013e-12;-3.07305e-11;-4.45779e-12;7.07953e-12;1.48241e-11;-4.8311e-13
7.45921e-05;-9.6717e-13;-3.06391e-11;-4.53478e-12;4.40561e-12;1.40354e-11;-5.45198e-13
7.46917e-05;-6.36683e-13;-3.01418e-11;-4.53727e-12;1.61253e-12;1.30425e-11;-5.98645e-13
7.47913e-05;-5.71822e-14;-2.92346e-11;-4.46596e-12;-1.24535e-12;1.18592e-11;-6.4179e-13
7.48909e-05;7.74656e-13;-2.7919e-11;-4.32268e-12;-4.11165e-12;1.05024e-11;-6.73246e-13
7.49905e-05;1.85321e-12;-2.62025e-11;-4.11106e-12;-6.92899e-12;8.99171e-12;-6.91887e-13
7.50901e-05;3.16391e-12;-2.40986e-11;-3.83648e-12;-9.64007e-12;7.34942e-12;-6.96771e-13
7.51897e-05;4.68409e-12;-2.16274e-11;-3.50506e-12;-1.21888e-11;5.59995e-12;-6.87206e-13
7.52893e-05;6.38385e-12;-1.88146e-11;-3.12313e-12;-1.45217e-11;3.76952e-12;-6.62889e-13
7.53889e-05;8.22633e-12;-1.56917e-11;-2.69757e-12;-1.65885e-11;1.88569e-12;-6.23969e-13
7.54885e-05;1.01682e-11;-1.22954e-11;-2.23645e-12;-1.83436e-11;-2.3112e-14;-5.70904e-13
7.55881e-05;1.21607e-11;-8.66801e-12;-1.74875e-12;-1.9747e-11;-1.928e-12;-5.04311e-13
7.56877e-05;1.41518e-11;-4.85631e-12;-1.24331e-12;-2.07648e-11;-3.80003e-12;-4.25012e-13
7.57873e-05;1.60871e-11;-9.11099e-13;-7.28279e-13;-2.13708e-11;-5.61064e-12;-3.34225e-13
7.58869e-05;1.79108e-11;3.11372e-12;-2.11736e-13;-2.15465e-11;-7.33216e-12;-2.33598e-13
7.59865e-05;1.95669e-11;7.16159e-12;2.9757e-13;-2.12818e-11;-8.93822e-12;-1.24998e-13
7.60861e-05;2.10009e-11;1.11739e-11;7.90805e-13;-2.05756e-11;-1.04042e-11;-1.03067e-14
7.61857e-05;2.21622e-11;1.50909e-11;1.26028e-12;-1.9436e-11;-1.17075e-11;1.08543e-13
7.62853e-05;2.3005e-11;1.8853e-11;1.69985e-12;-1.78802e-11;-1.28283e-11;2.29396e-13
7.63849e-05;2.34891e-11;2.24015e-11;2.10411e-12;-1.59344e-11;-1.37494e-11;3.49919e-13
7.64845e-05;2.35807e-11;2.568e-11;2.46761e-12;-1.36329e-11;-1.4457e-11;4.67845e-13
7.65841e-05;2.32538e-11;2.86346e-11;2.78536e-12;-1.10183e-11;-1.49407e-11;5.81084e-13
7.66837e-05;2.24911e-11;3.12149e-11;3.05374e-12;-8.14042e-12;-1.5194e-11;6.87558e-13
7.67833e-05;2.12848e-11;3.33753e-11;3.27072e-12;-5.05539e-12;-1.52141e-11;7.85085e-13
7.68829e-05;1.96369e-11;3.50757e-11;3.43524e-12;-1.8245e-12;-1.50022e-11;8.7157e-13
7.69825e-05;1.75588e-11;3.62825e-11;3.54665e-12;1.48686e-12;-1.45633e-11;9.45269e-13
7.70821e-05;1.50723e-11;3.69687e-11;3.60478e-12;4.81048e-12;-1.39065e-11;1.00475e-12
7.71817e-05;1.22084e-11;3.71154e-11;3.61049e-12;8.07682e-12;-1.30442e-11;1.04864e-12
7.72813e-05;9.00749e-12;3.67118e-11;3.56596e-12;1.12166e-11;-1.19928e-11;1.07555e-12
7.73809e-05;5.51785e-12;3.57557e-11;3.47423e-12;1.41622e-11;-1.07713e-11;1.0844e-12
7.74805e-05;1.79509e-12;3.42535e-11;3.3386e-12;1.68493e-11;-9.40171e-12;1.07462e-12
7.75801e-05;-2.09914e-12;3.22206e-11;3.16246e-12;1.92182e-11;-7.90844e-12;1.04599e-12
7.76797e-05;-6.09824e-12;2.96813e-11;2.94971e-12;2.12151e-11;-6.3177e-12;9.98504e-13
7.77793e-05;-1.01317e-11;2.66685e-11;2.70497e-12;2.27937e-11;-4.6572e-12;9.32348e-13
7.78789e-05;-1.41264e-11;2.32238e-11;2.43329e-12;2.39161e-11;-2.95563e-12;8.48186e-13
7.79785e-05;-1.80083e-11;1.93964e-11;2.13963e-12;2.45536e-11;-1.24202e-12;7.47205e-13
7.80781e-05;-2.17045e-11;1.52429e-11;1.82863e-12;2.46873e-11;4.54722e-13;6.30907e-13
7.81777e-05;-2.51439e-11;1.08262e-11;1.50491e-12;2.43091e-11;2.10637e-12;5.00959e-13
7.82773e-05;-2.82593e-11;6.21469e-12;1.1733e-12;2.34212e-11;3.68576e-12;3.59298e-13
7.83769e-05;-3.09881e-11;1.48092e-12;8.38735e-13;2.20367e-11;5.16733e-12;2.08245e-13
7.84765e-05;-3.3274e-11;-3.29918e-12;5.05773e-13;2.0179e-11;6.52765e-12;5.04041e-14
7.85761e-05;-3.50684e-11;-8.04776e-12;1.78345e-13;1.78815e-11;7.7458e-12;-1.11538e-13
7.86757e-05;-3.6331e-11;-1.26865e-11;-1.40076e-13;1.51874e-11;8.80372e-12;-2.7482e-13
7.87753e-05;-3.7031e-11;-1.71382e-11;-4.46213e-13;1.21481e-11;9.68653e-12;-4.36478e-13
7.88749e-05;-3.71476e-11;-2.1328e-11;-7.36949e-13;8.82279e-12;1.03828e-11;-5.93345e-13
7.89745e-05;-3.66702e-11;-2.51847e-11;-1.00946e-12;5.27693e-12;1.08846e-11;-7.42295e-13
7.90741e-05;-3.55988e-11;-2.86421e-11;-1.26152e-12;1.58102e-12;1.11878e-11;-8.80478e-13
7.91737e-05;-3.39444e-11;-3.16401e-11;-1.49177e-12;-2.19076e-12;1.12922e-11;-1.00532e-12
7.92733e-05;-3.17285e-11;-3.41268e-11;-1.69944e-12;-5.96212e-12;1.12008e-11;-1.11439e-12
7.93729e-05;-2.89827e-11;-3.60585e-11;-1.8836e-12;-9.65632e-12;1.09206e-11;-1.20539e-12
7.94725e-05;-2.57479e-11;-3.7401e-11;-2.04304e-12;-1.31977e-11;1.04619e-11;-1.27635e-12
7.95721e-05;-2.20743e-11;-3.813e-11;-2.17708e-12;-1.65129e-11;9.83812e-12;-1.32581e-12
7.96717e-05;-1.80207e-11;-3.82321e-11;-2.28606e-12;-1.95328e-11;9.06561e-12;-1.35273e-12
7.97713e-05;-1.36536e-11;-3.77049e-11;-2.37074e-12;-2.21935e-11;8.16339e-12;-1.35644e-12
7.98709e-05;-9.04511e-12;-3.65575e-11;-2.43143e-12;-2.4438e-11;7.15279e-12;-1.33658e-12
7.99705e-05;-4.27149e-12;-3.48099e-11;-2.46816e-12;-2.6217e-11;6.05697e-12;-1.29325e-12
8.00701e-05;5.87537e-13;-3.24922e-11;-2.48143e-12;-2.74902e-11;4.9004e-12;-1.22701e-12
8.01697e-05;5.45027e-12;-2.9645e-11;-2.47253e-12;-2.82271e-11;3.70839e-12;-1.13888e-12
8.02693e-05;1.02346e-11;-2.63187e-11;-2.44284e-12;-2.84074e-11;2.50656e-12;-1.03029e-12
8.03689e-05;1.48599e-11;-2.25722e-11;-2.39323e-12;-2.8022e-11;1.32026e-12;-9.03114e-13
8.04685e-05;1.92479e-11;-1.84714e-11;-2.32422e-12;-2.70726e-11;1.74121e-13;-7.59637e-13
8.05681e-05;2.33245e-11;-1.40883e-11;-2.23663e-12;-2.55723e-11;-9.08466e-13;-6.02477e-13
8.06677e-05;2.70209e-11;-9.50016e-12;-2.13174e-12;-2.35454e-11;-1.9058e-12;-4.34458e-13
8.07673e-05;3.02757e-11;-4.78806e-12;-2.0108e-12;-2.10267e-11;-2.7984e-12;-2.58546e-13
8.08669e-05;3.30356e-11;-3.51147e-14;-1.87444e-12;-1.80614e-11;-3.56934e-12;-7.78492e-14
8.09665e-05;3.52565e-11;4.67516e-12;-1.72306e-12;-1.47035e-11;-4.20463e-12;1.04383e-13
8.10661e-05;3.69039e-11;9.26015e-12;-1.55751e-12;-1.10155e-11;-4.6935e-12;2.84818e-13
8.11657e-05;3.79537e-11;1.36395e-11;-1.37907e-12;-7.06689e-12;-5.02869e-12;4.60156e-13
8.12653e-05;3.83925e-11;1.77365e-11;-1.18892e-12;-2.93271e-12;-5.20653e-12;6.27253e-13
8.13649e-05;3.82183e-11;2.14801e-11;-9.87945e-13;1.30756e-12;-5.22694e-12;7.83189e-13
8.14645e-05;3.74398e-11;2.48063e-11;-7.76871e-13;5.57182e-12;-5.09347e-12;9.25261e-13
8.15641e-05;3.60763e-11;2.76589e-11;-5.56788e-13;9.77684e-12;-4.81321e-12;1.05094e-12
8.16637e-05;3.41576e-11;2.99909e-11;-3.29419e-13;1.38399e-11;-4.39673e-12;1.1579e-12
8.17633e-05;3.17229e-11;3.17649e-11;-9.66425e-14;1.76805e-11;-3.85769e-12;1.24415e-12
8.18629e-05;2.88209e-11;3.29542e-11;1.40229e-13;2.1222e-11;-3.21257e-12;1.30821e-12
8.19625e-05;2.55077e-11;3.35433e-11;3.8024e-13;2.4393e-11;-2.48032e-12;1.34916e-12
8.20621e-05;2.18462e-11;3.35279e-11;6.21819e-13;2.7129e-11;-1.68202e-12;1.36656e-12
8.21617e-05;1.7904e-11;3.2915e-11;8.62426e-13;2.93737e-11;-8.40476e-13;1.3604e-12
8.22613e-05;1.3753e-11;3.17227e-11;1.09928e-12;3.10798e-11;2.0304e-14;1.33107e-12
8.23609e-05;9.46785e-12;2.99796e-11;1.33015e-12;3.22105e-11;8.75689e-13;1.27934e-12
8.24605e-05;5.12449e-12;2.77246e-11;1.55321e-12;3.27398e-11;1.70091e-12;1.20635e-12
8.25601e-05;7.98367e-13;2.50054e-11;1.76632e-12;3.26532e-11;2.47155e-12;1.11365e-12
8.26597e-05;-3.43742e-12;2.18785e-11;1.96663e-12;3.19481e-11;3.16421e-12;1.00315e-12
8.27593e-05;-7.51323e-12;1.84072e-11;2.15097e-12;3.06336e-11;3.75702e-12;8.77142e-13
8.28589e-05;-1.13636e-11;1.46605e-11;2.31655e-12;2.8731e-11;4.23023e-12;7.38136e-13
8.29585e-05;-1.49284e-11;1.07117e-11;2.4612e-12;2.62726e-11;4.56658e-12;5.88781e-13
8.30581e-05;-1.81541e-11;6.63669e-12;2.58292e-12;2.33018e-11;4.75182e-12;4.31798e-13
8.31577e-05;-2.0995e-11;2.51279e-12;2.67939e-12;1.98719e-11;4.77506e-12;2.70023e-13
8.32573e-05;-2.34138e-11;-1.58311e-12;2.74807e-12;1.60456e-11;4.62916e-12;1.06466e-13
8.33569e-05;-2.5382e-11;-5.57624e-12;2.78676e-12;1.18934e-11;4.31085e-12;-5.57803e-14
8.34565e-05;-2.68801e-11;-9.39523e-12;2.79396e-12;7.49231e-12;3.82096e-12;-2.13787e-13
8.35561e-05;-2.78981e-11;-1.2973e-11;2.76867e-12;2.92453e-12;3.16452e-12;-3.64974e-13
8.36557e-05;-2.84357e-11;-1.62477e-11;2.70975e-12;-1.72416e-12;2.35082e-12;-5.07014e-13
8.37553e-05;-2.85019e-11;-1.91643e-11;2.61607e-12;-6.36603e-12;1.3934e-12;-6.37668e-13
8.38549e-05;-2.81138e-11;-2.16758e-11;2.48722e-12;-1.09133e-11;3.09838e-13;-7.54845e-13
8.39545e-05;-2.72958e-11;-2.37435e-11;2.32391e-12;-1.52797e-11;-8.78617e-13;-8.56809e-13
8.40541e-05;-2.60796e-11;-2.53371e-11;2.12753e-12;-1.93823e-11;-2.14739e-12;-9.42243e-13
8.41537e-05;-2.45037e-11;-2.64354e-11;1.89924e-12;-2.31427e-11;-3.46903e-12;-1.01011e-12
8.42533e-05;-2.26119e-11;-2.70269e-11;1.64023e-12;-2.64888e-11;-4.81381e-12;-1.05961e-12
8.43529e-05;-2.0452e-11;-2.71102e-11;1.35281e-12;-2.93562e-11;-6.15041e-12;-1.09034e-12
8.44525e-05;-1.80742e-11;-2.66929e-11;1.04063e-12;-3.16894e-11;-7.44667e-12;-1.10234e-12
8.45521e-05;-1.55308e-11;-2.57911e-11;7.07632e-13;-3.34431e-11;-8.67025e-12;-1.096e-12
8.46517e-05;-1.28753e-11;-2.44297e-11;3.57387e-13;-3.45827e-11;-9.78934e-12;-1.07178e-12
8.47513e-05;-1.0161e-11;-2.26413e-11;-6.32583e-15;-3.50853e-11;-1.07734e-11;-1.03031e-12
8.48509e-05;-7.43942e-12;-2.04662e-11;-3.78724e-13;-3.49403e-11;-1.15939e-11;-9.72659e-13
8.49505e-05;-4.75948e-12;-1.79505e-11;-7.54214e-13;-3.41496e-11;-1.22249e-11;-9.00346e-13
8.50501e-05;-2.16713e-12;-1.51452e-11;-1.12719e-12;-3.27275e-11;-1.2644e-11;-8.15047e-13
8.51497e-05;2.95326e-13;-1.21056e-11;-1.49235e-12;-3.07002e-11;-1.28323e-11;-7.18318e-13
8.52493e-05;2.59039e-12;-8.89033e-12;-1.84429e-12;-2.81056e-11;-1.27755e-11;-6.11743e-13
8.53489e-05;4.68608e-12;-5.56031e-12;-2.1773e-12;-2.49927e-11;-1.24644e-11;-4.97248e-13
8.54485e-05;6.55595e-12;-2.1774e-12;-2.48569e-12;-2.14204e-11;-1.18947e-11;-3.77071e-13
8.55481e-05;8.17915e-12;1.19685e-12;-2.76416e-12;-1.74566e-11;-1.10675e-11;-2.5342e-13
8.56477e-05;9.54083e-12;4.50194e-12;-3.00799e-12;-1.31769e-11;-9.98961e-12;-1.28305e-13
8.57473e-05;1.06325e-11;7.6794e-12;-3.2128e-12;-8.66322e-12;-8.673e-12;-3.71992e-15
8.58469e-05;1.14517e-11;1.0674e-11;-3.37444e-12;-4.00207e-12;-7.13515e-12;1.18196e-13
8.59465e-05;1.20019e-11;1.34348e-11;-3.48928e-12;7.17075e-13;-5.39855e-12;2.35325e-13
8.60461e-05;1.22918e-11;1.5916e-11;-3.55454e-12;5.40363e-12;-3.49033e-12;3.45847e-13
8.61457e-05;1.23355e-11;1.80775e-11;-3.56847e-12;9.96765e-12;-1.44182e-12;4.48227e-13
8.62453e-05;1.21516e-11;1.98849e-11;-3.53002e-12;1.43215e-11;7.1207e-13;5.40928e-13
8.63449e-05;1.17632e-11;2.13111e-11;-3.43858e-12;1.83818e-11;2.93344e-12;6.22287e-13
8.64445e-05;1.11965e-11;2.23359e-11;-3.29419e-12;2.20707e-11;5.18211e-12;6.90808e-13
8.65441e-05;1.048e-11;2.29465e-11;-3.09795e-12;2.53179e-11;7.41639e-12;7.45518e-13
8.66437e-05;9.64418e-12;2.31374e-11;-2.85215e-12;2.8062e-11;9.5939e-12;7.85909e-13
8.67433e-05;8.72093e-12;2.29105e-11;-2.5599e-12;3.02513e-11;1.16723e-11;8.11526e-13
8.68429e-05;7.7424e-12;2.22746e-11;-2.22482e-12;3.18453e-11;1.36104e-11;8.21818e-13
8.69425e-05;6.74027e-12;2.12458e-11;-1.85116e-12;3.28152e-11;1.53684e-11;8.16488e-13
8.70421e-05;5.74486e-12;1.98463e-11;-1.44405e-12;3.31448e-11;1.69095e-11;7.95857e-13
8.71417e-05;4.78453e-12;1.81041e-11;-1.0095e-12;3.28304e-11;1.82002e-11;7.60702e-13
8.72413e-05;3.88496e-12;1.6053e-11;-5.54125e-13;3.18814e-11;1.92109e-11;7.11815e-13
8.73409e-05;3.06842e-12;1.37316e-11;-8.49361e-14;3.03198e-11;1.99171e-11;6.49931e-13
8.74405e-05;2.35345e-12;1.11826e-11;3.9072e-13;2.818e-11;2.02994e-11;5.76068e-13
8.75401e-05;1.75473e-12;8.45185e-12;8.65391e-13;2.55082e-11;2.03446e-11;4.91714e-13
8.76397e-05;1.28293e-12;5.58762e-12;1.33153e-12;2.2361e-11;2.00455e-11;3.98559e-13
8.77393e-05;9.44276e-13;2.64025e-12;1.78141e-12;1.88046e-11;1.94012e-11;2.982e-13
8.78389e-05;7.40338e-13;-3.39224e-13;2.20718e-12;1.49135e-11;1.84176e-11;1.92289e-13
8.79385e-05;6.68444e-13;-3.30009e-12;2.6013e-12;1.07683e-11;1.71068e-11;8.28602e-14
8.80381e-05;7.22291e-13;-6.19268e-12;2.95702e-12;6.45462e-12;1.54875e-11;-2.77306e-14
8.81377e-05;8.92091e-13;-8.96897e-12;3.26825e-12;2.06073e-12;1.35843e-11;-1.37254e-13
8.82373e-05;1.16438e-12;-1.15833e-11;3.52921e-12;-2.32401e-12;1.14275e-11;-2.43841e-13
8.83369e-05;1.52242e-12;-1.39934e-11;3.73455e-12;-6.61088e-12;9.05238e-12;-3.45701e-13
8.84365e-05;1.94729e-12;-1.61609e-11;3.87998e-12;-1.07137e-11;6.49871e-12;-4.40791e-13
8.85361e-05;2.41875e-12;-1.8052e-11;3.96248e-12;-1.45506e-11;3.80996e-12;-5.26953e-13
8.86357e-05;2.91536e-12;-1.96373e-11;3.98007e-12;-1.80459e-11;1.0326e-12;-6.02337e-13
8.87353e-05;3.4146e-12;-2.08926e-11;3.93158e-12;-2.11314e-11;-1.78485e-12;-6.65518e-13
8.88349e-05;3.89371e-12;-2.17991e-11;3.81689e-12;-2.3748e-11;-4.59295e-12;-7.15235e-13
8.89345e-05;4.33074e-12;-2.23437e-11;3.63722e-12;-2.58467e-11;-7.3422e-12;-7.50225e-13
8.90341e-05;4.70516e-12;-2.25194e-11;3.39521e-12;-2.739e-11;-9.9839e-12;-7.6939e-13
8.91337e-05;4.99784e-12;-2.23244e-11;3.09454e-12;-2.83524e-11;-1.24711e-11;-7.72051e-13
8.92333e-05;5.1911e-12;-2.17631e-11;2.7397e-12;-2.87205e-11;-1.47597e-11;-7.57936e-13
8.93329e-05;5.26932e-12;-2.08455e-11;2.33602e-12;-2.84937e-11;-1.68094e-11;-7.27015e-13
8.94325e-05;5.21977e-12;-1.95873e-11;1.88994e-12;-2.76836e-11;-1.85842e-11;-6.79499e-13
8.95321e-05;5.03295e-12;-1.80095e-11;1.40916e-12;-2.63141e-11;-2.00534e-11;-6.16007e-13
8.96317e-05;4.70222e-12;-1.61379e-11;9.02007e-13;-2.44204e-11;-2.11914e-11;-5.37638e-13
8.97313e-05;4.22367e-12;-1.40026e-11;3.76919e-13;-2.20483e-11;-2.19793e-11;-4.45779e-13
8.98309e-05;3.59673e-12;-1.16377e-11;-1.57517e-13;-1.9253e-11;-2.24046e-11;-3.41899e-13
8.99305e-05;2.82481e-12;-9.08065e-12;-6.92066e-13;-1.60979e-11;-2.24613e-11;-2.27593e-13
9.00301e-05;1.91529e-12;-6.37184e-12;-1.21691e-12;-1.2653e-11;-2.21503e-11;-1.04826e-13
9.01297e-05;8.78718e-13;-3.5535e-12;-1.7224e-12;-8.9941e-12;-2.14791e-11;2.39922e-14
9.02293e-05;-2.71588e-13;-6.69532e-13;-2.19962e-12;-5.20011e-12;-2.04622e-11;1.5624e-13
9.03289e-05;-1.51925e-12;2.23502e-12;-2.64017e-12;-1.35196e-12;-1.912e-11;2.89335e-13
9.04285e-05;-2.84472e-12;5.11464e-12;-3.03583e-12;2.46931e-12;-1.74785e-11;4.20692e-13
9.05281e-05;-4.22581e-12;7.92419e-12;-3.37873e-12;6.1842e-12;-1.5569e-11;5.47555e-13
9.06277e-05;-5.6386e-12;1.06195e-11;-3.66205e-12;9.71656e-12;-1.3427e-11;6.67048e-13
9.07273e-05;-7.05795e-12;1.31581e-11;-3.8804e-12;1.29952e-11;-1.10919e-11;7.76461e-13
9.08269e-05;-8.45755e-12;1.54997e-11;-4.02964e-12;1.59556e-11;-8.60592e-12;8.73395e-13
9.09265e-05;-9.81004e-12;1.76073e-11;-4.10658e-12;1.85407e-11;-6.01343e-12;9.55636e-13
9.10261e-05;-1.10877e-11;1.94474e-11;-4.10902e-12;2.07022e-11;-3.35993e-12;1.02102e-12
9.11257e-05;-1.22633e-11;2.09909e-11;-4.03614e-12;2.24018e-11;-6.91383e-13;1.06761e-12
9.12253e-05;-1.33112e-11;2.22131e-11;-3.88896e-12;2.36113e-11;1.94662e-12;1.09391e-12
9.13249e-05;-1.4207e-11;2.30945e-11;-3.67017e-12;2.43132e-11;4.50993e-12;1.09891e-12
9.14245e-05;-1.49275e-11;2.36213e-11;-3.38345e-12;2.45012e-11;6.95668e-12;1.08191e-12
9.15241e-05;-1.54516e-11;2.37852e-11;-3.03326e-12;2.41798e-11;9.24791e-12;1.04245e-12
9.16237e-05;-1.57612e-11;2.35839e-11;-2.62538e-12;2.33644e-11;1.13481e-11;9.80549e-13
9.17233e-05;-1.58422e-11;2.30208e-11;-2.16727e-12;2.20806e-11;1.32258e-11;8.96831e-13
9.18229e-05;-1.56836e-11;2.21056e-11;-1.66768e-12;2.03633e-11;1.48544e-11;7.92462e-13
9.19225e-05;-1.52783e-11;2.08529e-11;-1.13599e-12;1.82561e-11;1.62126e-11;6.68928e-13
9.20221e-05;-1.46233e-11;1.92834e-11;-5.81777e-13;1.58099e-11;1.72844e-11;5.28008e-13
9.21217e-05;-1.37201e-11;1.74227e-11;-1.50649e-14;1.30819e-11;1.8059e-11;3.71906e-13
9.22213e-05;-1.2575e-11;1.53008e-11;5.53364e-13;1.01337e-11;1.85315e-11;2.0332e-13
9.23209e-05;-1.11993e-11;1.29523e-11;1.11229e-12;7.0307e-12;1.87023e-11;2.52818e-14
9.24205e-05;-9.60838e-12;1.0415e-11;1.65084e-12;3.84015e-12;1.85775e-11;-1.59062e-13
9.25201e-05;-7.82204e-12;7.7297e-12;2.15893e-12;6.29912e-13;1.81677e-11;-3.46524e-13
9.26197e-05;-5.86443e-12;4.93959e-12;2.62707e-12;-2.53321e-12;1.74886e-11;-5.33787e-13
9.27193e-05;-3.76359e-12;2.08904e-12;3.04615e-12;-5.58478e-12;1.65599e-11;-7.17316e-13
9.28189e-05;-1.55101e-12;-7.77083e-13;3.40765e-12;-8.46406e-12;1.54055e-11;-8.93481e-13
9.29185e-05;7.38921e-13;-3.61404e-12;3.70427e-12;-1.11152e-11;1.40521e-11;-1.0588e-12
9.30181e-05;3.06959e-12;-6.37783e-12;3.93022e-12;-1.34881e-11;1.25292e-11;-1.21005e-12
9.31177e-05;5.40293e-12;-9.026e-12;4.08117e-12;-1.55399e-11;1.08678e-11;-1.34415e-12
9.32173e-05;7.7002e-12;-1.15185e-11;4.15406e-12;-1.7235e-11;9.10014e-12;-1.45811e-12
9.33169e-05;9.92249e-12;-1.38184e-11;4.14703e-12;-1.85463e-11;7.25907e-12;-1.54922e-12
9.34165e-05;1.20314e-11;-1.58923e-11;4.05956e-12;-1.94549e-11;5.37711e-12;-1.61538e-12
9.35161e-05;1.399e-11;-1.7711e-11;3.893e-12;-1.99509e-11;3.48579e-12;-1.6551e-12
9.36157e-05;1.57642e-11;-1.925e-11;3.65064e-12;-2.0033e-11;1.61526e-12;-1.66717e-12
9.37153e-05;1.73229e-11;-2.04894e-11;3.33703e-12;-1.97088e-11;-2.05972e-13;-1.65058e-12
9.38149e-05;1.86382e-11;-2.14148e-11;2.95768e-12;-1.89941e-11;-1.95155e-12;-1.60479e-12
9.39145e-05;1.96868e-11;-2.2017e-11;2.51938e-12;-1.79124e-11;-3.59788e-12;-1.53001e-12
9.40141e-05;2.04499e-11;-2.22921e-11;2.03052e-12;-1.64946e-11;-5.12447e-12;-1.42712e-12
9.41137e-05;2.09141e-11;-2.22414e-11;1.50073e-12;-1.47779e-11;-6.51384e-12;-1.29734e-12
9.42133e-05;2.10712e-11;-2.18716e-11;9.40105e-13;-1.28052e-11;-7.75157e-12;-1.14222e-12
9.43129e-05;2.09183e-11;-2.11948e-11;3.59033e-13;-1.06238e-11;-8.82649e-12;-9.63794e-13
9.44125e-05;2.04577e-11;-2.02279e-11;-2.31488e-13;-8.28452e-12;-9.73088e-12;-7.64796e-13
9.45121e-05;1.96973e-11;-1.89921e-11;-8.19705e-13;-5.8402e-12;-1.04603e-11;-5.48397e-13
9.46117e-05;1.86506e-11;-1.75124e-11;-1.39371e-12;-3.34471e-12;-1.10132e-11;-3.17902e-13
9.47113e-05;1.73355e-11;-1.58175e-11;-1.94217e-12;-8.51647e-13;-1.13907e-11;-7.67426e-14
9.48109e-05;1.5774e-11;-1.39391e-11;-2.45461e-12;1.58682e-12;-1.15966e-11;1.71282e-13
9.49105e-05;1.3991e-11;-1.1911e-11;-2.92111e-12;3.92114e-12;-1.16373e-11;4.21968e-13
9.50101e-05;1.20151e-11;-9.76821e-12;-3.33218e-12;6.10541e-12;-1.15212e-11;6.71e-13
9.51097e-05;9.87749e-12;-7.54695e-12;-3.6792e-12;8.09822e-12;-1.12584e-11;9.14246e-13
9.52093e-05;7.61173e-12;-5.28376e-12;-3.95495e-12;9.8633e-12;-1.08602e-11;1.14773e-12
9.53089e-05;5.25228e-12;-3.01485e-12;-4.15387e-12;1.13702e-11;-1.03395e-11;1.36745e-12
9.54085e-05;2.83415e-12;-7.75237e-13;-4.27193e-12;1.25949e-11;-9.70994e-12;1.56939e-12
9.55081e-05;3.92783e-13;1.40184e-12;-4.30652e-12;1.35206e-11;-8.98625e-12;1.74977e-12
9.56077e-05;-2.03614e-12;3.48534e-12;-4.25657e-12;1.41371e-11;-8.18332e-12;1.90531e-12
9.57073e-05;-4.41747e-12;5.44686e-12;-4.12268e-12;1.44415e-11;-7.3162e-12;2.03311e-12
9.58069e-05;-6.71762e-12;7.26114e-12;-3.90728e-12;1.44375e-11;-6.39998e-12;2.13055e-12
9.59065e-05;-8.9051e-12;8.9066e-12;-3.61455e-12;1.41353e-11;-5.44957e-12;2.19526e-12
9.60061e-05;-1.09504e-11;1.03657e-11;-3.24991e-12;1.35513e-11;-4.47931e-12;2.22551e-12
9.61057e-05;-1.28258e-11;1.1625e-11;-2.81994e-12;1.27075e-11;-3.50268e-12;2.22032e-12
9.62053e-05;-1.45065e-11;1.26752e-11;-2.3327e-12;1.16303e-11;-2.5323e-12;2.17935e-12
9.63049e-05;-1.59718e-11;1.35115e-11;-1.79768e-12;1.03503e-11;-1.57991e-12;2.10265e-12
9.64045e-05;-1.72047e-11;1.41332e-11;-1.22533e-12;8.90135e-12;-6.56284e-13;1.99082e-12
9.65041e-05;-1.81916e-11;1.45439e-11;-6.266e-13;7.31983e-12;2.2911e-13;1.8452e-12
9.66037e-05;-1.89224e-11;1.47507e-11;-1.29303e-14;5.64366e-12;1.06811e-12;1.66783e-12
9.67033e-05;-1.93909e-11;1.47641e-11;6.03721e-13;3.91126e-12;1.85369e-12;1.46129e-12
9.68029e-05;-1.95949e-11;1.45977e-11;1.2112e-12;2.16083e-12;2.57986e-12;1.22853e-12
9.69025e-05;-1.95363e-11;1.42677e-11;1.79758e-12;4.2969e-13;3.2418e-12;9.73061e-13
9.70021e-05;-1.92204e-11;1.3792e-11;2.35152e-12;-1.24641e-12;3.83597e-12;6.98968e-13
9.71017e-05;-1.86558e-11;1.31903e-11;2.86232e-12;-2.83415e-12;4.36004e-12;4.10791e-13
9.72013e-05;-1.78538e-11;1.24831e-11;3.31998e-12;-4.30339e-12;4.81263e-12;1.13271e-13
9.73009e-05;-1.68293e-11;1.16914e-11;3.71551e-12;-5.62764e-12;5.19325e-12;-1.88699e-13
9.74005e-05;-1.56001e-11;1.08364e-11;4.04128e-12;-6.78434e-12;5.50235e-12;-4.90043e-13
9.75001e-05;-1.41863e-11;9.93813e-12;4.29095e-12;-7.75518e-12;5.74124e-12;-7.85587e-13
9.75997e-05;-1.26101e-11;9.01547e-12;4.45942e-12;-8.52649e-12;5.91189e-12;-1.07026e-12
9.76993e-05;-1.0895e-11;8.0858e-12;4.54307e-12;-9.08944e-12;6.0167e-12;-1.33924e-12
9.77989e-05;-9.06605e-12;7.16459e-12;4.54012e-12;-9.44002e-12;6.05848e-12;-1.58793e-12
9.78985e-05;-7.14953e-12;6.26494e-12;4.45055e-12;-9.57878e-12;6.04038e-12;-1.81207e-12
9.79981e-05;-5.17225e-12;5.39732e-12;4.27583e-12;-9.51069e-12;5.96577e-12;-2.00778e-12
9.80977e-05;-3.16088e-12;4.56964e-12;4.019e-12;-9.24505e-12;5.83809e-12;-2.17188e-12
9.81973e-05;-1.1418e-12;3.78726e-12;3.68478e-12;-8.79521e-12;5.66075e-12;-2.30182e-12
9.82969e-05;8.58911e-13;3.05277e-12;3.27947e-12;-8.17817e-12;5.43714e-12;-2.39562e-12
9.83965e-05;2.81574e-12;2.366e-12;2.8107e-12;-7.41401e-12;5.17072e-12;-2.45186e-12
9.84961e-05;4.70432e-12;1.7243e-12;2.28725e-12;-6.52522e-12;4.86491e-12;-2.46965e-12
9.85957e-05;6.50186e-12;1.12305e-12;1.71891e-12;-5.53616e-12;4.523e-12;-2.44884e-12
9.86953e-05;8.18708e-12;5.56004e-13;1.11642e-12;-4.47241e-12;4.14815e-12;-2.39001e-12
9.87949e-05;9.74024e-12;1.54003e-14;4.91085e-13;-3.36016e-12;3.74354e-12;-2.2944e-12
9.88945e-05;1.11434e-11;-5.0785e-13;-1.45488e-13;-2.22545e-12;3.31243e-12;-2.16379e-12
9.89941e-05;1.23808e-11;-1.02372e-12;-7.81518e-13;-1.09352e-12;2.85814e-12;-2.00055e-12
9.90937e-05;1.34388e-11;-1.54236e-12;-1.40506e-12;1.16522e-14;2.38402e-12;-1.8076e-12
9.91933e-05;1.43062e-11;-2.07366e-12;-2.00432e-12;1.06779e-12;1.89359e-12;-1.58837e-12
9.92929e-05;1.49744e-11;-2.62693e-12;-2.56806e-12;2.05473e-12;1.39054e-12;-1.34667e-12
9.93925e-05;1.54369e-11;-3.21051e-12;-3.08598e-12;2.9549e-12;8.7879e-13;-1.08661e-12
9.94921e-05;1.56898e-11;-3.83125e-12;-3.54874e-12;3.7536e-12;3.62446e-13;-8.12577e-13
9.95917e-05;1.57317e-11;-4.49395e-12;-3.94787e-12;4.43921e-12;-1.54147e-13;-5.29157e-13
9.96913e-05;1.55644e-11;-5.201e-12;-4.27577e-12;5.00319e-12;-6.66282e-13;-2.40955e-13
9.97909e-05;1.51929e-11;-5.95242e-12;-4.52611e-12;5.44007e-12;-1.16884e-12;4.75197e-14
9.98905e-05;1.46244e-11;-6.74585e-12;-4.69438e-12;5.74752e-12;-1.65635e-12;3.31824e-13
9.99901e-05;1.38685e-11;-7.57637e-12;-4.77777e-12;5.92622e-12;-2.12316e-12;6.07562e-13


==> figures/ex3/timehist/reduced_h8e-4_O2_sh334.csv <==
time;sensor_0;sensor_1;sensor_2;sensor_3;sensor_4;sensor_5 
9.02e-08;0;0;0;0;0;0
1.886e-07;0;0;0;0;0;0
2.87e-07;9.92284e-245;-2.88579e-246;3.02321e-245;0;0;0
3.854e-07;-8.72127e-218;3.24563e-219;-1.56667e-218;0;0;0
4.838e-07;7.8697e-203;-3.25844e-204;1.57657e-203;0;0;0
5.822e-07;-5.45529e-191;1.92458e-193;-4.1034e-192;0;0;0
6.806e-07;9.57454e-182;-1.96489e-182;-2.02491e-182;0;0;0
7.79e-07;-2.67409e-174;2.5465e-174;-1.8977e-174;0;0;0
8.774e-07;-4.5364e-167;-1.04755e-167;2.71303e-167;0;0;0
9.758e-07;8.77741e-161;-3.51748e-162;1.71006e-161;0;0;0
1.0742e-06;9.28152e-157;-1.85025e-156;-5.68055e-156;0;0;0
1.1726e-06;-5.82585e-151;-3.83708e-151;8.73702e-151;-4.69937e-317;-3.67906e-317;-2.71712e-317
1.271e-06;6.85574e-146;-8.64846e-147;8.55757e-146;-7.19724e-308;-1.89026e-308;1.63021e-307
1.3694e-06;2.81714e-141;5.44939e-143;1.43483e-141;4.73467e-299;7.99475e-300;-6.88498e-299
1.4678e-06;3.44583e-137;2.05968e-138;8.3775e-138;-2.03584e-291;5.59168e-292;2.57766e-291
1.5662e-06;2.06693e-133;1.69596e-134;1.67658e-134;8.02265e-285;-6.20216e-285;-5.17605e-285
1.6646e-06;7.09565e-130;6.89177e-131;-3.41176e-131;1.12776e-278;-4.23521e-279;-2.31188e-278
1.763e-06;1.45869e-126;1.56967e-127;-2.70984e-127;-9.70991e-273;6.62421e-273;2.90458e-273
1.8614e-06;1.79288e-123;2.07344e-124;-6.98986e-124;-3.57339e-267;2.41617e-267;4.61058e-267
1.9598e-06;1.22183e-120;1.55583e-121;-1.06543e-120;-1.52183e-262;1.94702e-262;6.66237e-262
2.0582e-06;2.56763e-118;5.55069e-119;-1.13116e-117;2.12632e-257;9.62181e-259;2.3524e-257
2.1566e-06;-2.99707e-115;-3.41413e-117;-9.14289e-115;1.69582e-252;-2.4723e-253;-5.28918e-253
2.255e-06;-3.26992e-112;-1.0759e-113;-5.82957e-112;4.25609e-248;-2.93652e-249;-4.53118e-248
2.3534e-06;-1.68204e-109;-2.78396e-111;-2.92592e-109;4.5293e-244;1.44756e-244;-9.8517e-244
2.4518e-06;-5.5211e-107;1.02056e-108;-1.14169e-106;1.67156e-240;4.41854e-240;-1.04122e-239
2.5502e-06;-1.23786e-104;9.95611e-106;-3.44201e-104;-7.63502e-237;5.57437e-236;-6.02673e-236
2.6486e-06;-1.89084e-102;3.81429e-103;-8.03651e-102;-1.11e-232;4.10628e-232;-1.80584e-232
2.747e-06;-1.76529e-100;9.36301e-101;-1.46425e-99;-5.72768e-229;1.97354e-228;-6.49824e-230
2.8454e-06;-3.3591e-99;1.65102e-98;-2.10213e-97;-1.75346e-225;6.52243e-225;1.89101e-225
2.9438e-06;1.95747e-96;2.19656e-96;-2.40112e-95;-3.31879e-222;1.52799e-221;9.76079e-222
3.0422e-06;3.88439e-94;2.26101e-94;-2.20084e-93;-2.66437e-219;2.61921e-218;2.99466e-218
3.1406e-06;4.4771e-92;1.82076e-92;-1.62926e-91;5.79413e-216;3.5546e-215;6.79779e-215
3.239e-06;3.76056e-90;1.14381e-90;-9.77361e-90;2.75943e-212;4.66747e-212;1.21868e-211
3.3374e-06;2.46907e-88;5.45463e-89;-4.74276e-88;6.18798e-209;7.29287e-209;1.76616e-208
3.4358e-06;1.31054e-86;1.78576e-87;-1.84117e-86;9.78919e-206;1.22219e-205;2.09263e-205
3.5342e-06;5.7392e-85;2.09983e-86;-5.53381e-85;1.19678e-202;1.79203e-202;2.04924e-202
3.6326e-06;2.10481e-83;-1.91888e-84;-1.16202e-83;1.16573e-199;2.12392e-199;1.679e-199
3.731e-06;6.55499e-82;-1.71195e-82;-9.17508e-83;9.09801e-197;2.01603e-196;1.16209e-196
3.8294e-06;1.76444e-80;-8.55934e-81;5.03195e-81;5.63358e-194;1.54391e-193;6.80037e-194
3.9278e-06;4.22385e-79;-3.1935e-79;2.99103e-79;2.69132e-191;9.61075e-191;3.32136e-191
4.0262e-06;9.42538e-78;-9.54549e-78;9.99444e-78;9.2161e-189;4.882e-188;1.31094e-188
4.1246e-06;2.08402e-76;-2.338e-76;2.56712e-76;1.66605e-186;2.02231e-185;3.89036e-186
4.223e-06;4.75827e-75;-4.67972e-75;5.66528e-75;-3.63569e-184;6.78169e-183;6.80331e-184
4.3214e-06;1.10615e-73;-7.38837e-74;1.17744e-73;-4.5469e-181;1.80429e-180;-6.29958e-182
4.4198e-06;2.48483e-72;-8.0544e-73;2.49327e-72;-2.21576e-178;3.60651e-178;-1.03871e-178
4.5182e-06;5.13747e-71;-1.72619e-72;5.49086e-71;-7.55656e-176;4.43692e-176;-4.70801e-176
4.6166e-06;9.48917e-70;1.83128e-70;1.20259e-69;-2.00907e-173;-1.3828e-174;-1.45289e-173
4.715e-06;1.54008e-68;5.73021e-69;2.47216e-68;-4.33349e-171;-2.52041e-171;-3.46216e-171
4.8134e-06;2.16901e-67;1.13949e-67;4.59897e-67;-7.71505e-169;-8.14379e-169;-6.63759e-169
4.9118e-06;2.6051e-66;1.76519e-66;7.61933e-66;-1.13903e-166;-1.78349e-166;-1.03711e-166
5.0102e-06;2.57224e-65;2.23973e-65;1.11826e-64;-1.38367e-164;-3.05945e-164;-1.31182e-164
5.1086e-06;1.88039e-64;2.33814e-64;1.45183e-63;-1.34171e-162;-4.31135e-162;-1.29336e-162
5.207e-06;5.54524e-64;1.93519e-63;1.66507e-62;-9.41911e-161;-5.08734e-160;-8.64691e-161
5.3054e-06;-1.12691e-62;1.08783e-62;1.68054e-61;-2.72792e-159;-5.04949e-158;-8.8655e-160
5.4038e-06;-2.72574e-61;2.74227e-63;1.47905e-60;4.4824e-157;-4.1759e-156;7.94649e-157
5.5022e-06;-3.82673e-60;-9.40678e-61;1.11177e-59;9.89403e-155;-2.77806e-154;1.48888e-154
5.6006e-06;-4.20628e-59;-1.57141e-59;6.78272e-59;1.22079e-152;-1.32296e-152;1.79688e-152
5.699e-06;-3.89694e-58;-1.77129e-58;2.83543e-58;1.15599e-150;-1.95494e-151;1.70304e-150
5.7974e-06;-3.12834e-57;-1.60445e-57;-1.21074e-59;9.08447e-149;4.43786e-149;1.34152e-148
5.8958e-06;-2.19791e-56;-1.22791e-56;-1.55314e-56;6.11332e-147;6.49528e-147;8.96027e-147
5.9942e-06;-1.34989e-55;-8.06274e-56;-2.00338e-55;3.57479e-145;5.86294e-145;5.08064e-145
6.0926e-06;-7.14691e-55;-4.52177e-55;-1.7798e-54;1.82782e-143;4.18815e-143;2.39921e-143
6.191e-06;-3.13656e-54;-2.10141e-54;-1.28624e-53;8.17439e-142;2.53567e-141;8.84111e-142
6.2894e-06;-1.0105e-53;-7.31977e-54;-7.94184e-53;3.17888e-140;1.33925e-139;1.92559e-140
6.3878e-06;-1.0085e-53;-1.06185e-53;-4.26001e-52;1.05931e-138;6.25931e-138;-4.28241e-139
6.4862e-06;1.6956e-52;9.9825e-53;-1.98527e-51;2.93206e-137;2.60649e-136;-8.0806e-137
6.5846e-06;1.77369e-51;1.20014e-51;-7.903e-51;6.27808e-136;9.68606e-135;-5.8927e-135
6.683e-06;1.16005e-50;8.40834e-51;-2.55264e-50;8.38526e-135;3.19977e-133;-3.22645e-133
6.7814e-06;6.02132e-50;4.65921e-50;-5.57726e-50;-3.02614e-135;9.28221e-132;-1.48582e-131
6.8798e-06;2.62504e-49;2.19916e-49;1.35081e-50;-1.04136e-132;2.2948e-130;-6.00121e-130
6.9782e-06;9.7014e-49;9.08557e-49;9.83006e-49;2.36026e-130;4.45222e-129;-2.16958e-128
7.0766e-06;2.96219e-48;3.31433e-48;6.70266e-48;2.36733e-128;4.64571e-128;-7.10041e-127
7.175e-06;6.73928e-48;1.06316e-47;3.19235e-47;1.35621e-126;-1.10657e-126;-2.11742e-125
7.2734e-06;5.92406e-48;2.93453e-47;1.23399e-46;5.94701e-125;-9.10931e-125;-5.77385e-124
7.3718e-06;-4.439e-47;6.53109e-47;4.02405e-46;2.18443e-123;-3.73118e-123;-1.44109e-122
7.4702e-06;-3.43333e-46;8.97663e-47;1.10799e-45;7.00231e-122;-1.19517e-121;-3.28688e-121
7.5686e-06;-1.59307e-45;-1.1371e-46;2.48902e-45;2.00299e-120;-3.28848e-120;-6.81534e-120
7.667e-06;-5.87571e-45;-1.49583e-45;4.02964e-45;5.18131e-119;-8.05561e-119;-1.27032e-118
7.7654e-06;-1.84149e-44;-7.44543e-45;1.84953e-45;1.2222e-117;-1.78737e-117;-2.07806e-117
7.8638e-06;-5.00597e-44;-2.86078e-44;-1.72106e-44;2.64253e-116;-3.62469e-116;-2.8147e-116
7.9622e-06;-1.18772e-43;-9.55196e-44;-8.40057e-44;5.25145e-115;-6.74912e-115;-2.57591e-115
8.0606e-06;-2.4579e-43;-2.89912e-43;-2.4725e-43;9.59856e-114;-1.15544e-113;6.59532e-115
8.159e-06;-4.30266e-43;-8.18585e-43;-5.31881e-43;1.6109e-112;-1.81593e-112;1.06109e-112
8.2574e-06;-5.64988e-43;-2.17625e-42;-8.10355e-43;2.47023e-111;-2.60635e-111;3.31326e-111
8.3558e-06;-3.95178e-43;-5.47985e-42;-7.01274e-43;3.4256e-110;-3.37804e-110;7.61463e-110
8.4542e-06;4.09306e-43;-1.31423e-41;-1.60133e-43;4.20531e-109;-3.86144e-109;1.48667e-108
8.5526e-06;3.80788e-42;-2.99896e-41;-2.01167e-42;4.34807e-108;-3.6792e-108;2.58681e-107
8.651e-06;-4.71561e-42;-6.49503e-41;-2.30265e-41;3.23092e-107;-2.41081e-107;4.10039e-106
8.7494e-06;-1.23525e-40;-1.47102e-40;-1.49155e-40;1.79618e-107;2.92327e-107;5.9912e-105
8.8478e-06;8.24447e-40;-3.22114e-40;-4.5813e-40;-5.34102e-105;4.56679e-105;8.12464e-104
8.9462e-06;6.20496e-39;3.23993e-40;5.65838e-40;-1.3499e-103;1.02198e-103;1.02674e-102
9.0446e-06;-6.6772e-38;1.05986e-39;-6.84009e-39;-2.39061e-102;1.66882e-102;1.21187e-101
9.143e-06;-1.29114e-37;-5.8992e-38;-1.0401e-37;-3.55551e-101;2.31082e-101;1.33697e-100
9.2414e-06;4.27026e-36;8.58531e-38;6.90965e-37;-4.69398e-100;2.84937e-100;1.37785e-99
9.3398e-06;-1.41121e-35;2.93994e-36;1.99319e-36;-5.63542e-99;3.19722e-99;1.32355e-98
9.4382e-06;-1.3063e-34;-1.9284e-35;-4.80404e-35;-6.22912e-98;3.30051e-98;1.17976e-97
9.5366e-06;1.40293e-33;-3.99102e-35;2.02264e-34;-6.38184e-97;3.15166e-97;9.67826e-97
9.635e-06;-3.46332e-33;1.10664e-33;7.82883e-34;-6.08038e-96;2.78911e-96;7.19606e-96
9.7334e-06;-2.92299e-32;-5.27289e-33;-1.33239e-32;-5.39218e-95;2.28477e-95;4.69819e-95
9.8318e-06;3.10608e-31;-6.74802e-33;6.42167e-32;-4.44446e-94;1.72407e-94;2.48447e-94
9.9302e-06;-1.2309e-30;2.19616e-31;-1.97993e-32;-3.3902e-93;1.18573e-93;7.53104e-94
1.00286e-05;7.91363e-32;-1.27207e-30;-1.72297e-30;-2.37236e-92;7.26939e-93;-4.19423e-93
1.0127e-05;2.86089e-29;2.74912e-30;1.25732e-29;-1.49699e-91;3.77138e-92;-1.06528e-91
1.02254e-05;-1.91376e-28;1.13146e-29;-4.70938e-29;-8.20852e-91;1.39912e-91;-1.2901e-90
1.03238e-05;7.10943e-28;-1.29649e-28;6.14078e-29;-3.53645e-90;3.2025e-93;-1.23059e-89
1.04222e-05;-1.35869e-27;6.16712e-28;4.47197e-28;-7.03134e-90;-6.59526e-90;-1.01816e-88
1.05206e-05;-1.89477e-27;-1.7358e-27;-3.82635e-27;7.26629e-89;-8.45704e-89;-7.55951e-88
1.0619e-05;2.79726e-26;1.75567e-27;1.71826e-26;1.22486e-87;-7.72643e-88;-5.10445e-87
1.07174e-05;-1.34961e-25;1.08529e-26;-5.37405e-26;1.19937e-86;-5.95382e-87;-3.14315e-86
1.08158e-05;4.43293e-25;-7.57324e-26;1.16111e-25;9.46731e-86;-4.06886e-86;-1.75397e-85
1.09142e-05;-1.18021e-24;2.98255e-25;-9.32155e-26;6.48886e-85;-2.51239e-85;-8.70054e-85
1.10126e-05;9.86036e-25;-6.35037e-25;-2.91715e-25;3.95446e-84;-1.40729e-84;-3.65278e-84
1.1111e-05;-1.93046e-23;4.30273e-24;5.10694e-24;2.14749e-83;-7.09404e-84;-1.10676e-83
1.12094e-05;-1.85969e-22;2.72111e-23;8.13884e-24;1.02145e-82;-3.13314e-83;-2.37138e-84
1.13078e-05;-1.41041e-21;2.35106e-22;1.64386e-22;4.0268e-82;-1.12215e-82;3.098e-82
1.14062e-05;-8.81468e-21;1.45407e-21;6.3136e-22;1.07203e-81;-2.30797e-82;3.211e-81
1.15046e-05;-4.30968e-20;7.15742e-21;3.22431e-21;-8.77574e-82;8.9561e-82;2.32217e-80
1.1603e-05;-1.81591e-19;3.02133e-20;1.07821e-20;-3.89309e-80;1.56929e-80;1.39304e-79
1.17014e-05;-6.56284e-19;1.08971e-19;3.52845e-20;-3.56969e-79;1.33681e-79;7.23282e-79
1.17998e-05;-2.12384e-18;3.52324e-19;9.65806e-20;-2.40939e-78;9.14083e-79;3.24921e-78
1.18982e-05;-6.21527e-18;1.02918e-18;2.50799e-19;-1.37176e-77;5.5475e-78;1.20844e-77
1.19966e-05;-1.68034e-17;2.77996e-18;5.93488e-19;-6.84746e-77;3.10716e-77;3.10089e-77
1.2095e-05;-4.2274e-17;6.98869e-18;1.32885e-18;-3.01536e-76;1.63756e-76;-1.25593e-77
1.21934e-05;-9.99798e-17;1.65198e-17;2.78458e-18;-1.14862e-75;8.2052e-76;-8.78509e-76
1.22918e-05;-2.23371e-16;3.69009e-17;5.55285e-18;-3.52247e-75;3.92762e-75;-7.80074e-75
1.23902e-05;-4.74466e-16;7.83809e-17;1.0542e-17;-6.28158e-75;1.797e-74;-5.07435e-74
1.24886e-05;-9.61666e-16;1.58921e-16;1.91893e-17;1.81867e-74;7.83146e-74;-2.81732e-73
1.2587e-05;-1.86711e-15;3.08667e-16;3.34047e-17;2.76306e-73;3.22538e-73;-1.40199e-72
1.26854e-05;-3.48102e-15;5.75831e-16;5.60581e-17;1.9409e-72;1.23758e-72;-6.38361e-72
1.27838e-05;-6.24999e-15;1.03459e-15;9.05772e-17;1.07616e-71;4.3093e-72;-2.68267e-71
1.28822e-05;-1.08277e-14;1.79391e-15;1.41782e-16;5.21671e-71;1.28585e-71;-1.04178e-70
1.29806e-05;-1.81341e-14;3.007e-15;2.13761e-16;2.29765e-70;2.74221e-71;-3.71558e-70
1.3079e-05;-2.94028e-14;4.88015e-15;3.13333e-16;9.36897e-70;-4.28536e-72;-1.19557e-69
1.31774e-05;-4.6226e-14;7.67981e-15;4.4483e-16;3.57364e-69;-4.95372e-70;-3.31768e-69
1.32758e-05;-7.05515e-14;1.17325e-14;6.14487e-16;1.28223e-68;-3.74993e-69;-6.87582e-69
1.33742e-05;-1.04642e-13;1.74176e-14;8.22412e-16;4.33552e-68;-2.05974e-68;-2.48097e-69
1.34726e-05;-1.5098e-13;2.51527e-14;1.07419e-15;1.37763e-67;-9.61825e-68;7.86357e-68
1.3571e-05;-2.12106e-13;3.53658e-14;1.36654e-15;4.07159e-67;-4.00554e-67;5.95766e-67
1.36694e-05;-2.90368e-13;4.84497e-14;1.69096e-15;1.09038e-66;-1.51483e-66;3.15695e-66
1.37678e-05;-3.8762e-13;6.47172e-14;2.04262e-15;2.46699e-66;-5.22745e-66;1.42733e-65
1.38662e-05;-5.04938e-13;8.43485e-14;2.40918e-15;3.56915e-66;-1.6377e-65;5.83313e-65
1.39646e-05;-6.42241e-13;1.07326e-13;2.77277e-15;-5.36022e-66;-4.5734e-65;2.2059e-64
1.4063e-05;-7.97985e-13;1.33386e-13;3.10871e-15;-7.75232e-65;-1.08536e-64;7.79767e-64
1.41614e-05;-9.68978e-13;1.6199e-13;3.40416e-15;-4.48719e-64;-1.87371e-64;2.58403e-63
1.42598e-05;-1.15022e-12;1.92294e-13;3.63036e-15;-2.04253e-63;-3.02831e-65;8.00663e-63
1.43582e-05;-1.33489e-12;2.23148e-13;3.7483e-15;-8.14858e-63;1.66192e-63;2.29905e-62
1.44566e-05;-1.51441e-12;2.53124e-13;3.74186e-15;-2.95324e-62;1.00083e-62;5.99974e-62
1.4555e-05;-1.67871e-12;2.80546e-13;3.56551e-15;-9.86051e-62;4.22883e-62;1.36163e-61
1.46534e-05;-1.81645e-12;3.03536e-13;3.17982e-15;-3.04617e-61;1.50228e-61;2.36144e-61
1.47518e-05;-1.91535e-12;3.2008e-13;2.55441e-15;-8.68973e-61;4.72008e-61;1.19379e-61
1.48502e-05;-1.96259e-12;3.28074e-13;1.62881e-15;-2.26982e-60;1.33162e-60;-1.43003e-60
1.49486e-05;-1.94514e-12;3.25397e-13;3.79506e-16;-5.32758e-60;3.35686e-60;-9.09455e-60
1.5047e-05;-1.85025e-12;3.09977e-13;-1.23386e-15;-1.07669e-59;7.33522e-60;-3.83581e-59
1.51454e-05;-1.66595e-12;2.79864e-13;-3.24675e-15;-1.65518e-59;1.25816e-59;-1.3482e-58
1.52438e-05;-1.38156e-12;2.33324e-13;-5.65032e-15;-8.2114e-60;9.62396e-60;-4.19197e-58
1.53422e-05;-9.8835e-13;1.68933e-13;-8.45692e-15;6.89688e-59;-4.51591e-59;-1.17654e-57
1.54406e-05;-4.80223e-13;8.56883e-14;-1.16374e-14;3.77209e-58;-3.05346e-58;-2.98898e-57
1.5539e-05;1.45658e-13;-1.68769e-14;-1.51337e-14;1.32505e-57;-1.23661e-57;-6.79015e-57
1.56374e-05;8.88207e-13;-1.38593e-13;-1.88911e-14;3.7938e-57;-4.09952e-57;-1.32741e-56
1.57358e-05;1.74201e-12;-2.78583e-13;-2.28264e-14;9.31343e-57;-1.19581e-56;-1.98338e-56
1.58342e-05;2.69708e-12;-4.35218e-13;-2.68287e-14;1.96921e-56;-3.13937e-56;-1.0274e-56
1.59326e-05;3.73868e-12;-6.06096e-13;-3.07787e-14;3.54979e-56;-7.44526e-56;7.40813e-56
1.6031e-05;4.8476e-12;-7.88092e-13;-3.45521e-14;5.16668e-56;-1.59839e-55;4.06873e-55
1.61294e-05;6.0005e-12;-9.77419e-13;-3.79902e-14;3.5218e-56;-3.06243e-55;1.42982e-54
1.62278e-05;7.17037e-12;-1.16971e-12;-4.09347e-14;-1.47899e-55;-4.06997e-55;4.10434e-54
1.63262e-05;8.32711e-12;-1.3601e-12;-4.32216e-14;-5.98014e-55;5.07067e-56;1.02747e-53
1.64246e-05;9.43819e-12;-1.54337e-12;-4.46443e-14;-2.78796e-56;-5.61759e-55;2.32098e-53
1.6523e-05;1.04693e-11;-1.714e-12;-4.50425e-14;-4.35634e-55;-2.46007e-54;4.87779e-53
1.66214e-05;1.13851e-11;-1.86633e-12;-4.42486e-14;-5.43274e-53;9.95456e-53;9.53623e-53
1.67198e-05;1.21502e-11;-1.99464e-12;-4.20761e-14;2.62861e-53;6.49811e-53;-6.60828e-54
1.68182e-05;1.27294e-11;-2.09328e-12;-3.84069e-14;2.64855e-51;-3.18899e-51;-1.45065e-52
1.69166e-05;1.30894e-11;-2.15688e-12;-3.31432e-14;-1.34844e-50;1.39463e-50;1.07275e-50
1.7015e-05;1.31995e-11;-2.18045e-12;-2.62111e-14;-7.87417e-50;7.04437e-50;-5.15669e-50
1.71134e-05;1.30323e-11;-2.15956e-12;-1.7583e-14;1.19241e-48;-9.2423e-49;-3.44738e-49
1.72118e-05;1.25654e-11;-2.09054e-12;-7.28726e-15;-3.31021e-48;2.28309e-48;5.11813e-48
1.73102e-05;1.17815e-11;-1.97059e-12;4.61225e-15;-3.4772e-47;2.2696e-47;-1.72622e-47
1.74086e-05;1.06698e-11;-1.79793e-12;1.80309e-14;3.77016e-46;-2.24154e-46;-1.21416e-46
1.7507e-05;9.22637e-12;-1.57189e-12;3.27782e-14;-1.17638e-45;6.07357e-46;1.611e-45
1.76054e-05;7.45494e-12;-1.29304e-12;4.86381e-14;-6.12897e-45;3.70185e-45;-6.71524e-45
1.77038e-05;5.36698e-12;-9.63163e-13;6.54022e-14;8.64561e-44;-4.45367e-44;-1.19908e-44
1.78022e-05;2.98196e-12;-5.85354e-13;8.27353e-14;-4.20761e-43;1.88238e-43;3.29402e-43
1.79006e-05;3.2746e-13;-1.6399e-13;1.00265e-13;2.96395e-43;1.43789e-44;-2.05492e-42
1.7999e-05;-2.56102e-12;2.95316e-13;1.17656e-13;1.06969e-41;-5.34705e-42;4.84446e-42
1.80974e-05;-5.6405e-12;7.85767e-13;1.34507e-13;-8.70201e-41;3.67213e-41;2.59544e-41
1.81958e-05;-8.86102e-12;1.29948e-12;1.5037e-13;3.40688e-40;-1.20896e-40;-3.30298e-40
1.82942e-05;-1.21663e-11;1.82762e-12;1.64835e-13;-2.14942e-40;-3.06865e-41;1.72276e-39
1.83926e-05;-1.54946e-11;2.36056e-12;1.77507e-13;-6.63112e-39;2.87154e-39;-4.1404e-39
1.8491e-05;-1.87801e-11;2.88804e-12;1.87954e-13;5.05045e-38;-1.86214e-38;-1.09074e-38
1.85894e-05;-2.19535e-11;3.3994e-12;1.95771e-13;-2.03691e-37;6.75727e-38;1.64868e-37
1.86878e-05;-2.49439e-11;3.88377e-12;2.00627e-13;3.78455e-37;-1.04167e-37;-8.93772e-37
1.87862e-05;-2.76802e-11;4.3303e-12;2.02188e-13;1.13862e-36;-4.61016e-37;2.83524e-36
1.88846e-05;-3.00923e-11;4.72843e-12;2.00123e-13;-1.31366e-35;4.45662e-36;-2.97808e-36
1.8983e-05;-3.21132e-11;5.06806e-12;1.94199e-13;6.25268e-35;-2.04252e-35;-2.56817e-35
1.90814e-05;-3.36799e-11;5.33983e-12;1.84256e-13;-1.89536e-34;6.21259e-35;1.98161e-34
1.91798e-05;-3.47356e-11;5.5353e-12;1.70138e-13;3.07587e-34;-1.09702e-34;-8.28664e-34
1.92782e-05;-3.52309e-11;5.64715e-12;1.51756e-13;4.40651e-34;-8.48665e-35;2.34861e-33
1.93766e-05;-3.51247e-11;5.66931e-12;1.29137e-13;-5.54986e-33;1.62928e-33;-3.87154e-33
1.9475e-05;-3.4386e-11;5.59715e-12;1.02411e-13;2.47894e-32;-7.98836e-33;-3.02562e-33
1.95734e-05;-3.29947e-11;5.42757e-12;7.1761e-14;-7.75191e-32;2.73231e-32;5.24106e-32
1.96718e-05;-3.09427e-11;5.15912e-12;3.74406e-14;1.84554e-31;-7.26717e-32;-2.4316e-31
1.97702e-05;-2.82344e-11;4.79202e-12;-1.12437e-16;-3.16167e-31;1.46771e-31;7.98215e-31
1.98686e-05;-2.48871e-11;4.3283e-12;-4.03627e-14;2.17849e-31;-1.70895e-31;-2.09367e-30
1.9967e-05;-2.09317e-11;3.7717e-12;-8.27992e-14;9.89311e-31;-2.20338e-31;4.49531e-30
2.00654e-05;-1.64118e-11;3.12768e-12;-1.26793e-13;-6.62931e-30;2.45055e-30;-7.05545e-30
2.01638e-05;-1.13841e-11;2.40339e-12;-1.71551e-13;1.42815e-29;-7.0102e-30;9.40018e-30
2.02622e-05;-5.91722e-12;1.60752e-12;-2.1632e-13;-1.44453e-28;5.21731e-29;5.59757e-29
2.03606e-05;-9.08561e-14;7.50231e-13;-2.60379e-13;-5.84714e-28;1.51558e-28;2.47537e-28
2.0459e-05;6.00522e-12;-1.56971e-13;-3.0285e-13;-6.15258e-27;1.8799e-27;3.18989e-27
2.05574e-05;1.22725e-11;-1.10133e-12;-3.42798e-13;-3.70858e-26;1.09903e-26;1.69333e-26
2.06558e-05;1.86053e-11;-2.06903e-12;-3.79396e-13;-2.17872e-25;6.49294e-26;1.06189e-25
2.07542e-05;2.48927e-11;-3.04532e-12;-4.11862e-13;-1.08475e-24;3.22748e-25;5.05155e-25
2.08526e-05;3.10202e-11;-4.01478e-12;-4.39343e-13;-4.89477e-24;1.45321e-24;2.29998e-24
2.0951e-05;3.68722e-11;-4.96151e-12;-4.61026e-13;-1.9918e-23;5.90799e-24;9.15504e-24
2.10494e-05;4.23341e-11;-5.86945e-12;-4.76329e-13;-7.43256e-23;2.20002e-23;3.39296e-23
2.11478e-05;4.72944e-11;-6.72266e-12;-4.84759e-13;-2.56573e-22;7.58354e-23;1.1524e-22
2.12462e-05;5.16473e-11;-7.50562e-12;-4.85813e-13;-8.26138e-22;2.43732e-22;3.66649e-22
2.13446e-05;5.52946e-11;-8.20347e-12;-4.79171e-13;-2.50079e-21;7.36607e-22;1.09329e-21
2.1443e-05;5.81477e-11;-8.80233e-12;-4.64753e-13;-7.15504e-21;2.10393e-21;3.08419e-21
2.15414e-05;6.01298e-11;-9.2895e-12;-4.42578e-13;-1.94573e-20;5.71222e-21;8.25949e-21
2.16398e-05;6.11777e-11;-9.65373e-12;-4.12731e-13;-5.04828e-20;1.47968e-20;2.11007e-20
2.17382e-05;6.12434e-11;-9.88543e-12;-3.75468e-13;-1.25459e-19;3.67163e-20;5.15987e-20
2.18366e-05;6.02952e-11;-9.9769e-12;-3.31244e-13;-2.99499e-19;8.7518e-20;1.21143e-19
2.1935e-05;5.83192e-11;-9.9225e-12;-2.80567e-13;-6.88735e-19;2.00967e-19;2.73816e-19
2.20334e-05;5.53196e-11;-9.71876e-12;-2.23972e-13;-1.529e-18;4.45522e-19;5.97078e-19
2.21318e-05;5.13195e-11;-9.36451e-12;-1.62112e-13;-3.28376e-18;9.55541e-19;1.25872e-18
2.22302e-05;4.636e-11;-8.86098e-12;-9.57819e-14;-6.83394e-18;1.98603e-18;2.56941e-18
2.23286e-05;4.05009e-11;-8.21175e-12;-2.58668e-14;-1.38038e-17;4.00661e-18;5.08673e-18
2.2427e-05;3.38191e-11;-7.42279e-12;4.66911e-14;-2.7097e-17;7.85576e-18;9.77831e-18
2.25254e-05;2.64085e-11;-6.50238e-12;1.2089e-13;-5.1758e-17;1.49887e-17;1.82743e-17
2.26238e-05;1.83776e-11;-5.46102e-12;1.95627e-13;-9.62986e-17;2.78582e-17;3.32338e-17
2.27222e-05;9.84914e-12;-4.31126e-12;2.69686e-13;-1.74692e-16;5.0488e-17;5.88689e-17
2.28206e-05;9.57043e-13;-3.06753e-12;3.41908e-13;-3.09242e-16;8.92956e-17;1.01643e-16
2.2919e-05;-8.15514e-12;-1.74583e-12;4.11271e-13;-5.3461e-16;1.54249e-16;1.71185e-16
2.30174e-05;-1.73371e-11;-3.63508e-13;4.76751e-13;-9.03196e-16;2.60413e-16;2.81385e-16
2.31158e-05;-2.64344e-11;1.06098e-12;5.37218e-13;-1.49213e-15;4.29961e-16;4.51656e-16
2.32142e-05;-3.52911e-11;2.50832e-12;5.91697e-13;-2.41186e-15;6.94643e-16;7.08248e-16
2.33126e-05;-4.37521e-11;3.95861e-12;6.3946e-13;-3.81626e-15;1.09873e-15;1.08539e-15
2.3411e-05;-5.16671e-11;5.39153e-12;6.79754e-13;-5.91373e-15;1.7022e-15;1.62616e-15
2.35094e-05;-5.88924e-11;6.78659e-12;7.11749e-13;-8.97844e-15;2.58413e-15;2.38236e-15
2.36078e-05;-6.52938e-11;8.12338e-12;7.34825e-13;-1.33603e-14;3.84559e-15;3.41364e-15
2.37062e-05;-7.07495e-11;9.38185e-12;7.48638e-13;-1.94919e-14;5.61188e-15;4.78446e-15
2.38046e-05;-7.51522e-11;1.05426e-11;7.52869e-13;-2.78898e-14;8.03324e-15;6.55995e-15
2.3903e-05;-7.84114e-11;1.15874e-11;7.47178e-13;-3.91475e-14;1.12832e-14;8.79828e-15
2.40014e-05;-8.04552e-11;1.24989e-11;7.31434e-13;-5.3918e-14;1.5554e-14;1.15427e-14
2.40998e-05;-8.12317e-11;1.32616e-11;7.05823e-13;-7.28829e-14;2.10487e-14;1.48096e-14
2.41982e-05;-8.07104e-11;1.38616e-11;6.70672e-13;-9.67073e-14;2.79685e-14;1.85778e-14
2.42966e-05;-7.88828e-11;1.42868e-11;6.26306e-13;-1.25978e-13;3.6496e-14;2.27759e-14
2.4395e-05;-7.57631e-11;1.45275e-11;5.73214e-13;-1.61134e-13;4.67753e-14;2.72736e-14
2.44934e-05;-7.1388e-11;1.4576e-11;5.12196e-13;-2.02381e-13;5.88885e-14;3.18746e-14
2.45918e-05;-6.58167e-11;1.44271e-11;4.44193e-13;-2.49605e-13;7.28307e-14;3.63147e-14
2.46902e-05;-5.91299e-11;1.40782e-11;3.70037e-13;-3.02292e-13;8.8485e-14;4.02687e-14
2.47886e-05;-5.14286e-11;1.35291e-11;2.90547e-13;-3.5946e-13;1.05602e-13;4.33598e-14
2.4887e-05;-4.28321e-11;1.27826e-11;2.06797e-13;-4.19603e-13;1.23782e-13;4.51811e-14
2.49854e-05;-3.34768e-11;1.1844e-11;1.20022e-13;-4.80668e-13;1.42462e-13;4.53133e-14
2.50838e-05;-2.35129e-11;1.07213e-11;3.13146e-14;-5.40067e-13;1.60918e-13;4.33589e-14
2.51822e-05;-1.31028e-11;9.42559e-12;-5.8366e-14;-5.94718e-13;1.7827e-13;3.89614e-14
2.52806e-05;-2.41716e-12;7.97026e-12;-1.47903e-13;-6.4111e-13;1.93496e-13;3.18296e-14
2.5379e-05;8.367e-12;6.37147e-12;-2.36018e-13;-6.75402e-13;2.05454e-13;2.17623e-14
2.54774e-05;1.907e-11;4.64774e-12;-3.21597e-13;-6.9356e-13;2.12922e-13;8.65277e-15
2.55758e-05;2.95125e-11;2.81976e-12;-4.03805e-13;-6.91474e-13;2.14627e-13;-7.49977e-15
2.56742e-05;3.95193e-11;9.10117e-13;-4.81805e-13;-6.65098e-13;2.09285e-13;-2.65906e-14
2.57726e-05;4.89218e-11;-1.05688e-12;-5.54608e-13;-6.10618e-13;1.95654e-13;-4.84044e-14
2.5871e-05;5.75613e-11;-3.0555e-12;-6.21331e-13;-5.2459e-13;1.72577e-13;-7.26234e-14
2.59694e-05;6.52918e-11;-5.05895e-12;-6.81399e-13;-4.04084e-13;1.39033e-13;-9.88206e-14
2.60678e-05;7.19829e-11;-7.03966e-12;-7.3443e-13;-2.46854e-13;9.41887e-14;-1.26452e-13
2.61662e-05;7.75218e-11;-8.96959e-12;-7.79956e-13;-5.14869e-14;3.74562e-14;-1.54866e-13
2.62646e-05;8.18159e-11;-1.08207e-11;-8.1751e-13;1.82444e-13;-3.14595e-14;-1.83291e-13
2.6363e-05;8.47938e-11;-1.25652e-11;-8.46875e-13;4.54232e-13;-1.12508e-13;-2.10844e-13
2.64614e-05;8.64074e-11;-1.41763e-11;-8.68056e-13;7.61919e-13;-2.05252e-13;-2.36559e-13
2.65598e-05;8.6632e-11;-1.56281e-11;-8.8103e-13;1.1022e-12;-3.08834e-13;-2.59402e-13
2.66582e-05;8.54672e-11;-1.68964e-11;-8.85659e-13;1.47037e-12;-4.21959e-13;-2.78321e-13
2.67566e-05;8.29368e-11;-1.79591e-11;-8.81964e-13;1.86036e-12;-5.42891e-13;-2.92299e-13
2.6855e-05;7.90879e-11;-1.87962e-11;-8.70213e-13;2.26481e-12;-6.69468e-13;-3.00386e-13
2.69534e-05;7.39907e-11;-1.93905e-11;-8.50683e-13;2.67516e-12;-7.9913e-13;-3.01771e-13
2.70518e-05;6.77363e-11;-1.97281e-11;-8.23569e-13;3.08185e-12;-9.28967e-13;-2.95784e-13
2.71502e-05;6.04359e-11;-1.97981e-11;-7.89039e-13;3.47456e-12;-1.05577e-12;-2.81931e-13
2.72486e-05;5.22182e-11;-1.95935e-11;-7.47302e-13;3.84237e-12;-1.17609e-12;-2.59894e-13
2.7347e-05;4.32269e-11;-1.91113e-11;-6.98617e-13;4.17404e-12;-1.28631e-12;-2.29517e-13
2.74454e-05;3.36182e-11;-1.83523e-11;-6.43261e-13;4.45821e-12;-1.38273e-12;-1.90805e-13
2.75438e-05;2.35578e-11;-1.73217e-11;-5.81487e-13;4.68366e-12;-1.46158e-12;-1.43917e-13
2.76422e-05;1.32179e-11;-1.60289e-11;-5.13511e-13;4.83948e-12;-1.5192e-12;-8.91716e-14
2.77406e-05;2.77405e-12;-1.44873e-11;-4.39671e-13;4.91542e-12;-1.55203e-12;-2.70732e-14
2.7839e-05;-7.59789e-12;-1.27147e-11;-3.60506e-13;4.90206e-12;-1.55678e-12;4.16729e-14
2.79374e-05;-1.77252e-11;-1.07327e-11;-2.76499e-13;4.79115e-12;-1.53049e-12;1.1613e-13
2.80358e-05;-2.74411e-11;-8.56639e-12;-1.87927e-13;4.57593e-12;-1.47067e-12;1.95115e-13
2.81342e-05;-3.65876e-11;-6.24438e-12;-9.5145e-14;4.25139e-12;-1.37537e-12;2.77209e-13
2.82326e-05;-4.50186e-11;-3.79805e-12;1.2114e-15;3.8146e-12;-1.24331e-12;3.60782e-13
2.8331e-05;-5.26023e-11;-1.26119e-12;1.00404e-13;3.2649e-12;-1.07397e-12;4.44036e-13
2.84294e-05;-5.92233e-11;1.33044e-12;2.01856e-13;2.60409e-12;-8.6764e-13;5.25071e-13
2.85278e-05;-6.47845e-11;3.93969e-12;3.05014e-13;1.83658e-12;-6.25488e-13;6.01947e-13
2.86262e-05;-6.92087e-11;6.5286e-12;4.09082e-13;9.69334e-13;-3.4958e-13;6.72729e-13
2.87246e-05;-7.24394e-11;9.05899e-12;5.13054e-13;1.19136e-14;-4.2894e-14;7.35544e-13
2.8823e-05;-7.4442e-11;1.14931e-11;6.1595e-13;-1.02364e-12;2.90694e-13;7.88602e-13
2.89214e-05;-7.5204e-11;1.37944e-11;7.16935e-13;-2.12293e-12;6.46435e-13;8.30213e-13
2.90198e-05;-7.47349e-11;1.5928e-11;8.15074e-13;-3.26935e-12;1.01876e-12;8.58812e-13
2.91182e-05;-7.30655e-11;1.78612e-11;9.09109e-13;-4.4443e-12;1.40136e-12;8.72991e-13
2.92166e-05;-7.02473e-11;1.95645e-11;9.97591e-13;-5.62744e-12;1.78724e-12;8.71515e-13
2.9315e-05;-6.63509e-11;2.10114e-11;1.07923e-12;-6.79696e-12;2.16892e-12;8.53393e-13
2.94134e-05;-6.14646e-11;2.21794e-11;1.15294e-12;-7.92999e-12;2.53846e-12;8.17924e-13
2.95118e-05;-5.56922e-11;2.30501e-11;1.21753e-12;-9.00293e-12;2.88774e-12;7.64725e-13
2.96102e-05;-4.91513e-11;2.36094e-11;1.27154e-12;-9.992e-12;3.20852e-12;6.93799e-13
2.97086e-05;-4.19705e-11;2.38479e-11;1.31354e-12;-1.08737e-11;3.49273e-12;6.05534e-13
2.9807e-05;-3.4287e-11;2.37607e-11;1.34246e-12;-1.16252e-11;3.73258e-12;5.00701e-13
2.99054e-05;-2.62442e-11;2.33479e-11;1.35742e-12;-1.22251e-11;3.92078e-12;3.80458e-13
3.00038e-05;-1.79888e-11;2.26141e-11;1.35738e-12;-1.26538e-11;4.05071e-12;2.46317e-13
3.01022e-05;-9.6678e-12;2.15686e-11;1.34119e-12;-1.28936e-11;4.11661e-12;1.00125e-13
3.02006e-05;-1.42602e-12;2.02249e-11;1.30808e-12;-1.293e-11;4.1137e-12;-5.59593e-14
3.0299e-05;6.59662e-12;1.86004e-11;1.25781e-12;-1.27512e-11;4.03831e-12;-2.19481e-13
3.03974e-05;1.42672e-11;1.67169e-11;1.19038e-12;-1.23489e-11;3.88805e-12;-3.87728e-13
3.04958e-05;2.14623e-11;1.45991e-11;1.10569e-12;-1.17187e-11;3.66186e-12;-5.57766e-13
3.05942e-05;2.80702e-11;1.2275e-11;1.00384e-12;-1.086e-11;3.3601e-12;-7.26472e-13
3.06926e-05;3.39927e-11;9.77508e-12;8.8544e-13;-9.77655e-12;2.98459e-12;-8.90609e-13
3.0791e-05;3.91462e-11;7.13222e-12;7.51645e-13;-8.47644e-12;2.53863e-12;-1.0469e-12
3.08894e-05;4.34631e-11;4.381e-12;6.03658e-13;-6.97203e-12;2.027e-12;-1.19208e-12
3.09878e-05;4.68931e-11;1.55725e-12;4.42542e-13;-5.28003e-12;1.45589e-12;-1.32296e-12
3.10862e-05;4.94033e-11;-1.3024e-12;2.697e-13;-3.42131e-12;8.32887e-13;-1.43656e-12
3.11846e-05;5.0979e-11;-4.16092e-12;8.72276e-14;-1.42061e-12;1.66857e-13;-1.53007e-12
3.1283e-05;5.16229e-11;-6.98125e-12;-1.02431e-13;6.93686e-13;-5.3215e-13;-1.60098e-12
3.13814e-05;5.13546e-11;-9.7269e-12;-2.97056e-13;2.88999e-12;-1.25303e-12;-1.64711e-12
3.14798e-05;5.02105e-11;-1.23624e-11;-4.94515e-13;5.13396e-12;-1.9838e-12;-1.66667e-12
3.15782e-05;4.82424e-11;-1.48536e-11;-6.92176e-13;7.38908e-12;-2.71174e-12;-1.65829e-12
3.16766e-05;4.55161e-11;-1.71683e-11;-8.86915e-13;9.61719e-12;-3.42363e-12;-1.62109e-12
3.1775e-05;4.21099e-11;-1.92763e-11;-1.07573e-12;1.17792e-11;-4.10596e-12;-1.55471e-12
3.18734e-05;3.81125e-11;-2.11498e-11;-1.25605e-12;1.38356e-11;-4.74519e-12;-1.45926e-12
3.19718e-05;3.36214e-11;-2.27644e-11;-1.42524e-12;1.57474e-11;-5.32799e-12;-1.33547e-12
3.20702e-05;2.87408e-11;-2.40985e-11;-1.58023e-12;1.74768e-11;-5.84153e-12;-1.18456e-12
3.21686e-05;2.3579e-11;-2.5134e-11;-1.71785e-12;1.89877e-11;-6.27379e-12;-1.00829e-12
3.2267e-05;1.8246e-11;-2.58566e-11;-1.83559e-12;2.02468e-11;-6.61379e-12;-8.08961e-13
3.23654e-05;1.28514e-11;-2.62556e-11;-1.93157e-12;2.12238e-11;-6.8519e-12;-5.89347e-13
3.24638e-05;7.50252e-12;-2.63247e-11;-2.00388e-12;2.18927e-11;-6.98011e-12;-3.52667e-13
3.25622e-05;2.30187e-12;-2.60613e-11;-2.05038e-12;2.22316e-11;-6.99222e-12;-1.02525e-13
3.26606e-05;-2.65472e-12;-2.54672e-11;-2.06922e-12;2.22239e-11;-6.88406e-12;1.57114e-13
3.2759e-05;-7.27999e-12;-2.45483e-11;-2.05947e-12;2.18586e-11;-6.65366e-12;4.22035e-13
3.28574e-05;-1.14968e-11;-2.33148e-11;-2.02082e-12;2.11303e-11;-6.30134e-12;6.87841e-13
3.29558e-05;-1.52394e-11;-2.1781e-11;-1.95298e-12;2.004e-11;-5.8298e-12;9.49992e-13
3.30542e-05;-1.84546e-11;-1.99651e-11;-1.85573e-12;1.8595e-11;-5.24414e-12;1.20389e-12
3.31526e-05;-2.11025e-11;-1.78889e-11;-1.72964e-12;1.68089e-11;-4.55182e-12;1.44494e-12
3.3251e-05;-2.31568e-11;-1.55778e-11;-1.57641e-12;1.47018e-11;-3.76261e-12;1.66866e-12
3.33494e-05;-2.46048e-11;-1.30602e-11;-1.39823e-12;1.22999e-11;-2.88843e-12;1.87071e-12
3.34478e-05;-2.54474e-11;-1.03671e-11;-1.19714e-12;9.63544e-12;-1.94319e-12;2.04701e-12
3.35462e-05;-2.56987e-11;-7.53173e-12;-9.7537e-13;6.74601e-12;-9.42537e-13;2.19384e-12
3.36446e-05;-2.53846e-11;-4.58923e-12;-7.36007e-13;3.67427e-12;9.64643e-14;2.30792e-12
3.3743e-05;-2.45426e-11;-1.57607e-12;-4.83039e-13;4.67203e-13;1.15563e-12;2.38649e-12
3.38414e-05;-2.32199e-11;1.47029e-12;-2.20538e-13;-2.82464e-12;2.21604e-12;2.42736e-12
3.39398e-05;-2.1472e-11;4.51193e-12;4.78302e-14;-6.14798e-12;3.25843e-12;2.42898e-12
3.40382e-05;-1.93618e-11;7.51096e-12;3.18354e-13;-9.44766e-12;4.26356e-12;2.39045e-12
3.41366e-05;-1.6957e-11;1.043e-11;5.86755e-13;-1.26677e-11;5.2126e-12;2.31152e-12
3.4235e-05;-1.43289e-11;1.32324e-11;8.48455e-13;-1.57522e-11;6.08752e-12;2.19271e-12
3.43334e-05;-1.15506e-11;1.58832e-11;1.09929e-12;-1.86465e-11;6.87141e-12;2.03521e-12
3.44318e-05;-8.6958e-12;1.83495e-11;1.33568e-12;-2.12981e-11;7.54884e-12;1.84095e-12
3.45302e-05;-5.83681e-12;2.06007e-11;1.55412e-12;-2.36577e-11;8.10611e-12;1.61258e-12
3.46286e-05;-3.04302e-12;2.26092e-11;1.75085e-12;-2.56804e-11;8.53162e-12;1.35341e-12
3.4727e-05;-3.79116e-13;2.43506e-11;1.92245e-12;-2.73261e-11;8.81601e-12;1.0674e-12
3.48254e-05;2.09596e-12;2.58039e-11;2.06639e-12;-2.85609e-11;8.95245e-12;7.59e-13
3.49238e-05;4.32982e-12;2.69521e-11;2.18095e-12;-2.93575e-11;8.93673e-12;4.33156e-13
3.50222e-05;6.27755e-12;2.77819e-11;2.26448e-12;-2.96957e-11;8.76741e-12;9.52066e-14
3.51206e-05;7.90272e-12;2.82839e-11;2.31541e-12;-2.95634e-11;8.44584e-12;-2.49227e-13
3.5219e-05;9.17808e-12;2.84526e-11;2.33287e-12;-2.89562e-11;7.97615e-12;-5.94314e-13
3.53174e-05;1.00857e-11;2.82863e-11;2.31703e-12;-2.78782e-11;7.36519e-12;-9.34079e-13
3.54158e-05;1.06164e-11;2.77874e-11;2.26867e-12;-2.63418e-11;6.62243e-12;-1.26255e-12
3.55142e-05;1.07702e-11;2.69624e-11;2.1885e-12;-2.43676e-11;5.75979e-12;-1.57391e-12
3.56126e-05;1.05558e-11;2.58213e-11;2.0774e-12;-2.19841e-11;4.79141e-12;-1.86259e-12
3.5711e-05;9.99075e-12;2.43777e-11;1.93708e-12;-1.92271e-11;3.73343e-12;-2.12338e-12
3.58094e-05;9.10054e-12;2.26487e-11;1.77014e-12;-1.61395e-11;2.60371e-12;-2.35158e-12
3.59078e-05;7.91725e-12;2.06548e-11;1.57953e-12;-1.277e-11;1.42151e-12;-2.54307e-12
3.60062e-05;6.47892e-12;1.84192e-11;1.36804e-12;-9.17252e-12;2.07179e-13;-2.69429e-12
3.61046e-05;4.82889e-12;1.59675e-11;1.13868e-12;-5.40536e-12;-1.01819e-12;-2.80237e-12
3.6203e-05;3.01476e-12;1.33278e-11;8.95127e-13;-1.52999e-12;-2.23315e-12;-2.86516e-12
3.63014e-05;1.08691e-12;1.05299e-11;6.41576e-13;2.38994e-12;-3.41625e-12;-2.88129e-12
3.63998e-05;-9.02928e-13;7.60548e-12;3.82063e-13;6.28969e-12;-4.5464e-12;-2.85021e-12
3.64982e-05;-2.90282e-12;4.58718e-12;1.20159e-13;1.01046e-11;-5.60331e-12;-2.77222e-12
3.65966e-05;-4.8616e-12;1.50865e-12;-1.40553e-13;1.37713e-11;-6.56781e-12;-2.64852e-12
3.6695e-05;-6.72992e-12;-1.59591e-12;-3.96035e-13;1.72286e-11;-7.42223e-12;-2.48115e-12
3.67934e-05;-8.4615e-12;-4.69209e-12;-6.42085e-13;2.04191e-11;-8.15074e-12;-2.27289e-12
3.68918e-05;-1.00141e-11;-7.74543e-12;-8.7502e-13;2.32897e-11;-8.73966e-12;-2.02727e-12
3.69902e-05;-1.13505e-11;-1.07219e-11;-1.09191e-12;2.57926e-11;-9.17772e-12;-1.74845e-12
3.70886e-05;-1.2439e-11;-1.35881e-11;-1.29008e-12;2.78866e-11;-9.45626e-12;-1.44116e-12
3.7187e-05;-1.32542e-11;-1.63118e-11;-1.46665e-12;2.95372e-11;-9.56946e-12;-1.11061e-12
3.72854e-05;-1.3777e-11;-1.88621e-11;-1.61885e-12;3.07175e-11;-9.51442e-12;-7.62461e-13
3.73838e-05;-1.39954e-11;-2.12099e-11;-1.74473e-12;3.14088e-11;-9.29127e-12;-4.02711e-13
3.74822e-05;-1.39044e-11;-2.33282e-11;-1.84313e-12;3.16005e-11;-8.9032e-12;-3.75416e-14
3.75806e-05;-1.35059e-11;-2.51921e-11;-1.9133e-12;3.12907e-11;-8.35639e-12;3.26808e-13
3.7679e-05;-1.28086e-11;-2.67797e-11;-1.95466e-12;3.04858e-11;-7.66001e-12;6.84139e-13
3.77774e-05;-1.18274e-11;-2.80717e-11;-1.96713e-12;2.92005e-11;-6.82602e-12;1.02845e-12
3.78758e-05;-1.05831e-11;-2.90521e-11;-1.95149e-12;2.74577e-11;-5.86896e-12;1.35406e-12
3.79742e-05;-9.10123e-12;-2.97083e-11;-1.90912e-12;2.52878e-11;-4.80577e-12;1.65566e-12
3.80726e-05;-7.41152e-12;-3.00311e-11;-1.84141e-12;2.27281e-11;-3.65539e-12;1.92835e-12
3.8171e-05;-5.54702e-12;-3.00152e-11;-1.74983e-12;1.98225e-11;-2.43849e-12;2.16777e-12
3.82694e-05;-3.5435e-12;-2.96588e-11;-1.63644e-12;1.66202e-11;-1.17702e-12;2.37016e-12
3.83678e-05;-1.43864e-12;-2.89639e-11;-1.5042e-12;1.31755e-11;1.06192e-13;2.53245e-12
3.84662e-05;7.29032e-13;-2.79364e-11;-1.35637e-12;9.54602e-12;1.38787e-12;2.65231e-12
3.85646e-05;2.921e-12;-2.65861e-11;-1.19582e-12;5.79233e-12;2.64476e-12;2.72819e-12
3.8663e-05;5.09939e-12;-2.49268e-11;-1.02503e-12;1.97659e-12;3.85407e-12;2.7594e-12
3.87614e-05;7.22732e-12;-2.29758e-11;-8.46854e-13;-1.83844e-12;4.9939e-12;2.74598e-12
3.88598e-05;9.2693e-12;-2.07539e-11;-6.64763e-13;-5.59043e-12;6.04362e-12;2.68875e-12
3.89582e-05;1.11916e-11;-1.82853e-11;-4.82348e-13;-9.21848e-12;6.98432e-12;2.58924e-12
3.90566e-05;1.29629e-11;-1.55974e-11;-3.02614e-13;-1.26642e-11;7.79902e-12;2.4497e-12
3.9155e-05;1.45543e-11;-1.27202e-11;-1.27961e-13;-1.58724e-11;8.47307e-12;2.27301e-12
3.92534e-05;1.59405e-11;-9.68593e-12;3.937e-14;-1.87924e-11;8.99432e-12;2.0627e-12
3.93518e-05;1.70993e-11;-6.52882e-12;1.97073e-13;-2.13785e-11;9.35335e-12;1.82281e-12
3.94502e-05;1.80119e-11;-3.28456e-12;3.43046e-13;-2.35909e-11;9.54365e-12;1.55787e-12
3.95486e-05;1.86631e-11;1.01369e-14;4.75719e-13;-2.53964e-11;9.56169e-12;1.27274e-12
3.9647e-05;1.90417e-11;3.31801e-12;5.93933e-13;-2.67688e-11;9.40702e-12;9.72468e-13
3.97454e-05;1.91411e-11;6.60163e-12;6.96691e-13;-2.76892e-11;9.08226e-12;6.6225e-13
3.98438e-05;1.89591e-11;9.82381e-12;7.83355e-13;-2.81467e-11;8.59304e-12;3.47321e-13
3.99422e-05;1.84984e-11;1.29479e-11;8.53919e-13;-2.81381e-11;7.94793e-12;3.29136e-14
4.00406e-05;1.77656e-11;1.59382e-11;9.09004e-13;-2.7668e-11;7.15818e-12;-2.75822e-13
4.0139e-05;1.67713e-11;1.87607e-11;9.49434e-13;-2.67488e-11;6.23756e-12;-5.73909e-13
4.02374e-05;1.55299e-11;2.13831e-11;9.75859e-13;-2.54004e-11;5.20207e-12;-8.56624e-13
4.03358e-05;1.40599e-11;2.37753e-11;9.89094e-13;-2.36497e-11;4.06967e-12;-1.1196e-12
4.04342e-05;1.23835e-11;2.59097e-11;9.9057e-13;-2.15303e-11;2.85991e-12;-1.35894e-12
4.05326e-05;1.05264e-11;2.77617e-11;9.82373e-13;-1.90815e-11;1.59363e-12;-1.57131e-12
4.0631e-05;8.51762e-12;2.93097e-11;9.66603e-13;-1.63479e-11;2.92652e-13;-1.75389e-12
4.07294e-05;6.38856e-12;3.05352e-11;9.4479e-13;-1.33785e-11;-1.02063e-12;-1.90445e-12
4.08278e-05;4.17289e-12;3.14233e-11;9.18167e-13;-1.0226e-11;-2.32354e-12;-2.02133e-12
4.09262e-05;1.90622e-12;3.19623e-11;8.88353e-13;-6.94563e-12;-3.59353e-12;-2.10349e-12
4.10246e-05;-3.74671e-13;3.21443e-11;8.57354e-13;-3.59426e-12;-4.80851e-12;-2.15046e-12
4.1123e-05;-2.63298e-12;3.19652e-11;8.26907e-13;-2.29588e-13;-5.94723e-12;-2.16237e-12
4.12214e-05;-4.83274e-12;3.14242e-11;7.9814e-13;3.09106e-12;-6.98959e-12;-2.14e-12
4.13198e-05;-6.93953e-12;3.05248e-11;7.71821e-13;6.31171e-12;-7.91706e-12;-2.08472e-12
4.14182e-05;-8.92115e-12;2.92739e-11;7.48711e-13;9.37878e-12;-8.713e-12;-1.9984e-12
4.15166e-05;-1.07482e-11;2.76824e-11;7.29519e-13;1.22419e-11;-9.36292e-12;-1.88332e-12
4.1615e-05;-1.23948e-11;2.57649e-11;7.14381e-13;1.48549e-11;-9.85476e-12;-1.74218e-12
4.17134e-05;-1.38388e-11;2.35399e-11;7.02675e-13;1.71763e-11;-1.01791e-11;-1.57803e-12
4.18118e-05;-1.50618e-11;2.1029e-11;6.93552e-13;1.91703e-11;-1.03294e-11;-1.39425e-12
4.19102e-05;-1.60497e-11;1.82574e-11;6.86271e-13;2.08068e-11;-1.0302e-11;-1.1944e-12
4.20086e-05;-1.67924e-11;1.52533e-11;6.79973e-13;2.20623e-11;-1.0096e-11;-9.82293e-13
4.2107e-05;-1.72844e-11;1.20481e-11;6.73156e-13;2.292e-11;-9.71356e-12;-7.6191e-13
4.22054e-05;-1.75247e-11;8.67581e-12;6.63727e-13;2.33699e-11;-9.15986e-12;-5.37223e-13
4.23038e-05;-1.75162e-11;5.17268e-12;6.49637e-13;2.34095e-11;-8.44285e-12;-3.12073e-13
4.24022e-05;-1.72662e-11;1.57726e-12;6.29281e-13;2.30428e-11;-7.57326e-12;-9.01575e-14
4.25006e-05;-1.67857e-11;-2.07009e-12;6.01303e-13;2.22812e-11;-6.56454e-12;1.24993e-13
4.2599e-05;-1.60895e-11;-5.72757e-12;5.63994e-13;2.11426e-11;-5.43266e-12;3.30112e-13
4.26974e-05;-1.51958e-11;-9.35241e-12;5.15289e-13;1.96513e-11;-4.19588e-12;5.22256e-13
4.27958e-05;-1.41255e-11;-1.29012e-11;4.53466e-13;1.78375e-11;-2.87442e-12;6.98779e-13
4.28942e-05;-1.29017e-11;-1.63305e-11;3.77447e-13;1.57366e-11;-1.4902e-12;8.57344e-13
4.29926e-05;-1.15497e-11;-1.95972e-11;2.86505e-13;1.33886e-11;-6.63804e-14;9.96039e-13
4.3091e-05;-1.00959e-11;-2.26593e-11;1.80135e-13;1.08375e-11;1.37302e-12;1.11347e-12
4.31894e-05;-8.56717e-12;-2.54763e-11;5.81552e-14;8.12979e-12;2.80359e-12;1.20867e-12
4.32878e-05;-6.9906e-12;-2.801e-11;-7.90617e-14;5.31433e-12;4.20098e-12;1.2811e-12
4.33862e-05;-5.39296e-12;-3.02249e-11;-2.30495e-13;2.44115e-12;5.54134e-12;1.33061e-12
4.34846e-05;-3.80035e-12;-3.20886e-11;-3.94672e-13;-4.39345e-13;6.80171e-12;1.35753e-12
4.3583e-05;-2.23767e-12;-3.35728e-11;-5.69897e-13;-3.27722e-12;7.96047e-12;1.36255e-12
4.36814e-05;-7.27945e-13;-3.46532e-11;-7.54016e-13;-6.02385e-12;8.99771e-12;1.34668e-12
4.37798e-05;7.08199e-13;-3.53106e-11;-9.43991e-13;-8.63273e-12;9.89557e-12;1.31127e-12
4.38782e-05;2.05262e-12;-3.55311e-11;-1.13614e-12;-1.10603e-11;1.06386e-11;1.25804e-12
4.39766e-05;3.28974e-12;-3.5306e-11;-1.32674e-12;-1.32666e-11;1.1214e-11;1.18897e-12
4.4075e-05;4.40683e-12;-3.4633e-11;-1.51216e-12;-1.52162e-11;1.16118e-11;1.10614e-12
4.41734e-05;5.39436e-12;-3.35154e-11;-1.68854e-12;-1.68784e-11;1.18254e-11;1.01168e-12
4.42718e-05;6.24617e-12;-3.19632e-11;-1.85157e-12;-1.82279e-11;1.18512e-11;9.07791e-13
4.43702e-05;6.95948e-12;-2.99923e-11;-1.9966e-12;-1.92451e-11;1.1689e-11;7.96707e-13
4.44686e-05;7.53469e-12;-2.7625e-11;-2.1191e-12;-1.99162e-11;1.13415e-11;6.8059e-13
4.4567e-05;7.9751e-12;-2.48893e-11;-2.21509e-12;-2.02333e-11;1.0815e-11;5.61514e-13
4.46654e-05;8.28664e-12;-2.18188e-11;-2.28113e-12;-2.01948e-11;1.01184e-11;4.41519e-13
4.47638e-05;8.47774e-12;-1.84525e-11;-2.31415e-12;-1.98048e-11;9.26344e-12;3.22574e-13
4.48622e-05;8.55921e-12;-1.48339e-11;-2.31131e-12;-1.90736e-11;8.26445e-12;2.06454e-13
4.49606e-05;8.54401e-12;-1.10106e-11;-2.27016e-12;-1.80168e-11;7.13798e-12;9.46717e-14
4.5059e-05;8.44665e-12;-7.03358e-12;-2.18904e-12;-1.66555e-11;5.90252e-12;-1.14733e-14
4.51574e-05;8.28244e-12;-2.95672e-12;-2.06725e-12;-1.50157e-11;4.57818e-12;-1.10847e-13
4.52558e-05;8.06697e-12;1.16433e-12;-1.9048e-12;-1.3128e-11;3.18634e-12;-2.0253e-13
4.53542e-05;7.8156e-12;5.27283e-12;-1.70249e-12;-1.10268e-11;1.74923e-12;-2.85856e-13
4.54526e-05;7.54325e-12;9.31194e-12;-1.46215e-12;-8.74968e-12;2.89508e-13;-3.60363e-13
4.5551e-05;7.26412e-12;1.32255e-11;-1.18655e-12;-6.33703e-12;-1.17004e-12;-4.2574e-13
4.56494e-05;6.99119e-12;1.6959e-11;-8.79012e-13;-3.83114e-12;-2.60692e-12;-4.81873e-13
4.57478e-05;6.73564e-12;2.04601e-11;-5.43428e-13;-1.27558e-12;-3.9993e-12;-5.28879e-13
4.58462e-05;6.50634e-12;2.36799e-11;-1.84689e-13;1.28561e-12;-5.32632e-12;-5.67028e-13
4.59446e-05;6.30968e-12;2.65734e-11;1.91312e-13;3.8086e-12;-6.56847e-12;-5.96641e-13
4.6043e-05;6.14941e-12;2.91003e-11;5.78171e-13;6.25052e-12;-7.70784e-12;-6.18088e-13
4.61414e-05;6.02649e-12;3.1226e-11;9.69283e-13;8.57013e-12;-8.72843e-12;-6.31846e-13
4.62398e-05;5.9391e-12;3.29217e-11;1.35791e-12;1.07286e-11;-9.61635e-12;-6.38487e-13
4.63382e-05;5.88269e-12;3.41652e-11;1.73721e-12;1.26903e-11;-1.036e-11;-6.38629e-13
4.64366e-05;5.84995e-12;3.49413e-11;2.10008e-12;1.44231e-11;-1.09504e-11;-6.32929e-13
4.6535e-05;5.83088e-12;3.52417e-11;2.43925e-12;1.58991e-11;-1.13807e-11;-6.22102e-13
4.66334e-05;5.81316e-12;3.50654e-11;2.74764e-12;1.70951e-11;-1.1647e-11;-6.06879e-13
4.67318e-05;5.78272e-12;3.44183e-11;3.0189e-12;1.7993e-11;-1.17479e-11;-5.87918e-13
4.68302e-05;5.7241e-12;3.33134e-11;3.24733e-12;1.85798e-11;-1.16845e-11;-5.65755e-13
4.69286e-05;5.6209e-12;3.17703e-11;3.42762e-12;1.8848e-11;-1.14606e-11;-5.40821e-13
4.7027e-05;5.4564e-12;2.98147e-11;3.55502e-12;1.87958e-11;-1.10822e-11;-5.13498e-13
4.71254e-05;5.2144e-12;2.74783e-11;3.62569e-12;1.84268e-11;-1.05576e-11;-4.84118e-13
4.72238e-05;4.87995e-12;2.47975e-11;3.63695e-12;1.77501e-11;-9.89706e-12;-4.52929e-13
4.73222e-05;4.44002e-12;2.18137e-11;3.5871e-12;1.678e-11;-9.11276e-12;-4.2008e-13
4.74206e-05;3.88417e-12;1.85718e-11;3.47552e-12;1.55354e-11;-8.2183e-12;-3.85657e-13
4.7519e-05;3.20513e-12;1.51197e-11;3.30283e-12;1.40401e-11;-7.22863e-12;-3.49686e-13
4.76174e-05;2.39911e-12;1.15076e-11;3.07108e-12;1.23216e-11;-6.15974e-12;-3.12122e-13
4.77158e-05;1.466e-12;7.7873e-12;2.7836e-12;1.04109e-11;-5.0284e-12;-2.72867e-13
4.78142e-05;4.09497e-13;4.01131e-12;2.44449e-12;8.34187e-12;-3.85188e-12;-2.31808e-13
4.79126e-05;-7.62512e-13;2.31956e-13;2.05855e-12;6.15067e-12;-2.64763e-12;-1.88856e-13
4.8011e-05;-2.03769e-12;-3.49952e-12;1.63164e-12;3.87504e-12;-1.43307e-12;-1.43935e-13
4.81094e-05;-3.39925e-12;-7.13346e-12;1.17109e-12;1.55364e-12;-2.2518e-13;-9.6977e-14
4.82078e-05;-4.82646e-12;-1.06224e-11;6.85095e-13;-7.74691e-13;9.59694e-13;-4.79118e-14
4.83062e-05;-6.29538e-12;-1.39217e-11;1.81901e-13;-3.07158e-12;2.10609e-12;3.29345e-15
4.84046e-05;-7.7792e-12;-1.69902e-11;-3.302e-13;-5.29969e-12;3.19961e-12;5.65755e-14
4.8503e-05;-9.24857e-12;-1.97902e-11;-8.42412e-13;-7.42328e-12;4.22709e-12;1.11734e-13
4.86014e-05;-1.06722e-11;-2.22884e-11;-1.34548e-12;-9.40883e-12;5.17677e-12;1.68419e-13
4.86998e-05;-1.20175e-11;-2.44554e-11;-1.83016e-12;-1.12256e-11;6.0384e-12;2.26142e-13
4.87982e-05;-1.32518e-11;-2.62668e-11;-2.28753e-12;-1.28458e-11;6.80333e-12;2.84282e-13
4.88966e-05;-1.43429e-11;-2.7703e-11;-2.70916e-12;-1.42456e-11;7.46458e-12;3.42107e-13
4.8995e-05;-1.52607e-11;-2.87497e-11;-3.08732e-12;-1.54045e-11;8.01687e-12;3.98806e-13
4.90934e-05;-1.59771e-11;-2.93978e-11;-3.41497e-12;-1.63069e-11;8.45669e-12;4.53524e-13
4.91918e-05;-1.64672e-11;-2.96433e-11;-3.68591e-12;-1.69411e-11;8.78231e-12;5.05376e-13
4.92902e-05;-1.67101e-11;-2.94875e-11;-3.89508e-12;-1.73001e-11;8.99371e-12;5.53435e-13
4.93886e-05;-1.6689e-11;-2.8937e-11;-4.03877e-12;-1.73816e-11;9.0926e-12;5.96746e-13
4.9487e-05;-1.63921e-11;-2.80032e-11;-4.11441e-12;-1.71877e-11;9.0823e-12;6.34391e-13
4.95854e-05;-1.58121e-11;-2.67027e-11;-4.12041e-12;-1.67251e-11;8.96768e-12;6.65545e-13
4.96838e-05;-1.49474e-11;-2.50565e-11;-4.05636e-12;-1.6005e-11;8.75505e-12;6.89458e-13
4.97822e-05;-1.38023e-11;-2.309e-11;-3.92342e-12;-1.50429e-11;8.4519e-12;7.05448e-13
4.98806e-05;-1.23872e-11;-2.08328e-11;-3.7243e-12;-1.38582e-11;8.06669e-12;7.12929e-13
4.9979e-05;-1.0718e-11;-1.83183e-11;-3.46273e-12;-1.24739e-11;7.60868e-12;7.1145e-13
5.00774e-05;-8.81643e-12;-1.55831e-11;-3.14309e-12;-1.09163e-11;7.08766e-12;7.00665e-13
5.01758e-05;-6.70958e-12;-1.26665e-11;-2.77075e-12;-9.21416e-12;6.51374e-12;6.80328e-13
5.02742e-05;-4.43011e-12;-9.61017e-12;-2.35266e-12;-7.39861e-12;5.89717e-12;6.5033e-13
5.03726e-05;-2.01516e-12;-6.45781e-12;-1.89701e-12;-5.50211e-12;5.24814e-12;6.10733e-13
5.0471e-05;4.94448e-13;-3.25414e-12;-1.41229e-12;-3.55807e-12;4.57665e-12;5.61777e-13
5.05694e-05;3.05486e-12;-4.45141e-14;-9.06831e-13;-1.60033e-12;3.8924e-12;5.03819e-13
5.06678e-05;5.61959e-12;3.12578e-12;-3.89312e-13;3.37589e-13;3.20454e-12;4.37306e-13
5.07662e-05;8.14047e-12;6.21206e-12;1.30764e-13;2.22307e-12;2.52157e-12;3.62794e-13
5.08646e-05;1.05688e-11;9.1709e-12;6.43617e-13;4.02507e-12;1.8511e-12;2.81e-13
5.0963e-05;1.28565e-11;1.19607e-11;1.1401e-12;5.7146e-12;1.19985e-12;1.928e-13
5.10614e-05;1.49569e-11;1.45424e-11;1.61189e-12;7.26535e-12;5.73476e-13;9.91631e-14
5.11598e-05;1.68259e-11;1.68799e-11;2.05096e-12;8.65409e-12;-2.35007e-14;1.1471e-15
5.12582e-05;1.84225e-11;1.89405e-11;2.44954e-12;9.86113e-12;-5.87671e-13;-1.00081e-13
5.13566e-05;1.97105e-11;2.06955e-11;2.80073e-12;1.08706e-11;-1.11668e-12;-2.03237e-13
5.1455e-05;2.06584e-11;2.21209e-11;3.09896e-12;1.16705e-11;-1.60922e-12;-3.06986e-13
5.15534e-05;2.12414e-11;2.31973e-11;3.33978e-12;1.22533e-11;-2.0649e-12;-4.10005e-13
5.16518e-05;2.14408e-11;2.39109e-11;3.51954e-12;1.26156e-11;-2.48418e-12;-5.10933e-13
5.17502e-05;2.12457e-11;2.42531e-11;3.63544e-12;1.27585e-11;-2.86822e-12;-6.08307e-13
5.18486e-05;2.06532e-11;2.42208e-11;3.68606e-12;1.26873e-11;-3.21877e-12;-7.00577e-13
5.1947e-05;1.96686e-11;2.38167e-11;3.67165e-12;1.24112e-11;-3.53805e-12;-7.86164e-13
5.20454e-05;1.83057e-11;2.30492e-11;3.59386e-12;1.19433e-11;-3.82859e-12;-8.63557e-13
5.21438e-05;1.65857e-11;2.19321e-11;3.45517e-12;1.12998e-11;-4.09306e-12;-9.31285e-13
5.22422e-05;1.45376e-11;2.04849e-11;3.25877e-12;1.04998e-11;-4.33415e-12;-9.87868e-13
5.23406e-05;1.2198e-11;1.8732e-11;3.00891e-12;9.56453e-12;-4.55447e-12;-1.0319e-12
5.2439e-05;9.61062e-12;1.67027e-11;2.71113e-12;8.51729e-12;-4.75645e-12;-1.06218e-12
5.25374e-05;6.82557e-12;1.44307e-11;2.372e-12;7.38269e-12;-4.94221e-12;-1.07778e-12
5.26358e-05;3.89778e-12;1.19537e-11;1.99867e-12;6.18624e-12;-5.11357e-12;-1.07798e-12
5.27342e-05;8.86044e-13;9.3123e-12;1.59869e-12;4.9537e-12;-5.27191e-12;-1.06219e-12
5.28326e-05;-2.14786e-12;6.55022e-12;1.18015e-12;3.71068e-12;-5.41819e-12;-1.03016e-12
5.2931e-05;-5.1406e-12;3.71281e-12;7.51355e-13;2.48216e-12;-5.5528e-12;-9.81972e-13
5.30294e-05;-8.02899e-12;8.46781e-13;3.2051e-13;1.29199e-12;-5.67557e-12;-9.17941e-13
5.31278e-05;-1.07514e-11;-2.00069e-12;-1.04302e-13;1.62219e-13;-5.78565e-12;-8.38501e-13
5.32262e-05;-1.32489e-11;-4.78271e-12;-5.15098e-13;-8.87333e-13;-5.88155e-12;-7.44282e-13
5.33246e-05;-1.54662e-11;-7.45354e-12;-9.04317e-13;-1.83933e-12;-5.9611e-12;-6.36202e-13
5.3423e-05;-1.73536e-11;-9.96933e-12;-1.2652e-12;-2.67917e-12;-6.02151e-12;-5.15501e-13
5.35214e-05;-1.88683e-11;-1.22888e-11;-1.59184e-12;-3.39534e-12;-6.05944e-12;-3.83669e-13
5.36198e-05;-1.99754e-11;-1.4374e-11;-1.87903e-12;-3.97964e-12;-6.07104e-12;-2.42408e-13
5.37182e-05;-2.06485e-11;-1.61908e-11;-2.12237e-12;-4.42718e-12;-6.052e-12;-9.36735e-14
5.38166e-05;-2.087e-11;-1.77096e-11;-2.3185e-12;-4.73631e-12;-5.99767e-12;6.02991e-14
5.3915e-05;-2.06322e-11;-1.89059e-11;-2.46527e-12;-4.90851e-12;-5.90318e-12;2.17107e-13
5.40134e-05;-1.99377e-11;-1.97608e-11;-2.56165e-12;-4.94835e-12;-5.7636e-12;3.74316e-13
5.41118e-05;-1.87995e-11;-2.02611e-11;-2.60747e-12;-4.86336e-12;-5.57399e-12;5.29512e-13
5.42102e-05;-1.72409e-11;-2.03996e-11;-2.60348e-12;-4.66376e-12;-5.32956e-12;6.80249e-13
5.43086e-05;-1.52946e-11;-2.01754e-11;-2.5516e-12;-4.36209e-12;-5.02588e-12;8.24029e-13
5.4407e-05;-1.30028e-11;-1.95937e-11;-2.45483e-12;-3.97294e-12;-4.65903e-12;9.58442e-13
5.45054e-05;-1.0416e-11;-1.86661e-11;-2.31701e-12;-3.51267e-12;-4.22571e-12;1.08126e-12
5.46038e-05;-7.59197e-12;-1.74099e-11;-2.14238e-12;-2.99908e-12;-3.72343e-12;1.19038e-12
5.47022e-05;-4.5945e-12;-1.58478e-11;-1.93576e-12;-2.45079e-12;-3.1507e-12;1.28373e-12
5.48006e-05;-1.49183e-12;-1.4008e-11;-1.70271e-12;-1.88675e-12;-2.50736e-12;1.35944e-12
5.4899e-05;1.64467e-12;-1.19233e-11;-1.44936e-12;-1.32581e-12;-1.7946e-12;1.41592e-12
5.49974e-05;4.7419e-12;-9.63093e-12;-1.18187e-12;-7.86398e-13;-1.01512e-12;1.45192e-12
5.50958e-05;7.72681e-12;-7.17135e-12;-9.06039e-13;-2.86076e-13;-1.73208e-13;1.4665e-12
5.51942e-05;1.05281e-11;-4.58799e-12;-6.2749e-13;1.58899e-13;7.2522e-13;1.459e-12
5.52926e-05;1.3078e-11;-1.92641e-12;-3.52062e-13;5.33934e-13;1.67266e-12;1.42911e-12
5.5391e-05;1.53137e-11;7.66541e-13;-8.55944e-14;8.26353e-13;2.66008e-12;1.37698e-12
5.54894e-05;1.71787e-11;3.44363e-12;1.66622e-13;1.02567e-12;3.67697e-12;1.30311e-12
5.55878e-05;1.86248e-11;6.05808e-12;4.00145e-13;1.12395e-12;4.71137e-12;1.20827e-12
5.56862e-05;1.9613e-11;8.56423e-12;6.11207e-13;1.11605e-12;5.75005e-12;1.0935e-12
5.57846e-05;2.01148e-11;1.09183e-11;7.96491e-13;9.99811e-13;6.7787e-12;9.60237e-13
5.5883e-05;2.01126e-11;1.30792e-11;9.53371e-13;7.75966e-13;7.78211e-12;8.10341e-13
5.59814e-05;1.95999e-11;1.50092e-11;1.0802e-12;4.4809e-13;8.74446e-12;6.45922e-13
5.60798e-05;1.85822e-11;1.66747e-11;1.1761e-12;2.25883e-14;9.64956e-12;4.69301e-13
5.61782e-05;1.70771e-11;1.80467e-11;1.24076e-12;-4.91374e-13;1.04811e-11;2.83021e-13
5.62766e-05;1.51141e-11;1.91007e-11;1.27464e-12;-1.08211e-12;1.12232e-11;8.98661e-14
5.6375e-05;1.2734e-11;1.98177e-11;1.27924e-12;-1.7357e-12;1.186e-11;-1.07192e-13
5.64734e-05;9.98781e-12;2.01844e-11;1.25684e-12;-2.43619e-12;1.23769e-11;-3.05143e-13
5.65718e-05;6.93591e-12;2.01932e-11;1.20988e-12;-3.16583e-12;1.276e-11;-5.01026e-13
5.66702e-05;3.64669e-12;1.9842e-11;1.14115e-12;-3.90543e-12;1.29968e-11;-6.91847e-13
5.67686e-05;1.95251e-13;1.91347e-11;1.05416e-12;-4.63496e-12;1.30765e-11;-8.74571e-13
5.6867e-05;-3.33838e-12;1.80813e-11;9.52968e-13;-5.33397e-12;1.29901e-11;-1.04627e-12
5.69654e-05;-6.87118e-12;1.66974e-11;8.41444e-13;-5.98195e-12;1.27309e-11;-1.20422e-12
5.70638e-05;-1.03188e-11;1.50042e-11;7.23004e-13;-6.55874e-12;1.22945e-11;-1.34596e-12
5.71622e-05;-1.35974e-11;1.30276e-11;6.01211e-13;-7.04496e-12;1.16793e-11;-1.46921e-12
5.72606e-05;-1.66254e-11;1.07987e-11;4.80099e-13;-7.42256e-12;1.08864e-11;-1.57185e-12
5.7359e-05;-1.93258e-11;8.35285e-12;3.63591e-13;-7.67522e-12;9.91982e-12;-1.65208e-12
5.74574e-05;-2.16281e-11;5.72925e-12;2.54651e-13;-7.78869e-12;8.7868e-12;-1.70853e-12
5.75558e-05;-2.34694e-11;2.97015e-12;1.5532e-13;-7.75108e-12;7.49755e-12;-1.74022e-12
5.76542e-05;-2.47956e-11;1.2032e-13;6.7519e-14;-7.55329e-12;6.06534e-12;-1.74642e-12
5.77526e-05;-2.55635e-11;-2.77333e-12;-6.59607e-15;-7.18938e-12;4.50641e-12;-1.72676e-12
5.7851e-05;-2.57415e-11;-5.66234e-12;-6.54267e-14;-6.65669e-12;2.83973e-12;-1.68138e-12
5.79494e-05;-2.5311e-11;-8.49759e-12;-1.0881e-13;-5.95591e-12;1.08678e-12;-1.61088e-12
5.80478e-05;-2.42662e-11;-1.12302e-11;-1.37578e-13;-5.09115e-12;-7.28774e-13;-1.51621e-12
5.81462e-05;-2.2615e-11;-1.38124e-11;-1.52407e-13;-4.07023e-12;-2.58133e-12;-1.39858e-12
5.82446e-05;-2.03789e-11;-1.61975e-11;-1.53505e-13;-2.90464e-12;-4.44373e-12;-1.2595e-12
5.8343e-05;-1.75932e-11;-1.83415e-11;-1.41597e-13;-1.60941e-12;-6.28773e-12;-1.10084e-12
5.84414e-05;-1.43059e-11;-2.02034e-11;-1.18835e-13;-2.02858e-13;-8.08448e-12;-9.24774e-13
5.85398e-05;-1.05774e-11;-2.17468e-11;-8.82076e-14;1.29361e-12;-9.80509e-12;-7.33679e-13
5.86382e-05;-6.47899e-12;-2.29401e-11;-5.22302e-14;2.85577e-12;-1.14212e-11;-5.30108e-13
5.87366e-05;-2.09202e-12;-2.37567e-11;-1.2565e-14;4.457e-12;-1.29056e-11;-3.16862e-13
5.8835e-05;2.49397e-12;-2.4176e-11;2.89289e-14;6.06884e-12;-1.42328e-11;-9.69969e-14
5.89334e-05;7.18297e-12;-2.41841e-11;6.93124e-14;7.66158e-12;-1.53798e-11;1.26309e-13
5.90318e-05;1.18742e-11;-2.37739e-11;1.05241e-13;9.2047e-12;-1.63262e-11;3.4989e-13
5.91302e-05;1.64642e-11;-2.29457e-11;1.34226e-13;1.06674e-11;-1.70545e-11;5.70609e-13
5.92286e-05;2.08488e-11;-2.17065e-11;1.54774e-13;1.2019e-11;-1.75511e-11;7.8531e-13
5.9327e-05;2.49258e-11;-2.00705e-11;1.65338e-13;1.323e-11;-1.78057e-11;9.90807e-13
5.94254e-05;2.85975e-11;-1.80597e-11;1.63797e-13;1.42726e-11;-1.78122e-11;1.18398e-12
5.95238e-05;3.17726e-11;-1.57029e-11;1.48387e-13;1.51213e-11;-1.75683e-11;1.36186e-12
5.96222e-05;3.43686e-11;-1.30357e-11;1.18658e-13;1.57534e-11;-1.70757e-11;1.52167e-12
5.97206e-05;3.63134e-11;-1.00996e-11;7.51023e-14;1.61496e-11;-1.63406e-11;1.66079e-12
5.9819e-05;3.7547e-11;-6.94174e-12;1.8103e-14;1.62944e-11;-1.53726e-11;1.77689e-12
5.99174e-05;3.80235e-11;-3.61418e-12;-5.22405e-14;1.61769e-11;-1.41855e-11;1.86793e-12
6.00158e-05;3.77127e-11;-1.72904e-13;-1.35175e-13;1.57906e-11;-1.27964e-11;1.93226e-12
6.01142e-05;3.66008e-11;3.32338e-12;-2.28678e-13;1.5134e-11;-1.1226e-11;1.96859e-12
6.02126e-05;3.46908e-11;6.81437e-12;-3.30019e-13;1.42103e-11;-9.49772e-12;1.97592e-12
6.0311e-05;3.2003e-11;1.0239e-11;-4.36543e-13;1.30281e-11;-7.63742e-12;1.95358e-12
6.04094e-05;2.85751e-11;1.35366e-11;-5.45689e-13;1.16014e-11;-5.67308e-12;1.90144e-12
6.05078e-05;2.44617e-11;1.66479e-11;-6.54436e-13;9.94873e-12;-3.63415e-12;1.81992e-12
6.06062e-05;1.97334e-11;1.95163e-11;-7.59077e-13;8.09367e-12;-1.55107e-12;1.70987e-12
6.07046e-05;1.44749e-11;2.20891e-11;-8.55676e-13;6.06396e-12;5.45168e-13;1.57252e-12
6.0803e-05;8.78387e-12;2.43181e-11;-9.40625e-13;3.89138e-12;2.62361e-12;1.40962e-12
6.09014e-05;2.76955e-12;2.61605e-11;-1.01063e-12;1.61106e-12;4.65383e-12;1.22347e-12
6.09998e-05;-3.44992e-12;2.758e-11;-1.06248e-12;-7.39227e-13;6.60634e-12;1.01678e-12
6.10982e-05;-9.75009e-12;2.85474e-11;-1.09307e-12;-3.11974e-12;8.45305e-12;7.92523e-13
6.11966e-05;-1.60029e-11;2.90413e-11;-1.0998e-12;-5.48945e-12;1.01677e-11;5.53942e-13
6.1295e-05;-2.20791e-11;2.90485e-11;-1.08075e-12;-7.80673e-12;1.17262e-11;3.04648e-13
6.13934e-05;-2.78507e-11;2.85639e-11;-1.03459e-12;-1.00302e-11;1.31074e-11;4.85399e-14
6.14918e-05;-3.3194e-11;2.75914e-11;-9.60368e-13;-1.21196e-11;1.42928e-11;-2.10316e-13
6.15902e-05;-3.79921e-11;2.61431e-11;-8.57826e-13;-1.40365e-11;1.52672e-11;-4.67782e-13
6.16886e-05;-4.21374e-11;2.42398e-11;-7.27821e-13;-1.5745e-11;1.60191e-11;-7.19685e-13
6.1787e-05;-4.55348e-11;2.19102e-11;-5.72193e-13;-1.72127e-11;1.65408e-11;-9.6182e-13
6.18854e-05;-4.81027e-11;1.91906e-11;-3.93286e-13;-1.84108e-11;1.68281e-11;-1.18999e-12
6.19838e-05;-4.97757e-11;1.61244e-11;-1.93817e-13;-1.93154e-11;1.68809e-11;-1.40024e-12
6.20822e-05;-5.05054e-11;1.27612e-11;2.27617e-14;-1.99075e-11;1.67028e-11;-1.58899e-12
6.21806e-05;-5.02624e-11;9.15595e-12;2.51915e-13;-2.01737e-11;1.63011e-11;-1.75313e-12
6.2279e-05;-4.90364e-11;5.36789e-12;4.88471e-13;-2.01062e-11;1.56867e-11;-1.88974e-12
6.23774e-05;-4.68371e-11;1.45985e-12;7.27221e-13;-1.97035e-11;1.48736e-11;-1.99622e-12
6.24758e-05;-4.3694e-11;-2.50296e-12;9.62848e-13;-1.89704e-11;1.38788e-11;-2.07048e-12
6.25742e-05;-3.96556e-11;-6.45416e-12;1.18964e-12;-1.79179e-11;1.27217e-11;-2.11109e-12
6.26726e-05;-3.47894e-11;-1.03273e-11;1.40158e-12;-1.65627e-11;1.14239e-11;-2.11725e-12
6.2771e-05;-2.91798e-11;-1.4057e-11;1.59303e-12;-1.49274e-11;1.00089e-11;-2.08868e-12
6.28694e-05;-2.29275e-11;-1.758e-11;1.75917e-12;-1.304e-11;8.50132e-12;-2.02573e-12
6.29678e-05;-1.6147e-11;-2.08363e-11;1.89549e-12;-1.0933e-11;6.92653e-12;-1.9294e-12
6.30662e-05;-8.96503e-12;-2.37703e-11;1.99729e-12;-8.64322e-12;5.31031e-12;-1.80133e-12
6.31646e-05;-1.51764e-12;-2.63315e-11;2.06017e-12;-6.21066e-12;3.67821e-12;-1.64369e-12
6.3263e-05;6.05265e-12;-2.84759e-11;2.08105e-12;-3.67819e-12;2.05508e-12;-1.45909e-12
6.33614e-05;1.35998e-11;-3.01662e-11;2.05863e-12;-1.0907e-12;4.64605e-13;-1.25061e-12
6.34598e-05;2.09767e-11;-3.13727e-11;1.99246e-12;1.50575e-12;-1.07116e-12;-1.02183e-12
6.35582e-05;2.80382e-11;-3.20738e-11;1.88217e-12;4.06486e-12;-2.53218e-12;-7.76847e-13
6.36566e-05;3.46442e-11;-3.22563e-11;1.72769e-12;6.54096e-12;-3.90078e-12;-5.20027e-13
6.3755e-05;4.06624e-11;-3.19161e-11;1.53036e-12;8.88976e-12;-5.16186e-12;-2.55837e-13
6.38534e-05;4.59716e-11;-3.10574e-11;1.29344e-12;1.10692e-11;-6.30305e-12;1.1189e-14
6.39518e-05;5.04638e-11;-2.96937e-11;1.02148e-12;1.30404e-11;-7.31484e-12;2.7638e-13
6.40502e-05;5.40467e-11;-2.78465e-11;7.19254e-13;1.47682e-11;-8.19049e-12;5.35027e-13
6.41486e-05;5.66452e-11;-2.55455e-11;3.91564e-13;1.62222e-11;-8.92602e-12;7.82604e-13
6.4247e-05;5.82029e-11;-2.28284e-11;4.40181e-14;1.7377e-11;-9.52015e-12;1.01485e-12
6.43454e-05;5.86833e-11;-1.97395e-11;-3.16477e-13;1.82128e-11;-9.97408e-12;1.22776e-12
6.44438e-05;5.80712e-11;-1.63295e-11;-6.82302e-13;1.87156e-11;-1.02913e-11;1.41768e-12
6.45422e-05;5.63735e-11;-1.26546e-11;-1.04594e-12;1.88776e-11;-1.04775e-11;1.58144e-12
6.46406e-05;5.36179e-11;-8.77545e-12;-1.4001e-12;1.86976e-11;-1.05402e-11;1.7165e-12
6.4739e-05;4.98527e-11;-4.75613e-12;-1.73721e-12;1.81804e-11;-1.04884e-11;1.82085e-12
6.48374e-05;4.51456e-11;-6.62874e-13;-2.04935e-12;1.73371e-11;-1.03325e-11;1.893e-12
6.49358e-05;3.95825e-11;3.43715e-12;-2.32909e-12;1.61848e-11;-1.00836e-11;1.93194e-12
6.50342e-05;3.32657e-11;7.47697e-12;-2.57011e-12;1.47462e-11;-9.75339e-12;1.93738e-12
6.51326e-05;2.63125e-11;1.13907e-11;-2.76692e-12;1.30493e-11;-9.35368e-12;1.90972e-12
6.5231e-05;1.88524e-11;1.51148e-11;-2.91425e-12;1.11268e-11;-8.89606e-12;1.84997e-12
6.53294e-05;1.10248e-11;1.85892e-11;-3.00719e-12;9.01535e-12;-8.39158e-12;1.75955e-12
6.54278e-05;2.97553e-12;2.17585e-11;-3.04209e-12;6.75502e-12;-7.85056e-12;1.64041e-12
6.55262e-05;-5.14526e-12;2.45728e-11;-3.01715e-12;4.38845e-12;-7.28237e-12;1.49511e-12
6.56246e-05;-1.31865e-11;2.69883e-11;-2.93207e-12;1.95999e-12;-6.6954e-12;1.32674e-12
6.5723e-05;-2.0999e-11;2.89682e-11;-2.78728e-12;-4.85127e-13;-6.09691e-12;1.1388e-12
6.58214e-05;-2.8438e-11;3.04832e-11;-2.58375e-12;-2.90169e-12;-5.49293e-12;9.35058e-13
6.59198e-05;-3.53662e-11;3.15126e-11;-2.32368e-12;-5.24521e-12;-4.88827e-12;7.19477e-13
6.60182e-05;-4.16567e-11;3.20436e-11;-2.01098e-12;-7.47275e-12;-4.28655e-12;4.96133e-13
6.61166e-05;-4.71951e-11;3.2072e-11;-1.65121e-12;-9.54378e-12;-3.6903e-12;2.6914e-13
6.6215e-05;-5.18822e-11;3.1602e-11;-1.25081e-12;-1.1421e-11;-3.10094e-12;4.26144e-14
6.63134e-05;-5.5635e-11;3.06463e-11;-8.16747e-13;-1.30709e-11;-2.51891e-12;-1.79387e-13
6.64118e-05;-5.83885e-11;2.92256e-11;-3.56604e-13;-1.44646e-11;-1.94386e-12;-3.9299e-13
6.65102e-05;-6.00969e-11;2.73681e-11;1.21086e-13;-1.55782e-11;-1.3748e-12;-5.94556e-13
6.66086e-05;-6.07349e-11;2.51086e-11;6.06977e-13;-1.63929e-11;-8.10275e-13;-7.80702e-13
6.6707e-05;-6.02976e-11;2.24881e-11;1.09148e-12;-1.68959e-11;-2.48507e-13;-9.48434e-13
6.68054e-05;-5.88002e-11;1.95531e-11;1.56513e-12;-1.70802e-11;3.12356e-13;-1.09532e-12
6.69038e-05;-5.62781e-11;1.63545e-11;2.01851e-12;-1.69444e-11;8.73972e-13;-1.21945e-12
6.70022e-05;-5.27857e-11;1.29465e-11;2.44226e-12;-1.64928e-11;1.43758e-12;-1.31924e-12
6.71006e-05;-4.83957e-11;9.38594e-12;2.82745e-12;-1.57356e-11;2.00382e-12;-1.39337e-12
6.7199e-05;-4.31971e-11;5.73082e-12;3.16605e-12;-1.4688e-11;2.57267e-12;-1.44108e-12
6.72974e-05;-3.72931e-11;2.03984e-12;3.45098e-12;-1.33706e-11;3.14331e-12;-1.46228e-12
6.73958e-05;-3.07991e-11;-1.62903e-12;3.67583e-12;-1.18085e-11;3.71412e-12;-1.45747e-12
6.74942e-05;-2.38406e-11;-5.21962e-12;3.83488e-12;-1.00311e-11;4.28259e-12;-1.42751e-12
6.75926e-05;-1.65501e-11;-8.67854e-12;3.92368e-12;-8.07152e-12;4.84543e-12;-1.37366e-12
6.7691e-05;-9.06438e-12;-1.19559e-11;3.93944e-12;-5.96612e-12;5.39855e-12;-1.29769e-12
6.77894e-05;-1.52124e-12;-1.5006e-11;3.88097e-12;-3.75357e-12;5.93711e-12;-1.20171e-12
6.78878e-05;5.94249e-12;-1.77882e-11;3.74833e-12;-1.4743e-12;6.45549e-12;-1.08807e-12
6.79862e-05;1.31936e-11;-2.02674e-11;3.54298e-12;8.30285e-13;6.94746e-12;-9.59305e-13
6.80846e-05;2.01053e-11;-2.24147e-11;3.26783e-12;3.11854e-12;7.4063e-12;-8.18277e-13
6.8183e-05;2.65596e-11;-2.42069e-11;2.92715e-12;5.34936e-12;7.82492e-12;-6.6815e-13
6.82814e-05;3.24496e-11;-2.56273e-11;2.52639e-12;7.48283e-12;8.19588e-12;-5.12153e-13
6.83798e-05;3.76811e-11;-2.66654e-11;2.07233e-12;9.48091e-12;8.51159e-12;-3.53414e-13
6.84782e-05;4.21744e-11;-2.73174e-11;1.5732e-12;1.1308e-11;8.7645e-12;-1.94907e-13
6.85766e-05;4.58653e-11;-2.75852e-11;1.03842e-12;1.29317e-11;8.94725e-12;-3.94896e-14
6.8675e-05;4.87061e-11;-2.74766e-11;4.77843e-13;1.43228e-11;9.05288e-12;1.10064e-13
6.87734e-05;5.0666e-11;-2.70043e-11;-9.86333e-14;1.54566e-11;9.07492e-12;2.5104e-13
6.88718e-05;5.17313e-11;-2.61863e-11;-6.80763e-13;1.63127e-11;9.00767e-12;3.80897e-13
6.89702e-05;5.19055e-11;-2.50447e-11;-1.25758e-12;1.68758e-11;8.84626e-12;4.9749e-13
6.90686e-05;5.12092e-11;-2.36054e-11;-1.81765e-12;1.71359e-11;8.58685e-12;5.99173e-13
6.9167e-05;4.96789e-11;-2.18972e-11;-2.34996e-12;1.70883e-11;8.22668e-12;6.8466e-13
6.92654e-05;4.73655e-11;-1.99512e-11;-2.84452e-12;1.67342e-11;7.76416e-12;7.52922e-13
6.93638e-05;4.4333e-11;-1.78e-11;-3.29221e-12;1.60801e-11;7.19902e-12;8.03285e-13
6.94622e-05;4.06569e-11;-1.54776e-11;-3.68449e-12;1.51376e-11;6.53246e-12;8.35565e-13
6.95606e-05;3.64225e-11;-1.3018e-11;-4.01342e-12;1.39234e-11;5.76726e-12;8.50033e-13
6.9659e-05;3.17237e-11;-1.04551e-11;-4.27226e-12;1.24586e-11;4.90777e-12;8.47266e-13
6.97574e-05;2.66599e-11;-7.82239e-12;-4.45576e-12;1.0769e-11;3.95994e-12;8.28118e-13
6.98558e-05;2.13342e-11;-5.15216e-12;-4.5602e-12;8.8841e-12;2.93139e-12;7.93785e-13
6.99542e-05;1.58512e-11;-2.47536e-12;-4.58322e-12;6.83692e-12;1.83138e-12;7.45774e-13
7.00526e-05;1.03146e-11;1.78967e-13;-4.52401e-12;4.66322e-12;6.70789e-13;6.85742e-13
7.0151e-05;4.82611e-12;2.78383e-12;-4.38341e-12;2.40097e-12;-5.38105e-13;6.15446e-13
7.02494e-05;-5.16962e-13;5.31431e-12;-4.16384e-12;8.9877e-14;-1.78172e-12;5.36906e-13
7.03478e-05;-5.62347e-12;7.74766e-12;-3.86905e-12;-2.22938e-12;-3.04524e-12;4.52455e-13
7.04462e-05;-1.04104e-11;1.00634e-11;-3.50389e-12;-4.51597e-12;-4.3127e-12;3.64485e-13
7.05446e-05;-1.48045e-11;1.22434e-11;-3.07447e-12;-6.72954e-12;-5.56727e-12;2.75162e-13
7.0643e-05;-1.87431e-11;1.42717e-11;-2.58844e-12;-8.83078e-12;-6.79152e-12;1.86474e-13
7.07414e-05;-2.21756e-11;1.61342e-11;-2.05481e-12;-1.0782e-11;-7.96762e-12;1.00469e-13
7.08398e-05;-2.50632e-11;1.78187e-11;-1.48327e-12;-1.2548e-11;-9.07757e-12;1.92832e-14
7.09382e-05;-2.738e-11;1.93149e-11;-8.83735e-13;-1.40964e-11;-1.01035e-11;-5.51275e-14
7.10366e-05;-2.91123e-11;2.06138e-11;-2.66478e-13;-1.53985e-11;-1.10283e-11;-1.2121e-13
7.1135e-05;-3.02596e-11;2.17076e-11;3.5764e-13;-1.64294e-11;-1.18353e-11;-1.77779e-13
7.12334e-05;-3.08334e-11;2.25897e-11;9.77277e-13;-1.71688e-11;-1.25096e-11;-2.23885e-13
7.13318e-05;-3.08567e-11;2.32541e-11;1.58111e-12;-1.76011e-11;-1.30371e-11;-2.58788e-13
7.14302e-05;-3.03628e-11;2.36959e-11;2.15836e-12;-1.7716e-11;-1.34057e-11;-2.82011e-13
7.15286e-05;-2.93938e-11;2.3911e-11;2.69906e-12;-1.75085e-11;-1.36053e-11;-2.93387e-13
7.1627e-05;-2.79996e-11;2.38961e-11;3.19403e-12;-1.69794e-11;-1.3628e-11;-2.93054e-13
7.17254e-05;-2.62364e-11;2.36488e-11;3.63477e-12;-1.61353e-11;-1.34687e-11;-2.8145e-13
7.18238e-05;-2.41654e-11;2.31675e-11;4.01362e-12;-1.49883e-11;-1.31244e-11;-2.59349e-13
7.19222e-05;-2.18514e-11;2.24522e-11;4.32397e-12;-1.35565e-11;-1.25955e-11;-2.27915e-13
7.20206e-05;-1.93611e-11;2.1504e-11;4.56054e-12;-1.18635e-11;-1.18848e-11;-1.88633e-13
7.2119e-05;-1.67612e-11;2.03259e-11;4.71949e-12;-9.93781e-12;-1.09983e-11;-1.43134e-13
7.22174e-05;-1.41175e-11;1.89225e-11;4.79847e-12;-7.81266e-12;-9.9451e-12;-9.30879e-14
7.23158e-05;-1.14927e-11;1.73003e-11;4.79651e-12;-5.52537e-12;-8.73675e-12;-4.02739e-14
7.24142e-05;-8.9457e-12;1.54683e-11;4.7139e-12;-3.11687e-12;-7.3878e-12;1.33602e-14
7.25126e-05;-6.53006e-12;1.34381e-11;4.55217e-12;-6.31057e-13;-5.91534e-12;6.57806e-14
7.2611e-05;-4.29287e-12;1.12236e-11;4.31431e-12;1.88613e-12;-4.33877e-12;1.1505e-13
7.27094e-05;-2.27358e-12;8.84144e-12;4.00476e-12;4.38757e-12;-2.67946e-12;1.59441e-13
7.28078e-05;-5.03405e-13;6.31094e-12;3.62922e-12;6.82578e-12;-9.60383e-13;1.97393e-13
7.29062e-05;9.95002e-13;3.65432e-12;3.19449e-12;9.15373e-12;7.94208e-13;2.2746e-13
7.30046e-05;2.20772e-12;8.96674e-13;2.70831e-12;1.13258e-11;2.55913e-12;2.48414e-13
7.3103e-05;3.12956e-12;-1.93435e-12;2.17919e-12;1.32988e-11;4.30867e-12;2.59383e-13
7.32014e-05;3.76399e-12;-4.80884e-12;1.61618e-12;1.50329e-11;6.01702e-12;2.59828e-13
7.32998e-05;4.12286e-12;-7.69483e-12;1.02886e-12;1.64926e-11;7.65871e-12;2.49422e-13
7.33982e-05;4.22591e-12;-1.05585e-11;4.27249e-13;1.76468e-11;9.20899e-12;2.28015e-13
7.34966e-05;4.09997e-12;-1.33646e-11;-1.78293e-13;1.847e-11;1.06442e-11;1.95766e-13
7.3595e-05;3.77795e-12;-1.60771e-11;-7.77378e-13;1.89427e-11;1.19422e-11;1.53277e-13
7.36934e-05;3.29761e-12;-1.86597e-11;-1.35998e-12;1.90523e-11;1.30829e-11;1.01567e-13
7.37918e-05;2.70055e-12;-2.10764e-11;-1.91667e-12;1.87925e-11;1.40484e-11;4.18744e-14
7.38902e-05;2.03116e-12;-2.32917e-11;-2.43863e-12;1.81646e-11;1.48235e-11;-2.44705e-14
7.39886e-05;1.3357e-12;-2.52715e-11;-2.9175e-12;1.71764e-11;1.53957e-11;-9.59919e-14
7.4087e-05;6.60731e-13;-2.69833e-11;-3.34563e-12;1.58431e-11;1.57555e-11;-1.70963e-13
7.41854e-05;5.15235e-14;-2.83972e-11;-3.71634e-12;1.41866e-11;1.58966e-11;-2.47435e-13
7.42838e-05;-4.49426e-13;-2.94864e-11;-4.02402e-12;1.22353e-11;1.58158e-11;-3.23385e-13
7.43822e-05;-8.03644e-13;-3.02275e-11;-4.26422e-12;1.00235e-11;1.55132e-11;-3.96848e-13
7.44806e-05;-9.77761e-13;-3.06009e-11;-4.43376e-12;7.59117e-12;1.4992e-11;-4.65952e-13
7.4579e-05;-9.4453e-13;-3.05914e-11;-4.5308e-12;4.98287e-12;1.42586e-11;-5.2888e-13
7.46774e-05;-6.8362e-13;-3.0189e-11;-4.55476e-12;2.24737e-12;1.33229e-11;-5.83848e-13
7.47758e-05;-1.82137e-13;-2.93885e-11;-4.50622e-12;-5.63485e-13;1.21974e-11;-6.29191e-13
7.48742e-05;5.64953e-13;-2.81903e-11;-4.3869e-12;-3.39569e-12;1.08977e-11;-6.6348e-13
7.49726e-05;1.55458e-12;-2.66e-11;-4.19981e-12;-6.19408e-12;9.44216e-12;-6.85536e-13
7.5071e-05;2.77551e-12;-2.46292e-11;-3.9493e-12;-8.90333e-12;7.85146e-12;-6.94381e-13
7.51694e-05;4.20852e-12;-2.22953e-11;-3.64085e-12;-1.1469e-11;6.14864e-12;-6.89305e-13
7.52678e-05;5.82677e-12;-1.96214e-11;-3.28066e-12;-1.38387e-11;4.3586e-12;-6.69963e-13
7.53662e-05;7.59662e-12;-1.66363e-11;-2.87542e-12;-1.59632e-11;2.50766e-12;-6.36368e-13
7.54646e-05;9.47845e-12;-1.33738e-11;-2.43235e-12;-1.7797e-11;6.23139e-13;-5.88784e-13
7.5563e-05;1.14274e-11;-9.87263e-12;-1.95946e-12;-1.92999e-11;-1.26707e-12;-5.27691e-13
7.56614e-05;1.33944e-11;-6.17636e-12;-1.46527e-12;-2.0437e-11;-3.13493e-12;-4.53868e-13
7.57598e-05;1.53271e-11;-2.33245e-12;-9.58327e-13;-2.11806e-11;-4.95276e-12;-3.68455e-13
7.58582e-05;1.71718e-11;1.60825e-12;-4.46742e-13;-2.151e-11;-6.69358e-12;-2.72907e-13
7.59566e-05;1.88749e-11;5.5922e-12;6.15261e-14;-2.14127e-11;-8.33147e-12;-1.68869e-13
7.6055e-05;2.03836e-11;9.5637e-12;5.58447e-13;-2.08842e-11;-9.84191e-12;-5.80701e-14
7.61534e-05;2.16476e-11;1.34658e-11;1.03623e-12;-1.99289e-11;-1.12021e-11;5.76445e-14
7.62518e-05;2.262e-11;1.72411e-11;1.48787e-12;-1.85597e-11;-1.23917e-11;1.76232e-13
7.63502e-05;2.32592e-11;2.08331e-11;1.90742e-12;-1.67984e-11;-1.33928e-11;2.95475e-13
7.64486e-05;2.35297e-11;2.41863e-11;2.28969e-12;-1.46748e-11;-1.41906e-11;4.13156e-13
7.6547e-05;2.34034e-11;2.72475e-11;2.62988e-12;-1.22266e-11;-1.47737e-11;5.27195e-13
7.66454e-05;2.28595e-11;2.99667e-11;2.92377e-12;-9.49869e-12;-1.51337e-11;6.3559e-13
7.67438e-05;2.1886e-11;3.22978e-11;3.1685e-12;-6.54257e-12;-1.52665e-11;7.36318e-13
7.68422e-05;2.04799e-11;3.41996e-11;3.36257e-12;-3.41503e-12;-1.51713e-11;8.27349e-13
7.69406e-05;1.86476e-11;3.56365e-11;3.50515e-12;-1.77279e-13;-1.4851e-11;9.06796e-13
7.7039e-05;1.64047e-11;3.65793e-11;3.59552e-12;3.10623e-12;-1.43124e-11;9.73036e-13
7.71374e-05;1.37762e-11;3.70057e-11;3.63374e-12;6.36893e-12;-1.35657e-11;1.02466e-12
7.72358e-05;1.07958e-11;3.69013e-11;3.62123e-12;9.54369e-12;-1.26248e-11;1.06042e-12
7.73342e-05;7.50639e-12;3.62592e-11;3.56066e-12;1.25643e-11;-1.15066e-11;1.07922e-12
7.74326e-05;3.95778e-12;3.5081e-11;3.45505e-12;1.5367e-11;-1.02309e-11;1.08022e-12
7.7531e-05;2.06131e-13;3.33765e-11;3.30734e-12;1.78916e-11;-8.82008e-12;1.06294e-12
7.76294e-05;-3.68721e-12;3.11641e-11;3.12081e-12;2.00826e-11;-7.29841e-12;1.02719e-12
7.77278e-05;-7.65633e-12;2.84708e-11;2.89956e-12;2.18913e-11;-5.69197e-12;9.72995e-13
7.78262e-05;-1.1632e-11;2.53315e-11;2.64842e-12;2.3276e-11;-4.02797e-12;9.00797e-13
7.79246e-05;-1.55432e-11;2.1789e-11;2.37216e-12;2.42037e-11;-2.33431e-12;8.11512e-13
7.8023e-05;-1.9319e-11;1.78934e-11;2.07523e-12;2.46504e-11;-6.39054e-13;7.06423e-13
7.81214e-05;-2.28896e-11;1.37013e-11;1.76208e-12;2.46014e-11;1.02996e-12;5.86974e-13
7.82198e-05;-2.61874e-11;9.27524e-12;1.43751e-12;2.40525e-11;2.64564e-12;4.54786e-13
7.83182e-05;-2.91487e-11;4.68244e-12;1.10639e-12;2.30096e-11;4.18214e-12;3.11803e-13
7.84166e-05;-3.1715e-11;-6.06432e-15;7.7316e-13;2.14884e-11;5.61545e-12;1.60342e-13
7.8515e-05;-3.38344e-11;-4.71656e-12;4.41776e-13;1.9515e-11;6.92365e-12;2.99369e-15
7.86134e-05;-3.54622e-11;-9.37386e-12;1.1606e-13;1.71243e-11;8.08729e-12;-1.57518e-13
7.87118e-05;-3.65617e-11;-1.39027e-11;-2.00169e-13;1.43603e-11;9.08965e-12;-3.18423e-13
7.88102e-05;-3.71055e-11;-1.82293e-11;-5.0347e-13;1.1275e-11;9.91714e-12;-4.76873e-13
7.89086e-05;-3.70762e-11;-2.22823e-11;-7.91166e-13;7.92711e-12;1.05595e-11;-6.29916e-13
7.9007e-05;-3.64662e-11;-2.59944e-11;-1.06109e-12;4.38113e-12;1.10102e-11;-7.74623e-13
7.91054e-05;-3.52783e-11;-2.9303e-11;-1.31128e-12;7.06047e-13;1.12659e-11;-9.0826e-13
7.92038e-05;-3.35249e-11;-3.21524e-11;-1.53991e-12;-3.02605e-12;1.13271e-11;-1.02833e-12
7.93022e-05;-3.12283e-11;-3.4494e-11;-1.74564e-12;-6.74136e-12;1.11976e-11;-1.13249e-12
7.94006e-05;-2.84209e-11;-3.62873e-11;-1.9277e-12;-1.03659e-11;1.08849e-11;-1.21861e-12
7.9499e-05;-2.51445e-11;-3.75012e-11;-2.08555e-12;-1.38272e-11;1.03996e-11;-1.28492e-12
7.95974e-05;-2.14492e-11;-3.81143e-11;-2.21874e-12;-1.7055e-11;9.7552e-12;-1.33006e-12
7.96958e-05;-1.73926e-11;-3.81153e-11;-2.3271e-12;-1.99836e-11;8.96786e-12;-1.3531e-12
7.97942e-05;-1.30393e-11;-3.7504e-11;-2.41094e-12;-2.25524e-11;8.05635e-12;-1.35344e-12
7.98926e-05;-8.45941e-12;-3.62903e-11;-2.4708e-12;-2.47074e-11;7.04153e-12;-1.33076e-12
7.9991e-05;-3.72746e-12;-3.44946e-11;-2.50702e-12;-2.64024e-11;5.94595e-12;-1.28517e-12
8.00894e-05;1.07935e-12;-3.21477e-11;-2.51997e-12;-2.75997e-11;4.79344e-12;-1.21731e-12
8.01878e-05;5.88219e-12;-2.92896e-11;-2.51051e-12;-2.82709e-11;3.60863e-12;-1.12827e-12
8.02862e-05;1.06018e-11;-2.59695e-11;-2.48004e-12;-2.83978e-11;2.41631e-12;-1.01948e-12
8.03846e-05;1.51603e-11;-2.22442e-11;-2.42969e-12;-2.79724e-11;1.24103e-12;-8.92687e-13
8.0483e-05;1.94826e-11;-1.8178e-11;-2.35998e-12;-2.69971e-11;1.06561e-13;-7.50077e-13
8.05814e-05;2.34976e-11;-1.3841e-11;-2.2714e-12;-2.54854e-11;-9.6454e-13;-5.94218e-13
8.06798e-05;2.71395e-11;-9.30785e-12;-2.16511e-12;-2.34612e-11;-1.9514e-12;-4.27924e-13
8.07782e-05;3.03488e-11;-4.65652e-12;-2.04257e-12;-2.09585e-11;-2.83525e-12;-2.54105e-13
8.08766e-05;3.30739e-11;3.31713e-14;-1.90479e-12;-1.80211e-11;-3.59978e-12;-7.57464e-14
8.0975e-05;3.52722e-11;4.68061e-12;-1.75219e-12;-1.47014e-11;-4.23139e-12;1.04084e-13
8.10734e-05;3.69105e-11;9.20591e-12;-1.58523e-12;-1.10597e-11;-4.7196e-12;2.82234e-13
8.11718e-05;3.79654e-11;1.35316e-11;-1.40495e-12;-7.16288e-12;-5.05729e-12;4.55539e-13
8.12702e-05;3.84236e-11;1.75839e-11;-1.21285e-12;-3.08327e-12;-5.2408e-12;6.20938e-13
8.13686e-05;3.82827e-11;2.12945e-11;-1.01016e-12;1.10279e-12;-5.26989e-12;7.75545e-13
8.1467e-05;3.75503e-11;2.46008e-11;-7.97724e-13;5.31627e-12;-5.14776e-12;9.16663e-13
8.15654e-05;3.62447e-11;2.74482e-11;-5.76392e-13;9.47689e-12;-4.88102e-12;1.04181e-12
8.16638e-05;3.43935e-11;2.97905e-11;-3.47661e-13;1.35048e-11;-4.47964e-12;1.14881e-12
8.17622e-05;3.2034e-11;3.15914e-11;-1.13424e-13;1.73221e-11;-3.9566e-12;1.23582e-12
8.18606e-05;2.9212e-11;3.28241e-11;1.24713e-13;2.08546e-11;-3.32756e-12;1.30142e-12
8.1959e-05;2.59811e-11;3.34725e-11;3.65544e-13;2.40329e-11;-2.6106e-12;1.34462e-12
8.20574e-05;2.24008e-11;3.35308e-11;6.07613e-13;2.67941e-11;-1.82591e-12;1.36479e-12
8.21558e-05;1.85361e-11;3.30045e-11;8.48696e-13;2.90827e-11;-9.9535e-13;1.3618e-12
8.22542e-05;1.4456e-11;3.19095e-11;1.08621e-12;3.08518e-11;-1.41936e-13;1.33604e-12
8.23526e-05;1.02324e-11;3.02721e-11;1.31792e-12;3.20644e-11;7.10628e-13;1.28831e-12
8.2451e-05;5.93867e-12;2.81279e-11;1.54191e-12;3.26936e-11;1.53836e-12;1.21975e-12
8.25494e-05;1.64748e-12;2.55216e-11;1.75597e-12;3.27235e-11;2.31752e-12;1.13171e-12
8.26478e-05;-2.57015e-12;2.25061e-11;1.95732e-12;3.21493e-11;3.02516e-12;1.02593e-12
8.27462e-05;-6.64579e-12;1.91415e-11;2.14311e-12;3.09777e-11;3.63975e-12;9.04493e-13
8.28446e-05;-1.05149e-11;1.54933e-11;2.31086e-12;2.92266e-11;4.14164e-12;7.69748e-13
8.2943e-05;-1.41181e-11;1.1631e-11;2.45844e-12;2.6925e-11;4.51352e-12;6.24216e-13
8.30414e-05;-1.74024e-11;7.6276e-12;2.58363e-12;2.41121e-11;4.74076e-12;4.70563e-13
8.31398e-05;-2.03217e-11;3.55757e-12;2.68403e-12;2.0837e-11;4.81189e-12;3.11639e-13
8.32382e-05;-2.28375e-11;-5.04601e-13;2.75735e-12;1.71578e-11;4.71894e-12;1.50392e-13
8.33366e-05;-2.49192e-11;-4.4861e-12;2.80171e-12;1.31405e-11;4.45771e-12;-1.03298e-14
8.3435e-05;-2.65456e-11;-8.31696e-12;2.81563e-12;8.85789e-12;4.02784e-12;-1.67839e-13
8.35334e-05;-2.77044e-11;-1.1931e-11;2.79785e-12;4.38778e-12;3.43289e-12;-3.1957e-13
8.36318e-05;-2.83923e-11;-1.52667e-11;2.7473e-12;-1.88065e-13;2.68044e-12;-4.63051e-13
8.37302e-05;-2.86143e-11;-1.82692e-11;2.66309e-12;-4.78554e-12;1.78219e-12;-5.95976e-13
8.38286e-05;-2.83842e-11;-2.08903e-11;2.54477e-12;-9.31986e-12;7.53778e-13;-7.16313e-13
8.3927e-05;-2.77235e-11;-2.30898e-11;2.39255e-12;-1.37072e-11;-3.8559e-13;-8.22365e-13
8.40254e-05;-2.66609e-11;-2.48352e-11;2.20728e-12;-1.78664e-11;-1.61343e-12;-9.1273e-13
8.41238e-05;-2.52312e-11;-2.6103e-11;1.99028e-12;-2.172e-11;-2.90423e-12;-9.86243e-13
8.42222e-05;-2.34745e-11;-2.68788e-11;1.7431e-12;-2.51959e-11;-4.22998e-12;-1.04204e-12
8.43206e-05;-2.14353e-11;-2.71573e-11;1.46777e-12;-2.82289e-11;-5.56092e-12;-1.07966e-12
8.4419e-05;-1.91614e-11;-2.69423e-11;1.16703e-12;-3.07619e-11;-6.86627e-12;-1.09899e-12
8.45174e-05;-1.6703e-11;-2.62461e-11;8.44327e-13;-3.27469e-11;-8.11482e-12;-1.10019e-12
8.46158e-05;-1.41113e-11;-2.50893e-11;5.03366e-13;-3.41462e-11;-9.27542e-12;-1.08361e-12
8.47142e-05;-1.14379e-11;-2.35005e-11;1.4798e-13;-3.49325e-11;-1.03178e-11;-1.04985e-12
8.48126e-05;-8.73369e-12;-2.15153e-11;-2.17634e-13;-3.50903e-11;-1.12133e-11;-9.99879e-13
8.4911e-05;-6.04755e-12;-1.91756e-11;-5.88635e-13;-3.46156e-11;-1.19358e-11;-9.34996e-13
8.50094e-05;-3.4256e-12;-1.65286e-11;-9.59643e-13;-3.35165e-11;-1.24619e-11;-8.56657e-13
8.51078e-05;-9.10511e-13;-1.36258e-11;-1.32513e-12;-3.18125e-11;-1.27715e-11;-7.66338e-13
8.52062e-05;1.45909e-12;-1.05228e-11;-1.67983e-12;-2.95346e-11;-1.28484e-11;-6.65595e-13
8.53046e-05;3.64911e-12;-7.27739e-12;-2.01873e-12;-2.67244e-11;-1.26809e-11;-5.56219e-13
8.5403e-05;5.63062e-12;-3.94896e-12;-2.3367e-12;-2.3434e-11;-1.22624e-11;-4.4025e-13
8.55014e-05;7.38035e-12;-5.97113e-13;-2.62833e-12;-1.97243e-11;-1.15911e-11;-3.19751e-13
8.55998e-05;8.881e-12;2.71896e-12;-2.88826e-12;-1.56643e-11;-1.067e-11;-1.96692e-13
8.56982e-05;1.01211e-11;5.94143e-12;-3.11189e-12;-1.13295e-11;-9.5079e-12;-7.3049e-14
8.57966e-05;1.10946e-11;9.01499e-12;-3.29542e-12;-6.80085e-12;-8.11853e-12;4.9112e-14
8.5895e-05;1.18012e-11;1.1888e-11;-3.43553e-12;-2.16319e-12;-6.52081e-12;1.67711e-13
8.59934e-05;1.22462e-11;1.45132e-11;-3.52905e-12;2.49655e-12;-4.73821e-12;2.80854e-13
8.60918e-05;1.24403e-11;1.68485e-11;-3.57333e-12;7.09106e-12;-2.79838e-12;3.86911e-13
8.61902e-05;1.23986e-11;1.88572e-11;-3.56673e-12;1.15342e-11;-7.32881e-13;4.84384e-13
8.62886e-05;1.21405e-11;2.05086e-11;-3.50864e-12;1.57428e-11;1.42335e-12;5.71756e-13
8.6387e-05;1.16892e-11;2.1779e-11;-3.39905e-12;1.96381e-11;3.63278e-12;6.47552e-13
8.64854e-05;1.10711e-11;2.26516e-11;-3.23848e-12;2.31475e-11;5.85612e-12;7.10552e-13
8.65838e-05;1.03147e-11;2.31165e-11;-3.02815e-12;2.62059e-11;8.05299e-12;7.59893e-13
8.66822e-05;9.45015e-12;2.31705e-11;-2.7702e-12;2.87569e-11;1.01824e-11;7.94964e-13
8.67806e-05;8.5082e-12;2.28174e-11;-2.4678e-12;3.07538e-11;1.22037e-11;8.15292e-13
8.6879e-05;7.51988e-12;2.20681e-11;-2.12498e-12;3.21607e-11;1.40773e-11;8.20576e-13
8.69774e-05;6.5158e-12;2.09396e-11;-1.74621e-12;3.29531e-11;1.57656e-11;8.10832e-13
8.70758e-05;5.52513e-12;1.94555e-11;-1.33646e-12;3.31187e-11;1.72338e-11;7.86442e-13
8.71742e-05;4.57476e-12;1.76445e-11;-9.01503e-13;3.2657e-11;1.84505e-11;7.4803e-13
8.72726e-05;3.68878e-12;1.55403e-11;-4.47899e-13;3.158e-11;1.93879e-11;6.9632e-13
8.7371e-05;2.88823e-12;1.31813e-11;1.73607e-14;2.99116e-11;2.00233e-11;6.32166e-13
8.74694e-05;2.19077e-12;1.06095e-11;4.87325e-13;2.76877e-11;2.03393e-11;5.56698e-13
8.75678e-05;1.61008e-12;7.87013e-12;9.54971e-13;2.4955e-11;2.03241e-11;4.71329e-13
8.76662e-05;1.15541e-12;5.01038e-12;1.41293e-12;2.17698e-11;1.99718e-11;3.77633e-13
8.77646e-05;8.31791e-13;2.07883e-12;1.85345e-12;1.81975e-11;1.92826e-11;2.77269e-13
8.7863e-05;6.4042e-13;-8.75265e-13;2.26897e-12;1.43108e-11;1.82633e-11;1.72013e-13
8.79614e-05;5.78838e-13;-3.80267e-12;2.65268e-12;1.01883e-11;1.69267e-11;6.3812e-14
8.80598e-05;6.40723e-13;-6.65528e-12;2.99845e-12;5.91317e-12;1.52915e-11;-4.52652e-14
8.81582e-05;8.15891e-13;-9.38694e-12;3.30035e-12;1.57054e-12;1.33821e-11;-1.53169e-13
8.82566e-05;1.09075e-12;-1.19541e-11;3.55254e-12;-2.75341e-12;1.12282e-11;-2.57927e-13
8.8355e-05;1.44922e-12;-1.43164e-11;3.7499e-12;-6.97333e-12;8.86447e-12;-3.5762e-13
8.84534e-05;1.87337e-12;-1.64371e-11;3.88857e-12;-1.10064e-11;6.32956e-12;-4.5036e-13
8.85518e-05;2.34346e-12;-1.82836e-11;3.96593e-12;-1.47743e-11;3.66568e-12;-5.34295e-13
8.86502e-05;2.83819e-12;-1.98281e-11;3.98014e-12;-1.82044e-11;9.17755e-13;-6.07681e-13
8.87486e-05;3.3356e-12;-2.10478e-11;3.93003e-12;-2.12316e-11;-1.86743e-12;-6.68999e-13
8.8847e-05;3.81411e-12;-2.19247e-11;3.81547e-12;-2.37993e-11;-4.64204e-12;-7.16983e-13
8.89454e-05;4.2528e-12;-2.24466e-11;3.63763e-12;-2.58605e-11;-7.35814e-12;-7.50544e-13
8.90438e-05;4.6314e-12;-2.26064e-11;3.39894e-12;-2.73791e-11;-9.96876e-12;-7.68764e-13
8.91422e-05;4.93081e-12;-2.2403e-11;3.10298e-12;-2.83308e-11;-1.24287e-11;-7.70953e-13
8.92406e-05;5.13392e-12;-2.18408e-11;2.75421e-12;-2.87028e-11;-1.46954e-11;-7.567e-13
8.9339e-05;5.22605e-12;-2.09298e-11;2.35785e-12;-2.84944e-11;-1.67298e-11;-7.25947e-13
8.94374e-05;5.19484e-12;-1.96849e-11;1.91996e-12;-2.77165e-11;-1.84969e-11;-6.79032e-13
8.95358e-05;5.03032e-12;-1.81264e-11;1.4476e-12;-2.63915e-11;-1.99668e-11;-6.16645e-13
8.96342e-05;4.72545e-12;-1.62792e-11;9.48714e-13;-2.4553e-11;-2.11149e-11;-5.39758e-13
8.97326e-05;4.2764e-12;-1.41722e-11;4.31729e-13;-2.22445e-11;-2.19222e-11;-4.49583e-13
8.9831e-05;3.68266e-12;-1.18383e-11;-9.48834e-14;-1.95184e-11;-2.23761e-11;-3.47553e-13
8.99294e-05;2.9469e-12;-9.31356e-12;-6.22551e-13;-1.64351e-11;-2.24704e-11;-2.35316e-13
9.00278e-05;2.07511e-12;-6.63694e-12;-1.14229e-12;-1.30617e-11;-2.22052e-11;-1.14786e-13
9.01262e-05;1.07665e-12;-3.84934e-12;-1.64479e-12;-9.47061e-12;-2.15873e-11;1.18178e-14
9.02246e-05;-3.57437e-14;-9.93151e-13;-2.12092e-12;-5.73784e-12;-2.06295e-11;1.42057e-13
9.0323e-05;-1.24631e-12;1.88821e-12;-2.56222e-12;-1.94126e-12;-1.93507e-11;2.73407e-13
9.04214e-05;-2.53685e-12;4.7507e-12;-2.96109e-12;1.84099e-12;-1.77753e-11;4.03303e-13
9.05198e-05;-3.88706e-12;7.55039e-12;-3.31044e-12;5.53202e-12;-1.59327e-11;5.29128e-13
9.06182e-05;-5.27452e-12;1.02443e-11;-3.60351e-12;9.05783e-12;-1.38567e-11;6.48253e-13
9.07166e-05;-6.67481e-12;1.27912e-11;-3.83416e-12;1.23489e-11;-1.15845e-11;7.58088e-13
9.0815e-05;-8.06224e-12;1.51516e-11;-3.99765e-12;1.53415e-11;-9.15645e-12;8.56153e-13
9.09134e-05;-9.41076e-12;1.7289e-11;-4.09107e-12;1.79792e-11;-6.61505e-12;9.40159e-13
9.10118e-05;-1.06943e-11;1.917e-11;-4.11281e-12;2.02135e-11;-4.00405e-12;1.00805e-12
9.11102e-05;-1.1887e-11;2.07656e-11;-4.06191e-12;2.20052e-11;-1.36769e-12;1.05801e-12
9.12086e-05;-1.29628e-11;2.20512e-11;-3.93827e-12;2.33245e-11;1.24997e-12;1.08854e-12
9.1307e-05;-1.38971e-11;2.30068e-11;-3.74339e-12;2.4152e-11;3.80587e-12;1.09848e-12
9.14054e-05;-1.46672e-11;2.36176e-11;-3.48073e-12;2.4479e-11;6.25879e-12;1.0871e-12
9.15038e-05;-1.52529e-11;2.38738e-11;-3.15512e-12;2.4307e-11;8.57023e-12;1.05399e-12
9.16022e-05;-1.56358e-11;2.37716e-11;-2.77191e-12;2.36476e-11;1.07049e-11;9.99046e-13
9.17006e-05;-1.58002e-11;2.33131e-11;-2.33714e-12;2.25226e-11;1.26315e-11;9.22589e-13
9.1799e-05;-1.57341e-11;2.25057e-11;-1.85826e-12;2.09629e-11;1.43229e-11;8.25494e-13
9.18974e-05;-1.54296e-11;2.13624e-11;-1.34431e-12;1.90079e-11;1.57566e-11;7.09183e-13
9.19958e-05;-1.48824e-11;1.99014e-11;-8.0502e-13;1.67043e-11;1.69156e-11;5.75451e-13
9.20942e-05;-1.4092e-11;1.81459e-11;-2.5002e-13;1.41052e-11;1.77877e-11;4.26327e-13
9.21926e-05;-1.30621e-11;1.61241e-11;3.10997e-13;1.12688e-11;1.83662e-11;2.64122e-13
9.2291e-05;-1.18016e-11;1.38681e-11;8.67686e-13;8.25688e-12;1.86497e-11;9.15204e-14
9.23894e-05;-1.0324e-11;1.14133e-11;1.40922e-12;5.13369e-12;1.86419e-11;-8.84737e-14
9.24878e-05;-8.64642e-12;8.79813e-12;1.92522e-12;1.96449e-12;1.83513e-11;-2.72702e-13
9.25862e-05;-6.78988e-12;6.06376e-12;2.40634e-12;-1.18582e-12;1.77912e-11;-4.57942e-13
9.26846e-05;-4.77949e-12;3.25299e-12;2.84394e-12;-4.25399e-12;1.69789e-11;-6.40858e-13
9.2783e-05;-2.64445e-12;4.09393e-13;3.22969e-12;-7.17967e-12;1.59359e-11;-8.18017e-13
9.28814e-05;-4.16938e-13;-2.42353e-12;3.55576e-12;-9.90673e-12;1.46868e-11;-9.86059e-13
9.29798e-05;1.86884e-12;-5.2028e-12;3.8155e-12;-1.23843e-11;1.3259e-11;-1.14181e-12
9.30782e-05;4.1771e-12;-7.88649e-12;4.00395e-12;-1.45677e-11;1.16818e-11;-1.28226e-12
9.31766e-05;6.47066e-12;-1.04345e-11;4.11773e-12;-1.64192e-11;9.98571e-12;-1.40444e-12
9.3275e-05;8.71163e-12;-1.28096e-11;4.1547e-12;-1.79084e-11;8.20224e-12;-1.50555e-12
9.33734e-05;1.08624e-11;-1.49776e-11;4.11368e-12;-1.90132e-11;6.36291e-12;-1.58323e-12
9.34718e-05;1.28866e-11;-1.69084e-11;3.99467e-12;-1.97195e-11;4.49875e-12;-1.63577e-12
9.35702e-05;1.47499e-11;-1.85759e-11;3.79944e-12;-2.00217e-11;2.63962e-12;-1.66196e-12
9.36686e-05;1.64204e-11;-1.99583e-11;3.53163e-12;-1.99224e-11;8.13889e-13;-1.66079e-12
9.3767e-05;1.78691e-11;-2.10392e-11;3.19637e-12;-1.94325e-11;-9.51938e-13;-1.63145e-12
9.38654e-05;1.90707e-11;-2.18068e-11;2.7998e-12;-1.85705e-11;-2.63365e-12;-1.57361e-12
9.39638e-05;2.00044e-11;-2.22547e-11;2.34888e-12;-1.73622e-11;-4.20974e-12;-1.48769e-12
9.40622e-05;2.06541e-11;-2.23815e-11;1.85167e-12;-1.58399e-11;-5.66168e-12;-1.37481e-12
9.41606e-05;2.10082e-11;-2.2191e-11;1.31746e-12;-1.40417e-11;-6.97389e-12;-1.23647e-12
9.4259e-05;2.10603e-11;-2.16919e-11;7.56442e-13;-1.20108e-11;-8.13376e-12;-1.07437e-12
9.43574e-05;2.08093e-11;-2.08978e-11;1.79215e-13;-9.79443e-12;-9.13183e-12;-8.90565e-13
9.44558e-05;2.02597e-11;-1.9827e-11;-4.03553e-13;-7.44233e-12;-9.96184e-12;-6.8768e-13
9.45542e-05;1.94206e-11;-1.85018e-11;-9.80972e-13;-5.00581e-12;-1.06206e-11;-4.6881e-13
9.46526e-05;1.8306e-11;-1.6948e-11;-1.54183e-12;-2.53664e-12;-1.11077e-11;-2.37346e-13
9.4751e-05;1.69339e-11;-1.51946e-11;-2.07501e-12;-8.61883e-14;-1.14253e-11;3.13625e-15
9.48494e-05;1.53268e-11;-1.3273e-11;-2.57019e-12;2.29575e-12;-1.15777e-11;2.48848e-13
9.49478e-05;1.35102e-11;-1.12164e-11;-3.018e-12;4.56219e-12;-1.15719e-11;4.95818e-13
9.50462e-05;1.15125e-11;-9.05986e-12;-3.40985e-12;6.67007e-12;-1.14164e-11;7.40032e-13
9.51446e-05;9.36422e-12;-6.83869e-12;-3.73785e-12;8.58085e-12;-1.11214e-11;9.77572e-13
9.5243e-05;7.0978e-12;-4.58823e-12;-3.99517e-12;1.0261e-11;-1.06983e-11;1.20458e-12
9.53414e-05;4.74683e-12;-2.34316e-12;-4.17647e-12;1.16827e-11;-1.01597e-11;1.41714e-12
9.54398e-05;2.34552e-12;-1.37005e-13;-4.27815e-12;1.28245e-11;-9.51907e-12;1.61134e-12
9.55382e-05;-7.17089e-14;1.9983e-12;-4.29818e-12;1.36717e-11;-8.79058e-12;1.78365e-12
9.56366e-05;-2.47059e-12;4.03321e-12;-4.23588e-12;1.4216e-11;-7.98862e-12;1.93105e-12
9.5735e-05;-4.81742e-12;5.94106e-12;-4.09195e-12;1.44559e-11;-7.12763e-12;2.05095e-12
9.58334e-05;-7.07982e-12;7.69838e-12;-3.86871e-12;1.4396e-11;-6.22204e-12;2.14091e-12
9.59318e-05;-9.22726e-12;9.28513e-12;-3.57028e-12;1.40474e-11;-5.28608e-12;2.19871e-12
9.60302e-05;-1.12314e-11;1.0685e-11;-3.20229e-12;1.3427e-11;-4.33342e-12;2.22272e-12
9.61286e-05;-1.30662e-11;1.18856e-11;-2.77164e-12;1.25567e-11;-3.37675e-12;2.21204e-12
9.6227e-05;-1.47083e-11;1.28793e-11;-2.28623e-12;1.14627e-11;-2.42786e-12;2.16647e-12
9.63254e-05;-1.61377e-11;1.36622e-11;-1.75491e-12;1.0175e-11;-1.49774e-12;2.08623e-12
9.64238e-05;-1.73377e-11;1.42347e-11;-1.18746e-12;8.72669e-12;-5.96496e-13;1.97196e-12
9.65222e-05;-1.82953e-11;1.46007e-11;-5.94545e-13;7.15296e-12;2.66897e-13;1.82494e-12
9.66206e-05;-1.90012e-11;1.47677e-11;1.23634e-14;5.49041e-12;1.08476e-12;1.64721e-12
9.6719e-05;-1.945e-11;1.47467e-11;6.21476e-13;3.7761e-12;1.85052e-12;1.44137e-12
9.68174e-05;-1.96398e-11;1.45514e-11;1.22118e-12;2.04684e-12;2.55867e-12;1.21036e-12
9.69158e-05;-1.95723e-11;1.41979e-11;1.80031e-12;3.38588e-13;3.2048e-12;9.57493e-13
9.70142e-05;-1.92526e-11;1.37039e-11;2.34807e-12;-1.31422e-12;3.78569e-12;6.86659e-13
9.71126e-05;-1.86891e-11;1.30887e-11;2.85387e-12;-2.87948e-12;4.29922e-12;4.02242e-13
9.7211e-05;-1.78931e-11;1.23725e-11;3.30783e-12;-4.32822e-12;4.74417e-12;1.08858e-13
9.73094e-05;-1.68791e-11;1.15761e-11;3.70123e-12;-5.63498e-12;5.12009e-12;-1.88766e-13
9.74078e-05;-1.56641e-11;1.07199e-11;4.02675e-12;-6.77807e-12;5.4274e-12;-4.85747e-13
9.75062e-05;-1.42677e-11;9.82343e-12;4.27827e-12;-7.73983e-12;5.66732e-12;-7.77098e-13
9.76046e-05;-1.27109e-11;8.90527e-12;4.45073e-12;-8.50696e-12;5.84175e-12;-1.05793e-12
9.7703e-05;-1.10168e-11;7.98248e-12;4.5404e-12;-9.07078e-12;5.95299e-12;-1.3236e-12
9.78014e-05;-9.20954e-12;7.07016e-12;4.5454e-12;-9.42723e-12;6.00362e-12;-1.56973e-12
9.78998e-05;-7.31451e-12;6.18105e-12;4.46575e-12;-9.57666e-12;5.99657e-12;-1.79225e-12
9.79982e-05;-5.35766e-12;5.32542e-12;4.30282e-12;-9.52365e-12;5.93502e-12;-1.98743e-12
9.80966e-05;-3.36511e-12;4.51099e-12;4.05917e-12;-9.27686e-12;5.82223e-12;-2.1521e-12
9.8195e-05;-1.36273e-12;3.74291e-12;3.7388e-12;-8.84888e-12;5.66135e-12;-2.28372e-12
9.82934e-05;6.24193e-13;3.02372e-12;3.34767e-12;-8.25579e-12;5.45542e-12;-2.38033e-12
9.83918e-05;2.57105e-12;2.35347e-12;2.89334e-12;-7.51658e-12;5.20754e-12;-2.44046e-12
9.84902e-05;4.45405e-12;1.72983e-12;2.38425e-12;-6.65264e-12;4.92093e-12;-2.46318e-12
9.85886e-05;6.25053e-12;1.14835e-12;1.8293e-12;-5.68718e-12;4.59868e-12;-2.44832e-12
9.8687e-05;7.93953e-12;6.02661e-13;1.23834e-12;-4.64476e-12;4.24371e-12;-2.39641e-12
9.87854e-05;9.50197e-12;8.4956e-14;6.22408e-13;-3.55069e-12;3.85886e-12;-2.3086e-12
9.88838e-05;1.09204e-11;-4.13702e-13;-6.79272e-15;-2.43034e-12;3.44707e-12;-2.18642e-12
9.89822e-05;1.21791e-11;-9.03025e-13;-6.377e-13;-1.30842e-12;3.01137e-12;-2.03191e-12
9.90806e-05;1.32642e-11;-1.39312e-12;-1.25908e-12;-2.08404e-13;2.55484e-12;-1.84774e-12
9.9179e-05;1.41643e-11;-1.89404e-12;-1.85983e-12;8.47936e-13;2.08054e-12;-1.63723e-12
9.92774e-05;1.48706e-11;-2.41534e-12;-2.42895e-12;1.84077e-12;1.59176e-12;-1.40412e-12
9.93758e-05;1.53766e-11;-2.96563e-12;-2.95583e-12;2.75256e-12;1.09218e-12;-1.15231e-12
9.94742e-05;1.56779e-11;-3.5521e-12;-3.4309e-12;3.56835e-12;5.85793e-13;-8.85811e-13
9.95726e-05;1.57727e-11;-4.18022e-12;-3.84587e-12;4.27615e-12;7.67984e-14;-6.08872e-13
9.9671e-05;1.5662e-11;-4.85336e-12;-4.19334e-12;4.86696e-12;-4.3048e-13;-3.25914e-13
9.97694e-05;1.53499e-11;-5.57257e-12;-4.46677e-12;5.3347e-12;-9.31391e-13;-4.13908e-14
9.98678e-05;1.48428e-11;-6.33646e-12;-4.66094e-12;5.67624e-12;-1.42083e-12;2.4036e-13
9.99662e-05;1.41492e-11;-7.14104e-12;-4.77244e-12;5.89132e-12;-1.8933e-12;5.15094e-13


==> figures/time_integration/eigenval_error_p4.csv <==
cut_ratio; cutScaled_mean; cutScaled_max; cutScaled_min; cutHRZ_mean; cutHRZ_max; cutHRZ_min; cutOptimized_-1.000000_mean; cutOptimized_-1.000000_max; cutOptimized_-1.000000_min; cutOptimized_0.010000_mean; cutOptimized_0.010000_max; cutOptimized_0.010000_min; cutOptimized_0.100000_mean; cutOptimized_0.100000_max; cutOptimized_0.100000_min; cutOptimized_0.200000_mean; cutOptimized_0.200000_max; cutOptimized_0.200000_min
0.01; 0.996634; 1.0186; 0.85167; 0.953606; 1; 0.142051; 0.958; 1.40577; 0.287501; 0.980415; 1.19823; 0.477719; 1.01396; 1.54579; 0.982138; 0.992335; 1.58834; 0.284403
0.0431683; 154.604; 3629.85; 0.980033; 0.985388; 1.66456; 0.196032; 0.83273; 1; 0.00172344; 0.940356; 1; 0.166223; 0.95257; 1; 0.228367; 0.964139; 1.05599; 0.181573
0.0863366; 1.02279; 2.22168; 0.366228; 1.02758; 2.5932; 0.545654; 0.97247; 2.91899; 0.0934226; 0.999704; 2.81183; 0.33416; 1.01342; 2.72423; 0.359047; 1.02045; 2.86311; 0.537271
0.129505; 0.996946; 2.37681; 0.149351; 1.01966; 2.71248; 0.378506; 1.06874; 3.57615; 0.0175646; 0.898123; 1; 0.0444046; 0.920256; 1; 0.0514245; 0.92674; 1; 0.0735254
0.172673; 1.00297; 2.61496; 0.146301; 0.922504; 1; 0.146655; 1.48898; 7.82929; 0.202114; 0.842264; 1; 0.0100726; 0.892394; 1; 0.112037; 0.905305; 1; 0.0967304
0.254505; 2.55066; 79.7877; 0.82157; 1.13438; 11.6618; 0.0865692; 3.59349; 25.4986; 0.03565; 0.864309; 1.66106; 0.0254777; 0.808662; 0.999998; 0.0774117; 0.924152; 6.08219; 0.0360877
0.336337; 1.03225; 6.45377; 0.469119; 1.00863; 5.75404; 0.184318; 1.48556; 6.10972; 0.0514858; 0.886644; 4.79671; 0.120529; 0.84814; 1.38831; 0.146662; 0.892015; 3.39272; 0.0676062
0.418168; 0.945155; 3.02764; 0.653292; 0.921651; 2.35535; 0.00478127; 1.779; 8.61504; 0.10917; 0.777756; 2.72503; 0.0191212; 0.840564; 2.63322; 0.191127; 0.768804; 0.99993; 0.0194377
0.5; 0.828219; 0.999954; 0.0102704; 0.882706; 2.61874; 0.424185; 2.54782; 15.4717; 0.18409; 0.681003; 0.999082; 0.139269; 0.673152; 0.999541; 0.00573211; 0.699684; 0.999632; 0.0594978
0.581832; 0.851507; 2.60775; 0.369032; 0.70762; 1.5788; 0.236369; 4.41727; 33.9634; 0.00268959; 0.756837; 2.50118; 0.00650282; 0.637672; 1.0636; 0.0364697; 0.597238; 0.998273; 0.00189739
0.663663; 0.82524; 2.51808; 0.217627; 0.695577; 0.9929; 0.0190591; 0.842524; 3.38144; 0.0457636; 0.545172; 0.975053; 0.132824; 0.665432; 2.62866; 0.0945503; 0.725714; 2.7959; 0.0513391
0.745495; 0.807433; 4.10122; 0.0256465; 0.782567; 3.77636; 0.489614; 0.953577; 5.11958; 0.0117803; 0.577541; 4.17477; 0.00892789; 0.561806; 1.07222; 0.0650067; 0.568133; 1.29259; 0.0348523
0.827327; 0.615824; 0.962607; 0.0411827; 0.535575; 1.85792; 0.0685661; 1.50067; 8.5092; 0.0260377; 0.394425; 1.56112; 0.00341644; 0.452412; 1.31116; 0.0111136; 0.439347; 1.15314; 0.00209719
0.870495; 0.558365; 0.944764; 0.0566823; 0.475986; 2.16412; 0.0164696; 2.27011; 18.0893; 0.00295768; 0.734904; 5.41332; 0.0203011; 0.619274; 3.77242; 0.0127161; 0.437418; 3.3228; 0.0257944
0.913663; 0.743895; 4.50694; 0.00563598; 0.607033; 4.11188; 0.174556; 4.69803; 40.7505; 0.0246721; 0.545087; 3.20071; 0.00361016; 0.747335; 3.94833; 0.047956; 0.727757; 4.82065; 0.0478925
0.956832; 0.725472; 4.32465; 0.0774804; 1.27599; 31.0306; 0.10266; 0.868809; 13.5735; 1.43521e-08; 0.679469; 4.21912; 0.00145174; 1.14627; 22.4019; 0.0100571; 0.858712; 6.60332; 0.0129693
0.99; 0.47829; 2.73706; 0.00450882; 0.74134; 4.23561; 0.109145; 0.594469; 4.99944; 0.00174539; 0.609171; 3.45677; 0.00218558; 0.577413; 3.09782; 0.00216808; 0.568193; 2.71988; 0.00215335

